Nonlinear model reduction of dynamical power grid models using quadratization and balanced truncation

In this work, we present a nonlinear model reduction approach for reducing two commonly used nonlinear dynamical models of power grids: the effective network (EN) model and the synchronous motor (SM) model. Such models are essential in real-time security assessments of power grids. However, as power grids are often large-scale, it is necessary to reduce the models in order to utilize them in real-time. We reformulate the nonlinear power grid models as quadratic systems and reduce them using balanced truncation based on approximations of the reachability and observability Gramians. Finally, we present examples involving numerical simulation of reduced EN and SM models of the IEEE 57 bus and IEEE 118 bus systems.

==> results/comparison_with_pod/backup-2/output_error_en_case57_bt1.dat <==
1 0.005388300913744396 9.905379728272855 2.143280683097947e-05 2.142122559329205e-05
2 0.01198431129975926 22.0309066078966 0.0001489222617959402 0.0001488843142172883
3 NaN NaN NaN NaN
4 0.04020714384976169 73.91328620962622 0.01199274221888902 0.004379931850569381
5 0.0007846716028948217 1.4424714419419 0.0006778114860409407 0.0002294471127179613
6 0.01583169157434202 29.10359300549535 0.006724003501963484 0.002647452971648858
7 0.01795131076460484 33.0001149880246 0.008553319336807129 0.003451491450257041
8 0.01271138255098707 23.36749061614146 0.006998438188616206 0.001881960548918814
9 0.0001267497929667397 0.2330057006677193 0.000182106467485896 5.074990647515545e-05
10 3.261589900697049e-05 0.05995820760844127 0.0006458607542931816 0.0002563052992775866
11 0.0004099845348057436 0.7536796041979242 0.003956927960412678 0.001642948800341035
12 2.51181975383594e-05 0.04617509094055412 0.002732138007146244 0.0008168104913895526
13 2.445112639894601e-07 0.0004494880587454997 0.002214958417690221 0.0007821150896499253
14 1.707164764170463e-07 0.0003138301946853367 0.002190052725759128 0.0007898711986392538
15 6.27671044238702e-08 0.0001153855387283002 0.00220863932750379 0.0007681345642381189
16 2.02958088105241e-08 3.731003453201049e-05 0.002123661834912623 0.0007477400030518292
17 6.8637772025705e-08 0.0001261776590618754 0.002143791014273069 0.0007415259415075147
18 8.800465062808783e-08 0.0001617800297866861 0.002142438002807561 0.0007398568365185534
19 1.36069025994387e-07 0.0002501373611656778 0.002060221685921541 0.0007335364250029423
20 1.381358364297821e-07 0.0002539368041657381 0.002053162450008709 0.0007328187698143418
21 1.272202010564322e-07 0.0002338704576347568 0.002040753723929674 0.0007285058406995379
22 1.726563590717897e-07 0.0003173963047877829 0.0019074667340345 0.0006708588549729473
23 2.046532664257322e-07 0.000376216612440371 0.001972382257874905 0.0006397733663525706
24 2.190874483161653e-09 4.027511462350591e-06 0.0005839727133386254 0.0002486596039909134
25 9.552600845318535e-09 1.756066342251593e-05 0.0002901646065557878 0.0001009346707202184
26 3.053873111790419e-09 5.613972437412636e-06 0.0001610085839520193 4.587091120803599e-05
27 7.425901332819008e-10 1.365112559668546e-06 0.0001593828056954698 4.337754997932947e-05
28 1.501320825846133e-14 2.759896507642519e-11 1.006175760249158e-15 2.850643418522372e-16


==> results/comparison_with_pod/backup-2/output_error_en_case57_bt3.dat <==
1 0.002036741547081517 3.744166993482312 2.347715122703645e-06 2.343136564297963e-06
2 0.01192522365486653 21.92228506480147 0.0001472576580876436 0.0001472572106131492
3 0.005543672773942311 10.19100172655858 1.598920366560625e-06 8.574094791096646e-07
4 0.004023919867384563 7.397221298631468 4.533280167052038e-06 2.920195710552525e-06
5 0.004590492388454226 8.438758520594071 0.00152565858091653 0.00106305727707238
6 0.009031311835770127 16.60237143578202 0.02296176219932267 0.003879202290860645
7 0.0001169032623659649 0.2149047025668252 0.0004031497321423411 0.0001851444134853275
8 0.0001576923380821335 0.2898877612715324 0.0122117556520629 0.003920098955829722
9 0.0001708150896236315 0.3140114765537931 0.01348481641900069 0.004728007524537129
10 0.002400318425519785 4.412534833178279 0.09873918449118986 0.04701568614505029
11 0.0001556697133289583 0.2861695453536165 1.361936045503771 0.1987796862371627
12 8.553763070746726e-05 0.157244876776091 0.009349670949016498 0.003714069588905444
13 0.0002820188542820624 0.5184387225053915 0.1228694465546576 0.02922546584518868
14 7.597759632073228e-05 0.1396705481831188 0.007906627322391608 0.002311265531512549
15 7.711162811696876e-05 0.1417552527579886 0.007177335999744154 0.002103194678090337
16 0.0001801995168694779 0.3312629843835336 0.04092342140228673 0.008867890631424607
17 0.000175259976465629 0.3221825666105644 0.03277605481850854 0.008001498545237651
18 7.838341074133307e-05 0.1440931863715354 0.02600352344035982 0.006725288513413493
19 9.674237850589408e-07 0.00177842702227866 0.0007840437867590666 0.0001596728475054515
20 2.672011318351891e-08 4.911991213966187e-05 0.0003709700167176653 0.0001037376858082242
21 2.04306459998279e-08 3.755790739266314e-05 6.368663891223779e-16 1.87936920981027e-16
22 1.521485461374769e-09 2.796965404719864e-06 6.418196699836439e-16 1.883897376360483e-16
23 9.506388708595753e-12 1.747571108417744e-08 6.5986634344779e-16 1.880118796058653e-16
24 5.191715632000391e-11 9.543994591133085e-08 6.832160563273359e-16 1.889464744773773e-16
25 2.450886854998576e-11 4.505495397977496e-08 6.728320211366641e-16 1.886556866246907e-16
26 5.571601506448945e-11 1.024234345843957e-07 6.619007457804761e-16 1.88076901868657e-16
27 1.411135891810593e-11 2.594108436097999e-08 6.188084639424443e-16 1.878017491219042e-16
28 2.502640012927425e-14 4.600633863632764e-11 6.595037792650469e-16 1.882169844195957e-16


==> results/comparison_with_pod/backup-2/output_error_en_case57_bt5.dat <==
1 0.002037877295740447 3.746254854186953 2.35110580998987e-06 2.346525706542312e-06
2 0.01184803281441736 21.78038419504061 0.0001451178043644268 0.0001451170551411209
3 0.005538299316571952 10.18112363389837 1.590568916048473e-06 8.528673429279461e-07
4 0.004021536014658175 7.392839032895173 4.558297248752605e-06 2.939804371782732e-06
5 0.004589648147493324 8.4372065420699 0.001516550489599063 0.001057210463693466
6 0.008953182190214024 16.45874474906627 0.02289292976370901 0.00387176609928749
7 0.0001166049734996429 0.2143563544814207 0.0004022975286115224 0.0001861045153914726
8 0.0001518014172892113 0.2790584092481088 0.01039175168955426 0.003360928414141896
9 0.0001504288692533516 0.276535237341394 0.01030412810645728 0.003322385005367821
10 0.005632225159077281 10.35378866341445 0.02572620722194004 0.009246027097262988
11 9.059204588551996e-05 0.1665364702569321 0.00683632499514704 0.002159290603104405
12 7.264054569394204e-05 0.1335360070429771 0.01511852305878236 0.004287842176485381
13 0.0003169465128584972 0.5826466661145824 0.1551829536650437 0.03221627097545802
14 6.85312336389193e-05 0.1259818082373496 0.004796590813286072 0.001554146651441676
15 7.631099576121073e-05 0.1402834404680892 0.004210128206945349 0.001298895374225722
16 0.0001741181877190291 0.3200836023386005 0.03545707123588632 0.007933609491796771
17 0.000173080879748793 0.31817670636066 0.03022879922591799 0.007647762108471487
18 0.0001575470589190359 0.289620692802246 0.02564258185522286 0.007209727304393598
19 1.520273323358542e-06 0.002794737116521783 0.0008775970200254177 0.0001780014622898911
20 8.257930230265043e-07 0.001518065453466231 0.0007870507907690619 0.0001800509372868562
21 6.249581950016055e-08 0.0001148868323221592 5.866466258756056e-16 1.783342668090139e-16
22 1.737060940465065e-08 3.193260454806413e-05 5.967803055446e-16 1.788488643476096e-16
23 4.219139228711404e-09 7.75609544749735e-06 7.087299977817762e-16 1.848093582300969e-16
24 9.808715475851329e-10 1.803148209244628e-06 6.613950377094599e-16 1.81782540865401e-16
25 1.528655690085534e-10 2.810146524196233e-07 6.524851697255437e-16 1.812860229619407e-16
26 2.428341345738247e-10 4.464049711486378e-07 6.477309531059826e-16 1.807507937215921e-16
27 1.252984464403816e-11 2.303376725284191e-08 6.376861483348041e-16 1.807767762206259e-16
28 1.31396362516025e-13 2.415475465215946e-10 6.344901052729238e-16 1.805594432293844e-16


==> results/comparison_with_pod/backup-2/output_error_en_case57_bt7.dat <==
1 0.002040394375104111 3.750882032086333 2.358628431123955e-06 2.354039527189336e-06
2 0.01169880093192222 21.50604939315366 0.0001410318961772051 0.0001410306352688029
3 0.005528545666618173 10.16319337943125 1.576630493258781e-06 8.445352255616184e-07
4 0.004026641075831715 7.40222372953136 4.565296366027042e-06 2.957104076348925e-06
5 0.004596486111120926 8.449776854564281 0.001500925631402853 0.001049903596822541
6 0.008771146815379703 16.12410688444497 0.02264367895218295 0.003833505661006699
7 0.0001161275864602804 0.2134787680255158 0.0004020917116893379 0.0001860412396431989
8 0.0001398993363500586 0.2571786677217546 0.006799911706411382 0.002265061133900527
9 0.0001417282547004286 0.2605407907810312 0.007958918222322543 0.002601461808092045
10 0.006116015310123717 11.24314603814639 0.01946483492259652 0.006776284465809817
11 8.734047437583728e-05 0.1605590664272973 0.004509536144166355 0.001457180295173765
12 0.0001276911023001066 0.2347361211728145 0.02379717367202338 0.008119573248382328
13 0.0003356512479048005 0.6170318102103335 0.1893772661893388 0.0357228771664747
14 6.408389628307809e-05 0.1178062133708915 0.003326593388087342 0.001355043778295063
15 7.507377261417028e-05 0.1380090379660344 0.003767185230375744 0.001224449378016756
16 0.0001714662599831241 0.3152085310208363 0.0336557341085339 0.00758141110454405
17 0.000173392063778626 0.3187487597834758 0.0303453203410237 0.00765966887986481
18 0.0001672517740287004 0.3074609897445957 0.02783162681532447 0.007419677591557289
19 1.74882055737007e-06 0.003214878302949594 0.000845613325330088 0.0001715717555381349
20 2.018240992081918e-06 0.003710157196073378 0.0008370348271110697 0.0001651136883538623
21 1.237628541176258e-07 0.0002275147743072158 9.289095589140018e-16 2.071585267146311e-16
22 6.662387696554379e-09 1.22475491045812e-05 9.283360791990844e-16 2.080762132730383e-16
23 3.330523494406107e-09 6.122542232538663e-06 8.286587785496344e-16 1.977736169864965e-16
24 1.77417981805395e-09 3.261496543230375e-06 7.2344067272176e-16 1.880849772462638e-16
25 9.693141022113632e-10 1.781902015509615e-06 6.601733050622125e-16 1.835423482780646e-16
26 7.617131348173586e-11 1.400266608186862e-07 6.494117676856619e-16 1.836931539182087e-16
27 9.600158463179991e-10 1.764808917535171e-06 6.444298374678674e-16 1.837116479109017e-16
28 3.915747431360772e-14 7.198366581328131e-11 6.51125401480229e-16 1.837307316009335e-16


==> results/comparison_with_pod/backup-2/output_error_en_case57_pod.dat <==
1 1.29199209605821 2375.084933497245 0.05845784504788373 0.05812543337022453
2 2.645553437640546 4863.35336699986 0.06000178052242645 0.05937767112746727
3 112.9497999631754 207637.0040904484 10.5024560327309 9.677738513806956
4 35.18157119312349 64674.71429003507 0.6454838222858483 0.5158971868637854
5 1.308467351406782 2405.3715976907 0.3710151381842303 0.1624275183787041
6 0.0664325000470289 122.1236805067455 0.3070415869621312 0.2695804920537648
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667216528729 38194.0115411992 5.300845766208705 1.964731400839946
11 NaN NaN NaN NaN
12 2.115353105734796 3888.67958696162 0.8048561193899825 0.235234337696949
13 0.04818826926909529 88.58508706169359 0.4198455842624631 0.1142623362225685
14 0.3958849202297281 727.7601096052083 0.1325818410933889 0.05710625109152741
15 0.01059321039854579 19.47362874100654 0.02815949222643681 0.006628046034712594
16 0.01205512520369685 22.16108467697104 0.03328539222492038 0.01542377391963717
17 0.01484594862272945 27.29148963441511 0.0914925863786156 0.03472799794670354
18 0.009905274846349333 18.20898836880624 0.0893495072688434 0.03190900115910117
19 0.001824232137758026 3.353508337093844 0.1882693334041628 0.07255509482381876
20 0.0002470356331448442 0.4541286375585049 0.00521733819012659 0.001676306595754298
21 0.0002429395951438174 0.4465988406093195 0.02244820210824571 0.006483527473861815
22 1.109876147244823e-05 0.02040298948740925 0.00106718096445005 0.0003964366521841755
23 0.0001612290296228578 0.2963893047549865 0.002783688507080543 0.0007105538152874722
24 0.0001414981015076523 0.2601176973408879 0.002130846680671988 0.0004266924012320919
25 3.923108566286368e-05 0.07211898646043206 0.009251586439302366 0.002263318102891054
26 1.382111949961009e-05 0.02540753367434682 0.001213046120782049 0.0002962965588548023
27 2.18626428242812e-08 4.019036473737255e-05 8.521252300791307e-07 2.955824538446766e-07
28 1.622717452791381e-14 2.983061417485785e-11 1.700114151073572e-15 4.780763871934589e-16


==> results/comparison_with_pod/backup-2/output_error_sm_case57_bt1.dat <==
1 0.0008730786597094866 1.026916358634527 5.237226695340822e-10 5.073098199199832e-10
21 2.173138822349617e-05 0.02556048966993603 0.08613781932528239 0.003380808468837851
41 1.066225808109839e-05 0.01254096308699887 0.06829254677193762 0.003067430265824758
61 NaN NaN NaN NaN
81 NaN NaN NaN NaN
101 NaN NaN NaN NaN
121 NaN NaN NaN NaN
141 NaN NaN NaN NaN
161 NaN NaN NaN NaN
181 NaN NaN NaN NaN
201 NaN NaN NaN NaN
221 NaN NaN NaN NaN


==> results/comparison_with_pod/backup-2/output_error_sm_case57_bt3.dat <==
1 0.0008554848327787742 1.006222474429242 6.727159567593195e-10 1.465823281285918e-10
21 0.00010756512194521 0.1265182490897317 0.03699512551556708 0.004536660163413986
41 9.51260223541954e-06 0.01118873624970535 0.01885915613756036 0.00333513004069343
61 2.715329904045179e-07 0.0003193774886768335 0.0762678596760706 0.005594155017982388
81 3.453525767418517e-07 0.000406204190892492 0.003478005896541331 0.0001884730902848122
101 NaN NaN NaN NaN
121 NaN NaN NaN NaN
141 1.040216193605342e-05 0.01223503763206525 0.0002670174552554885 2.925975899906393e-05
161 2.283550083195688e-08 2.685914848697804e-05 0.0001153825486368465 1.03603876776519e-05
181 7.60204821437748e-12 8.941539898673353e-09 7.06390711018901e-06 4.401124159490264e-07
201 1.759853571433848e-11 2.069942268326843e-08 3.520620247691189e-06 3.563177279579653e-07
221 3.945559104089544e-14 4.64077221781729e-11 3.61149612524228e-08 3.26629457378451e-09


==> results/comparison_with_pod/backup-2/output_error_sm_case57_bt5.dat <==
1 0.0008554849094738338 1.00622256463808 6.632350540369831e-10 1.493403173304182e-10
21 8.985666788259663e-05 0.1056895402892248 0.02793251843357297 0.005863695059838692
41 0.0005058161113163029 0.5949416279908306 0.2128127092274118 0.02395638587934083
61 0.07323126357494027 86.13471614757624 0.04214790930276469 0.005091757686073231
81 0.001335758082275479 1.571120552097111 0.01229125257846304 0.0009964972871801564
101 0.007669749133139373 9.021169815403088 0.006644903698505237 0.0004834537413074196
121 0.0006444577650205369 0.7580121378397315 0.005900732928091366 0.0005315381114320094
141 1.921168232211905e-06 0.002259680801273792 0.001095437478579417 0.0001494557575456634
161 2.187782362487708e-05 0.02573272719686322 0.00184788444137684 8.19669340785963e-05
181 5.080164980771664e-06 0.005975297260217749 0.0002653808271914927 3.278328051833855e-05
201 1.102497233570789e-06 0.00129675881080392 0.00010150446621473 7.37541071992021e-06
221 4.768326224206097e-10 5.608512072179839e-07 7.23890191895782e-06 4.893495998887863e-07


==> results/comparison_with_pod/backup-2/output_error_sm_case57_bt7.dat <==
1 0.0008554849101090855 1.006222565385264 6.63241182783762e-10 1.493424330180509e-10
21 0.000208214126598783 0.2449017512055992 0.03321462353694257 0.004505823934082023
41 0.0002540267989160123 0.2987866814030458 0.1409483221369616 0.01849553568910986
61 0.04443406968456528 52.26341582437696 0.01656724201296235 0.002737148448108976
81 0.009959775535654247 11.71470212007539 0.03827454544252738 0.002172081713089892
101 0.01664432086994022 19.57707382905347 0.007122500128814791 0.0004065140783011533
121 0.0001348579297904416 0.1586200884115897 0.008809539889752301 0.000590724343205267
141 2.982658787536337e-07 0.0003508207498927152 0.001293887164482903 0.000176208067394209
161 4.198663423044983e-06 0.004938473876981515 0.0008108926655381421 5.299815489941685e-05
181 2.441969269653609e-05 0.02872247720640116 0.0003410060375887597 2.003776882672057e-05
201 1.68973459467343e-06 0.001987468228347505 4.960380557957492e-05 4.514483425415299e-06
221 1.592992145059835e-10 1.873679621813891e-07 6.859491680449037e-06 5.311817379136936e-07


==> results/comparison_with_pod/backup-2/output_error_sm_case57_pod.dat <==
1 10.1691091149017 11960.9205730751 9.408986197809295 9.198705368942093
21 0.7325879196967113 861.6709508452733 54.98628656774129 16.54321360398531
41 NaN NaN NaN NaN
61 0.1267824102999084 149.1216509259455 188.2311080522857 3.850910649463299
81 0.001968937811069423 2.315867447721192 3.674663693457211 0.2995598612999412
101 3.396167389446133e-05 0.03994576903350071 0.1357796753633877 0.0153938545508309
121 5.30672915623958e-06 0.006241782364945842 0.04284222510961011 0.00353660223745751
141 2.088963349352598e-07 0.0002457041656191618 0.02104795183429334 0.002324343078231713
161 9.112578018678972e-07 0.001071822719825569 0.02463920628021537 0.003934696071138051
181 3.525112515759143e-09 4.14624234391998e-06 0.01706706914710074 0.001006580046764
201 2.765257501811528e-10 3.25249979811899e-07 0.003722300275987503 0.0001712383207532702
221 1.28347032451173e-12 1.509619617207945e-09 2.148270752570744e-06 1.933618110416917e-07


==> results/comparison_with_pod/backup-2020-04-21/output_error_en_case57_bt1.dat <==
1 0.005060010168076958 0.08089232697138504 1.932263938454827e-05 0.00608731203208257
2 0.05740568104033301 0.3487899664435901 0.003666156209907219 0.12020306113474
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 5.278312767969044e-05 0.01306226167860736 0.002356465550725233 0.04235678143526611
12 5.881506891000924e-05 0.01375254526625547 0.00237446903685623 0.04260600402656967
13 1.121713653506985e-07 0.0004301536383226612 0.002214969237733917 0.03909038310224267
14 1.357606654839333e-07 0.0005477740701231859 0.002216126208523605 0.03910342957373114
15 1.198046865064606e-07 0.0004679682114452355 0.002207933271025981 0.03951901144802283
16 1.126366548982178e-07 0.0004531928468929358 0.00222602531932412 0.03915607709876467
17 1.075247258961957e-07 0.00044192969382717 0.002056855052843086 0.03922501015803403
18 9.63677172536809e-08 0.0004148784364423896 0.002046279141106399 0.03889019352161949
19 7.971830012130433e-08 0.0003711784511106764 0.002038872305687302 0.03897869339022764
20 1.154502725670208e-07 0.0004615734992663434 0.002046356012982128 0.03888417120880105
21 1.126465927800001e-07 0.0004564440203544962 0.002045926744752966 0.03887330656074961
22 8.689780146013267e-08 0.0003971120791734783 0.002036958064927772 0.03769413584230352
23 1.036364774542439e-07 0.0004547494771767191 0.002028713400388453 0.03740857617698712
24 6.618085741864218e-08 0.0003514981112391347 0.001019033218698138 0.03253685360441239
25 6.392627366512087e-08 0.0003457533533821611 0.0009536336190032398 0.03057269239788907
26 8.248542801204534e-09 0.0001348171899944184 0.0006276533147515014 0.0208111213550648
27 8.072193197262628e-09 0.0001304371548735972 0.0005819574016850553 0.02014351853380125
28 2.174395617797103e-13 2.174064472004744e-06 1.348700233503171e-12 1.730639254349242e-06


==> results/comparison_with_pod/backup-2020-04-21/output_error_en_case57_bt3.dat <==
1 0.001982548739156038 0.05081915553620764 4.574372795186635e-06 0.003075345467745905
2 0.007526869846974263 0.1203530543813818 5.481281858227768e-05 0.01380982171353118
3 0.004371735646588648 0.0846776339946822 1.554935516735666e-07 0.0006605037791547197
4 0.004251588851861828 0.08340955140887685 1.639607075190848e-07 0.0006782440822292735
5 0.006351329765591327 0.1266465853124914 0.00181886957418099 0.05462294204043405
6 0.004030097038182176 0.09194958572912082 0.01458736918259999 0.1631903153641829
7 0.0001447378755836383 0.01717755008895816 0.0004983758618204475 0.02399257843153668
8 0.0001307926592763392 0.01689285537882768 0.000409157332213998 0.02315939716504412
9 0.0001533599306701868 0.01714200455767934 0.05001007433714171 0.2862391457057196
10 0.005505154849856754 0.1093832218433421 0.0296369374110808 0.2582971023708729
11 0.004460398379430884 0.09749072474091003 0.1131798226108546 0.54214995027835
12 6.801899358753646e-05 0.01331901105738265 0.004568220615954176 0.1010622285712328
13 0.0001642616675795116 0.012424352581061 0.008061532416249557 0.1114783211938861
14 5.290835486606071e-05 0.0141099998959251 0.002114471999992417 0.05123355585813794
15 5.401344245635065e-05 0.01424861999828808 0.002500804892656331 0.0534850124498063
16 8.655241462668049e-05 0.01797637126726226 0.01635958654678428 0.1480248508227633
17 6.359970775453899e-07 0.001377701331284342 0.0006019339891403605 0.02909645109089376
18 1.100761472153833e-06 0.001813273806103854 0.00160486963880003 0.04854774876839718
19 9.422218010867839e-07 0.001678672884432242 0.0007689601880723857 0.03388003628576486
20 8.678936552298145e-08 0.0004281894849205159 0.0002607285430778202 0.01940052494018918
21 2.091779142952997e-08 0.0002365016182861446 1.081553111765711e-13 5.351238998585472e-07
22 3.589830515645647e-14 1.297297812286047e-06 1.966683450352504e-15 3.584640362319647e-08
23 3.599377711780258e-14 1.297418671608597e-06 3.683320533690817e-15 4.793784214029984e-08
24 3.59738857059977e-14 1.297370789021812e-06 3.628567478634723e-15 4.566480438228382e-08
25 3.599062335223584e-14 1.297434413238818e-06 4.755168919785684e-15 5.842831685143324e-08
26 3.596279519431038e-14 1.297336636341129e-06 3.279687440210316e-15 4.465965131039695e-08
27 3.596891125739892e-14 1.297349412343607e-06 2.497406366055862e-15 4.075149184767923e-08
28 3.596763678055191e-14 1.297347878903565e-06 1.656195938036991e-15 3.255845115734957e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_en_case57_bt5.dat <==
1 0.002017530742166125 0.05133550654614494 4.784011547061074e-06 0.003141766650207156
2 0.006636208085913637 0.1112992118071685 4.242901969089791e-05 0.01185814703033405
3 0.004417097482619878 0.085198152088938 1.126393161049416e-07 0.0006418992950536495
4 0.004258218035406451 0.08343256352831929 4.778341293630353e-07 0.001149838391501179
5 0.006475405191144114 0.126356072842841 0.001486838538557689 0.04937929357413084
6 0.004074854138633507 0.0940783410758339 0.01410756698271186 0.1590530118835787
7 0.004091724066359554 0.09437586606764192 0.01410698742215535 0.1634380444382155
8 0.004086600389074192 0.09448383685903883 0.01333907459390021 0.1458056376801544
9 0.0001275507346328637 0.01657956367039182 0.005114166257918461 0.08061830730425168
10 0.00473631776031208 0.1059573041729553 0.009378036682170385 0.1379882560170628
11 0.0002900841021584494 0.02475334469010981 0.5353031697099161 0.9914252928778202
12 5.905559541025479e-05 0.01206180196161499 0.009809216168361912 0.1382186254657454
13 9.428213543597713e-05 0.01672126543465646 0.01880307431665268 0.1742342188853575
14 0.0001703529660378852 0.02469022302960378 0.02678258770042246 0.1902821160459414
15 6.228900293698728e-05 0.01543354837148847 0.00212382774684173 0.05040767037893878
16 9.780413060458825e-05 0.01904572696591922 0.006658857632756492 0.09175729218076134
17 7.746356440421533e-05 0.01725698834360134 0.05055584659234245 0.2719319053792758
18 4.143677079908443e-06 0.002805316807219516 0.002209057776424105 0.05690782161540797
19 1.662902169936714e-06 0.001473447399642058 0.0006082642188528812 0.03018831434514668
20 6.907061720004378e-07 0.0007994248500162726 0.0004830299459704563 0.02659874816084362
21 7.846351961077263e-07 0.0007963785904609999 1.505764619654151e-15 3.04454943478305e-08
22 1.705560192633592e-07 0.0003444120955604646 1.448368623122265e-15 2.981018676351255e-08
23 1.945925693126681e-10 1.990410057706171e-05 1.490815621222463e-15 3.009672289167042e-08
24 1.000799732452582e-10 1.463689374547883e-05 1.468263644061016e-15 2.99673323933547e-08
25 3.786085180476971e-10 2.128520429645064e-05 1.479852394460354e-15 3.00398789176981e-08
26 1.196138160394053e-12 1.707620961965972e-06 1.395704240801495e-15 3.031590434243725e-08
27 4.353093455977707e-14 1.222512322929248e-06 1.409521203301662e-15 3.031059792046875e-08
28 2.963305554957482e-14 1.219077442105032e-06 1.488228893231172e-15 3.020726435654097e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_en_case57_bt7.dat <==
1 0.002057891227567666 0.05192322017102846 5.029231311000971e-06 0.00321768319121718
2 0.006039877272917079 0.1050190470676067 3.531754283273784e-05 0.01062156957851679
3 0.004506977574517491 0.08619358625195961 1.285550566448668e-07 0.0006831720145334952
4 0.004391270553110408 0.08492706757389001 7.93013907856245e-07 0.001479443333398778
5 0.007073254632368686 0.1309079749224669 0.00140418647821869 0.04764210720063433
6 0.004536334993813838 0.09628616048230576 0.01232286344572768 0.1448136219512739
7 0.00436200809940062 0.09609076956338791 0.01056283585883818 0.1372284942391027
8 0.004434010683690748 0.09687196719960367 0.04115915889771126 0.312370751111797
9 0.0001388839732596068 0.01677237120344754 0.005555061258895238 0.08459660994350804
10 0.004162233265860853 0.1004673555725764 0.009949789825420311 0.1391799906721708
11 0.0001763832761255653 0.01884753055321164 1.199585701053576 1.465529120567518
12 5.584212128314869e-05 0.01143475248035397 0.012217460817823 0.1522187647735265
13 6.212181073387959e-05 0.01250683340500336 0.00707882552642676 0.1151635236181003
14 0.0002300443721944121 0.02917596218382501 0.05172352341190101 0.2685003572298272
15 6.679683768579122e-05 0.0160222646079462 0.002124610409199593 0.05085406796770131
16 0.0001125503230254193 0.0203515468542137 0.009403589696559553 0.1080427840829437
17 9.689633591309508e-05 0.01910002239199926 0.02948500589261394 0.209610631906579
18 4.706269247073526e-06 0.002992064198612532 0.00249062453256608 0.06046819763096811
19 1.95289485929605e-06 0.001565498097420903 0.0007568584405635923 0.03368136964933677
20 8.817308021886855e-07 0.0008726898921418424 0.0006449516005530318 0.03079241455402415
21 9.742168816988097e-07 0.0008706672012523953 1.35469582637974e-15 2.929522213701574e-08
22 1.621209989124265e-07 0.0003367748583502639 1.375355235734421e-15 2.941546772827763e-08
23 1.530409418992328e-10 1.847661077691853e-05 1.397978404134539e-15 2.941627574859496e-08
24 5.994966740929982e-11 1.200882888507948e-05 1.377846629985401e-15 2.945895438699608e-08
25 2.418399180249292e-10 1.812469833728514e-05 1.395886155115025e-15 2.946319122010266e-08
26 9.364053852698025e-13 1.500732890846734e-06 1.357071482478196e-15 2.967876611137399e-08
27 3.943892371957767e-14 1.174465590558782e-06 1.36877606312403e-15 2.967026868638811e-08
28 2.841515673607388e-14 1.173573582757825e-06 1.437332397062294e-15 2.956519618013687e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_en_case57_pod.dat <==
1 0.0009714234454584046 0.02992461014381398 1.584950610983764e-05 0.003319160740937854
2 0.0002961240074902595 0.02730573971854877 8.373870649948475e-06 0.007055947965089238
3 0.0006837881064516578 0.07325603048518792 0.0002564452322249125 0.09401494727254311
4 0.0001713548907841128 0.02085264147562915 2.097625432657944e-05 0.0257936470173008
5 4.53800720904497e-05 0.02005081202625769 1.876836655784789e-05 0.02491702972176357
6 3.515016051659713e-05 0.02118694359013151 8.278115899369042e-06 0.01184097389032912
7 3.01693349838196e-06 0.002596211434707563 7.288450213703659e-06 0.006419188479645621
8 3.097304849047811e-06 0.002612364523258304 5.243698723955423e-06 0.004601288678174775
9 1.785606262209803e-07 0.0008044329024099461 3.915531002635545e-06 0.003696176278427776
10 6.558259361998762e-09 0.0001546031549324312 2.517932099087168e-06 0.006770060337786821
11 1.103660547710703e-08 0.0002914825291600032 3.004300304144684e-07 0.001659951761843748
12 2.253561513791633e-08 0.0002318836402546154 1.681211939340869e-07 0.001765923343619358
13 NaN NaN NaN NaN
14 1.844153887370127e-08 0.0001945491443779979 1.861908149666481e-07 0.000999435842591323
15 8.936612885931993e-10 3.370570332172917e-05 6.345328874598483e-09 0.0003414381460752347
16 2.981665645950094e-05 0.01263885853486357 0.0003907137273139862 0.04253290315068492
17 6.865189606514899e-09 0.0001181957418663337 1.029354281922647e-07 0.0004152830006252106
18 NaN NaN NaN NaN
19 NaN NaN NaN NaN
20 5.289916224346304e-12 4.012735153047231e-06 1.660955060278219e-10 8.361144028545819e-05
21 1.716666033719151e-13 3.731066565038077e-06 3.493128137858924e-11 6.407150667242512e-05
22 8.047925277248103e-14 1.813098126302037e-06 4.645318984854479e-11 7.453536750556822e-05
23 1.291403532306756e-13 2.706793658990847e-06 6.071830269298311e-13 7.945916482565707e-06
24 3.146773403499981e-14 1.496436189185602e-06 3.063116785932125e-14 7.2103952408753e-07
25 3.36867297824403e-14 1.484283194574942e-06 1.200493575495305e-14 4.633330339398611e-07
26 2.653929972318026e-14 1.496400172218415e-06 2.412874546413077e-15 3.494860016939327e-07
27 2.666651355390984e-14 1.491610743364902e-06 2.193795961060942e-15 2.06252301460097e-07
28 2.663690834855961e-14 1.494078943231614e-06 5.632162347027931e-16 1.688660888898852e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_sm_case57_bt1.dat <==
4 NaN NaN NaN NaN
12 NaN NaN NaN NaN
20 7.896951718230857e-06 0.004264526067297325 0.1012705982955527 0.3476695195175195
28 6.856207333712728e-06 0.00427022417443812 0.07307331039929216 0.263633696085634
36 7.265634744128044e-06 0.004275529254607058 0.0608286836504186 0.2495072883333691
44 9.218944496327198e-06 0.004272953088577225 0.05258904022350659 0.2407131346708944
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 NaN NaN NaN NaN
220 1.833183645046663e-07 0.0006901209238394657 0.01263515861202436 0.2182798220055115
228 1.025090249006371e-15 1.848863098175002e-07 5.60671598934721e-11 1.652580719624375e-05


==> results/comparison_with_pod/backup-2020-04-21/output_error_sm_case57_bt3.dat <==
4 0.001060872511639465 0.06364710464975021 0.3290414706532581 0.6592431508107579
12 0.0004953439811840513 0.02563228205941259 1.227325385034394 1.294787048857066
20 5.797362327443142e-05 0.008595365271499844 0.2335860656627663 0.7554088389858509
28 6.037483236432093e-06 0.003027021554001585 0.02570950041397774 0.1710367363990157
36 2.060468654631932e-06 0.001574308409929337 0.006347407259461345 0.1093321461458266
44 3.905286557910347e-07 0.0008895133564634783 0.004818973921371086 0.08095380354994397
52 1.644775424480396e-07 0.0006751301823606504 0.03434431345192007 0.1832492406950643
60 3.314539909559802e-08 0.0003429437336102126 0.1022740258279646 0.3300882546845527
68 1.124701374258869e-08 0.0001778664412936948 0.06563292171428173 0.3171084193078173
76 5.127434826673497e-08 0.0003153093719676647 0.06334241819452611 0.3162779171918765
84 1.49220536365178e-07 0.0005615779133769649 0.3238004771901007 0.7795860517999422
92 NaN NaN NaN NaN
100 4.528282158370588e-08 0.0002540833056836611 0.1495788132928636 0.5762258587368874
108 4.574734744277604e-08 0.0002098209036969223 0.5372258102760398 1.559228775702394
116 4.613021743317154e-08 0.0002014252092892299 0.6319041960345091 1.253305663323558
124 2.171515469144044e-07 0.0004780576592287034 0.2621840825288718 0.8636184706204464
132 2.431414768656384e-10 1.819929159019296e-05 0.007074151980166206 0.1243898838518349
140 2.625075431129828e-12 2.717952027886383e-06 0.0001256092995481583 0.01574992760749083
148 1.092898969093395e-12 1.772353025675244e-06 4.686842924398845e-05 0.00835892896914614
156 4.962328085102383e-13 9.121856976435083e-07 6.128484957955173e-06 0.003108535961313885
164 5.185640863072907e-15 1.15092393837557e-07 3.155707284140227e-07 0.0007278265186098087
172 7.068533356779957e-16 7.138804392070597e-08 4.104961616225378e-09 8.577823676314544e-05
180 6.868128700678263e-16 7.035631410801102e-08 2.756868271787988e-10 2.371789319011164e-05
188 6.864171126278391e-16 7.044832317504301e-08 2.156905477630629e-10 2.619023689098832e-05
196 6.865380220437085e-16 7.041756378001196e-08 1.647118756334018e-10 1.748565222414733e-05
204 6.858648123673094e-16 7.046571548485758e-08 4.155864800806568e-10 2.571513493221378e-05
212 6.861680459338393e-16 7.044659655619512e-08 1.98337990747494e-10 1.974739230703459e-05
220 6.863588381047648e-16 7.044311312043305e-08 2.625074361991973e-10 2.25387499197538e-05
228 6.849289174457107e-16 7.066693541446512e-08 2.835376752344895e-14 1.880722768632381e-07


==> results/comparison_with_pod/backup-2020-04-21/output_error_sm_case57_bt5.dat <==
4 0.001008273415664101 0.06353271272401706 0.02481472410434071 0.1947960830060727
12 0.09150238909145759 0.4822475502732124 2.612731784109813 2.270055915671498
20 0.0004687228746083222 0.02287199631468528 22.39071291529476 6.338902462867694
28 0.001840837554100397 0.03471899228655095 0.0979784364117977 0.3717948929060522
36 0.003717146983135847 0.08296891174951782 0.1190308146091971 0.4344977024834547
44 0.007246063220451169 0.1073966195845988 0.08184929729858942 0.3572441872264519
52 0.0002922861148482455 0.02055931889629914 0.05360089814705785 0.2815658367781655
60 2.397713303738537e-05 0.006301649455424219 0.02018186591816886 0.1865124409733783
68 5.08956772138577e-08 0.0005984055265906285 0.05437472313931702 0.2343451934430638
76 1.19134381828885e-08 0.0002139906537048653 0.01674179832333011 0.1597433931112094
84 1.57684342079298e-09 0.0001171895931304512 0.003557650504969349 0.07440519676520829
92 1.320142669270075e-09 7.206927739833446e-05 0.005860171861682352 0.09609498525711757
100 5.512187299644132e-09 9.597483090395542e-05 0.009180181021567714 0.1204996957987166
108 8.340129579099812e-10 4.257968777743315e-05 0.004997533213107591 0.08835568105879577
116 9.922526487504458e-10 3.921938878015396e-05 0.0002205939402534461 0.019905128200433
124 2.206684461512952e-09 3.959384209739625e-05 0.0003954942565395554 0.02455142537446875
132 2.903271710601065e-10 1.834025766500602e-05 0.0008672189353141987 0.03683632628354117
140 2.530180259247068e-10 1.323933019792278e-05 0.0002518026402779177 0.02027780694964543
148 2.219949761501258e-10 1.42287156612575e-05 6.004135846227546e-05 0.009501720295525207
156 2.86796649470684e-11 4.563773431609519e-06 1.871613152066786e-05 0.005365776963196955
164 7.076384056448087e-11 7.196894072691862e-06 2.300784667283806e-05 0.006055677587179731
172 6.498350360456183e-11 7.246246539249768e-06 3.613786840445772e-05 0.007440829379061986
180 1.562642873032572e-11 3.319202105611652e-06 1.645938682551726e-05 0.005090449915930884
188 1.338064005675095e-12 1.21927651486331e-06 1.138637104870447e-06 0.001312588496488187
196 1.4711926682702e-12 1.216149446925385e-06 1.053800454079212e-06 0.001274835488832227
204 1.470929010565096e-12 1.07814130512196e-06 3.781603658103667e-07 0.0007605534309580442
212 9.527894829159588e-16 1.04919939403203e-07 3.128892705069067e-09 7.675620458758026e-05
220 9.540281309307352e-16 1.049040041500859e-07 3.168349162482657e-09 7.72268657608377e-05
228 9.129134674136139e-16 1.041985697725067e-07 7.05681873217423e-15 6.879590408459535e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_sm_case57_bt7.dat <==
4 0.0009924718299735484 0.06346557161695721 0.01694296512312614 0.1607828467452102
12 0.008076885112526602 0.1239913695554256 3.810292281787492 2.340460233036569
20 0.001012581977569609 0.02829941487944243 0.06608739384175015 0.2928457281953807
28 0.0007156166749070201 0.02421260891754695 0.3577494600182737 0.7253906422076336
36 0.0005242214699766502 0.03117182577302335 0.02201520314191557 0.1769422751133187
44 0.007139746574948155 0.1231974465275014 0.01463387886818757 0.1547177322230884
52 0.01569353441754407 0.1338534843159263 0.01532080398363391 0.1626531113226253
60 0.001077544372757128 0.04434905594490557 0.01703753758146787 0.162515923611785
68 0.004722741754966715 0.09517219755754347 0.01155171256369126 0.1303857781304576
76 0.0003004109572458902 0.02609548708460618 0.002262476020373635 0.0593574130859903
84 0.0008705309310511086 0.03500814034302646 0.001020248673149095 0.04286184643030566
92 0.01448663111063857 0.1531222987348699 0.0007094583086061292 0.03211123241393632
100 0.0003055670999548201 0.02207624486000936 0.0003812550783113693 0.02345316274894027
108 2.044030323062694e-05 0.005867085890365775 0.00109251586563244 0.03957990013195967
116 1.918882221810708e-05 0.005608741403449358 0.0002316153644230693 0.01968107481713743
124 4.337676598529999e-08 0.0002959919302436553 0.0001287924822806375 0.01507999037513763
132 1.460619918982647e-08 0.0001489446942919415 0.0001342752349563129 0.01454951746279187
140 2.047283803111012e-08 0.0001801662473157606 9.689229497157823e-05 0.01317968631867994
148 2.912828016082713e-09 7.359245481985965e-05 1.563979625229009e-05 0.005160866956934296
156 8.667859068813499e-11 1.246902520435356e-05 1.28033340353478e-05 0.004413821572239796
164 5.864006102381876e-11 8.412591610440501e-06 1.615367779765636e-05 0.005101190072843487
172 3.544739647544481e-10 2.348467622415029e-05 1.38802576572035e-05 0.004593999528635595
180 4.784196253345303e-12 2.783784599724726e-06 4.087029884885972e-07 0.000808801264683412
188 2.169011639238082e-13 5.71179816333256e-07 7.986427954864397e-08 0.0003560232349885117
196 1.028580465795673e-13 3.865698388061389e-07 1.27248334296984e-08 0.0001404420231918557
204 2.691053731871431e-14 2.776647596292037e-07 3.554313151968063e-08 0.0002648534305873529
212 1.823063981528543e-15 1.802053106736423e-07 3.50159666437971e-08 0.0002629249034262759
220 1.573458967494846e-15 1.925416905912414e-07 6.976254994654687e-10 3.760743502634334e-05
228 1.60444297580041e-15 1.912507174850475e-07 6.944496463370886e-15 6.616611769594272e-08


==> results/comparison_with_pod/backup-2020-04-21/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694434282e-07 0.001079392697353576 1.325970592354919e-05 0.01086333975171061
20 2.530397629182484e-12 2.80313993039627e-06 1.948248027696116e-08 0.0002141568546516481
28 1.095680085581079e-13 5.064387793574099e-07 1.377216951334481e-10 2.199434377503362e-05
36 2.172587001732659e-15 1.168670324958043e-07 1.454037083503388e-12 2.85678829681224e-06
44 3.864920868112095e-16 6.110585637486565e-08 1.834795610931127e-14 2.830369287831758e-07
52 4.089993995880345e-16 6.10683930091227e-08 1.85087305080031e-14 1.19016445698783e-07
60 3.851063435392893e-16 6.16545916543032e-08 1.394585856519084e-14 1.156772752031188e-07
68 4.038252088331442e-16 5.835233141127105e-08 9.844492562414157e-15 7.394159917684107e-08
76 3.725106442845317e-16 5.99349445629116e-08 5.998786727511864e-15 7.442659921697015e-08
84 3.439717276329e-16 5.955179016581269e-08 1.196476318884726e-15 3.895887579208335e-08
92 3.315104877621729e-16 6.029331078849509e-08 9.71810205175667e-16 4.117231677813749e-08
100 3.081435527689639e-16 6.036757893568279e-08 5.871020378619353e-16 2.663340392672353e-08
108 2.963835085888348e-16 6.092584747818819e-08 4.742579109199662e-16 2.705828250348929e-08
116 2.933624554127286e-16 6.095912041814699e-08 4.203156848791331e-16 2.455409464641178e-08
124 2.92892995149494e-16 6.103445615579517e-08 2.922229337771494e-16 2.273074084513382e-08
132 2.911876729050561e-16 6.097358440371181e-08 1.839879753497823e-16 1.638936153458559e-08
140 2.903363545757996e-16 6.102916838557348e-08 1.149505227671455e-16 1.276004280015286e-08
148 2.899381549643526e-16 6.106506145187041e-08 6.040983649222277e-17 8.844709631361525e-09
156 2.897872630264541e-16 6.109019512479108e-08 4.571535339748571e-17 6.902141080900037e-09
164 2.897425003813733e-16 6.10833610359407e-08 3.155906492612426e-17 5.649791967599072e-09
172 2.897441903841746e-16 6.105600913741682e-08 3.101988144554932e-17 5.783229561906467e-09
180 2.897144438451811e-16 6.110429140449014e-08 1.614987366025951e-17 3.887831501181438e-09
188 2.897140309941774e-16 6.110345474041878e-08 6.397595298335394e-18 2.48165032967762e-09
196 2.89728222290656e-16 6.109272954191169e-08 6.333988008281459e-18 2.482427929884068e-09
204 2.897366052263621e-16 6.108445971264587e-08 6.314674490352764e-18 2.483148131560142e-09
212 2.89735995353774e-16 6.108403916016414e-08 6.30660417046629e-18 2.482587579955009e-09
220 2.897374262429075e-16 6.108236849655668e-08 6.306034007212654e-18 2.482497762912317e-09
228 2.897371670274258e-16 6.108283789885149e-08 6.306568649210966e-18 2.482494987354755e-09


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_en_case57_bt1.dat <==
4 0.00181541684831994 0.0506794304551117 1.008996129899912e-06 0.001722423275651308
8 0.0001192488461193058 0.01458013256277768 0.0002687195491719887 0.01414830692692592
12 0.0005409796004383299 0.02174653226200141 0.0002345624191883103 0.01435011955652454
16 0.000444335837507796 0.02476005373299506 4.122991558290762e-05 0.009223392939657571
20 0.0003750105171997 0.02283411648310052 5.933986526435973e-05 0.007916093437807414
24 0.000289859374840364 0.02081384913923001 1.587489722708045e-06 0.001550949504664167
28 0.0002857271431605834 0.02068685083160249 3.279285060264422e-15 4.503010508916105e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_en_case57_bt3.dat <==
4 0.0007410873385446553 0.04290509879741355 1.944041110490962e-08 0.0002373878445265376
8 0.0002354968539839114 0.03115155691105143 6.164428306177123e-05 0.01363058612538359
12 0.0001285539613480274 0.01046087508980209 0.0001901211830083224 0.01281437824655951
16 3.33696736712673e-06 0.001778626374483672 0.001172864829677239 0.02661666478858271
20 5.123238811114366e-07 0.0009013690881527481 0.0004740513240139305 0.02222853681986814
24 2.867117762904429e-07 0.0006683134629121845 2.61700725205069e-05 0.004188562404844554
28 1.789906996313585e-06 0.001637316069806882 3.777192970100168e-15 4.395870267792645e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_en_case57_bt5.dat <==
4 0.0007889921106815075 0.04143050124621706 1.188601348772039e-08 0.0001845919123798501
8 0.000213028606829334 0.02966785697415331 5.804576864655494e-05 0.0132960098075654
12 0.0001043503423911152 0.01020389772726649 0.0001854392638196936 0.01225586512185295
16 4.075213176072619e-06 0.001949660171146395 0.001130933140917194 0.02621883086125698
20 4.780770396699978e-07 0.0008788462438862332 0.000451722746342608 0.02177801116571365
24 1.292079753286859e-06 0.001402764288967795 2.611652319275335e-05 0.004183058802328055
28 1.333219293989337e-06 0.001413077303408006 3.88854115871033e-15 4.48249843909565e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_en_case57_bt7.dat <==
4 0.0007013070573620756 0.04150514187371224 8.585522816938505e-09 0.0001562648222152019
8 0.0002186003801872442 0.02936455991459352 5.600810969648602e-05 0.01309252587880794
12 7.204436443712433e-05 0.009466196405543581 0.0001830563496204463 0.01197939552562022
16 3.921812797496876e-06 0.00189902302831646 0.001105254956928688 0.02596270384963384
20 3.885895143730371e-07 0.0007822674185273826 0.0004389338509247503 0.02151901569142223
24 1.080220403808828e-06 0.001282875798803929 2.603367205782545e-05 0.004176535467428688
28 1.173726556916961e-06 0.001325824803764863 3.938581060919735e-15 4.512377171916881e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_en_case57_pod.dat <==
4 0.0001713548907840353 0.02085264147555987 2.097625432654858e-05 0.02579364701729703
8 3.097304849405374e-06 0.002612364523413291 5.243698723328106e-06 0.004601288678104165
12 2.25356150776529e-08 0.0002318836398336188 1.681211929967812e-07 0.001765923343603371
16 2.98166557012936e-05 0.01263885836911927 0.0003907137173619534 0.04253290259898468
20 5.289916276978515e-12 4.012735161040837e-06 1.660955075803532e-10 8.361144029622736e-05
24 3.146773625769004e-14 1.496436188741512e-06 3.063117222451983e-14 7.210395236434408e-07
28 2.663690760276192e-14 1.494078943675703e-06 5.632156138810154e-16 1.68866036709403e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_sm_case57_bt1.dat <==
4 0.0008502337423095969 0.06212665362359493 0.0005093611376666574 0.04373612036815122
12 3.12164413974245e-05 0.007270016835649429 0.008039483508299373 0.1196575369790229
20 2.549108010566623e-06 0.002232728967945352 0.004988005158233277 0.07699325949868285
28 1.668116005661336e-06 0.002124413284579685 0.01989741264402567 0.1542667365586565
36 4.340673628699458e-06 0.00270995273095842 0.04749623107642471 0.1928509479125817
44 1.314290038218527e-06 0.001704579953367702 0.03794185823566522 0.1738083745631203
52 7.233086084366729e-07 0.001093994344142146 0.0395713047732164 0.2040214076859848
60 1.574437588477386e-06 0.001668975583191123 0.005422345153370684 0.07295869300971281
68 0.004668536962777057 0.08369021805721744 0.003054289281642884 0.05234973688630862
76 0.004686249705236517 0.08377974250682296 0.002630941038379873 0.04664782424235581
84 0.004678861112215302 0.08373058497477848 0.002492825778663041 0.04499435646855743
92 0.00467950210845376 0.08373614732362222 0.002263583327444868 0.04288922286313634
100 0.004678066098894653 0.08372598579430557 0.001644026566161341 0.03636178634149367
108 0.004676938815187381 0.08371639390071106 0.0007441006391468771 0.02598659517144553
116 0.004675063036915792 0.08369385144773167 0.0007368099190527275 0.02542399425649777
124 0.00465959636265911 0.08353619383187283 0.0002487966537903341 0.01390592554666104
132 0.004658094541991157 0.08352591535681908 0.0001933261989458816 0.01246960807890163
140 0.0046575513881603 0.08351632407257936 0.0001110558993520053 0.009642688405880673
148 0.004656877845889206 0.08351048162761687 0.0001089491554296018 0.009742976327599462
156 0.004655151620737476 0.083495748264375 0.0001037499934407823 0.009494087097189463
164 0.00465502724721384 0.08349625311877729 7.621178705466735e-05 0.00821121602282282
172 0.004658018445302015 0.08352470969949399 3.925238197357831e-05 0.005891440843876383
180 0.004664918073242281 0.08358691618435454 4.03465664736492e-05 0.005982263336450577
188 0.004661803266805898 0.08355986280645222 3.173810991001855e-05 0.005575915505130702
196 0.004666480111611691 0.08360183919540853 1.319731150965961e-05 0.003754024090822039
204 0.004665132943791758 0.0835895087775369 4.400596563655269e-06 0.002238954127883663
212 0.004666962422563859 0.08360584746442035 2.02905855417487e-06 0.001412870429642554
220 0.004666550113135933 0.08360210492073206 2.216140046536149e-06 0.001557788541719063
228 0.004666676937837051 0.08360333130246156 1.793569265440119e-14 1.344090942989595e-07


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_sm_case57_bt3.dat <==
4 0.00433633730179132 0.06665487764657252 0.0001658090490050931 0.01815647912650753
12 5.160353701972833e-05 0.01005154926268492 0.004989712110096774 0.1071619929044165
20 7.375293684504796e-07 0.001457372176649763 0.007661818751548843 0.1100272609286167
28 4.086168425480792e-07 0.001011688027719782 0.01005714857979591 0.1025599790857326
36 2.673512859860294e-07 0.0005290418254961793 0.01366157634397306 0.1176667147134279
44 1.909530669764468e-07 0.0004962424608199179 0.006670824539469029 0.07942484570697761
52 9.58165002827759e-09 0.0001477409816827979 0.003803082659820086 0.06388017192877427
60 2.607528431376745e-08 0.0002479072623859935 0.004615907986755442 0.06676904574499742
68 1.220283027398347e-07 0.0004383871772826176 0.003508165153317545 0.05339906765333813
76 1.485037410017282e-07 0.0004702912201852705 0.004599243562267271 0.06141681248652131
84 1.111583777941882e-07 0.0004265205352020907 0.003410867852222604 0.05437510721800554
92 2.641762549484264e-07 0.0005909164576274328 0.002170318505008938 0.04356321730592949
100 2.398045983201882e-07 0.0005718380188359795 0.001603733642376259 0.03595737293004286
108 2.011306979243581e-07 0.0005356982682278577 0.001300654351625295 0.03527398422863959
116 2.980588598220187e-06 0.002122778183326623 0.001526247363776839 0.03516901469043154
124 3.011487842737798e-06 0.002130290221222797 0.001486080180179635 0.0369356535208627
132 2.887341238229969e-06 0.00207745850449248 0.000463572864250452 0.01982713731347918
140 2.915451642572751e-06 0.002088343047510932 0.0002847893252596642 0.01578107154365971
148 2.834775138439478e-06 0.002058161071888165 0.0003088127894712905 0.0162503301980409
156 2.828911985814757e-06 0.002055913231524542 0.0005294246133915912 0.02091921154164045
164 2.847794045997348e-06 0.002064163303813871 0.0006353710070620841 0.02268173732157475
172 2.836816011982407e-06 0.002061113667818137 0.0001326425780978504 0.01130870543179285
180 2.824362646901172e-06 0.002056388689681388 4.57290606002159e-05 0.006242691072121054
188 2.818283336268072e-06 0.002054290816683402 3.838951045980626e-05 0.006057069734472176
196 2.81656863021245e-06 0.002053854720155179 4.162147097878419e-05 0.006289544687607895
204 2.874224060338471e-06 0.002074904713296188 5.242942219615614e-06 0.002267585369458924
212 2.872994247590865e-06 0.002074444166954681 2.124411037486917e-06 0.001287815693292726
220 2.874091476961714e-06 0.002074774789236677 1.425516832303117e-06 0.00099514892991448
228 2.87335845402393e-06 0.002074504973864411 9.320569088846982e-16 2.430665746455674e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_sm_case57_bt5.dat <==
4 0.01147265327376808 0.1083688461599084 0.0002148088909010743 0.01889933212727768
12 0.0003972252149508614 0.03560659527147747 0.007747261340845483 0.09951292426174074
20 0.0002658547394254357 0.0259127882883794 0.00445083455088728 0.07149165862361628
28 5.608423385381301e-07 0.001081485425098005 0.002095195905284533 0.03656053766346279
36 4.754875461783635e-07 0.001392000287770312 0.001775067524127927 0.0405547644198252
44 2.128888543175938e-08 0.0003387928458340461 0.01307557173437114 0.1011831132968704
52 1.07369308147845e-07 0.0003874631018354613 0.00709833120515579 0.07355062577976224
60 1.298853357530031e-07 0.000418006788286629 0.0008674536035446264 0.02939813943226355
68 1.183934744315504e-07 0.0004240806742363823 0.0003052343245242738 0.01430589586372522
76 3.254639370104266e-06 0.002140243359104232 0.0005449465639097081 0.01870667056384789
84 3.275232235483781e-06 0.002166314050206175 0.0002289461177103291 0.01494681791536512
92 2.818704660356788e-06 0.002058864670578586 0.0001602107675086031 0.01137510418215859
100 2.875994846012807e-06 0.0020692340383901 6.22741307010794e-05 0.007322930708916209
108 2.920479359784735e-06 0.002087775249636437 2.813900282845834e-05 0.004795747108519599
116 2.920965259766808e-06 0.002085751617608711 3.573046453621123e-05 0.005128520474430465
124 3.049364791750342e-06 0.002127185108882657 3.464410981121357e-05 0.005429893220870508
132 2.938706599828336e-06 0.002099104951692521 2.024664118199709e-05 0.004121606414649426
140 2.921008952324687e-06 0.002091928318387559 2.090538767405384e-05 0.003752905829998321
148 2.80719358271709e-06 0.002057275337262521 2.085965821777969e-05 0.003943695867186348
156 2.836702002892752e-06 0.0020649013440317 1.04276494724959e-05 0.002847733082540937
164 2.907804034547629e-06 0.002092328312548908 8.397331291206176e-06 0.002389073430152933
172 2.948717034989001e-06 0.002102590007148741 7.669773804155186e-06 0.002439100152876517
180 2.879763109841495e-06 0.002076845337193323 1.712630805592165e-06 0.001052924402272337
188 2.875404678412754e-06 0.002075409550212459 1.279750454454491e-06 0.0009101296290385807
196 2.871688818754827e-06 0.002074271621763213 6.725614415737764e-07 0.0007095662108944634
204 2.872997084213414e-06 0.002074495784050168 6.15804174117243e-07 0.0006509934578147192
212 2.872896206092204e-06 0.002074451283170742 1.56534147781259e-07 0.0003579574410721431
220 2.873418857714059e-06 0.002074527579651875 2.435510803296404e-08 0.0001382831012033403
228 2.87346131242684e-06 0.002074540755460763 2.955709608040696e-15 4.214655047185545e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_sm_case57_bt7.dat <==
4 0.001917432699114215 0.0822563174319515 0.0004269571116680442 0.03079818486299168
12 0.001678759705792537 0.04726324614263744 0.0007027325763138098 0.02500188218776556
20 0.0002481620839063542 0.02350427262650889 0.005086121383989793 0.07966336797715767
28 2.444701733109137e-06 0.002704757078865416 0.001772226591793695 0.05661384235193956
36 1.562447942646941e-06 0.002052405186690809 0.01354604294413267 0.1206894225398891
44 2.052567916049613e-07 0.0007378665051707145 0.01258900020281259 0.09752018769820658
52 5.360095151506148e-07 0.0007322738242030447 0.007005967982244707 0.07056411972314147
60 9.041252757801336e-08 0.0003669464061779593 0.0003882177261959508 0.01954952443418689
68 6.024183663766179e-08 0.0003425416943758641 0.0003076680585459508 0.01724299456473566
76 3.210450788223501e-06 0.002144069489764533 0.0003408014224163374 0.01564271565845932
84 3.142410585707942e-06 0.002131405781984341 0.0001750923253329209 0.01366271418847176
92 2.955491364990392e-06 0.002094937362575156 7.8415843388508e-05 0.007935228845830755
100 2.923047222181101e-06 0.002088513670577274 9.570960593645631e-05 0.008576547363778664
108 2.833799618170224e-06 0.002061577456728969 0.0001015953881108566 0.008216331441759817
116 2.871106037102247e-06 0.002078013884799557 5.890422537089365e-05 0.006789421582422794
124 2.893769150368189e-06 0.002083525575171219 4.21557056777214e-05 0.005212895221642477
132 2.778434261318527e-06 0.002046642585659786 2.12412557458221e-05 0.004623777571752807
140 2.886593402271549e-06 0.002084835639120097 1.704886944809008e-05 0.003802122964442489
148 2.92331438667837e-06 0.00209363055978562 2.071823514174941e-05 0.004204082160928158
156 2.795435089280362e-06 0.002049840991707352 1.365089272036687e-05 0.003248311464210785
164 2.882624937242866e-06 0.002082709688380646 1.988160574594936e-05 0.003782727693732113
172 2.934051189936644e-06 0.002096059345320533 9.058338157747858e-06 0.002354491500502043
180 2.934383956312456e-06 0.002096301224260966 2.956185777896196e-06 0.001435825139218583
188 2.932366600532339e-06 0.002095742742002304 3.106280686352909e-06 0.001446593587508871
196 2.929882772543312e-06 0.002094995496512819 3.528142198432327e-06 0.001507886267197556
204 2.931214021505504e-06 0.002095330625094594 1.067736763386114e-06 0.0008709063668507211
212 2.931331876049897e-06 0.002095362782145394 3.469794385603351e-07 0.0005273623883912393
220 2.93144883620849e-06 0.002095373624086072 3.612029070777888e-08 0.0001595498759692227
228 2.93158376377981e-06 0.002095414592423239 2.357822349640636e-15 3.685924054863676e-08


==> results/comparison_with_pod/backup-2020-04-23-2/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694469971e-07 0.00107939269736157 1.325970592357749e-05 0.01086333975170928
20 2.530397631802419e-12 2.803139941054411e-06 1.948248027749323e-08 0.0002141568546405459
28 1.095680083353479e-13 5.064387691433581e-07 1.377216947845322e-10 2.199434366567665e-05
36 2.172586909854316e-15 1.16867033828072e-07 1.454037079974427e-12 2.856788303917668e-06
44 3.864921546167116e-16 6.110584838125988e-08 1.834796508292002e-14 2.830369352224693e-07
52 4.089994999736581e-16 6.106838501551692e-08 1.850873315134516e-14 1.19016448252296e-07
60 3.851064263626141e-16 6.165458099616217e-08 1.394586251502465e-14 1.156771094468212e-07
68 4.038252992194784e-16 5.835232208539765e-08 9.844495367925754e-15 7.394160650431303e-08
76 3.725107025971531e-16 5.993493479294898e-08 5.998790351521341e-15 7.442656313472185e-08
84 3.439717839558385e-16 5.955178083993928e-08 1.196465560646077e-15 3.895868594394614e-08
92 3.315105435145066e-16 6.029330279488931e-08 9.718030589208008e-16 4.117219498667168e-08
100 3.081433789201801e-16 6.036758382066409e-08 5.871186481207363e-16 2.663378850797926e-08
108 2.963828137460231e-16 6.092588966666312e-08 4.742300654973679e-16 2.705710544503859e-08
116 2.933622361822164e-16 6.095914484305354e-08 4.203048532950848e-16 2.455352676733469e-08
124 2.928923523795409e-16 6.103455429951055e-08 2.923179660088782e-16 2.273380261819113e-08
132 2.911874677949676e-16 6.097370031099558e-08 1.839965543564738e-16 1.638974012063699e-08
140 2.903356028083495e-16 6.102932426088614e-08 1.150197496742406e-16 1.276534278282782e-08
148 2.899371239318659e-16 6.106525241023064e-08 6.047308648577597e-17 8.850147503736139e-09
156 2.897864419971573e-16 6.109058636738496e-08 4.534820655262397e-17 6.86660484028323e-09
164 2.897424653437609e-16 6.10834334224819e-08 3.166517390912839e-17 5.66364244392048e-09
172 2.897441456610284e-16 6.105619654306338e-08 3.107505156911867e-17 5.788744150692082e-09
180 2.897146382420939e-16 6.110419903393449e-08 1.608319519121859e-17 3.877181686817721e-09
188 2.89713826069796e-16 6.110357464450544e-08 6.413468343064767e-18 2.481668093246014e-09
196 2.897281351003068e-16 6.109251948771544e-08 6.333780371649752e-18 2.482447802876209e-09
204 2.89736368494073e-16 6.108484029709871e-08 6.313558612689239e-18 2.48313181128168e-09
212 2.897364394656778e-16 6.108349115407918e-08 6.305640913649599e-18 2.482614336329902e-09
220 2.897372156286459e-16 6.108253547409959e-08 6.305975323546226e-18 2.482537397874296e-09
228 2.897371672134302e-16 6.108282990524572e-08 6.306242342162156e-18 2.482498762113039e-09


==> results/comparison_with_pod/backup-2020-04-23/output_error_en_case57_bt1.dat <==
4 0.004343744219261437 0.08463860685992675 6.887000523034936e-06 0.004486064866469519
8 280.075046380343 20.56869419933715 0.04915845810602026 0.2160602561002207
12 160.0130544564629 15.30958075683428 0.04370063172650755 0.1905710595640284
16 1.453267982549591e-05 0.005485764845616803 0.0002290285733963736 0.01850543971251917
20 4.748746148571043e-06 0.003423162836165616 3.101060405822159e-05 0.008273765140039746
24 2.017572266395374e-08 0.0001387823134120225 0.0002279804981287356 0.01277912284551352
28 9.42430540835143e-14 1.92933765719161e-06 1.033810236905691e-15 6.639532701413486e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_en_case57_bt3.dat <==
4 0.0007252508765386983 0.0441890233440505 3.55986064515391e-08 0.0003230300766703387
8 0.2334138551147328 0.6979118001419504 0.1488035816316697 0.4702612488543945
12 0.008818055146433565 0.1103515246257381 7.925407724402897e-05 0.0103852669560448
16 0.04947981389322253 0.2707039913026668 0.000612001788399495 0.0220580403283952
20 0.4434404720525212 0.813957001218677 0.0005505538407962299 0.02431218133793778
24 2.232930033423056e-06 0.001820781433529817 2.971749933764416e-07 0.0006879296292645609
28 9.935222862216362e-09 0.0001220017870822154 3.073446867089833e-15 3.971424078486052e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_en_case57_bt5.dat <==
4 0.08206447914413023 0.3405372977314518 1.400482210408253e-08 0.0002032097422023371
8 0.1171711267707813 0.4256626940454247 0.0439173272014802 0.2422021347406207
12 1.313813596250992 1.395805642324632 0.0001112596535463089 0.01343488857475994
16 1.33526863134586 1.411676370183753 0.0006492759876235015 0.02196530386052453
20 28.68524150973384 6.553347587549245 0.0004991663952071672 0.02334063043590606
24 2.662629986971163e-09 6.65303526994343e-05 3.007699001415619e-07 0.0007806404557308966
28 5.230962134716286e-07 0.0008852287668985603 1.684383463915996e-15 2.977340562981823e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_en_case57_bt7.dat <==
4 0.04875903184413582 0.2602306272531214 9.549133341642265e-09 0.0001680387320137644
8 0.00235171508894731 0.07169209471773241 0.01759762320222395 0.1849833484422754
12 0.4459457479708587 0.8091623548662361 0.0001354506053726933 0.01668894106167218
16 1.681601933473891 1.583865847165025 0.0006354937971889978 0.02186465476322907
20 37.72036001553199 7.51495793279863 0.0004538679890315526 0.02164288290994876
24 1.239556780376199e-05 0.004312960976883939 5.282324803956226e-07 0.0009689694195844645
28 8.504022845813057e-07 0.00112869541822791 1.014562411410064e-15 2.329439929837918e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_en_case57_pod.dat <==
4 0.0001713548907830531 0.02085264147551635 2.097625432652859e-05 0.02579364701729592
8 3.097304849407392e-06 0.002612364523393751 5.243698723032997e-06 0.004601288678057758
12 2.253561517918661e-08 0.0002318836405112989 1.681211934894552e-07 0.001765923343592712
16 2.981666305398327e-05 0.01263886025851457 0.0003907138265116795 0.04253290877906646
20 5.28991610344344e-12 4.012735159708569e-06 1.66095507298698e-10 8.361144031932e-05
24 3.146774013371062e-14 1.496436189629691e-06 3.063117311223902e-14 7.210395249757084e-07
28 2.663690620122081e-14 1.494078943231614e-06 5.632154680912768e-16 1.688660244969498e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_sm_case57_bt1.dat <==
4 0.0008745724582591592 0.06156452746705954 0.0006195139554662446 0.04772616791244721
12 3.220084463607915e-05 0.007495255519075261 0.003397727792346619 0.09948508898907993
20 3.254143157911902e-05 0.007549786108715928 0.03716272081959297 0.17519515425657
28 1.962886992124888e-05 0.005812213345904205 0.03879970892095994 0.2121411073191037
36 3.690217678455578e-08 0.0003255363104761599 0.02451785883386544 0.1702902141181553
44 2.666655970722982e-07 0.0007082203081325567 0.008344978734124226 0.1199787543241502
52 1.918740895348022e-07 0.0005240515424898007 0.00735132436385492 0.09981795680270866
60 7.963590416213522e-08 0.0003536242069905882 0.006861066136569632 0.08138124475711028
68 NaN 0 NaN 0
76 8.65726717499752e-09 0.0001451795087672458 0.004750133275503411 0.06873684940180125
84 1.445125365508037e-08 0.0001477252526527195 0.004932411337685468 0.06929948115081963
92 1.307759217626295e-08 0.0001400580774051363 0.004160741819932036 0.06341251543410853
100 9.683750555975817e-09 0.0001113569393269565 0.002249432364928264 0.04817776691771192
108 6.691359949215578e-09 8.993792450606719e-05 0.001624024827252953 0.04177532136919671
116 5.28469105650413e-09 7.702613754734244e-05 0.001550463206981676 0.0399054623011379
124 3.787670069798913e-09 7.461726579105488e-05 0.001470077125008169 0.0403631755180891
132 4.860377535166541e-09 8.206387983111796e-05 0.001297070386293183 0.03742213912577186
140 4.866773716812858e-09 7.652299167704157e-05 0.001025881141937502 0.03588439257298992
148 5.89077438954021e-09 8.25814171374617e-05 0.0009975916063964972 0.03187836462534777
156 5.019558717141561e-09 8.121825627682711e-05 0.0008881220060649643 0.02983730184100053
164 4.179986140443252e-09 7.480512205759737e-05 0.0008142032528142599 0.02856702452831916
172 3.141631247881028e-09 7.151833807750307e-05 0.0007622499189977236 0.02764819801892671
180 2.283977958900748e-09 6.996096139433305e-05 0.0005932355246029191 0.02761797949121059
188 2.577418764148432e-09 7.233689631025442e-05 0.0005330308791983406 0.02750632569574707
196 1.84656144936894e-09 6.607279838588553e-05 0.0005783122673574594 0.02285099459252715
204 1.031352055999157e-09 5.17314038988026e-05 0.0006898697931246207 0.02390408338925454
212 2.976031672044752e-10 2.676792624489721e-05 0.0003912367503096888 0.01830193080690634
220 7.984916176063322e-11 1.441325709627961e-05 0.0001011910449313211 0.01080604662191431
228 1.026533377797143e-15 6.682104203292738e-08 4.417267131976573e-16 1.508356817225831e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_sm_case57_bt3.dat <==
4 NaN 0 NaN 0
12 NaN 0 NaN 0
20 5.099635162545924e-05 0.01033568824775832 0.001468861581248377 0.06390368750941111
28 0.0002880953892643101 0.02064193905158307 0.1003286070993898 0.3232102573061448
36 6.277656588659986e-05 0.009399191452158284 0.002093856763113485 0.06622317430814695
44 0.0005030695978402905 0.02685599640972969 0.03256488875602903 0.2021842088801786
52 1.063802990705297e-05 0.003865289770605518 0.001567515106303734 0.03556915135914462
60 1.737127009410567e-06 0.001501725803243925 0.0007576623516068593 0.02729031994623188
68 2.373559080520729e-05 0.005869239675805105 0.0002693801013135471 0.01581692733620865
76 1.955065319157132e-05 0.005341992926857664 0.0007989948571456906 0.0285709192271475
84 2.27053114182057e-07 0.0005691541195145255 0.0001415841445710012 0.009970035373161545
92 1.429933300439003e-05 0.004614774134454436 0.0002294758908624262 0.01597149046197488
100 3.612082617489337e-08 0.0002165361256900589 5.404810054195034e-05 0.006862616330286286
108 2.428080782513867e-08 0.0001958479891075449 3.543863747877914e-05 0.005409402538638863
116 1.673300730250057e-06 0.001562186774165308 3.552073198801711e-05 0.005788467253640017
124 2.395463885958977e-07 0.0006049866802464443 1.381851853532738e-05 0.003937146405540659
132 1.217732071493712e-07 0.0004267426722397438 7.36729414372316e-06 0.002975402205908972
140 7.453416457264878e-08 0.000326233632089501 6.156040630197162e-06 0.002250103870921061
148 1.941965629198092e-07 0.0005300468790396806 1.136534276285352e-05 0.003796954674467057
156 9.393642891089187e-08 0.0003708776934621127 1.071586567252653e-06 0.001146015041673332
164 1.267286983946255e-09 4.173259855511091e-05 1.567275027486947e-06 0.001057821511570967
172 1.823824747494538e-08 0.000163872136665244 1.412050611642892e-06 0.001393305092312835
180 5.658131996067706e-08 0.0002909618342612497 5.74399503679587e-07 0.0009046680707098798
188 2.138963375405447e-11 5.640749290325431e-06 1.47359587473826e-07 0.0003411531675913126
196 7.649281607830426e-12 3.254230841687189e-06 1.339794955263179e-07 0.0003683818535222816
204 2.745322775306311e-13 6.493085882297578e-07 1.628819365941149e-07 0.0003721555098017415
212 3.318384019914277e-12 2.229500668526896e-06 4.284697179135144e-08 0.0001777754393263997
220 1.484499620066275e-13 4.952511956091143e-07 2.9934552687176e-08 0.0001453598689891145
228 1.019635286315806e-12 1.236158302386769e-06 9.320092459676338e-16 2.430669299169352e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_sm_case57_bt5.dat <==
4 0.03008134680702836 0.2065062842139409 0.0007950858410627366 0.04536714354405791
12 NaN 0 NaN 0
20 0.08967275176522824 0.3653942015077414 2.628724112195813 1.570213559543689
28 NaN 0 NaN 0
36 0.2937586701443789 0.6622713331241825 0.01142193864995736 0.09524815063163317
44 2.224487342526853 1.822904995789874 0.01587735246650989 0.1355054984685692
52 0.0001508570803551516 0.01510539061766591 0.008055650420204636 0.09112242657888792
60 0.001387914797688402 0.04554065189509515 0.005930529199533334 0.07331768083086265
68 0.01371794521796965 0.1430310408324562 0.007852807753436785 0.08729363102895005
76 0.000986168087551301 0.03827772493160086 0.002746256004715798 0.04142379558160281
84 0.002955565630111338 0.06626324546612405 0.003403078770561112 0.05190988148850662
92 2.613100257777411e-07 0.0006586924547749007 0.002338430888840763 0.04272830076193357
100 0.01370373755000838 0.1432436334673302 0.002901001022595204 0.04654582616513037
108 4.680818456289453e-05 0.008325561003162729 0.001321495378530372 0.03332798629809552
116 1.884459267897574e-05 0.005285257785013986 0.001003864387651122 0.02846872297756242
124 1.226914774893162e-06 0.001351529595968515 0.0009396551612470465 0.02728214643654869
132 4.995786270908416e-07 0.0008675929552093287 0.0001968041445005393 0.01279548529505492
140 0.0003738017146937342 0.02365471023317589 0.000128686353921633 0.01334267964527136
148 8.363629200641128e-05 0.01117535186470198 0.0001158237568776916 0.009473506755626304
156 1.043603440584184e-05 0.003954773793299005 3.560286853789149e-05 0.007946260882657152
164 9.641432835106386e-06 0.003792997861703729 0.0001863273016455221 0.01640087282188474
172 5.764680451745628e-07 0.0009249080249227326 3.842727490283832e-05 0.007393090671666935
180 2.743634696928347e-07 0.0006398289320288519 1.810505561621954e-05 0.003447578895020453
188 2.329166263399131e-08 0.0001870193471686932 1.422531557563468e-05 0.00295489030383167
196 3.711860675067701e-08 0.0002356219706998175 1.66934056265493e-05 0.003278613933564434
204 2.795954460264267e-07 0.0006473386201362175 2.859671323177082e-05 0.005059424042925476
212 5.067665998345465e-09 8.714879975046941e-05 3.253866030595642e-07 0.0005036799830959726
220 5.442100132238784e-09 9.028770125052432e-05 3.076971496492328e-08 0.0001423678531331518
228 5.275227191789323e-09 8.88853904297271e-05 2.95564495832942e-15 4.214651283529491e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_sm_case57_bt7.dat <==
4 0.2356325894094571 0.478285889628304 1.966279772066428 1.551055437428623
12 3.848300525754674 2.390032879251545 0.02341863207867858 0.1726804047952533
20 4.978601213050298 2.72853132739244 0.5989477892807377 0.6800332491135304
28 3.581354764414538 2.315272189729862 0.009260014183074313 0.1002162092840122
36 3.631295316878561 2.331427122258117 0.005935308601840964 0.09227429337091397
44 149.924520683583 14.98206764574735 0.06694658666090177 0.3191963227506532
52 0.08498375042430682 0.3566590295357965 0.004124652442830495 0.06834669458849429
60 0.04672403352329574 0.2643965866572837 0.004707738779498027 0.06610515568052433
68 0.002644829061345413 0.06279904753587884 0.01514514777722322 0.1372554891489217
76 0.002687601846285217 0.06342928046033869 0.002173162575816128 0.0428305537843372
84 0.06459465439975919 0.3108112658422719 0.003324330478360984 0.05085042792396
92 0.1495746672561644 0.4732450770910233 0.001690746252049345 0.03740262238382552
100 5.186419343784884e-06 0.002784956104686653 0.0015474569777804 0.036433785866541
108 8.859999772512539e-05 0.01154359494678436 0.0006553087362111976 0.02163257639121197
116 9.07203776859369e-05 0.01164636010984488 0.0005713421117285454 0.0211487471924795
124 0.003287155954893872 0.0701538901117682 0.0001179958027068859 0.0124450020310467
132 2.458607523642844e-06 0.001915082693453307 0.0001296011193769062 0.009322487221798959
140 4.552309439770322e-05 0.008256185194992938 7.50436805616562e-05 0.007523353708813296
148 3.250573634831176e-06 0.002203017251543482 9.052821653355938e-05 0.009284281327772703
156 0.0002928542350565238 0.02093864305960302 1.992919333637726e-05 0.004234072572299019
164 0.0003459517142050821 0.02275689464635855 4.17677776618942e-05 0.008345217114091197
172 1.208528144873425e-05 0.004254471925499104 5.243005309184988e-06 0.001845055717429878
180 1.378781240266274e-05 0.004544838126031792 5.25615401093066e-06 0.001835407318504734
188 1.563967981817035e-05 0.004840120628289313 4.749180416281464e-06 0.001957964467254714
196 1.726649886958445e-05 0.005085505206894325 3.243686891603627e-06 0.001422771692005886
204 2.05869768812999e-05 0.005552832644180938 1.813498613182818e-06 0.001313148634794592
212 1.607261599122361e-05 0.004906479802543551 7.876291190742025e-07 0.0008198955732114932
220 1.715900869833339e-05 0.005069508989000493 2.351341538099925e-07 0.000380195530458094
228 1.71290404753187e-05 0.005065074767744537 2.358000667326686e-15 3.685895744176548e-08


==> results/comparison_with_pod/backup-2020-04-23/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694462458e-07 0.001079392697362902 1.325970592356347e-05 0.01086333975170972
20 2.530397631085168e-12 2.803139937057608e-06 1.948248027693667e-08 0.0002141568546480954
28 1.095680080994217e-13 5.064387700315365e-07 1.377216943019595e-10 2.199434361427333e-05
36 2.172586982285484e-15 1.168670347162504e-07 1.454037078813824e-12 2.856788308136515e-06
44 3.864921013839516e-16 6.110585060170592e-08 1.834796922235548e-14 2.830369232320606e-07
52 4.089994545790002e-16 6.106838723596297e-08 1.850873470826105e-14 1.190164490294521e-07
60 3.851064239687039e-16 6.165458410478664e-08 1.394586473025396e-14 1.156771584076566e-07
68 4.038252436269877e-16 5.83523247499329e-08 9.844497835095713e-15 7.394162948592964e-08
76 3.725106643616642e-16 5.993493745748424e-08 5.998787785814535e-15 7.442656924094848e-08
84 3.439717571132574e-16 5.955178394856375e-08 1.196474041635713e-15 3.895884415072715e-08
92 3.315105416566876e-16 6.029330501533536e-08 9.718095293297199e-16 4.117232976774687e-08
100 3.081428748007024e-16 6.036762245642535e-08 5.871312463122454e-16 2.663406617475772e-08
108 2.963823828348114e-16 6.092593896056542e-08 4.741749645824045e-16 2.705574131400823e-08
116 2.933622466942223e-16 6.09591523925701e-08 4.202870043809097e-16 2.45530583642406e-08
124 2.928919731566188e-16 6.103461114292941e-08 2.922921357872115e-16 2.273266774821536e-08
132 2.91186789000801e-16 6.09738002310678e-08 1.838190797410306e-16 1.638079238919232e-08
140 2.903348387531158e-16 6.102944682950806e-08 1.150033829289718e-16 1.276490890766979e-08
148 2.899419402140893e-16 6.106428740437764e-08 6.239132561078211e-17 9.012421808840543e-09
156 2.897847819950039e-16 6.109209982341213e-08 4.550540490819624e-17 6.893162263210684e-09
164 2.897398941459175e-16 6.108346584099422e-08 3.193307980372789e-17 5.72647185226316e-09
172 2.897454230933547e-16 6.105629291042192e-08 3.084020343240735e-17 5.86984549855174e-09
180 2.897363948945352e-16 6.10966703895599e-08 1.157487249230724e-17 3.033912787664406e-09
188 2.897173952603268e-16 6.110279349158532e-08 6.38012662243868e-18 2.481605920756635e-09
196 2.897283613063972e-16 6.109475370053019e-08 6.310436271076301e-18 2.482347549737085e-09
204 2.897354482537855e-16 6.108587857767134e-08 6.317172670379181e-18 2.483155459032105e-09
212 2.897364492068648e-16 6.108292982531793e-08 6.308001044855801e-18 2.482609340326292e-09
220 2.897365510457147e-16 6.108272954108429e-08 6.306738681444689e-18 2.482533734138315e-09
228 2.897371664981853e-16 6.108283168160256e-08 6.306504274160838e-18 2.482507088785724e-09


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_en_case57_bt1.dat <==
4 0.001911177167361309 0.05257063942315598 1.192671705275909e-06 0.001874209459249987
8 3.450464800769971e-05 0.007133078121909442 0.0002333709943191873 0.01239319333718325
12 0.0002187530151207228 0.01605718424077551 0.0001910790965604253 0.01252517640287221
16 0.0003933675306167636 0.02407640074394823 7.663092602618086e-05 0.009077259425457562
20 6.569373841601573e-05 0.01252344715809084 0.0006169017162557283 0.02241153667141937
24 0.0002740815364464892 0.02031017499282139 9.287313513854109e-07 0.00128760744507006
28 0.0002738309635964058 0.02025169123413706 1.406023591052936e-15 2.813707400406429e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_en_case57_bt3.dat <==
4 0.0005969246829469933 0.0415309765800953 1.013290478438843e-10 1.71809784553778e-05
8 0.0002018620205365044 0.02819270442990796 6.741696589305172e-05 0.01415262404106676
12 0.0002998738471849754 0.01590356402515303 0.0001914501499123323 0.01269300568073728
16 6.219051974186056e-06 0.002356572571775573 0.001223524079555095 0.02725651309550625
20 4.487929290666223e-07 0.000826200504970398 0.0004948282594743285 0.02259326860255062
24 2.886491775959274e-07 0.0006669630059032983 2.65620833071541e-05 0.004215370556668985
28 2.925853651846658e-07 0.0006619773594711553 3.161949987698848e-15 4.111950635543593e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_en_case57_bt5.dat <==
4 0.0006041936851414084 0.04117263468605614 2.569885793720343e-10 2.723442811947141e-05
8 0.0002884104643419112 0.02949284253266615 6.351513432987401e-05 0.01381772442460705
12 0.000194100569009292 0.01365316314335718 0.0001878422466355788 0.01239162818809469
16 5.776864566765836e-06 0.002267914005838367 0.001184493843476275 0.02685704375988329
20 4.22180234764812e-07 0.0008048336498265307 0.0004765528946388628 0.02224628498933823
24 3.059591813177216e-07 0.0006863591551806714 2.641155826908932e-05 0.00420534159858732
28 2.83057313347382e-07 0.0006510965803818713 3.186036484452339e-15 4.122653485261196e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_en_case57_bt7.dat <==
4 0.0006153240218833869 0.04096615965793005 3.980118469126246e-10 3.37775030377907e-05
8 0.000360388806064212 0.03024727470925193 6.114215500213356e-05 0.01358023901268712
12 0.0001332904869767074 0.0119764848254138 0.0001852031373957088 0.01217844765139953
16 5.123224828215099e-06 0.002159298958075873 0.001155623194961718 0.0265566487110207
20 3.987332403992446e-07 0.000782132509770328 0.0004636506946010388 0.02199293167832617
24 2.059394550512055e-07 0.0005647239149721983 2.628397879544349e-05 0.004196291136073227
28 3.162696522113014e-07 0.0006882395166249999 3.427946599992148e-15 4.25541475390645e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_en_case57_pod.dat <==
4 0.0001713548907839368 0.02085264147557586 2.097625432654516e-05 0.02579364701729769
8 3.097304849279554e-06 0.002612364523351562 5.243698723402248e-06 0.004601288678095727
12 2.253561513383459e-08 0.0002318836402364077 1.681211936317979e-07 0.001765923343574727
16 2.981666451369933e-05 0.01263886060573771 0.0003907138469201365 0.04253290992195624
20 5.289916231551686e-12 4.012735158376302e-06 1.660955064801858e-10 8.36114403004462e-05
24 3.146773404354287e-14 1.496436189185602e-06 3.063117140974172e-14 7.210395254197977e-07
28 2.663690831671691e-14 1.494078943675703e-06 5.632157546648535e-16 1.688660511423024e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_sm_case57_bt1.dat <==
4 0.0008504563575177251 0.06213424626111319 3.236307038596395e-05 0.01169268210321039
12 2.812425130454775e-05 0.00691656104258831 0.007912213913805909 0.1189362396876765
20 2.660029019574722e-06 0.002162583142995445 0.003781856172203736 0.07928447803466043
28 3.423476017128381e-06 0.002438629404159176 0.01691384473697606 0.1192963272738039
36 2.476794307896542e-06 0.001977765668340403 0.01602812286850609 0.1161874533161402
44 5.659582882048047e-06 0.00271641872945283 0.008412075946879469 0.08446949197667597
52 2.439178578930718e-06 0.001887386411475234 0.0106261104762278 0.09911770555949828
60 2.514969709602e-06 0.001965650306480438 0.007779411595042692 0.08570191867219101
68 2.321320365374236e-06 0.001923215569969106 0.004246813219767233 0.06281692897601432
76 2.364255474425113e-06 0.001918300250274729 0.002540691279656047 0.04850730702891526
84 2.555513254441185e-06 0.001980502136234019 0.002833660537629999 0.04829509785113006
92 2.674664949025196e-06 0.002012580633579564 0.002699402563144337 0.04707532687797689
100 2.718226110787123e-06 0.002028368948871595 0.002049723454795635 0.040862670365715
108 0.004658639546969889 0.08354182142176825 0.0009217747460919907 0.02727904497849454
116 0.004663634415051925 0.08358516370330404 0.001035988031701074 0.02910445605983791
124 0.004657545278355979 0.08352278126706203 0.0001980435710639026 0.01239871014485849
132 0.004660154124607123 0.08354562137157773 0.0001677147670950361 0.01158504995254928
140 0.004660614546732533 0.08354823448749027 9.218888490194392e-05 0.008776216571244388
148 0.004660608396615726 0.08354826938999604 8.919356705626383e-05 0.008796672096615832
156 0.004659325843327274 0.08353715207467749 8.337387681549868e-05 0.008542883385714628
164 0.004667826909560207 0.08361296639075588 7.066828810147571e-05 0.007907057944506524
172 0.004654663092528023 0.08349543396692782 3.738097507018692e-05 0.005748590375584062
180 0.004658980825705943 0.08353438321890083 4.070838607460712e-05 0.006056762189104337
188 0.004660840189991801 0.08355132759371608 2.097358839449056e-05 0.004310341872361789
196 0.004659273345592571 0.08353735866868783 2.235817431381235e-05 0.004428040467936656
204 0.004661085780277024 0.08355354131471593 1.118435630967822e-05 0.002715657746654943
212 0.004660148305849955 0.08354487744163297 3.4930266409168e-06 0.001985623345726384
220 0.004658574464325226 0.08353072639454195 4.216089492441011e-06 0.002077504621507242
228 0.004661348637963876 0.08355558983751443 5.114622418667749e-16 1.606422539435215e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_sm_case57_bt3.dat <==
4 0.009168378560562089 0.1035636252040688 0.02503949285113188 0.2242189190368884
12 0.07635022855435207 0.379926014860811 0.01616804688404241 0.1526255377759584
20 0.007995397280591622 0.09569463952243007 0.009634552506627198 0.1177971809215393
28 9.517541998514917e-06 0.005784118761204216 0.007316519296788083 0.07777491711915341
36 2.731647814840822e-05 0.005392505282883153 0.016080657110143 0.1274861306932462
44 8.982052402918156e-06 0.00397332337461398 0.00707916024757863 0.08261275036589144
52 7.407391633674255e-07 0.0007851108769116877 0.007412005562922722 0.08199396399765635
60 2.496303374119223e-07 0.0005844169825719447 0.005973115548792751 0.06992704239093095
68 7.72199390641796e-08 0.0003073396267230244 0.00613896230462781 0.07074547094610284
76 1.646488561232203e-08 0.0001523097228304238 0.005725158464406311 0.06965586454569117
84 1.176129166920828e-09 5.494274567885427e-05 0.006255687497671219 0.0744499501448338
92 6.599555792284453e-09 8.367237430473295e-05 0.00579513982780484 0.06996198675164944
100 2.382386616314253e-09 4.962695650689852e-05 0.003219169792909539 0.05333682476517987
108 8.123979492000329e-09 8.016371673980061e-05 0.002971573134573952 0.05038099848942623
116 4.331053834456061e-09 6.753354211186391e-05 0.003959143983628528 0.0581736157815208
124 3.81627049901149e-10 3.046124282590768e-05 0.00373131827418288 0.05627695385897324
132 2.5500614754125e-10 2.235001698824846e-05 0.002630395921155305 0.04760870518952209
140 1.477419644176912e-11 6.580880496986907e-06 0.001360547020148819 0.03367457791467454
148 7.795038758548792e-10 2.631933566510369e-05 0.001307867971033361 0.03291653302548192
156 4.483983505190741e-10 2.057170472369307e-05 0.001144380659943137 0.03122940658376694
164 3.063172904695182e-10 2.112657277120178e-05 0.001462902588681888 0.03507211600588112
172 3.022547189785841e-10 2.078993406851026e-05 0.001504750899341074 0.03578236432991255
180 4.224829638382123e-10 1.942783651465163e-05 0.0009216656516636874 0.02879166867985006
188 1.72983319515407e-10 1.263735965206791e-05 0.0008639894774763418 0.02741339496424133
196 8.628257283640432e-11 1.088691634754113e-05 0.0005949027914620992 0.02338302335499076
204 4.922151373727546e-11 8.225583559173799e-06 1.839392018260254e-05 0.003996212487245465
212 4.23488535766885e-11 7.881879430460259e-06 7.992923763447859e-06 0.002721618240261625
220 3.870761472739627e-11 7.622544211827176e-06 1.688602150729356e-08 0.0002264421105567793
228 3.891076134913662e-11 7.633706049947619e-06 5.437697817440638e-16 1.918043524007373e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_sm_case57_bt5.dat <==
4 0.2321042448704614 0.5135434973223489 0.005938945570023965 0.1057409624580041
12 0.2962965778952871 0.4333690328892246 0.005249770442611 0.07816540775238578
20 0.03890805548367422 0.1600327407507742 0.009399315119066545 0.08973481876105371
28 0.0001664009356566779 0.01180229668395283 0.0006953350482551075 0.03244755755469897
36 0.0001247400983467059 0.009527137542099329 0.004237385291291429 0.05693961927129221
44 1.236232179065259e-06 0.001664555414887747 0.005191332784022684 0.0608878069437786
52 1.817867463320691e-06 0.00118669877003752 0.002787964504966091 0.04727999419959183
60 3.523255601033648e-07 0.0006359254192931374 0.006736447891356153 0.07293262110250232
68 6.039104065724664e-08 0.0005373052556802982 0.01038480109044337 0.08643021494308645
76 5.935085564817083e-08 0.000473319713104825 0.003177920204460589 0.04875653460029383
84 5.86492567043142e-08 0.0002187482522701956 0.001196460867748782 0.03314373762456668
92 7.970086926545557e-09 0.000111598742124297 0.001547892367711556 0.03839898793376229
100 8.702067899482494e-09 8.92742440381511e-05 0.001640962809628057 0.03555319428465598
108 4.750036391058908e-09 0.0001060306704778746 0.0004716357352073731 0.02105133170024831
116 3.782944439822502e-09 0.0001061756776969958 0.0004652630124641423 0.02085795139250446
124 1.431300794982604e-09 3.386077037959012e-05 0.0002624872233831854 0.01566838335538911
132 1.01104414902117e-09 2.953037124253655e-05 0.0001272408987367137 0.01002384287858593
140 8.875033815609535e-11 1.653440001403439e-05 5.80467167335076e-05 0.006715150338281628
148 5.850201583168812e-11 8.465954138614507e-06 4.379583786270167e-05 0.006091742786244358
156 2.870478845986506e-11 8.57180380720024e-06 5.482334376494725e-05 0.006566137227328239
164 1.073704182335797e-10 1.104182866118464e-05 4.424391288415468e-05 0.005752663763452626
172 1.330126601633749e-10 1.009934751161623e-05 1.864418670477491e-05 0.003895479134121249
180 2.239042595559907e-11 5.265626693784498e-06 1.158095372824814e-05 0.003270582714193893
188 5.791946569736165e-12 3.288872408635513e-06 1.279399186019709e-05 0.003345368717100783
196 2.172974844238704e-11 5.446923412755211e-06 1.139419887955464e-05 0.003031088900933288
204 2.071336410926084e-11 5.306529455406661e-06 6.753237877365117e-06 0.002234729944019076
212 2.429370526580718e-11 5.76130505702821e-06 3.046273483060824e-07 0.0005075809564801803
220 1.586613210253213e-11 4.858336877244795e-06 3.519329314249115e-07 0.0004866418780709036
228 1.54309638998923e-11 4.806686845437724e-06 1.81401394756922e-15 3.433717821188509e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_sm_case57_bt7.dat <==
4 0.936072019141043 1.116758823489299 0.01055220612954686 0.1383073937650063
12 0.264260040952633 0.4093343679177326 0.00719643406223299 0.09015143997707065
20 0.05133300919082505 0.1933325788575138 0.01001184453842408 0.09733027328590482
28 0.0001290953974277368 0.01011380769177084 0.0006493661544161143 0.02982357162290383
36 9.452688383521451e-05 0.008235327881551679 0.003864812030239897 0.05226441636043422
44 1.036213557216584e-06 0.001675986987162315 0.005642774173848848 0.06319158918436441
52 9.682827202838019e-07 0.0009644995060402728 0.002896529287650842 0.0477069586392489
60 6.230577767524855e-07 0.000673115814112446 0.007156290663989441 0.07262486676296076
68 6.024339301848125e-08 0.0004143912267142724 0.01204830884145723 0.09285812905435997
76 5.510398333830113e-08 0.000296514651972668 0.005575324094921495 0.06512673784185852
84 6.762750720548302e-08 0.0002375187642558174 0.001147668153592491 0.03597339967582269
92 1.21848591409879e-08 0.000125144825098733 0.001237174823318431 0.03304114950771742
100 9.76273180218416e-09 8.944153867140869e-05 0.001664918489612189 0.0360136027719119
108 5.629653058326389e-09 8.991553627968329e-05 0.0005119640169482779 0.02210008457048795
116 4.216311875164197e-09 9.64043427273964e-05 0.0003501936380141058 0.01777253230530151
124 2.210086341967548e-09 4.356575383335226e-05 0.0002660860429697633 0.01609058364326188
132 5.297110252479319e-10 2.161705416225956e-05 0.000160323019080076 0.01189231392616508
140 4.039665783944178e-10 1.898337154981888e-05 0.0001491086167843046 0.01117312747496513
148 1.635284289942001e-10 1.163439203555328e-05 6.887419415061454e-05 0.007720490153946491
156 4.545723890583779e-11 8.886750760161988e-06 4.559251879232617e-05 0.00579704345427734
164 4.938208999281093e-11 1.318835911368055e-05 3.638347923210505e-05 0.005232484721829689
172 2.373573274918588e-10 1.471467323943543e-05 2.146274842819383e-05 0.004291866672443412
180 7.621118637208631e-12 2.881859515913021e-06 1.864919087015894e-05 0.004096777951062558
188 3.042297202710377e-12 2.171011031393277e-06 1.845135813847806e-05 0.00392467784983408
196 8.00406337146625e-11 1.042341821078097e-05 1.199642296410228e-05 0.003157483476570855
204 1.340864669708441e-11 4.294140203864316e-06 2.725521693515361e-06 0.001435109509876353
212 7.195502539528066e-11 1.02998435185242e-05 1.075049509414879e-06 0.0009952795344594367
220 6.932421441933232e-11 1.018308747324781e-05 3.742184023955823e-07 0.0004993037449856352
228 6.869510186732192e-11 1.013995226450959e-05 5.639722489365066e-15 5.742556996590764e-08


==> results/comparison_with_pod/backup-2020-04-25-2/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694461837e-07 0.001079392697359349 1.325970592358495e-05 0.01086333975170972
20 2.530397628675329e-12 2.803139939722143e-06 1.948248027718445e-08 0.0002141568546476513
28 1.095680088717225e-13 5.064387673670012e-07 1.377216943718211e-10 2.199434348448825e-05
36 2.172586935568361e-15 1.168670364926072e-07 1.454037080050493e-12 2.856788291705215e-06
44 3.864921919613282e-16 6.110584749308146e-08 1.834799101935886e-14 2.830369514317255e-07
52 4.089995684312574e-16 6.106838545960613e-08 1.850872636137465e-14 1.190164469200283e-07
60 3.8510643565506e-16 6.16545823284298e-08 1.394585090053528e-14 1.156772210242352e-07
68 4.038253366994028e-16 5.835232075313002e-08 9.844491647431857e-15 7.394158374474102e-08
76 3.725107018085042e-16 5.993493612521661e-08 5.998780709008111e-15 7.442653215949946e-08
84 3.439717788202626e-16 5.95517817281177e-08 1.196460717834657e-15 3.895859257418977e-08
92 3.315105614389154e-16 6.029330057444326e-08 9.71800842279131e-16 4.117213825427513e-08
100 3.081432395161622e-16 6.036759403471592e-08 5.871226279068754e-16 2.663387410617446e-08
108 2.963827765748921e-16 6.092589854844732e-08 4.742288225358767e-16 2.705710822059615e-08
116 2.933623175505599e-16 6.095914262260749e-08 4.203045801266335e-16 2.455355863073549e-08
124 2.928924817649202e-16 6.103456851036526e-08 2.923104581524216e-16 2.273352239789972e-08
132 2.911874404945094e-16 6.097372606816975e-08 1.839492128412209e-16 1.638748836629844e-08
140 2.903356604512118e-16 6.102932648133219e-08 1.150540477005386e-16 1.276737404687367e-08
148 2.899371285312698e-16 6.106527106197746e-08 6.048714586915151e-17 8.851209987170705e-09
156 2.897864971171682e-16 6.109057837377918e-08 4.534441947728015e-17 6.866467283650479e-09
164 2.897425351610047e-16 6.108345429467477e-08 3.168156098731587e-17 5.666252245184467e-09
172 2.897441537334755e-16 6.105614058782294e-08 3.110278352330594e-17 5.791266466381728e-09
180 2.897145828633609e-16 6.11042896281333e-08 1.610244511550804e-17 3.880461174610161e-09
188 2.897137917319327e-16 6.110360972755302e-08 6.427429494456501e-18 2.481681748989217e-09
196 2.897282356741182e-16 6.109231298623286e-08 6.331480939814799e-18 2.482460126351782e-09
204 2.897366971709514e-16 6.108441530372488e-08 6.31201043220326e-18 2.483145689069488e-09
212 2.897362021741976e-16 6.108388639347595e-08 6.305248727230508e-18 2.482625438560149e-09
220 2.897368643531602e-16 6.108308214791691e-08 6.30466774389156e-18 2.482508865142563e-09
228 2.897371633505195e-16 6.108282990524572e-08 6.305084922260343e-18 2.482494654287848e-09


==> results/comparison_with_pod/backup-2020-04-25/output_error_en_case57_bt1.dat <==
4 0.001911177166397183 0.05257063940478846 1.192671703787875e-06 0.001874209458073817
8 3.450448060336159e-05 0.007133064911904352 0.000233370751694011 0.01239318669487499
12 0.0002187511871393558 0.01605711376768637 0.0001910785529480209 0.01252515163335821
16 0.0003933673761678519 0.0240763940961326 7.663102745670146e-05 0.009077258021931711
20 6.570806412036818e-05 0.01252433608340509 0.0006168719578676246 0.02241108995601426
24 0.000274081571123969 0.02031017647393663 9.287296236138593e-07 0.001287606823088039
28 0.0002738309572207695 0.02025169099861168 1.406024912224055e-15 2.813707566939883e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_en_case57_bt3.dat <==
4 0.0007225725766414109 0.04312014381616347 1.628459986629124e-08 0.0002174188460856152
8 0.0002423672806968311 0.03128223360031113 6.311846166378873e-05 0.01377188633104065
12 0.0001329894696566429 0.01049773041212321 0.0001883290225268569 0.01281660470425772
16 3.260531584874465e-06 0.001760370382288823 0.001163636521856164 0.0265607768292504
20 6.007821546159497e-07 0.0009843852073792014 0.0004748483075315496 0.02219301358229353
24 2.606063534408264e-07 0.0006379073609377173 2.640582898919083e-05 0.004205109160137499
28 2.949103732148161e-07 0.0006646009390633978 3.050237319865538e-15 4.071227499569119e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_en_case57_bt5.dat <==
4 0.0007365456098762179 0.04144001181381496 7.4130026917449e-09 0.0001458832643966845
8 0.0002411046941732725 0.03015361323016652 5.889057674602463e-05 0.01338232572011899
12 0.0001111352952001163 0.01045551728082561 0.0001825799371061322 0.01222116977642251
16 4.271233682845386e-06 0.002009690777238671 0.00112353658016692 0.02617771563674243
20 3.852991421064736e-07 0.0007709788207725943 0.0004531333847659553 0.02177144159962929
24 1.788776649894141e-07 0.0005289575364462173 2.61761300973229e-05 0.004188676098141331
28 1.537602554842014e-07 0.0004798843610944736 3.192689434103532e-15 4.28087691961565e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_en_case57_bt7.dat <==
4 0.000714798096957372 0.04087440210725601 3.468357273517175e-09 9.931364785431551e-05
8 0.0003198307922519623 0.03057261446341331 5.635469937127873e-05 0.01314285515290436
12 7.368550458131022e-05 0.009350932459668559 0.0001798253733351534 0.01189268375256036
16 4.000546475470885e-06 0.001906549141091229 0.001096107577618092 0.02590346729815907
20 3.832489308456045e-07 0.0007745107748013957 0.000439352439824665 0.02149746985604073
24 2.866321325865335e-07 0.0006656918689431635 2.602187213241639e-05 0.00417740363236152
28 1.365220347934477e-07 0.0004521820570237978 3.386334696565241e-15 4.250828211649349e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_en_case57_pod.dat <==
4 0.0001713548907840353 0.02085264147555987 2.097625432654858e-05 0.02579364701729703
8 3.097304849405374e-06 0.002612364523413291 5.243698723328106e-06 0.004601288678104165
12 2.25356150776529e-08 0.0002318836398336188 1.681211929967812e-07 0.001765923343603371
16 2.98166557012936e-05 0.01263885836911927 0.0003907137173619534 0.04253290259898468
20 5.289916276978515e-12 4.012735161040837e-06 1.660955075803532e-10 8.361144029622736e-05
24 3.146773625769004e-14 1.496436188741512e-06 3.063117222451983e-14 7.210395236434408e-07
28 2.663690760276192e-14 1.494078943675703e-06 5.632156138810154e-16 1.68866036709403e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_sm_case57_bt1.dat <==
4 0.0008504563575173484 0.06213424626105857 3.236307022898487e-05 0.01169268207444873
12 2.812448050578361e-05 0.006916587119416562 0.007912220457606787 0.118936277477409
20 2.660151228196595e-06 0.002162638248331294 0.003781858004751695 0.07928441132912978
28 3.423481714708756e-06 0.002438631431269211 0.01691381750135159 0.1192962280800449
36 2.476797511415947e-06 0.001977766909029288 0.01602817509032251 0.1161876655950995
44 5.65957200015001e-06 0.002716416353881534 0.008412077901502644 0.08446950100398798
52 2.43917660299305e-06 0.001887385827159527 0.01062610586028486 0.09911767958802309
60 2.514966596734916e-06 0.001965649284483728 0.007779409130151261 0.08570190497685859
68 2.32131860542962e-06 0.001923214985922961 0.004246811330151231 0.06281694140367766
76 2.364266229495916e-06 0.001918304633275358 0.002540692533985164 0.04850731931455288
84 2.555515276348219e-06 0.001980502949886276 0.002833658733599146 0.04829508240963976
92 2.674664686832733e-06 0.002012580558410804 0.002699400734229343 0.04707531064429626
100 2.718223937677211e-06 0.002028368156937965 0.002049722510475019 0.04086266082460932
108 0.004658640038644251 0.08354182584067171 0.000921774215650269 0.0272790368537964
116 0.004663634948313533 0.08358516848988851 0.00103598758111735 0.02910444961836012
124 0.004657545505179936 0.08352278330449803 0.0001980435752663756 0.01239871025024075
132 0.004660154166457341 0.08354562174938707 0.0001677146668187774 0.01158504677247374
140 0.004660614574316361 0.08354823473613315 9.218870802774618e-05 0.008776209334464435
148 0.004660608514050891 0.08354827044830859 8.919329317876017e-05 0.008796640520076671
156 0.004664252332896086 0.08358130417950216 8.337547419349744e-05 0.008542969881524698
164 0.004667830780143311 0.08361300040938158 7.064480931609343e-05 0.007905838948207844
172 0.004654679225929676 0.08349557593385537 3.739249194338786e-05 0.005748900965324655
180 0.004658870866673548 0.08353336658731081 4.088052684363224e-05 0.006068639939347698
188 0.004658137895016463 0.08352677190887015 2.132396796351419e-05 0.004550751911642448
196 0.004660752579337945 0.08355015840410029 1.674443308866299e-05 0.003680909691772594
204 0.004659332502063745 0.08353718688980916 4.264288520430848e-06 0.001880231372277441
212 0.004662185730610453 0.08356273465413988 4.040427319148996e-06 0.001639353442714597
220 0.004657511644807805 0.08352097421774252 1.352054624414204e-06 0.0009491094340283723
228 0.00466669082785629 0.08360345635725563 5.113115310049468e-16 1.609857591677866e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_sm_case57_bt3.dat <==
4 0.0008486404381111252 0.06203177066755794 3.784165701727426e-13 9.839589214521993e-07
12 0.0002267493673380639 0.03108271602434609 0.00341232081032684 0.07517362900817437
20 3.805829545564583e-06 0.002936456449819325 0.004651354096275011 0.08649470360880518
28 3.48113669014257e-07 0.0008487482723968931 0.009024772783932678 0.0899903034595626
36 5.246201922377554e-07 0.0009847496888331086 0.02125920541779641 0.1451264606969187
44 2.766233024225989e-07 0.0006098099763263143 0.009608459045256998 0.09482650983821173
52 7.832725149659376e-09 0.0001267154168429485 0.005505910439281413 0.07310969417364221
60 7.99999857001395e-09 0.0001297600940626253 0.003436012861998687 0.05987820200011751
68 1.165848333888906e-08 0.0001786909595868913 0.005659074655287376 0.06911089149058791
76 1.380469905666296e-08 0.0001889341850622728 0.005795498902181733 0.06976445222910288
84 1.556505126770323e-09 7.585088363004644e-05 0.003237045259466011 0.05294335359518898
92 7.294368572083926e-10 3.609566843287837e-05 0.001011104923675796 0.03047887071005506
100 1.817084960919556e-09 4.363101226800836e-05 0.0008602993134725629 0.02848900237286767
108 1.265687705883326e-09 3.670778998809965e-05 0.0007054871223541965 0.02559236030186973
116 9.094961773942064e-11 1.207500384925453e-05 0.0004928918663791528 0.02138900011482958
124 2.691952226815703e-10 1.969487664510439e-05 0.0005850568428251199 0.02253669763611899
132 1.544135382828514e-10 1.867914718989283e-05 0.0005338423123014994 0.02151084417630378
140 2.17038005886516e-11 5.999045786353463e-06 0.0003147827690256706 0.01634607274222954
148 3.943329101203278e-11 7.292431287719836e-06 0.0001082536673987911 0.009546506687846623
156 3.600380358460024e-11 8.499490263158549e-06 0.0001224949059146215 0.0101010298510531
164 3.770899188215638e-11 8.01560994689865e-06 6.235071665676778e-05 0.007583791006638529
172 4.659333320302238e-11 8.68559614186637e-06 3.621196687275145e-05 0.00535479593214272
180 5.980174310631527e-11 9.512919162180111e-06 2.919530597797683e-05 0.00514699986392575
188 4.317889197667161e-11 7.847080496947711e-06 2.72633576293955e-05 0.005000694954499174
196 6.927632324118376e-11 1.002791416526705e-05 6.132798253189761e-06 0.002402548043020536
204 6.227703211138887e-11 9.769522974600875e-06 4.259809945952382e-06 0.001908099938574104
212 6.513342325418555e-11 9.920770682736446e-06 1.635022360906676e-06 0.001059234347995708
220 3.331863109408662e-11 7.060052293894614e-06 4.813124881371485e-07 0.0005631844027189636
228 3.224187937715344e-11 6.94854274874146e-06 8.571132032069856e-17 7.779857091883002e-09


==> results/comparison_with_pod/backup-2020-04-25/output_error_sm_case57_bt5.dat <==
4 0.0008475272898080736 0.06196916965266475 1.527851564895203e-13 6.25023754752263e-07
12 0.0008093791462693656 0.05956290707967415 0.0006916350748549353 0.02175162669826247
20 0.0003654925315643666 0.03464200879288759 0.006179792482073239 0.07565071104619503
28 1.018098059148738e-05 0.006269962346258762 0.004420610202481233 0.07994261297416783
36 2.518134528390218e-06 0.001560975139478948 0.007735853547327415 0.07293622045559955
44 1.0502979493245e-06 0.001373099976761605 0.009075996701124611 0.07751624889352859
52 1.71869598065939e-07 0.0009126241994357187 0.006018804921154715 0.06406384269198151
60 1.406968877530362e-08 0.0002329169008534748 0.009333347410710244 0.08633944307112262
68 4.831364646881689e-09 0.0001483035490030815 0.005832555240270827 0.0702672883577562
76 4.537474299230516e-09 0.0001135286600701946 0.004561421881517437 0.06158734287080903
84 1.044732405762316e-08 0.0001407902227725799 0.001592951836364814 0.03816404148288011
92 5.633261417931437e-09 6.933146925991451e-05 0.0005300789226069298 0.02350695348092446
100 2.88648852238754e-09 7.275415601482038e-05 0.000664770325418743 0.02566640552948307
108 1.461634994495332e-09 8.297307636473406e-05 0.0008708064977832263 0.02886622319827181
116 4.378297132192835e-10 2.711233089014442e-05 0.0001653979409936529 0.0126882305195688
124 3.087639234661581e-10 2.423081828739626e-05 0.0001304231595644169 0.01111909966779923
132 2.856826133285645e-10 2.305046274120315e-05 8.295263100173163e-05 0.008797909817991112
140 2.04367613080166e-10 1.927162622328282e-05 8.314917452456211e-05 0.008753453701761615
148 2.679389798297776e-10 1.748490883590748e-05 2.687650630333864e-05 0.004542569509375705
156 6.099615034799292e-11 8.573782193543877e-06 2.070321053212682e-05 0.003870608728330671
164 1.627770229849442e-10 1.516292420467025e-05 1.289439168475739e-05 0.003795810022378721
172 9.226738130690342e-11 1.188613332070432e-05 1.481820186307319e-05 0.003894992888964666
180 5.588857381099442e-11 1.017820455340157e-05 1.114925928725582e-05 0.003193458318076159
188 4.72081380353593e-11 9.439497651975159e-06 4.982225631428299e-06 0.002024824979807827
196 1.143266433070595e-10 1.293550592595949e-05 3.779657471161356e-06 0.001862609604649901
204 7.736439644187073e-11 1.057862074249627e-05 1.004942726115446e-06 0.0008986061893678787
212 1.337551415858038e-10 1.386456468166486e-05 5.703452584016871e-07 0.0006653495877111393
220 4.6246795300637e-11 8.331282433715614e-06 5.393259217126654e-08 0.0001997678715690565
228 5.861552626202949e-11 9.369290424832144e-06 2.31752085168425e-16 1.231145507762932e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_sm_case57_bt7.dat <==
4 0.000844314831837433 0.06179923212362359 5.644283867556512e-12 3.798602505655779e-06
12 0.0008003957602969729 0.0589754243127163 0.0005546172417119591 0.02033319971377412
20 0.0003884446143213358 0.03564076199670785 0.006503291636943405 0.1081186139262351
28 5.049431233784427e-06 0.004441427028280653 0.002066690543928273 0.05600908264022597
36 1.542352544178501e-06 0.001513847889691444 0.006349567148387744 0.0659954740520734
44 7.049918618085184e-07 0.001282403542066657 0.007805761117759327 0.0723112199681144
52 3.393303553434646e-07 0.0008221238718570945 0.005632295730353482 0.06370041497647305
60 1.611075872123562e-08 0.0001916488825033369 0.0170502685206535 0.1164407057411516
68 6.027935729278185e-09 0.0001554111319737039 0.008756913007622413 0.085039321083202
76 3.731505282000541e-09 0.0001163349291868343 0.00538156112183987 0.06665052312206943
84 2.891917974141273e-09 0.0001418689548233765 0.0034102662313521 0.05374121482208449
92 7.25337582519779e-09 8.127052256545753e-05 0.0004737246397982728 0.02205529595819733
100 1.765039887616594e-09 6.807069785574882e-05 0.0005749995681590099 0.02390677015795584
108 2.672426526204843e-09 6.561426847451202e-05 0.0007971329956645835 0.02758922093656424
116 5.496300640756696e-10 2.985152526324697e-05 0.0002325350543202558 0.01480865681932997
124 1.12199422390575e-09 3.450966432438918e-05 0.0001737216556629224 0.01263031541913695
132 7.687976482049324e-10 3.035491408365232e-05 0.0001048063880092793 0.009650897126252223
140 4.565701744699809e-10 2.419691382016254e-05 5.520965258909019e-05 0.006755127822129281
148 1.750990401281947e-10 1.630676675512532e-05 3.681435327294932e-05 0.005207061985382788
156 1.303967850208544e-11 4.671836050906819e-06 1.172036033983632e-05 0.003601209821971318
164 1.321497445900246e-11 4.706912853702505e-06 1.111313784161367e-05 0.002984379184111763
172 4.016786248000626e-11 8.158073975028657e-06 1.098529809158798e-05 0.003825358906407672
180 1.846449250094538e-11 6.412530095367686e-06 9.783504111154041e-06 0.003092182919038233
188 2.433890676219076e-11 6.945087968279751e-06 5.196606928962294e-06 0.002111646416870006
196 4.235818308746856e-12 2.318832889258715e-06 4.539149658729154e-06 0.001991185197538492
204 6.841726905789903e-12 3.067821600755138e-06 7.421838938493413e-07 0.000771594952943544
212 7.348970594397609e-11 1.03211122026714e-05 6.349487345270005e-07 0.0006651008220275312
220 4.200431424718504e-12 2.52065577033278e-06 8.129142548885432e-08 0.0002406623263884189
228 4.333971252843722e-12 2.547383370465894e-06 6.601827461061361e-16 2.145963495792103e-08


==> results/comparison_with_pod/backup-2020-04-25/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694469971e-07 0.00107939269736157 1.325970592357749e-05 0.01086333975170928
20 2.530397631802419e-12 2.803139941054411e-06 1.948248027749323e-08 0.0002141568546405459
28 1.095680083353479e-13 5.064387691433581e-07 1.377216947845322e-10 2.199434366567665e-05
36 2.172586909854316e-15 1.16867033828072e-07 1.454037079974427e-12 2.856788303917668e-06
44 3.864921546167116e-16 6.110584838125988e-08 1.834796508292002e-14 2.830369352224693e-07
52 4.089994999736581e-16 6.106838501551692e-08 1.850873315134516e-14 1.19016448252296e-07
60 3.851064263626141e-16 6.165458099616217e-08 1.394586251502465e-14 1.156771094468212e-07
68 4.038252992194784e-16 5.835232208539765e-08 9.844495367925754e-15 7.394160650431303e-08
76 3.725107025971531e-16 5.993493479294898e-08 5.998790351521341e-15 7.442656313472185e-08
84 3.439717839558385e-16 5.955178083993928e-08 1.196465560646077e-15 3.895868594394614e-08
92 3.315105435145066e-16 6.029330279488931e-08 9.718030589208008e-16 4.117219498667168e-08
100 3.081433789201801e-16 6.036758382066409e-08 5.871186481207363e-16 2.663378850797926e-08
108 2.963828137460231e-16 6.092588966666312e-08 4.742300654973679e-16 2.705710544503859e-08
116 2.933622361822164e-16 6.095914484305354e-08 4.203048532950848e-16 2.455352676733469e-08
124 2.928923523795409e-16 6.103455429951055e-08 2.923179660088782e-16 2.273380261819113e-08
132 2.911874677949676e-16 6.097370031099558e-08 1.839965543564738e-16 1.638974012063699e-08
140 2.903356028083495e-16 6.102932426088614e-08 1.150197496742406e-16 1.276534278282782e-08
148 2.899371239318659e-16 6.106525241023064e-08 6.047308648577597e-17 8.850147503736139e-09
156 2.897864419971573e-16 6.109058636738496e-08 4.534820655262397e-17 6.86660484028323e-09
164 2.897424653437609e-16 6.10834334224819e-08 3.166517390912839e-17 5.66364244392048e-09
172 2.897441456610284e-16 6.105619654306338e-08 3.107505156911867e-17 5.788744150692082e-09
180 2.897146382420939e-16 6.110419903393449e-08 1.608319519121859e-17 3.877181686817721e-09
188 2.89713826069796e-16 6.110357464450544e-08 6.413468343064767e-18 2.481668093246014e-09
196 2.897281351003068e-16 6.109251948771544e-08 6.333780371649752e-18 2.482447802876209e-09
204 2.89736368494073e-16 6.108484029709871e-08 6.313558612689239e-18 2.48313181128168e-09
212 2.897364394656778e-16 6.108349115407918e-08 6.305640913649599e-18 2.482614336329902e-09
220 2.897372156286459e-16 6.108253547409959e-08 6.305975323546226e-18 2.482537397874296e-09
228 2.897371672134302e-16 6.108282990524572e-08 6.306242342162156e-18 2.482498762113039e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt1.dat <==
4 0.001911177167361309 0.05257063942315598 1.192671705275909e-06 0.001874209459249987
8 3.450464800769971e-05 0.007133078121909442 0.0002333709943191873 0.01239319333718325
12 0.0002187530151207228 0.01605718424077551 0.0001910790965604253 0.01252517640287221
16 0.0003933675306167636 0.02407640074394823 7.663092602618086e-05 0.009077259425457562
20 6.569373841601573e-05 0.01252344715809084 0.0006169017162557283 0.02241153667141937
24 0.0002740815364464892 0.02031017499282139 9.287313513854109e-07 0.00128760744507006
28 0.0002738309635964058 0.02025169123413706 1.406023591052936e-15 2.813707400406429e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt1_u_10.dat <==
4 0.004155185783270886 0.06816052347452084 0.00500474741914226 0.1235436198528395
8 4.90465069021104e-05 0.01125055948471054 0.002265778523266375 0.06408722899768593
12 8.215856997143205e-05 0.009214555414969627 0.0029977512107117 0.078464869915436
16 0.0003179965994000606 0.02061088557059554 0.001366469472447924 0.05653422187909651
20 0.0001805961330338512 0.02747693050963473 0.005310556263280576 0.09698411077221958
24 0.0002745316998972406 0.02032129271543992 5.626121902711146e-07 0.001193637844468021
28 0.0002738313475045494 0.02025166537158807 1.866210196920187e-15 3.424357186698757e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt1_u_25.dat <==
4 0.004163330150830454 0.07262004952434431 0.1804570001828611 0.6653914845255181
8 0.0009019311175046689 0.05574690203072219 0.04302704954716603 0.3081017088808482
12 0.0001528992682259574 0.02622143136982213 0.06056869246822731 0.3731309267110243
16 0.0001763328655472834 0.01242086548910049 0.03269014100998656 0.2755211577338819
20 0.0002677139679513887 0.0361557029746935 0.04713116336767374 0.2951081844669879
24 0.0002755633495737997 0.02036403231738859 4.954702062292838e-06 0.003893005426331864
28 0.0002738311901679654 0.02025149648423774 2.172345889910135e-15 4.753505944421477e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt1_x0_10.dat <==
4 0.004405610575320212 0.07219465753814491 0.0005041235890176441 0.01921668043880631
8 3.399180733825273e-05 0.008361984599794869 0.0005499277961665012 0.01849503553707366
12 0.0001139228152038396 0.009966491208198036 0.0007324099812466381 0.02267493136619625
16 0.0002428693339659328 0.0195723955444147 0.0001726973359784651 0.01138434034693958
20 0.0009057982254270098 0.04724333235955314 0.002062708859426315 0.03786569989626443
24 0.0002727423312726374 0.02025800197862537 9.970556184453796e-07 0.001298813290979695
28 0.0002738309572218456 0.02025169099862145 1.40601993887093e-15 2.813702881798719e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt3.dat <==
4 0.0005969246829469933 0.0415309765800953 1.013290478438843e-10 1.71809784553778e-05
8 0.0002018620205365044 0.02819270442990796 6.741696589305172e-05 0.01415262404106676
12 0.0002998738471849754 0.01590356402515303 0.0001914501499123323 0.01269300568073728
16 6.219051974186056e-06 0.002356572571775573 0.001223524079555095 0.02725651309550625
20 4.487929290666223e-07 0.000826200504970398 0.0004948282594743285 0.02259326860255062
24 2.886491775959274e-07 0.0006669630059032983 2.65620833071541e-05 0.004215370556668985
28 2.925853651846658e-07 0.0006619773594711553 3.161949987698848e-15 4.111950635543593e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt3_u_10.dat <==
4 0.00119770427403868 0.04861441491485774 0.0005379795126974388 0.03920549304941723
8 0.000498819308006113 0.04175242107699262 0.001230539774689281 0.05382962051284967
12 0.0001132551616243807 0.01138901842452889 0.001100872423754506 0.04182340709281207
16 1.110577870505598e-06 0.001854149457721554 0.002759734913601542 0.04877458500700604
20 4.973295195925696e-07 0.0008757900904274862 0.001051370358146453 0.03347721492931743
24 2.786412711980706e-07 0.0006677718350194262 2.822149067040127e-05 0.004532698053840045
28 2.948823754410157e-07 0.0006644976584051498 6.67398342251948e-15 6.485647108256387e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt3_u_25.dat <==
4 0.001960994473972085 0.05825127198509339 0.01703920409316382 0.201750453688842
8 0.00132289348048455 0.05756133727474122 0.02244687977957055 0.2232692593921796
12 9.072618132517674e-05 0.01276403091972211 0.01655313553887636 0.1865503458153932
16 2.261013540139854e-06 0.002360146579159839 0.01065734967606597 0.1155560988718286
20 4.724616244820264e-07 0.0008056780281351372 0.004501366473467926 0.08422426688305296
24 3.168720332330158e-07 0.0007295659181574266 3.259977498223683e-05 0.005515646378232097
28 2.948784435294396e-07 0.0006646318701548637 7.001450262880617e-15 8.900071146733524e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt3_x0_10.dat <==
4 0.0009953091561100314 0.03449169549784825 6.444976326417953e-05 0.006765955221169073
8 0.0003243658960938468 0.01906487952915104 0.0002873113821168883 0.01904026474369536
12 7.881179884278734e-05 0.01154369346092476 0.0003160338200783168 0.01589737154426363
16 9.005464200342566e-06 0.003084213118182522 0.001352025030411691 0.02853107112141284
20 2.044275715406114e-06 0.001666429246764078 0.0005738730577392758 0.02359956347029346
24 2.609628895433312e-07 0.0006381353885820396 2.637817136946333e-05 0.0042065327029015
28 2.949103732135219e-07 0.0006646009390638419 3.050237364972647e-15 4.07122754397804e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt5.dat <==
4 0.0006041936851414084 0.04117263468605614 2.569885793720343e-10 2.723442811947141e-05
8 0.0002884104643419112 0.02949284253266615 6.351513432987401e-05 0.01381772442460705
12 0.000194100569009292 0.01365316314335718 0.0001878422466355788 0.01239162818809469
16 5.776864566765836e-06 0.002267914005838367 0.001184493843476275 0.02685704375988329
20 4.22180234764812e-07 0.0008048336498265307 0.0004765528946388628 0.02224628498933823
24 3.059591813177216e-07 0.0006863591551806714 2.641155826908932e-05 0.00420534159858732
28 2.83057313347382e-07 0.0006510965803818713 3.186036484452339e-15 4.122653485261196e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt5_u_10.dat <==
4 0.001254079223934733 0.04643159161177302 0.001307754732006872 0.06096303393247637
8 0.0004708072625963956 0.03985080198481805 0.002525109085502575 0.0796132907069711
12 7.413812275008591e-05 0.01057302405010896 0.001425158676783017 0.05119143684631444
16 1.578268726126599e-06 0.001759341718479579 0.003018029216245936 0.05496352744622968
20 4.002956495074906e-07 0.000778846920209908 0.001211021834377021 0.03900698256634527
24 1.923656500424075e-07 0.0005562089089470312 2.829167043682605e-05 0.004593255564207865
28 1.537230451002621e-07 0.0004797920656871568 6.924253547833925e-15 6.561999321696987e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt5_u_25.dat <==
4 0.001652649029955987 0.05516647486947157 0.03901065295119212 0.3039241870605033
8 0.00175022245545458 0.06021966264594614 0.04918315373379635 0.3313700079321014
12 0.0001310333709244623 0.02028233248159417 0.0287680348610907 0.2543463596121478
16 1.37531923938093e-06 0.002283930138025525 0.01463220248566787 0.1465970936237775
20 5.500328290040528e-07 0.0009384787052013621 0.007047175898629411 0.1122153752145375
24 2.212831749053885e-07 0.0006126682040044074 3.684845533922072e-05 0.00615309647119533
28 1.537280952464115e-07 0.0004798795205891437 7.258254218490332e-15 8.782516236482962e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt5_x0_10.dat <==
4 0.002509410384087476 0.05963532688711703 0.0001354621207981742 0.009763009471731032
8 0.001025022703565057 0.03501038839520332 0.0004383347728350602 0.02109412021834145
12 5.160525280743753e-05 0.01128969223116405 0.0003718010702467043 0.01693803631219248
16 1.913100901139198e-05 0.004572356566635349 0.001403717549762897 0.02909484070769275
20 3.302371404505351e-06 0.00207046619848672 0.0006019089797562251 0.02386762295625811
24 1.797722918847539e-07 0.000529968639456424 2.61320509500455e-05 0.004190831562242869
28 1.537602554810597e-07 0.000479884361091365 3.19269033379547e-15 4.280877485829393e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt7.dat <==
4 0.0006153240218833869 0.04096615965793005 3.980118469126246e-10 3.37775030377907e-05
8 0.000360388806064212 0.03024727470925193 6.114215500213356e-05 0.01358023901268712
12 0.0001332904869767074 0.0119764848254138 0.0001852031373957088 0.01217844765139953
16 5.123224828215099e-06 0.002159298958075873 0.001155623194961718 0.0265566487110207
20 3.987332403992446e-07 0.000782132509770328 0.0004636506946010388 0.02199293167832617
24 2.059394550512055e-07 0.0005647239149721983 2.628397879544349e-05 0.004196291136073227
28 3.162696522113014e-07 0.0006882395166249999 3.427946599992148e-15 4.25541475390645e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt7_u_10.dat <==
4 0.001342078624516336 0.0456012190202002 0.001915767806891767 0.07359307410304039
8 0.000502571431757888 0.03969503316217526 0.003490767096471586 0.09438444364662368
12 7.323639932869914e-05 0.01190235996668942 0.00161136118677671 0.05598102586957721
16 1.764859425466872e-06 0.001729883087576489 0.003175207347092801 0.05864237757324786
20 5.106865841025222e-07 0.0009405597336940019 0.00131508883069149 0.04238604816028579
24 3.026007925269727e-07 0.000691614757284853 2.833178176091306e-05 0.00463217986580533
28 1.365000198201169e-07 0.0004520782797361456 6.975564643656321e-15 6.669505570044976e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt7_u_25.dat <==
4 0.001623934529446254 0.05383174752322439 0.05580452663526898 0.3626775866360381
8 0.002006956027991481 0.07087064825505873 0.06930292298561461 0.393382894954583
12 0.0003057798442027123 0.03381170960456181 0.0370172271788419 0.2919848870263928
16 1.020907304139182e-06 0.002261707956380032 0.01739836438940215 0.1654723909048204
20 9.498919833133021e-07 0.001361511908385182 0.008912655569379571 0.1293639252986973
24 3.364261252632911e-07 0.0007453468527565121 3.985021976568157e-05 0.006573198627270238
28 1.36500685051268e-07 0.0004521812449498341 7.262407333641384e-15 9.391731914387691e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_bt7_x0_10.dat <==
4 0.003786198771914388 0.07330671846119907 0.0001828925087942216 0.01142854621142775
8 0.001562963129842078 0.04301138085632106 0.0005263396545125115 0.02216706407135827
12 9.191908161509852e-05 0.01461465525443328 0.0004053246296147154 0.01754772159617257
16 2.590345565721356e-05 0.005393827287091479 0.001428993500976661 0.02936870427361726
20 5.015088976816756e-06 0.002522957154483141 0.0006176479378298635 0.02400121821659629
24 2.884193203046453e-07 0.0006673975481357175 2.596685210488555e-05 0.004180008675378155
28 1.365220347914978e-07 0.0004521820570224655 3.386334795108497e-15 4.250828289364961e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_pod.dat <==
4 0.0001713548907839368 0.02085264147557586 2.097625432654516e-05 0.02579364701729769
8 3.097304849279554e-06 0.002612364523351562 5.243698723402248e-06 0.004601288678095727
12 2.253561513383459e-08 0.0002318836402364077 1.681211936317979e-07 0.001765923343574727
16 2.981666451369933e-05 0.01263886060573771 0.0003907138469201365 0.04253290992195624
20 5.289916231551686e-12 4.012735158376302e-06 1.660955064801858e-10 8.36114403004462e-05
24 3.146773404354287e-14 1.496436189185602e-06 3.063117140974172e-14 7.210395254197977e-07
28 2.663690831671691e-14 1.494078943675703e-06 5.632157546648535e-16 1.688660511423024e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_pod_u_10.dat <==
4 0.3940264677949384 0.8270828405803665 9.109478553821319e-05 0.02552055508731343
8 0.5470433036013689 0.9230710251136682 0.0006806749942545911 0.0213745322502894
12 0.4017772097464484 1.260909248288295 72.73761586388999 69.62659798732527
16 NaN NaN NaN NaN
20 0.006340199801605703 0.1678140159101869 0.09335070873243896 0.4555418844939549
24 7.566230077105836e-05 0.02149615396007309 0.0004650110088412014 0.04700056806235642
28 1.064466829270182e-13 1.434943412093048e-06 6.352119674003326e-16 3.086148558928414e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_pod_u_25.dat <==
4 2.462522693503267 2.069683809087092 0.0006475369772502045 0.07054439036221338
8 3.345808009338023 2.291850173699687 0.01589148104446475 0.1085169007363449
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.1623581762431757 0.8153088297566651 1.980225667040292 1.865913774022225
24 0.04350584605344487 0.4605086737450197 0.2296016428487456 0.8234731636235233
28 2.971745721349063e-13 1.654517592264426e-06 2.147404092859772e-15 8.207897805867503e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_en_case57_pod_x0_10.dat <==
4 0.1986596428385829 0.3260103488888695 4.448179087633801e-05 0.0355958302523709
8 0.2027286543472858 0.3269889094080076 1.734422909018174e-05 0.01122159270936751
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.1096838907199655 0.3756646782230257 0.3634172665297418 0.4454101442469129
24 2.74983700371386 1.662339705136942 10.65248016782563 3.92218194587604
28 2.746476150153666e-14 1.533002462306143e-06 3.783363572860414e-15 4.515220430878486e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt1.dat <==
4 0.0008504563575177251 0.06213424626111319 3.236307038596395e-05 0.01169268210321039
12 2.812425130454775e-05 0.00691656104258831 0.007912213913805909 0.1189362396876765
20 2.660029019574722e-06 0.002162583142995445 0.003781856172203736 0.07928447803466043
28 3.423476017128381e-06 0.002438629404159176 0.01691384473697606 0.1192963272738039
36 2.476794307896542e-06 0.001977765668340403 0.01602812286850609 0.1161874533161402
44 5.659582882048047e-06 0.00271641872945283 0.008412075946879469 0.08446949197667597
52 2.439178578930718e-06 0.001887386411475234 0.0106261104762278 0.09911770555949828
60 2.514969709602e-06 0.001965650306480438 0.007779411595042692 0.08570191867219101
68 2.321320365374236e-06 0.001923215569969106 0.004246813219767233 0.06281692897601432
76 2.364255474425113e-06 0.001918300250274729 0.002540691279656047 0.04850730702891526
84 2.555513254441185e-06 0.001980502136234019 0.002833660537629999 0.04829509785113006
92 2.674664949025196e-06 0.002012580633579564 0.002699402563144337 0.04707532687797689
100 2.718226110787123e-06 0.002028368948871595 0.002049723454795635 0.040862670365715
108 0.004658639546969889 0.08354182142176825 0.0009217747460919907 0.02727904497849454
116 0.004663634415051925 0.08358516370330404 0.001035988031701074 0.02910445605983791
124 0.004657545278355979 0.08352278126706203 0.0001980435710639026 0.01239871014485849
132 0.004660154124607123 0.08354562137157773 0.0001677147670950361 0.01158504995254928
140 0.004660614546732533 0.08354823448749027 9.218888490194392e-05 0.008776216571244388
148 0.004660608396615726 0.08354826938999604 8.919356705626383e-05 0.008796672096615832
156 0.004659325843327274 0.08353715207467749 8.337387681549868e-05 0.008542883385714628
164 0.004667826909560207 0.08361296639075588 7.066828810147571e-05 0.007907057944506524
172 0.004654663092528023 0.08349543396692782 3.738097507018692e-05 0.005748590375584062
180 0.004658980825705943 0.08353438321890083 4.070838607460712e-05 0.006056762189104337
188 0.004660840189991801 0.08355132759371608 2.097358839449056e-05 0.004310341872361789
196 0.004659273345592571 0.08353735866868783 2.235817431381235e-05 0.004428040467936656
204 0.004661085780277024 0.08355354131471593 1.118435630967822e-05 0.002715657746654943
212 0.004660148305849955 0.08354487744163297 3.4930266409168e-06 0.001985623345726384
220 0.004658574464325226 0.08353072639454195 4.216089492441011e-06 0.002077504621507242
228 0.004661348637963876 0.08355558983751443 5.114622418667749e-16 1.606422539435215e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt1_u_10.dat <==
4 0.001160071509827993 0.06766893477925828 0.001532555349974993 0.08234327577319456
12 1.781451674128727e-05 0.005413020755941744 0.01192668387495655 0.1446708388831632
20 1.083841164157997e-05 0.004528177068786388 0.006095428771091548 0.09996839555830861
28 4.69344138659833e-06 0.002850772053970108 0.02606284802308272 0.1475059671660239
36 3.12119822808449e-06 0.002240766747989564 0.02616679062170612 0.1480611149442392
44 4.479926709780015e-06 0.002319535327760303 0.01389178580349314 0.1059104037495233
52 2.015623434643176e-06 0.001697212197550257 0.01686857053531528 0.1232419789010319
60 2.548466172351623e-06 0.001974534256169225 0.01231547960807425 0.1062505380166805
68 2.493129089908061e-06 0.001996339804077429 0.006563829072764129 0.0780998623284781
76 2.371966233953436e-06 0.001928623231922 0.004031010903123384 0.06030103215820182
84 2.562076784283489e-06 0.001990493242892466 0.004367699678399499 0.05981147246633622


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt1_u_25.dat <==
4 0.002047373023136186 0.07601688388069983 0.1432273736626786 0.7974326654370425
12 8.504518810958338e-06 0.004511104817704226 0.02074309765008762 0.1890417527047297
20 3.804058712320711e-05 0.008426693313302813 0.01298420570797718 0.1407070471017735
28 6.787262434972697e-06 0.003409733257659475 0.04621395588608142 0.1961048531639404
36 4.172695234794038e-06 0.002610834127957151 0.04994714845351583 0.2045100829972455
44 2.554506487032018e-06 0.001540511483810292 0.02818942796434764 0.1437206342448447
52 1.316834282176927e-06 0.001341137585599839 0.03131935895658251 0.1658326868275077
60 2.574397228431855e-06 0.001985288817731412 0.02272800082673729 0.1422592994188989
68 2.754686887269043e-06 0.002105833968245818 0.01217450306521146 0.1050544733374192
76 2.336944832929571e-06 0.001927507380290461 0.007514357626944577 0.08115746983662464
84 2.534116887786398e-06 0.001993058898402289 0.007902646076653613 0.08045041575157552
92 2.705581641256927e-06 0.002037453652338428 0.007408091431655038 0.07828377395569153
100 2.646150646759996e-06 0.002010450336820124 0.005700261036904229 0.06841687092323756
108 0.004656765098326425 0.08353359491838352 0.002490871880616272 0.04518590251867272
116 0.004660040660582655 0.0835604579120317 0.002828114525699742 0.04829045515407293
124 0.004652860513895714 0.08348156597176937 0.0006463414958034893 0.0222994932027003
132 0.004658144472878454 0.08352999141239037 0.0005508162473642059 0.02111413345062529
140 0.004656584962852411 0.08351127534831848 0.000272890714908584 0.01574699988838268
148 0.004657179036671151 0.08351708372337008 0.0002534930081601096 0.01557714551379474
156 0.004661400984975327 0.08355648458281317 0.0002383781818152624 0.01515652451849658
164 0.004664547220156244 0.08358393555617871 0.0002040763311761054 0.01411010475577912
172 0.004652323441400967 0.08347448398464152 0.0001109304017930374 0.01035677863503603
180 0.004657115262533055 0.08351754083171858 0.0001291363813385932 0.01110567652632022
188 0.004657320863451175 0.08351887385786494 5.907584447805102e-05 0.00785262740621262
196 0.004659999540250508 0.08354283907442639 4.853470652670749e-05 0.006358328150029902
204 0.004658318506356184 0.08352705328676269 1.026768195070367e-05 0.003399125302475658
212 0.004660945619420402 0.08355044820234303 1.315767476784408e-05 0.00304999567226516
220 0.004656677495717132 0.08351283501902085 6.756866971780351e-06 0.002147725872085227
228 0.004666690838823189 0.0836034635556171 3.904253650418588e-16 1.417072992282442e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt1_x0_10.dat <==
4 0.1898841115428307 0.3384717613424613 0.05853983397107455 0.2596523846495551
12 0.003565787182482977 0.05575763405049372 0.02687842966959788 0.1713248617430523
20 0.001436986792294396 0.03672327266239384 0.02509246583476284 0.1513167551832645
28 0.0005583321780775526 0.02251175625680135 0.04345790073881841 0.1630497853059796
36 0.0005124254950534135 0.02200670058010079 0.04081576223374319 0.1606737717127504
44 0.000155651375676987 0.01236875248137137 0.01854166492453475 0.1328562792395103
52 1.787193487874163e-05 0.004171269337786221 0.02859121226647706 0.1569130568063679
60 1.444912378723975e-05 0.004003084862084894 0.02291021082214998 0.1412478614413046
68 1.56613251367769e-05 0.003133677672199298 0.009188966871541363 0.09112050651176085
76 4.115409405678158e-06 0.00178782234160435 0.003950933235858399 0.05936493332733561
84 2.990841026481068e-06 0.00215412036090834 0.002670963474759415 0.04689774949677705
92 2.842944992820033e-06 0.002075813341695376 0.002579875411295351 0.04603208344391896
100 2.819881409942287e-06 0.002069626722998485 0.002029599801699174 0.04066793296611593
108 0.004660792050508584 0.08356238567218988 0.0009264142191498269 0.02736355233892107
116 0.004664062283306493 0.08358953376524969 0.001044249032170082 0.02923451813521161
124 0.004657392514453265 0.08352131281288377 0.0001979995909379609 0.01239804735725636
132 0.004660189766744399 0.08354592275548223 0.0001670544506014389 0.01156541354235163
140 0.004660601974186582 0.08354813380683179 9.219812026770844e-05 0.008776548065670742
148 0.004660596920692171 0.08354816276513954 8.918326565035503e-05 0.00879804147891039
156 0.004664244611924858 0.08358123406630646 8.339217795461955e-05 0.008543669950491717
164 0.004667828133324914 0.08361297941996959 7.065151238292072e-05 0.007906160328922551
172 0.004654679486399593 0.08349557845736832 3.739281553992992e-05 0.005748922887473196
180 0.004658870471096561 0.08353336285210489 4.08804004797352e-05 0.006068630218061255
188 0.004658137791504788 0.08352677088862448 2.132392469338262e-05 0.00455074739153627
196 0.004660752483553464 0.08355015746063366 1.674438662775987e-05 0.003680904231504245
204 0.00465933244237389 0.08353718627779205 4.26430642904619e-06 0.001880219651577919
212 0.00466218565853207 0.08356273393058666 4.040402629233034e-06 0.001639349027019232
220 0.004657511569815454 0.08352097346533549 1.35200937050137e-06 0.0009490950618518124
228 0.004666690827887891 0.08360345635743993 5.113299166964826e-16 1.609886390863124e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt3.dat <==
4 0.009168378560562089 0.1035636252040688 0.02503949285113188 0.2242189190368884
12 0.07635022855435207 0.379926014860811 0.01616804688404241 0.1526255377759584
20 0.007995397280591622 0.09569463952243007 0.009634552506627198 0.1177971809215393
28 9.517541998514917e-06 0.005784118761204216 0.007316519296788083 0.07777491711915341
36 2.731647814840822e-05 0.005392505282883153 0.016080657110143 0.1274861306932462
44 8.982052402918156e-06 0.00397332337461398 0.00707916024757863 0.08261275036589144
52 7.407391633674255e-07 0.0007851108769116877 0.007412005562922722 0.08199396399765635
60 2.496303374119223e-07 0.0005844169825719447 0.005973115548792751 0.06992704239093095
68 7.72199390641796e-08 0.0003073396267230244 0.00613896230462781 0.07074547094610284
76 1.646488561232203e-08 0.0001523097228304238 0.005725158464406311 0.06965586454569117
84 1.176129166920828e-09 5.494274567885427e-05 0.006255687497671219 0.0744499501448338
92 6.599555792284453e-09 8.367237430473295e-05 0.00579513982780484 0.06996198675164944
100 2.382386616314253e-09 4.962695650689852e-05 0.003219169792909539 0.05333682476517987
108 8.123979492000329e-09 8.016371673980061e-05 0.002971573134573952 0.05038099848942623
116 4.331053834456061e-09 6.753354211186391e-05 0.003959143983628528 0.0581736157815208
124 3.81627049901149e-10 3.046124282590768e-05 0.00373131827418288 0.05627695385897324
132 2.5500614754125e-10 2.235001698824846e-05 0.002630395921155305 0.04760870518952209
140 1.477419644176912e-11 6.580880496986907e-06 0.001360547020148819 0.03367457791467454
148 7.795038758548792e-10 2.631933566510369e-05 0.001307867971033361 0.03291653302548192
156 4.483983505190741e-10 2.057170472369307e-05 0.001144380659943137 0.03122940658376694
164 3.063172904695182e-10 2.112657277120178e-05 0.001462902588681888 0.03507211600588112
172 3.022547189785841e-10 2.078993406851026e-05 0.001504750899341074 0.03578236432991255
180 4.224829638382123e-10 1.942783651465163e-05 0.0009216656516636874 0.02879166867985006
188 1.72983319515407e-10 1.263735965206791e-05 0.0008639894774763418 0.02741339496424133
196 8.628257283640432e-11 1.088691634754113e-05 0.0005949027914620992 0.02338302335499076
204 4.922151373727546e-11 8.225583559173799e-06 1.839392018260254e-05 0.003996212487245465
212 4.23488535766885e-11 7.881879430460259e-06 7.992923763447859e-06 0.002721618240261625
220 3.870761472739627e-11 7.622544211827176e-06 1.688602150729356e-08 0.0002264421105567793
228 3.891076134913662e-11 7.633706049947619e-06 5.437697817440638e-16 1.918043524007373e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt3_u_10.dat <==
4 0.001045038627124022 0.06862541167472713 4.640379972204757e-10 3.445676319735469e-05
12 0.0002995566973498172 0.03559543976796009 0.004382547718501092 0.08498044063798771
20 4.862578375926957e-06 0.003077403869768958 0.006154655338640913 0.1015918822799253
28 4.147591568088548e-07 0.001031769657945159 0.0148957369612886 0.114365549290031
36 5.49729695114006e-07 0.001349370665018501 0.03385871477268593 0.1810404753766718
44 2.478276614124632e-07 0.0007947006427189152 0.01498897096439328 0.11826474050768
52 1.779163935086108e-08 0.0002012670562563379 0.00829127876521628 0.09022288645835541
60 2.708643907863487e-08 0.0001984824052145839 0.005098748625983352 0.07303975584506084
68 2.326108711848524e-08 0.0002378819948081201 0.008870602610160625 0.08624216389908845
76 2.372382519013133e-08 0.0002480095821875139 0.009129262670159901 0.08720083404357182
84 4.877815369051717e-09 0.0001060530057150899 0.005049176221096775 0.06613496938889607
92 5.179265957500824e-10 3.746309297048001e-05 0.001580245849649421 0.03809447940461574
100 5.191094557351628e-10 3.817959700525009e-05 0.001351780331083689 0.03571257991334209
108 4.19519827148889e-10 3.327713405543165e-05 0.001101205091780702 0.03198956459973812
116 9.53515544860644e-11 1.642614420349631e-05 0.000793666593514497 0.02676344522568819
124 1.63872602248888e-10 2.047890408718445e-05 0.0009031308101399684 0.02795726534758858
132 1.243006222203999e-10 1.89840917292905e-05 0.0008291032136019623 0.02681159098232444
140 5.840042204547728e-11 1.054861217841818e-05 0.0004847991862289135 0.02035819259498484
148 4.51882120357349e-11 8.071567580536509e-06 0.0001748589312387197 0.01201740380019212
156 4.957492315128182e-11 1.02334010532168e-05 0.0001994801272324712 0.01273892833905799
164 4.593119691141101e-11 9.090208505924124e-06 0.0001019325300907312 0.00952673075435273
172 5.768236206208433e-11 9.849433871611524e-06 5.461371435133958e-05 0.006672156492611658
180 7.310082206550474e-11 1.059708163619888e-05 4.513828235993069e-05 0.006356995883135319
188 5.291618968277379e-11 8.77565850254669e-06 4.226493636319885e-05 0.006182868366887861
196 7.123639300619567e-11 1.01583121838722e-05 9.085660763192859e-06 0.002910102560532035
204 6.462087917175749e-11 9.992001245962001e-06 6.540225265361909e-06 0.002361020867401864
212 6.653255766154202e-11 1.005193305703145e-05 2.851784291492616e-06 0.001403361515706081
220 3.336118732568509e-11 7.064696592617992e-06 7.847714070762762e-07 0.0007227990800304784
228 3.224109514611037e-11 6.949875347217471e-06 9.107007354133627e-17 8.728362366205999e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt3_u_25.dat <==
4 0.001400882348481194 0.07857175486152368 1.181850238726723e-08 0.0001738900166416979
12 0.0004632274989020855 0.04253444824951247 0.006222492261172385 0.1008695189809519
20 8.271903883669243e-06 0.004197600157101355 0.009043102907798976 0.1268077255773785
28 6.15335995523879e-07 0.001424657705662025 0.02875147050996548 0.1572064290121264
36 1.318621586961592e-06 0.002051311748870521 0.06267958014013501 0.2430161990365177
44 4.928755964459654e-07 0.001145646951890456 0.02698818585078933 0.1589355486264374
52 5.965474115071766e-08 0.0003657814439095297 0.01425845684089061 0.1198197939239848
60 1.15234117496747e-07 0.0004234404315837104 0.008690707823326618 0.09593697847125271
68 6.833812507584006e-08 0.0003585222406674582 0.01628661574438945 0.116653457586231
76 5.953461352885639e-08 0.0003694872679074201 0.01687626094903287 0.1182248895526794
84 2.737605458692575e-08 0.0002246280194455608 0.009211505562800692 0.08963978121305471
92 2.76590767819654e-09 7.361460896593286e-05 0.002898491860748893 0.05172328732913356
100 3.34217655986308e-09 9.109386204508851e-05 0.00249931854165382 0.0487036454674894
108 2.251589715143498e-09 7.520463258980925e-05 0.002028549327640709 0.04355296438279599
116 3.587985603104706e-10 2.780223563325634e-05 0.001515893587874144 0.03627492575605173
124 5.895877151859845e-10 3.510514147420096e-05 0.001643245717104592 0.03772077891948633
132 7.842258127289558e-10 4.300855521055524e-05 0.001518148845710148 0.03636910548136829
140 2.365735999790537e-10 2.252390512280655e-05 0.0008819254215897402 0.02764621081498253
148 7.355724911550707e-11 1.097570402430748e-05 0.0003398942019559025 0.0165598778496685
156 9.034038386549684e-11 1.4345503203117e-05 0.0003901597041499382 0.01757497717385226
164 6.922287756965594e-11 1.169702784498128e-05 0.0002010785279118399 0.01307373177218185
172 8.766503306702495e-11 1.253846844750939e-05 9.998873738475478e-05 0.00918440403282017
180 1.065448224298188e-10 1.296217753665729e-05 8.213270305047381e-05 0.008516029996479713
188 7.836870026022356e-11 1.087972507418655e-05 7.714635908514387e-05 0.008293506904673675
196 7.667777693898133e-11 1.05424644507579e-05 1.560399331414155e-05 0.003790783144369758
204 6.952449344699627e-11 1.044819047057999e-05 1.184718135474791e-05 0.003166084591702756
212 6.9680783652945e-11 1.034369849106653e-05 6.320717022113644e-06 0.002105925022304556
220 3.344440974478309e-11 7.073672863011637e-06 1.552186126346875e-06 0.001024005099438785
228 3.224024132228349e-11 6.952517504821287e-06 1.00232956856094e-16 9.57057921802118e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt3_x0_10.dat <==
4 0.001079452817042539 0.04540025413118931 0.0001268203042935141 0.008048686357023271
12 0.000282326187190574 0.02523651826259599 0.003529851552655639 0.07577102099595301
20 1.479091808164707e-05 0.00518534439082563 0.004960735736496372 0.08826526768028786
28 3.631013372553527e-07 0.0007836474532600946 0.008910978207527273 0.08938839357742179
36 6.891827866223387e-07 0.0009416594258975231 0.02149445975511416 0.1456962844060409
44 3.814457236013942e-07 0.0007092638339121216 0.009763937720776198 0.09538253965281862
52 8.247416095804487e-09 0.0001313812427943262 0.005507440406011782 0.07310794746540683
60 5.702383074476585e-09 0.0001167049563588485 0.003429354178068163 0.05984409191963103
68 1.083293255198129e-08 0.0001751555938782623 0.005664818679415997 0.06914263470460869
76 1.558664237037667e-08 0.0001957999041941605 0.005798589255569925 0.06977922653100888
84 1.623839465460065e-09 7.818265634496058e-05 0.003240707317063866 0.05296847011877226
92 6.789847097669538e-10 3.518445003258819e-05 0.001011451625722488 0.03048250857253998
100 1.812775570498668e-09 4.358552727357079e-05 0.0008597224056960951 0.02848029283133624
108 1.252738859998449e-09 3.655510098710124e-05 0.0007049371850142533 0.02558308942797027
116 8.309525794173785e-11 1.187581175221553e-05 0.0004934332774632411 0.02139688950928287
124 2.424113723829251e-10 1.882001906894359e-05 0.0005849613783589544 0.02253492816073943
132 1.560850426358829e-10 1.870521937519243e-05 0.0005339471566341161 0.02151252240124968
140 2.100031524844914e-11 5.994528479380534e-06 0.0003149078098404767 0.01634879150158741
148 3.671393004388223e-11 7.045695932905716e-06 0.0001083858321904649 0.00955154399360314
156 3.531936109556462e-11 8.434693567593854e-06 0.0001224613981565124 0.01009978047727245
164 3.695247322257264e-11 7.941275943945669e-06 6.234313775859763e-05 0.007583457045530873
172 4.57762954527485e-11 8.616681624662448e-06 3.618416694072504e-05 0.005353033976418509
180 5.991457292838834e-11 9.507622454218989e-06 2.919000338880014e-05 0.005146625760930057
188 4.321994805315743e-11 7.843158479126089e-06 2.72550701333878e-05 0.005000087528935548
196 6.934917243014417e-11 1.002499475344365e-05 6.129435293659667e-06 0.002402021600770743
204 6.223240243541987e-11 9.765164902919565e-06 4.252832977662095e-06 0.001906822528214391
212 6.520557059274054e-11 9.924232561520085e-06 1.635686021823771e-06 0.001059433663528342
220 3.332245754930629e-11 7.06036699993362e-06 4.811679921676337e-07 0.0005631052913612766
228 3.224187936112691e-11 6.948542753182352e-06 8.571133314706762e-17 7.779857758016817e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt5.dat <==
4 0.2321042448704614 0.5135434973223489 0.005938945570023965 0.1057409624580041
12 0.2962965778952871 0.4333690328892246 0.005249770442611 0.07816540775238578
20 0.03890805548367422 0.1600327407507742 0.009399315119066545 0.08973481876105371
28 0.0001664009356566779 0.01180229668395283 0.0006953350482551075 0.03244755755469897
36 0.0001247400983467059 0.009527137542099329 0.004237385291291429 0.05693961927129221
44 1.236232179065259e-06 0.001664555414887747 0.005191332784022684 0.0608878069437786
52 1.817867463320691e-06 0.00118669877003752 0.002787964504966091 0.04727999419959183
60 3.523255601033648e-07 0.0006359254192931374 0.006736447891356153 0.07293262110250232
68 6.039104065724664e-08 0.0005373052556802982 0.01038480109044337 0.08643021494308645
76 5.935085564817083e-08 0.000473319713104825 0.003177920204460589 0.04875653460029383
84 5.86492567043142e-08 0.0002187482522701956 0.001196460867748782 0.03314373762456668
92 7.970086926545557e-09 0.000111598742124297 0.001547892367711556 0.03839898793376229
100 8.702067899482494e-09 8.92742440381511e-05 0.001640962809628057 0.03555319428465598
108 4.750036391058908e-09 0.0001060306704778746 0.0004716357352073731 0.02105133170024831
116 3.782944439822502e-09 0.0001061756776969958 0.0004652630124641423 0.02085795139250446
124 1.431300794982604e-09 3.386077037959012e-05 0.0002624872233831854 0.01566838335538911
132 1.01104414902117e-09 2.953037124253655e-05 0.0001272408987367137 0.01002384287858593
140 8.875033815609535e-11 1.653440001403439e-05 5.80467167335076e-05 0.006715150338281628
148 5.850201583168812e-11 8.465954138614507e-06 4.379583786270167e-05 0.006091742786244358
156 2.870478845986506e-11 8.57180380720024e-06 5.482334376494725e-05 0.006566137227328239
164 1.073704182335797e-10 1.104182866118464e-05 4.424391288415468e-05 0.005752663763452626
172 1.330126601633749e-10 1.009934751161623e-05 1.864418670477491e-05 0.003895479134121249
180 2.239042595559907e-11 5.265626693784498e-06 1.158095372824814e-05 0.003270582714193893
188 5.791946569736165e-12 3.288872408635513e-06 1.279399186019709e-05 0.003345368717100783
196 2.172974844238704e-11 5.446923412755211e-06 1.139419887955464e-05 0.003031088900933288
204 2.071336410926084e-11 5.306529455406661e-06 6.753237877365117e-06 0.002234729944019076
212 2.429370526580718e-11 5.76130505702821e-06 3.046273483060824e-07 0.0005075809564801803
220 1.586613210253213e-11 4.858336877244795e-06 3.519329314249115e-07 0.0004866418780709036
228 1.54309638998923e-11 4.806686845437724e-06 1.81401394756922e-15 3.433717821188509e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt5_u_10.dat <==
4 0.001045520060533515 0.06862236079940809 3.396196126531579e-11 9.319022647114039e-06
12 0.001003534992258876 0.06608640213906591 0.0007224474453402298 0.02254969838520582
20 0.0004580401736273509 0.03857918845462205 0.007675897850076567 0.0880026067075812
28 1.333741683992477e-05 0.006999422490050478 0.008705992868004045 0.1054423100948143
36 2.437146547691956e-06 0.002253386637898203 0.01231427481998623 0.09370756343597741
44 2.158287494035118e-06 0.002113044858733648 0.013505758811584 0.09522323353500672
52 4.563346831327623e-07 0.001022593430979768 0.008654359320074544 0.07774427245074866
60 7.323773147858169e-08 0.0003271770848627398 0.01433203365368908 0.1065864559015859
68 2.797927824810915e-08 0.0002095326264801578 0.009240865282264111 0.08803277526336661
76 2.782109146836744e-08 0.0002250396137424282 0.007253065125763441 0.07728713065413184
84 1.198693003175181e-08 0.0001598866245564601 0.002440113031600212 0.04741579919031613
92 4.659933068329437e-09 0.0001005679367795942 0.0008022115110799487 0.02904099882136413
100 1.891412114729184e-09 8.245562198938572e-05 0.001011440557138236 0.03170579270630469
108 2.460983592199069e-09 9.28582118366883e-05 0.001340164541401239 0.03576778246967116
116 8.693088097782513e-10 4.354320301391823e-05 0.0002651757522515975 0.01585293993425796
124 7.783047427450771e-10 4.08299225602704e-05 0.0002042011739259608 0.01384284009785142
132 6.887072719595636e-10 3.865873182329338e-05 0.0001438689006020961 0.01141342548033553
140 4.543549306824133e-10 3.194718336985147e-05 0.0001449812364394949 0.01137322597768609
148 2.27572594241214e-10 1.665631081770869e-05 4.282204455008803e-05 0.005675397147603345
156 3.33488501279032e-11 8.229917201507675e-06 3.401028342017678e-05 0.004903009202581909
164 1.32758900107524e-10 1.374844471246917e-05 1.965616826492045e-05 0.004595709186574704
172 1.137543435251723e-10 1.370041877368777e-05 2.049681995892701e-05 0.004685432248076937
180 1.02641996314778e-10 1.398249489348302e-05 1.651761803758264e-05 0.003880308952993961
188 8.272534259452164e-11 1.270215580762013e-05 7.190495625487071e-06 0.002461444720625261
196 1.098336162592753e-10 1.263675404450382e-05 5.362110054962088e-06 0.002255854273690128
204 7.646536403546349e-11 1.046548568428562e-05 1.568975213466797e-06 0.001113313908697067
212 1.307097202259385e-10 1.366295334337408e-05 7.909854881536057e-07 0.000795106007313473
220 4.630013255704429e-11 8.338889211145784e-06 6.052484445805145e-08 0.0002140500242981958
228 5.861475870723609e-11 9.370328096114378e-06 2.517538280600309e-16 1.363837720536054e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt5_u_25.dat <==
4 0.001413430253448249 0.07865964468032827 6.749716786188208e-10 4.154063257999496e-05
12 0.001363215157991205 0.07593699443321844 0.0007754792538021295 0.02769072509261317
20 0.0006382395415191421 0.04454667943435942 0.01056288231691702 0.1088626389495519
28 2.128126995947475e-05 0.008150148068235552 0.02054677879472903 0.1515952669119489
36 3.26575967707436e-05 0.007827420026057741 0.02403971191487005 0.1314068105515569
44 2.386982461654407e-05 0.006575997430430469 0.02340186945268955 0.1278089395940549
52 3.366812783527671e-06 0.002369189173913711 0.01433682290076522 0.1043705684633727
60 5.057522954878475e-07 0.0008952928926815318 0.02566171088283887 0.1427280574540519
68 2.062424437559044e-07 0.0005826275079972021 0.01717316271228452 0.119579695694872
76 2.165986932304551e-07 0.0006259276605171671 0.01357943030175955 0.1053571213941283
84 1.437198973628897e-07 0.0005422770426926071 0.004324355852776938 0.06375127256622792
92 7.026469250112798e-08 0.0003717051224159107 0.001387961788831671 0.03869925492260773
100 2.187828229853508e-08 0.0002098352985853147 0.001758568281940772 0.04221565625140677
108 1.346795564250072e-08 0.0001514132403213075 0.002385554676702483 0.04790359579429504
116 9.740503719383667e-09 0.0001376831660562239 0.0004977204873502368 0.02140769673275544
124 7.422508197471935e-09 0.0001224890846702742 0.000375320306277963 0.01867044250974059
132 6.622405812427869e-09 0.0001170135262689165 0.0002935146614660427 0.0161129146242015
140 4.969513948446982e-09 0.0001008870383523153 0.0002979051721933205 0.01609797465267548
148 1.865056238178615e-10 1.848544103255634e-05 8.261712530391554e-05 0.007784360609998764
156 1.306701392104795e-11 9.04176720428751e-06 6.737494066014312e-05 0.006837408459747563
164 9.25696391869936e-11 1.170015646012601e-05 3.524681444128086e-05 0.005994895591379334
172 1.704525465824841e-10 1.767544312070157e-05 3.234387079580031e-05 0.006056429197617508
180 2.273996364672564e-10 2.112693425004863e-05 3.208021880987241e-05 0.005090370372930586
188 1.745132159577949e-10 1.877884536893859e-05 1.221178647914726e-05 0.003236656973293561
196 1.004226745566062e-10 1.198562132564973e-05 8.806032618354246e-06 0.002948987585948526
204 7.4549155831975e-11 1.023459559457152e-05 2.965347111361806e-06 0.00151414616414558
212 1.253942287706991e-10 1.330988775993802e-05 1.340212902195508e-06 0.001024565113897369
220 4.635120170638905e-11 8.356710232693132e-06 6.016686733138334e-08 0.0002181863315173782
228 5.861335253489587e-11 9.376367634317262e-06 2.926563901931133e-16 1.568494767401063e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt5_x0_10.dat <==
4 0.0008200548955550597 0.0599974315761127 6.351426133939496e-06 0.001812574903077513
12 0.0007768070873410852 0.05749182219117799 0.0006122138921149613 0.02056155486065792
20 0.0003542205786744751 0.03313191964293738 0.005983035271580136 0.07486406913759458
28 9.93038892727846e-06 0.006157702704748136 0.004436751758986972 0.07997500681809422
36 2.331844891052614e-06 0.001590620626483741 0.007705673762129129 0.07279822983782203
44 9.748576553211326e-07 0.001340313085240741 0.009069917098369811 0.07747799512614462
52 1.806262100943165e-07 0.0008985706457016462 0.005996182250227722 0.06393441049595472
60 1.525338454225469e-08 0.0002251940694564247 0.009339667601175728 0.08636687750131822
68 5.787885922204787e-09 0.0001395255480560742 0.005838426144984322 0.07030078549257723
76 4.371046961030097e-09 0.0001174633306821882 0.004560446862017987 0.0615804501506888
84 1.030960236926645e-08 0.0001414616652675171 0.001595399001397777 0.03818793120519826
92 5.590346735416799e-09 6.906570559328529e-05 0.0005300648823165458 0.02350639647824759
100 2.785391615327854e-09 7.365162268779812e-05 0.0006649517295777315 0.02566928187124673
108 1.459874327379902e-09 8.384081010692768e-05 0.0008709680294356504 0.02886866747619998
116 4.368193017250389e-10 2.709129303202218e-05 0.0001654826798873425 0.01269110297747944
124 3.051976654748392e-10 2.411478856778615e-05 0.0001304895772031766 0.01112162036155873
132 2.815059511646613e-10 2.29055609870521e-05 8.304601545387767e-05 0.008802503271924778
140 2.012042711769756e-10 1.917470947443434e-05 8.319654720220435e-05 0.008756082284540834
148 2.758569239230815e-10 1.760260099592514e-05 2.681938978670608e-05 0.004538492148743023
156 6.028281267204083e-11 8.52593924349776e-06 2.067746279567984e-05 0.003868383969922728
164 1.612098993040643e-10 1.510284594674616e-05 1.28794732227051e-05 0.003794988987736669
172 9.166867785666816e-11 1.185290933269911e-05 1.481431111140662e-05 0.003894645232441762
180 5.572463354696474e-11 1.016379574059201e-05 1.114715475078295e-05 0.003193249492152939
188 4.714876764503223e-11 9.43256384022817e-06 4.981091216323918e-06 0.002024633393340469
196 1.142312159515772e-10 1.293087865317233e-05 3.779057124566362e-06 0.00186251035409879
204 7.7312873186509e-11 1.05764887887716e-05 1.005177409477447e-06 0.000898740286062516
212 1.337766134073607e-10 1.38658377415446e-05 5.702988805022932e-07 0.0006650994269103983
220 4.624310941298668e-11 8.330832104164188e-06 5.385262488609143e-08 0.0001996369069272586
228 5.861552629214054e-11 9.369290430161215e-06 2.317520815837237e-16 1.231145463354011e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt7.dat <==
4 0.936072019141043 1.116758823489299 0.01055220612954686 0.1383073937650063
12 0.264260040952633 0.4093343679177326 0.00719643406223299 0.09015143997707065
20 0.05133300919082505 0.1933325788575138 0.01001184453842408 0.09733027328590482
28 0.0001290953974277368 0.01011380769177084 0.0006493661544161143 0.02982357162290383
36 9.452688383521451e-05 0.008235327881551679 0.003864812030239897 0.05226441636043422
44 1.036213557216584e-06 0.001675986987162315 0.005642774173848848 0.06319158918436441
52 9.682827202838019e-07 0.0009644995060402728 0.002896529287650842 0.0477069586392489
60 6.230577767524855e-07 0.000673115814112446 0.007156290663989441 0.07262486676296076
68 6.024339301848125e-08 0.0004143912267142724 0.01204830884145723 0.09285812905435997
76 5.510398333830113e-08 0.000296514651972668 0.005575324094921495 0.06512673784185852
84 6.762750720548302e-08 0.0002375187642558174 0.001147668153592491 0.03597339967582269
92 1.21848591409879e-08 0.000125144825098733 0.001237174823318431 0.03304114950771742
100 9.76273180218416e-09 8.944153867140869e-05 0.001664918489612189 0.0360136027719119
108 5.629653058326389e-09 8.991553627968329e-05 0.0005119640169482779 0.02210008457048795
116 4.216311875164197e-09 9.64043427273964e-05 0.0003501936380141058 0.01777253230530151
124 2.210086341967548e-09 4.356575383335226e-05 0.0002660860429697633 0.01609058364326188
132 5.297110252479319e-10 2.161705416225956e-05 0.000160323019080076 0.01189231392616508
140 4.039665783944178e-10 1.898337154981888e-05 0.0001491086167843046 0.01117312747496513
148 1.635284289942001e-10 1.163439203555328e-05 6.887419415061454e-05 0.007720490153946491
156 4.545723890583779e-11 8.886750760161988e-06 4.559251879232617e-05 0.00579704345427734
164 4.938208999281093e-11 1.318835911368055e-05 3.638347923210505e-05 0.005232484721829689
172 2.373573274918588e-10 1.471467323943543e-05 2.146274842819383e-05 0.004291866672443412
180 7.621118637208631e-12 2.881859515913021e-06 1.864919087015894e-05 0.004096777951062558
188 3.042297202710377e-12 2.171011031393277e-06 1.845135813847806e-05 0.00392467784983408
196 8.00406337146625e-11 1.042341821078097e-05 1.199642296410228e-05 0.003157483476570855
204 1.340864669708441e-11 4.294140203864316e-06 2.725521693515361e-06 0.001435109509876353
212 7.195502539528066e-11 1.02998435185242e-05 1.075049509414879e-06 0.0009952795344594367
220 6.932421441933232e-11 1.018308747324781e-05 3.742184023955823e-07 0.0004993037449856352
228 6.869510186732192e-11 1.013995226450959e-05 5.639722489365066e-15 5.742556996590764e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt7_u_10.dat <==
4 0.001046369987110982 0.06854358365448254 1.863589493935301e-10 2.182681917772822e-05
12 0.0009986180874330466 0.06556442842807053 0.0005701234204112631 0.02383318663917222
20 0.0004882072117807541 0.0398070357940723 0.009049623223206084 0.127704098571455
28 6.442997132697885e-06 0.004952053774357257 0.004143444791180715 0.0745042246249692
36 1.998806841105595e-06 0.001848086994639342 0.01028517962762548 0.08391306372158303
44 1.737495847926999e-06 0.001812520888857971 0.01165656518396371 0.08884577693985984
52 5.788379195783802e-07 0.0009571076388339428 0.008294588506850178 0.07929326709074858
60 9.263351403086599e-08 0.0003969744268994546 0.02588277168636878 0.1434834424847491
68 3.534412806649577e-08 0.0002352995139349723 0.01384179189773539 0.1063564249828961
76 3.542277931933359e-08 0.000261937631503617 0.008531992678611145 0.08354405891045202
84 1.386566650447374e-08 0.0001591289399267559 0.005382347407967293 0.06710408137119017
92 3.21885905169221e-09 9.333304947434229e-05 0.0007387187663709291 0.02715749159168257
100 1.270455355276798e-09 7.66272633860865e-05 0.0008709396240505807 0.02950876814327086
108 1.627220571632923e-09 7.442945965996373e-05 0.001223087624570817 0.03418800028174007
116 1.043401388531711e-09 4.927845853419655e-05 0.000365120920513165 0.01844377351230286
124 5.927422769743712e-10 3.472421978090168e-05 0.0002721654243849557 0.0157326776459954
132 7.935767543922378e-10 4.149148262788671e-05 0.0001782154512016448 0.0124652370522782
140 5.895954915501188e-10 3.524808034427451e-05 9.194388554322481e-05 0.008844289461317878
148 3.935132083721748e-10 2.589388682938676e-05 5.90249385577987e-05 0.006516213668795956
156 3.569302371481506e-11 9.364381814425116e-06 1.881330385349078e-05 0.004534673097295272
164 2.138830045005631e-11 6.444747725264932e-06 1.674925036755835e-05 0.003745047320039108
172 5.681867851961201e-11 9.860006954909295e-06 1.477956076509192e-05 0.004597438104487317
180 5.46758380921483e-11 1.084622139879698e-05 1.585467868243225e-05 0.003755397566005625
188 4.878942041341306e-11 9.927036023427149e-06 7.480337594678791e-06 0.002568073774762869
196 3.416767064233978e-12 1.969157858994208e-06 6.620876455258248e-06 0.002413685830828571
204 6.901382192068894e-12 3.056419399349863e-06 1.119864640744648e-06 0.0009535622009692046
212 7.344960731794548e-11 1.031107642068818e-05 8.771713126993336e-07 0.0007961454924034772
220 4.245256754237947e-12 2.539706664084207e-06 9.738290258071711e-08 0.00026520190933077
228 4.33589846241001e-12 2.549360778481002e-06 4.146710777866011e-16 1.745250988172131e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt7_u_25.dat <==
4 0.001447036377058549 0.07872087714754139 2.29889051153693e-09 7.665603438167246e-05
12 0.001387644854768654 0.07551231652136048 0.0005985335334734473 0.02950580323675833
20 0.0006909411215105719 0.04612491807681574 0.01422272192919957 0.1602469790689622
28 9.234965288384208e-06 0.00577536036259696 0.01001576471638571 0.1083776272533574
36 2.060929324715091e-05 0.00608961276593023 0.01951189609779038 0.1164784298638787
44 1.667179531248591e-05 0.005422791502700974 0.02025908973293706 0.1191978608082525
52 5.703471649220804e-06 0.003169344437062183 0.01457183902694359 0.1095527027221285
60 8.088205100056745e-07 0.001173399799349717 0.04576776750727878 0.1919626788239706
68 2.437008244457311e-07 0.0006398355909058573 0.02563092836905037 0.1440634117729134
76 2.972725886628374e-07 0.0007331810204815881 0.01593085579167838 0.1137360415432999
84 9.407857865947589e-08 0.0003806244837822881 0.009980791997613016 0.09089391892467391
92 5.674443640015779e-08 0.0003356374023808506 0.001344487894213894 0.03602527953357104
100 9.871156283984135e-09 0.0001372645266921602 0.001504550544638735 0.0392391245337792
108 1.987145691014099e-08 0.0002053971193287651 0.002176332682820521 0.0458353637604938
116 1.224640613705996e-08 0.0001566834858022226 0.0006731276635872452 0.02489180787185008
124 9.257124198850134e-09 0.0001398329957598143 0.0005054345819469618 0.02125854050978937
132 9.42866087211062e-09 0.0001428117961594921 0.0003608410091495155 0.01756686610095548
140 6.891239610491892e-09 0.0001196108844139232 0.0001920016395126929 0.01264256036927469
148 1.093077069933656e-09 4.464251297786603e-05 0.0001150169802323163 0.008967967134693389
156 1.959944519146417e-10 2.151802196026509e-05 3.4680622250102e-05 0.006169841063285997
164 4.744402266321523e-11 1.026722229813259e-05 3.440113783594605e-05 0.005146796458271985
172 9.573097136172739e-11 1.31024879022057e-05 2.76704368316873e-05 0.005936167053689934
180 1.736916381759821e-10 1.917782525318046e-05 3.409411993831619e-05 0.004921106922818774
188 1.174633121233975e-10 1.555635121963661e-05 1.251222607325579e-05 0.003378435784630485
196 1.993327634539625e-12 1.324967909610564e-06 1.146172002502087e-05 0.003170344289117999
204 7.002324485384957e-12 3.038142554423473e-06 2.139777045776256e-06 0.001295390667220842
212 7.320025415874664e-11 1.028913278133814e-05 1.449720443180271e-06 0.001028208609135772
220 4.315167182349419e-12 2.573865135691022e-06 1.125672655351294e-07 0.0002882013965932462
228 4.331772656958906e-12 2.55318615227651e-06 1.188068389641098e-15 2.84986644283336e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_bt7_x0_10.dat <==
4 0.0008164098168321437 0.05939691996199903 1.007820772386666e-05 0.002331480074113212
12 0.0007648940699705752 0.05647091823223915 0.0004700788688014258 0.02159367839393767
20 0.0003762701583693625 0.03375658208043575 0.006446813579351912 0.1076506528262149
28 4.891431475026468e-06 0.004356931790652663 0.002083564857249344 0.05610577965334773
36 1.398618882722875e-06 0.001546673723752168 0.006305431990724529 0.06577057635986017
44 6.527719469146111e-07 0.001301279573691527 0.007808485865628025 0.07231253564701134
52 3.574175398990824e-07 0.0008104516908580273 0.005604939901196015 0.06353877653163087
60 2.163488655853799e-08 0.0002086438063058083 0.01703651851660935 0.1163918909585941
68 6.949826426994685e-09 0.0001637660659525864 0.008763826756362244 0.08507127551403126
76 3.361859716027709e-09 0.000109053466595288 0.00537931053627047 0.06663658190156352
84 2.878972378294533e-09 0.0001415946675189517 0.003407721252315274 0.05372217012342895
92 7.236092439271048e-09 8.162606683503881e-05 0.0004733974874379624 0.02205095404216395
100 1.697939182335642e-09 6.901990507657274e-05 0.0005750667059176217 0.02390798696075336
108 2.632950846393779e-09 6.603133423155327e-05 0.0007969956090146482 0.02758751833160911
116 5.438214347939561e-10 2.975228994550605e-05 0.0002326206512980368 0.01481113336379236
124 1.109027578827815e-09 3.43647172660333e-05 0.0001737953225954116 0.01263275073009007
132 7.584676378562173e-10 3.018219552597401e-05 0.0001047921647120096 0.009650127013159038
140 4.490850795808547e-10 2.40602530325873e-05 5.516445871537966e-05 0.006757977549940564
148 1.838219794592969e-10 1.651479277819945e-05 3.676405981247192e-05 0.005203727424831328
156 1.298604022883834e-11 4.661181034038009e-06 1.171551671822753e-05 0.003600606959377473
164 1.278376898946759e-11 4.643608859655757e-06 1.110231745708897e-05 0.002983813338950148
172 3.998092165385005e-11 8.140256798849776e-06 1.098531892173813e-05 0.00382516884059303
180 1.834621194883553e-11 6.39440726146745e-06 9.781690356028059e-06 0.003092008991291584
188 2.428210405732715e-11 6.93637411286474e-06 5.195656891392688e-06 0.002111498574777659
196 4.232801725792939e-12 2.318602912332324e-06 4.53981756285849e-06 0.001991284558683581
204 6.832552346028838e-12 3.066708301080467e-06 7.421378098438846e-07 0.0007716802872826944
212 7.349968069182662e-11 1.032205373086015e-05 6.349424583060635e-07 0.0006648272106233311
220 4.199567747630882e-12 2.520278645334884e-06 8.118084207366178e-08 0.0002405154127864684
228 4.333971250444199e-12 2.547383373574519e-06 6.601826258329477e-16 2.145963340360879e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694461837e-07 0.001079392697359349 1.325970592358495e-05 0.01086333975170972
20 2.530397628675329e-12 2.803139939722143e-06 1.948248027718445e-08 0.0002141568546476513
28 1.095680088717225e-13 5.064387673670012e-07 1.377216943718211e-10 2.199434348448825e-05
36 2.172586935568361e-15 1.168670364926072e-07 1.454037080050493e-12 2.856788291705215e-06
44 3.864921919613282e-16 6.110584749308146e-08 1.834799101935886e-14 2.830369514317255e-07
52 4.089995684312574e-16 6.106838545960613e-08 1.850872636137465e-14 1.190164469200283e-07
60 3.8510643565506e-16 6.16545823284298e-08 1.394585090053528e-14 1.156772210242352e-07
68 4.038253366994028e-16 5.835232075313002e-08 9.844491647431857e-15 7.394158374474102e-08
76 3.725107018085042e-16 5.993493612521661e-08 5.998780709008111e-15 7.442653215949946e-08
84 3.439717788202626e-16 5.95517817281177e-08 1.196460717834657e-15 3.895859257418977e-08
92 3.315105614389154e-16 6.029330057444326e-08 9.71800842279131e-16 4.117213825427513e-08
100 3.081432395161622e-16 6.036759403471592e-08 5.871226279068754e-16 2.663387410617446e-08
108 2.963827765748921e-16 6.092589854844732e-08 4.742288225358767e-16 2.705710822059615e-08
116 2.933623175505599e-16 6.095914262260749e-08 4.203045801266335e-16 2.455355863073549e-08
124 2.928924817649202e-16 6.103456851036526e-08 2.923104581524216e-16 2.273352239789972e-08
132 2.911874404945094e-16 6.097372606816975e-08 1.839492128412209e-16 1.638748836629844e-08
140 2.903356604512118e-16 6.102932648133219e-08 1.150540477005386e-16 1.276737404687367e-08
148 2.899371285312698e-16 6.106527106197746e-08 6.048714586915151e-17 8.851209987170705e-09
156 2.897864971171682e-16 6.109057837377918e-08 4.534441947728015e-17 6.866467283650479e-09
164 2.897425351610047e-16 6.108345429467477e-08 3.168156098731587e-17 5.666252245184467e-09
172 2.897441537334755e-16 6.105614058782294e-08 3.110278352330594e-17 5.791266466381728e-09
180 2.897145828633609e-16 6.11042896281333e-08 1.610244511550804e-17 3.880461174610161e-09
188 2.897137917319327e-16 6.110360972755302e-08 6.427429494456501e-18 2.481681748989217e-09
196 2.897282356741182e-16 6.109231298623286e-08 6.331480939814799e-18 2.482460126351782e-09
204 2.897366971709514e-16 6.108441530372488e-08 6.31201043220326e-18 2.483145689069488e-09
212 2.897362021741976e-16 6.108388639347595e-08 6.305248727230508e-18 2.482625438560149e-09
220 2.897368643531602e-16 6.108308214791691e-08 6.30466774389156e-18 2.482508865142563e-09
228 2.897371633505195e-16 6.108282990524572e-08 6.305084922260343e-18 2.482494654287848e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_pod_u_10.dat <==
4 NaN NaN NaN NaN
12 7.401948921865063e-05 0.01317848345328487 0.004244119255334676 0.08922493696551803
20 NaN NaN NaN NaN
28 0.008672982538289711 0.134351671161939 1.016309299445681 1.513358624486571
36 0.001748284810011139 0.04523037932056218 0.6251564711526716 1.020768863957371
44 0.001348693778058662 0.05211755759598624 1.709734693628121 1.680866424889892
52 7.606590165052269e-05 0.01100944803425952 0.07834170931532546 0.3473101650333078
60 0.0001241635379584479 0.01363567175363256 0.1440767218026722 0.5219881262160821
68 9.558031192601207e-05 0.01369677580651674 0.05617305324180596 0.2802861053284611
76 4.311979358779748e-05 0.008977319471825673 0.008224353428260868 0.1108417655046098
84 2.080723213092725e-05 0.007163783162337012 0.005839437336062784 0.09338462799260971
92 1.094850881466897e-05 0.005555585023278464 0.00190486666684603 0.04664108342895079
100 2.257427339852585e-06 0.002721152050590092 0.0007390324190985302 0.03477951626994047
108 1.584355017498361e-06 0.002222177548621751 0.001015692758080949 0.03882764297997032
116 6.883035461628888e-07 0.001554788762163639 0.0002722804033769849 0.02245555915586284
124 4.486669035938562e-07 0.001201576327864995 0.0001033696277880079 0.01409170531580239
132 4.180855243156871e-07 0.001107434050987788 0.0001122550036287379 0.01562953712607329
140 1.278315088341097e-07 0.0006051773203914479 0.0001221540831525064 0.01255208892797821
148 9.835721211319905e-09 0.0001660582323510518 7.82361582631208e-05 0.00955408665017865
156 3.802541465169211e-09 0.0001104433073075839 0.0001258151264715854 0.01232727929793276
164 5.584601860124257e-09 0.0001041890596971129 7.054949985099358e-05 0.008832978358807919
172 9.51361358358646e-09 8.782831167231109e-05 9.190439483182197e-05 0.008448106453786686
180 6.25233523362403e-09 8.474858390039586e-05 3.941555262675521e-05 0.006800720637260893
188 1.132592094186813e-08 9.817486178897994e-05 1.819275365476373e-05 0.004479618650092831
196 7.151908072352284e-09 8.163575032105186e-05 5.412885401234298e-06 0.002381380125189625
204 3.785343794498807e-10 1.602413024315297e-05 5.205855789073126e-07 0.0007135472169532697
212 1.252926917535983e-11 3.694921286268027e-06 2.60966329432129e-08 0.0001579835184867262
220 2.210429006121604e-11 3.730335444096511e-06 4.013507145487066e-09 5.969248607928801e-05
228 8.19323914327708e-16 1.740187478560529e-07 2.541680331807434e-17 4.296849764884314e-09


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_pod_u_25.dat <==
4 0.05516650027715578 0.3660701085435876 9.232473300795855 6.441278020354487
12 NaN NaN NaN NaN
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 NaN NaN NaN NaN
52 0.0004381355124180952 0.02666419625473404 0.2352382861091669 0.6128597593855849
60 0.0009124398216097709 0.03903929761861136 0.6716702379321391 1.087463425063895
68 0.0004707228146189621 0.02994806065709588 0.2550731458428324 0.5878302542827283
76 0.0002517245993944344 0.02160168244510619 0.05030991598675934 0.2677254513012878
84 0.0001155964645547565 0.01697933136519714 0.03095687746910587 0.2105658817885211
92 5.893859608611441e-05 0.01291341136356428 0.0128642846170268 0.1170156691045561
100 1.048833845626104e-05 0.005940092614407533 0.004488234763311894 0.08577785107577585
108 7.888795448353642e-06 0.005067041344839485 0.006003590087288193 0.09355595384671656
116 3.427112960424549e-06 0.003453166815496456 0.001624464009133901 0.0543832829932005
124 2.294664577182608e-06 0.002486068264633712 0.0006788598019061944 0.03398742765544716
132 2.110784187796043e-06 0.002513988495097319 0.0006209668357572205 0.03690264027269541
140 6.580087702557128e-07 0.0013864050546184 0.000697088748042484 0.02973920737438185
148 4.963010913357661e-08 0.0003239455203991604 0.0005428117186483256 0.02272061295780214
156 1.588642857150936e-08 0.0002138386510388557 0.0008312870983026422 0.03165407632849593
164 3.350993891226721e-08 0.0002599947210408793 0.0004581066132931565 0.02139209870753622
172 5.712631472436969e-08 0.0002058295164677482 0.0005784407932524998 0.02133119407042616
180 3.89639829835132e-08 0.0002157732579051164 0.0002636360203079818 0.01767750818949609
188 6.722148094365712e-08 0.0002297129588813007 0.0001234678200368046 0.01185108548293279
196 4.355353219748311e-08 0.0002045839468833854 3.320576472726082e-05 0.006002949560859783
204 2.158842844005675e-09 3.901012923357428e-05 3.319442392295765e-06 0.001853960069513994
212 8.872886257482618e-11 9.607913883158403e-06 1.623662955294147e-07 0.0003930695217509994
220 1.544316658649895e-10 9.846130635704498e-06 3.262160478761809e-08 0.0001431289132165503
228 1.06100334068001e-15 1.543120813352061e-07 2.199383571128491e-16 1.197849575085286e-08


==> results/comparison_with_pod/backup-2020-04-26/output_error_sm_case57_pod_x0_10.dat <==
4 NaN NaN NaN NaN
12 0.1963725599238587 0.316977637826708 0.000101790305311563 0.04164485948118635
20 0.1970728461533518 0.3205757654195827 0.003595816713659878 0.2040599843017823
28 0.1975635898153999 0.3361371863318627 0.08686750344916398 0.3985016917558093
36 NaN NaN NaN NaN
44 NaN NaN NaN NaN
52 0.2031891692268345 0.3333995750488681 0.767864702542174 0.9193260201920068
60 0.1919285239771242 0.3275192727616472 5.821040179078476 2.547664659436768
68 0.1916265131179247 0.3291869276625259 0.4629193484224494 0.7033205491124561
76 0.1902474527624977 0.3345149245979653 0.2914148585531386 0.4700719629818227
84 0.207729554941826 0.3577907190605241 0.6469835292269638 0.8350889847546132
92 0.1872852178237883 0.3261683908442965 0.5991341906210651 0.6091497792133476
100 0.199777838727436 0.3379094667116473 0.3849584857506783 0.512352454717877
108 0.1886848475120427 0.3266490697533175 0.6095480551551397 0.5529861558090452
116 0.1788883019414368 0.3129652930055911 0.7062603350877368 0.6259696251299154
124 0.2110503704647401 0.344116068492931 1.074389307552549 0.7583946520337712
132 0.1432287267259647 0.2806404027044866 1.109602246189554 0.7451028320740036
140 0.1078979579183916 0.2813615660422202 4.284723233466046 1.468509403552725
148 0.08845507913826769 0.2337141854844162 0.8911096983958641 0.6914209296357205
156 0.103012384665321 0.2377436377713842 1.803257815442224 0.9510650106833162
164 0.1286416589720329 0.2842511481973502 4.242387683670548 1.461061303235252
172 0.08816994011217376 0.2474158350424034 5.203492273151999 1.636085932327171
180 0.1000779936852039 0.2378811240743604 1.880656876587634 0.978288199854757
188 0.1180056193464778 0.2755708067094313 3.768236861928399 1.377578588725972
196 0.08524968744067218 0.217667809943507 5.855880089818284 1.718445072643655
204 0.05354455222045983 0.1712864047222231 7.215363608474499 1.904200741599473
212 0.06624072351741307 0.229584690712711 4.452789933203002 1.492295971392537
220 0.06979310883882656 0.2225450506889404 10.96515192010797 2.341544873589799
228 2.994752747793343e-16 6.370923122389627e-08 2.808503179215542e-16 1.672732452551173e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt1_u_10.dat <==
4 0.04406674092879392 0.2033497335222639 0.01435188940943497 0.2213869942331957
8 0.001495509740768661 0.06447349516055023 0.04054953010894478 0.2900228931201139
12 0.001631671267203895 0.07381673280667378 0.02784070348702922 0.2426933193362566
16 0.0002223439037308181 0.01694383640990504 0.1673715687186431 0.5461458223301643
20 0.0002319183379085894 0.01510181191649107 0.0292286600190573 0.1895959097678286
24 0.0004602081023310751 0.02385424579501327 0.03360475208975013 0.229923765906195
28 0.001213372733058275 0.06241264220845433 0.0457231585789625 0.2727778776732974
32 0.001112030321866091 0.05988737685379808 0.04550697578180186 0.2233680735696948
36 0.003380615547257244 0.08806929506964023 0.03407908083313816 0.2018029966615037
40 0.004411706880750111 0.09361840550038347 0.02835174803436843 0.1919380788854691
44 0.01392765439292797 0.1010076806137837 0.04548320769547288 0.1896855664657169
48 0.02823922224672295 0.1543696737386655 0.06758255437273475 0.2255068300166617
52 0.04610641602414003 0.1993466791103596 0.08200505921134317 0.2509381170443059
56 0.06505389035261168 0.2297781720125319 0.06715045641172528 0.2210174305319033
60 0.001134713163565906 0.04474154955082776 0.01312088826336659 0.1052954606446209
64 0.001163101784020356 0.0446587796860588 0.01473042770263475 0.1078804534206719
68 0.001468538473350431 0.04846188385855188 0.009539102868385311 0.08780830874704704
72 0.001622696793929404 0.05144692013667629 0.01018514868379387 0.08803103367271659
76 0.001796410550925727 0.05289238592691869 0.008845738798896078 0.08438872678146325
80 0.002139890569933479 0.05588163140945068 0.006022634039310046 0.07719356540739863
84 0.002241005411196543 0.0584657536390546 0.002109642016463681 0.04282392544961022
88 0.002327591463270255 0.0596879902416102 0.001910256291354969 0.0422222853071319
92 0.002226493988397114 0.05864503803025078 0.002058934054941868 0.04336794184125403
96 0.002281095148546519 0.05936449250216425 0.001746034310175073 0.04058214281035888
100 0.002406800828862481 0.06059085019790389 0.00187550797553273 0.04583944490484626
104 0.002485339921753182 0.06153375592149624 0.001721151918925375 0.04397068694902218
108 0.002480090807148836 0.06144173076955917 0.001921706104415365 0.04527701691754737
112 0.002490710076316935 0.06161303270070084 0.00204317653319028 0.04637694783190616
116 0.00248691868221613 0.06129182955688672 0.001877822012250136 0.03995136903274599
120 0.002474094728410505 0.06122321687578502 0.001943204331028698 0.03588955643989777
124 0.002476446491081872 0.06110845486339023 0.0006430142093673318 0.02691831550381785
128 0.002477872716553373 0.06112973049616599 0.0006466840471808866 0.02697779484710039
132 0.002488398623595075 0.06123801395956097 0.0006256623147014084 0.02050270291641554
136 0.002508322603397701 0.06144799855227645 0.0005538273578078126 0.01974212913210116
140 0.002508739050288201 0.0614121417403708 0.0004535065347146676 0.01798679328332242
144 0.002510861616953161 0.06141466693845887 0.0004588120291979301 0.01810244739808908
148 0.002515866813783164 0.06144065343086069 0.0002140572161557624 0.0118036548094731
152 0.002513205497360846 0.06141008038484885 0.0001933252629166589 0.01121033410754979
156 0.002516670058046374 0.06144307769849533 0.0001805362662877659 0.01129323533336168
160 0.002517105800091052 0.06144525949754831 0.0001748994467723675 0.01086398299857794
164 0.00251730878827957 0.06144642975114989 0.0001755760599303388 0.0111565094361129
168 0.002520395513118526 0.06147012102638882 0.0001418735128220153 0.00954223975225621
172 0.002520758395272127 0.06145881411387655 0.0001398785988965053 0.009619953198677145
176 0.002523199759598791 0.06148335700291685 9.052232676452365e-05 0.007861757953643633
180 0.002524208063607013 0.06149468485222642 9.03955529952414e-05 0.007860722418686628
184 0.002524481385445681 0.06149334241782134 8.853888213839133e-05 0.007547968484301393
188 0.002524672320601814 0.06149437190566587 6.098413188788481e-05 0.006221629536494411
192 0.002525180276908054 0.06150053909994369 5.558300400665242e-05 0.005932215195612378
196 0.002527012733466804 0.06152218496599871 5.64644946494126e-05 0.006070759468868037
200 0.002526967583346687 0.06152102762464318 4.191755096475427e-05 0.005423553154378924
204 0.002527192930988932 0.0615236304869804 3.418099964827184e-05 0.004867378179107762
208 0.002527211085330914 0.06152377732314407 2.899605955374939e-05 0.004489143350492553
212 0.002526352148526811 0.06151316069403912 8.856388632174678e-06 0.002380321869050128
216 0.002526677984516731 0.06151684397173673 1.66671139336e-14 9.225881525409818e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt1_x0_10.dat <==
4 0.02263306047016161 0.1777885170502781 0.0002173766384113505 0.02321142726972714
8 0.0001394382237168775 0.01880794228381159 0.006926970691909799 0.07966494114792044
12 0.000139705677701528 0.01119639995971938 0.004734786528576449 0.07130484661332215
16 2.192955163471042e-05 0.005974480206111884 0.03143849115794597 0.1391082171330047
20 9.084195451811893e-05 0.009569153780884236 0.01855822997515225 0.1459793157810082
24 0.0005167168745648866 0.0196961438095546 0.0278591672281643 0.174403615693268
28 0.0003787476067549461 0.02536798841017521 0.02905896566415588 0.1755194978625686
32 0.0003746926011020883 0.02874907476745001 0.03252502778798301 0.1783769689954837
36 0.002611122519438082 0.06832092108586862 0.02525940968508065 0.1612320778971187
40 0.00403526857180983 0.0817677191401861 0.02250280121765789 0.1529942563828879
44 0.01433306386518606 0.1060411477062789 0.04804617775042896 0.2010835836481826
48 0.02936138853231821 0.1607343998529598 0.05680545472220525 0.2447942085763686
52 0.04812998613098259 0.2057496462560087 0.08740794500178893 0.2997162685296071
56 0.06831625840134643 0.23862084268071 0.05277356319379306 0.2042610865018161
60 0.001286550177618307 0.04710427515447704 0.008973103774123064 0.0901309608034957
64 0.001184310310822291 0.04411564544509276 0.01003652113276598 0.09171917034243493
68 0.001484187566139449 0.04802691144724313 0.006767067360849028 0.07571186109709649
72 0.001663220963623953 0.05139808008055872 0.007221691695758871 0.07581506069756294
76 0.001927921154480853 0.05398870867063388 0.006310460047875251 0.07283677532410016
80 0.002366102507247232 0.05787036486635008 0.004296463911651408 0.06670999848139825
84 0.002438797056461105 0.05991739840794707 0.001753891342187141 0.04153646417096057
88 0.00245483639007187 0.06015586468812237 0.001804510809056772 0.0410835752357156
92 0.002334926878551999 0.05885267218439328 0.001913659408923117 0.03962024560601218
96 0.002410824430684287 0.05991516726379136 0.001523166963903264 0.03908719157604179
100 0.002595285011088734 0.06199702085534097 0.002348869445399662 0.04431177710689449
104 0.002648036849452713 0.06257302883408725 0.002257777401401041 0.04295450454955752
108 0.002646840834876497 0.06253568482392773 0.002442489076956904 0.04418016461625629
112 0.002657247022903848 0.06269196372661845 0.002594511503061391 0.04524881600436459
116 0.002707877338190081 0.06307104062979928 0.002316386716301381 0.03887510765707836
120 0.002684678413609655 0.06284771164621189 0.002208392272774207 0.037734746383149
124 0.002717996276110342 0.06310048962239052 0.0007481691925265239 0.02413050461858479
128 0.002718344471380776 0.06311514711775973 0.0006698333663326632 0.02454703294764105
132 0.00273088434083153 0.06323389692585367 0.000724751205449119 0.02217118367059445
136 0.002744131146655848 0.06336917269661858 0.0004572963987413897 0.01736345743017853
140 0.00275501398308654 0.06347198322856082 0.0004782457773490852 0.01746984697331966
144 0.002761025021415412 0.06351618149674054 0.0004561992477914893 0.01785683743094724
148 0.002765355450664211 0.06353420172246718 0.0002084493017163101 0.01161468139604471
152 0.002764496352140006 0.06352753605338801 0.0001954091987028348 0.01160488958010808
156 0.002766982710304493 0.06354893485618784 0.0001874508179729376 0.01142050193781075
160 0.002767892694550504 0.06355772216557667 0.00017765629866474 0.01099710693276501
164 0.002768441007230147 0.06356344390582178 0.0002104195232478114 0.01211027455476199
168 0.002769067625959657 0.06356082900328497 0.0001689965454406302 0.0104388431892648
172 0.002766861497107633 0.06352125974382686 0.000146950510727316 0.009776231190905205
176 0.002769802690674025 0.06354632296245602 9.905101041119439e-05 0.008001203172614213
180 0.002770237266250318 0.06355174532471933 9.817266371593681e-05 0.008004527205136669
184 0.002770639546642766 0.06355270517289474 0.0001113354457038249 0.008381174872924779
188 0.002771000052994493 0.06355593710665119 6.714834130083182e-05 0.006469183757704666
192 0.002770773690058068 0.06355069573537481 6.026933399753711e-05 0.006135211585699296
196 0.002767351900318131 0.06350565976208722 4.838524078792563e-05 0.005607174198055898
200 0.002764428723282084 0.06346768010392866 4.322518132597804e-05 0.005529141261734649
204 0.00276461478047007 0.06346907146337516 3.378418643690025e-05 0.004868854610555085
208 0.002763412039358822 0.06345432012939423 2.672131804306569e-05 0.004327108294013948
212 0.002762370400662143 0.06344196946548632 1.261036769449304e-05 0.002779499123379381
216 0.002755164177690723 0.06335236292306237 1.191803940855926e-14 7.774827059936484e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt3_u_10.dat <==
4 0.006263616494466417 0.1266251285590399 0.003599947135121359 0.09609954930207543
8 0.007007122919320536 0.09535747812366502 0.002103028613908502 0.0659008843112896
12 0.001415822566867021 0.060693166328466 0.1559771664870184 0.3373093425887206
16 0.0001383830375456588 0.0200589164138059 0.07963098128977286 0.2546647417823464
20 0.0001056027902184938 0.01714050999291229 0.06731676448440277 0.2309478127854019
24 3.275371882157737e-05 0.008182962173339074 0.01489957923693101 0.1231188351780467
28 2.014465242512288e-05 0.00601447676464438 0.02033640170088848 0.1238197717286973
32 1.599495018925614e-05 0.005468180613617063 0.01371440878098056 0.109181704752036
36 1.338870376715416e-05 0.004215897528527149 0.0242141785954582 0.1472598748729579
40 1.312357100581498e-05 0.005113035503704164 0.0223824670857382 0.1343284251695258
44 1.217537337518474e-05 0.004999027683746243 0.01284496886480246 0.1041129387835285
48 1.12744659122863e-05 0.004594186454047133 0.0122568708935505 0.1105500224006866
52 1.144040879945526e-05 0.004641371654567128 0.01308807173815535 0.112167004308632
56 1.1879658982342e-05 0.004524948314803115 0.01359295728579763 0.1148605928818367
60 1.142178903606011e-05 0.004168874223133501 0.01445457654877979 0.120661207045853
64 8.76605396291872e-06 0.003856639997040764 0.01293524081768145 0.1199282803809947
68 7.873009781216721e-06 0.003779999262534098 0.01495004760446969 0.1320996500357488
72 1.629043134944857e-06 0.00158514830304933 0.0158137752036009 0.1329090639569357
76 2.104371121279049e-06 0.002219088754517803 0.008496350775877333 0.08802341584969686
80 2.091868761385528e-07 0.0006608221418578641 0.0109301377274201 0.1074120800241762
84 4.536704390607992e-07 0.0007426706368200975 0.01036036963638346 0.1007936260545897
88 4.840766361539359e-07 0.0008626066584081493 0.01009640691909838 0.1006477595243115
92 2.486101211581865e-07 0.0006847527877389958 0.003088568942267068 0.05464753429726976
96 4.18697997199637e-07 0.0009005561064282519 0.0008062417436827513 0.03233209239116175
100 1.037075316456936e-07 0.0005052716555183911 0.0005927428850861647 0.02179482312886649
104 1.194602558487783e-07 0.0005543746692378004 0.0004848592421505434 0.02088686256198913
108 6.225592477248412e-08 0.0003594552875426649 0.0005715449553465134 0.02264054740742028
112 6.298392980367642e-08 0.0003460677388008593 0.0007578007908898591 0.02189904892886618
116 9.575695925146857e-08 0.0003815583283078849 0.0002932456897128334 0.01482275560841684
120 9.395953065933581e-08 0.0003893518047817235 0.0003772625375607447 0.01593515739303353
124 1.314159827456401e-07 0.0004587537949388709 0.0004068155343238601 0.01684528966441401
128 7.114459105985356e-08 0.0003581876522538163 0.0002356915933759756 0.01265181679216387
132 9.497587013620811e-08 0.0004043516903022848 0.0001924382571129677 0.01135583171153876
136 1.178377952588985e-07 0.0004358784645595026 0.000146352314431407 0.01051544974971852
140 1.467047728840704e-07 0.0004642724767024431 0.0001401600198701425 0.009739260975171748
144 1.371849038900626e-07 0.0004543518933867174 9.005027682131842e-05 0.008555114571276334
148 1.374495848100491e-07 0.0004595656499271072 3.49761099389272e-05 0.005814457727868927
152 1.360353572240406e-07 0.0004524980276517931 3.115518336026008e-05 0.005767243306214365
156 1.149219612760856e-05 0.004148003199595296 2.84584524004951e-05 0.004833786168459198
160 1.145231421443873e-05 0.004141694592671552 3.076080263324913e-05 0.00447473833886447
164 1.143702973130482e-05 0.004139586338259837 1.933959738186107e-05 0.003824652949102614
168 1.151271091053571e-05 0.004152899796815435 2.050900990641505e-05 0.003826565914654578
172 1.151706510165797e-05 0.004153685795411421 1.113207359909942e-05 0.002874958885469292
176 1.153028816095257e-05 0.004156124145782258 1.079441092486294e-05 0.002831087547042421
180 1.154161240612221e-05 0.00415832200527666 8.837405318506751e-06 0.002506034791925349
184 1.15303527072966e-05 0.004155954095393155 8.453029569720408e-06 0.002458642633443864
188 1.153259689134324e-05 0.004156341707615807 8.476515500731245e-06 0.002465724135418124
192 1.153081899050917e-05 0.004156188792182824 7.976391687667158e-06 0.00239665495884489
196 1.153806543057518e-05 0.004157365552212133 7.380284447656564e-06 0.00229435072287254
200 1.153466964211964e-05 0.004156815915522416 1.054414665889673e-05 0.002792092174208838
204 1.153354988924349e-05 0.004156281924454275 6.842516899075251e-06 0.002262453210358784
208 1.153389778288811e-05 0.004156162944943143 1.314653162706776e-06 0.000991879206661439
212 1.15313556956267e-05 0.004155746088885692 3.039449056866046e-08 0.0001782213244478914
216 1.153118893195684e-05 0.004155737872298948 2.302496714972949e-15 3.474939314074277e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt3_x0_10.dat <==
4 0.003248457627165459 0.1106031335228997 1.27056302153293e-09 5.423486160638369e-05
8 0.002353690747556063 0.07711825217729014 0.0001730905421644884 0.01619528524934988
12 0.0001768993285682234 0.02299741622121584 0.06845074833197128 0.2553260834035191
16 0.0001892563502732541 0.01770675070499803 0.04297657992793599 0.2155126527078834
20 0.0001558169240629031 0.01544739736202011 0.0388985170437568 0.1995851820053949
24 9.060629165581414e-05 0.008993959788745981 0.01409575481199462 0.1017637814043746
28 6.354305648862358e-05 0.007254874458781872 0.01829059438339061 0.1161818192744686
32 5.210029016420772e-05 0.007377619310916352 0.01513860453953508 0.106621282982462
36 3.695163340987731e-05 0.006165684953800663 0.01713647845988606 0.1410125780539093
40 6.024052547003235e-05 0.006771075318524795 0.01523087592565237 0.1093538637653053
44 7.940582615246004e-05 0.007844462169284326 0.012406402027476 0.1024598848017301
48 7.754831404382248e-05 0.007542669119415301 0.01200807989666619 0.1033617189147813
52 7.920961371823371e-05 0.007595360462256165 0.01265834855163513 0.1062405973940534
56 8.019335919606782e-05 0.007763461756965172 0.01317780200078082 0.1053255903568294
60 7.911329815017893e-05 0.007365983840564173 0.01304595548347127 0.1085574874835584
64 5.792886527396313e-05 0.006208785273872707 0.01190419017816416 0.109725350647178
68 4.917341789594753e-05 0.005736274688380647 0.01428332242439993 0.1210399868066501
72 1.787882217749625e-05 0.003560610740628583 0.0123669980083042 0.113607691393613
76 2.148886707985809e-05 0.003828956895723365 0.006284023189749904 0.07503511904473115
80 8.678455786718e-06 0.002553564698569238 0.008812200821095779 0.09161686657843771
84 7.876127986702115e-06 0.002429899497584912 0.008001705542458553 0.08523219710702368
88 7.919635702102574e-06 0.002522131714260641 0.007806259134122176 0.08496298019808068
92 8.017977855572565e-06 0.002488753737076642 0.002186151059731847 0.04471197632669843
96 9.270606032499096e-06 0.002668637177324447 0.0006045845134549361 0.02625467603340281
100 9.891078289528551e-06 0.002612731387181681 0.0003655078486511698 0.01944629683336463
104 1.026854913074563e-05 0.002700260747261622 0.0003202204986860671 0.01834592764629628
108 8.521381987532454e-06 0.002422991467241517 0.0003550216575611263 0.01905745329322328
112 6.991148921218733e-06 0.002076522159342425 0.0005118596834037684 0.01833978536456693
116 5.972550883180892e-06 0.001908863538433244 0.0001858191086934302 0.01189360713017773
120 6.237473718503018e-06 0.001962331496598167 0.0002384253173293355 0.01270537097880953
124 6.112545115365555e-06 0.001912716620585009 0.000252098225482419 0.01324448046516491
128 6.267919656579321e-06 0.001961177267071125 0.0001647809393879888 0.01077336452432842
132 5.825145684400467e-06 0.001876662748041323 0.0001417367124157395 0.01012955076295396
136 5.664541872047621e-06 0.001849746625746771 0.0001624635492759337 0.0107156611864998
140 5.299640840190256e-06 0.001830316106270212 0.0001361221239525964 0.009419760354861584
144 5.291751408030141e-06 0.001823678426745903 8.273556592665065e-05 0.007389919107812837
148 5.178762661120719e-06 0.001822740094954255 2.589443368182373e-05 0.005516889286514726
152 5.13815882258598e-06 0.00182570317392674 2.572522458053857e-05 0.004461355311130566
156 3.460928665436225e-05 0.006252623785768863 2.427261741028863e-05 0.004810524855954346
160 3.451096179045219e-05 0.006240905522732684 3.193755699357756e-05 0.004980998713405294
164 3.449771549037302e-05 0.006227377322583084 2.754503546517851e-05 0.004402565224130961
168 3.46134070338383e-05 0.006240095733853466 2.068641861339978e-05 0.004498246836351139
172 3.392598302869008e-05 0.006151787337512564 2.100692037338594e-05 0.003917600502475471
176 3.390904440737104e-05 0.006149832172829795 2.117862434351992e-05 0.003914025911809782
180 3.388498772044293e-05 0.006144732626553983 1.553812025514939e-05 0.003325280973745626
184 3.376723480532628e-05 0.006132199124106088 1.737928094018265e-05 0.003397399366545262
188 3.367682465914137e-05 0.006123918244521278 1.654063842381603e-05 0.003301143603512635
192 3.335036017066293e-05 0.006085793999853346 1.237937052027848e-05 0.002787419593803242
196 3.337475257115247e-05 0.00608832942068342 1.198103135597375e-05 0.00272856752741002
200 3.262919181561836e-05 0.006002671867690297 5.480789212914992e-06 0.002013409159080659
204 3.263125188866954e-05 0.006002305432579313 3.775027371493053e-06 0.001699540592183135
208 3.261662414959473e-05 0.006000564789461815 5.970006547008035e-07 0.0006569185413176637
212 3.254874009923052e-05 0.005992062674123558 2.271186277361953e-08 0.000152001081665798
216 3.254087680688321e-05 0.005991262915472505 2.844487072301213e-15 4.20561798719632e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt5_u_10.dat <==
4 0.00593747235229047 0.1303509494754576 0.0138136092911673 0.1840625755275044
8 0.00446855192478894 0.1031448858494042 0.006722030974268881 0.1280640747799016
12 0.002427117260230009 0.08554581636565917 0.1523687086958118 0.3529509245688152
16 0.0002245167589368058 0.02064404036451559 0.07696902868916881 0.2562392749775118
20 0.0002077678601969949 0.01970554449380822 0.07744424292515463 0.2572859309805811
24 2.954629061862093e-05 0.007800370771815918 0.0189259226207574 0.1378331148705485
28 2.437418796925391e-05 0.006127608697913886 0.0244760965935377 0.1474301412369612
32 1.617217541393113e-05 0.004624938082715913 0.01771395378875865 0.133917832018672
36 1.425503031848776e-05 0.004699980730001996 0.02646252208150994 0.1508696983955709
40 1.265892057740202e-05 0.00488341366485931 0.02133492550140182 0.1556617378057323
44 1.208395000305644e-05 0.004961285550236519 0.01252891261312646 0.1036009434627845
48 1.129005012888923e-05 0.004621517915953721 0.01164065012376151 0.1098548974384921
52 1.152715760521736e-05 0.004694357808741639 0.0125543843896408 0.1113917625505545
56 1.186520458577397e-05 0.004623423166259272 0.01292773033786418 0.1134611662546858
60 1.144618525808768e-05 0.004320193782687165 0.01439427461376895 0.1206425039365975
64 1.011072941907969e-05 0.004196238257197546 0.01338035287790286 0.1201416811330265
68 3.791156776189099e-06 0.002731244046596554 0.01303631679567459 0.1248781320251411
72 2.423876945306305e-06 0.002125653509531367 0.01359660116232606 0.1280486409333665
76 3.575222171889256e-06 0.002899594311971246 0.009391695691561595 0.09575886431370995
80 1.306032082778577e-07 0.0005166015476645303 0.01326508753648122 0.1194672674973224
84 2.637370303932137e-07 0.0008579581160002535 0.01362210433023799 0.1161829769309466
88 2.729600373707013e-07 0.000736197780958292 0.01149558476206587 0.1043979537613797
92 3.403163015367601e-07 0.0009168568013439016 0.00981485336831025 0.09948958304008781
96 1.554277004343847e-07 0.0006251911498131313 0.0004914171105945141 0.02296402359978034
100 1.083407499347106e-07 0.0005379639170270401 0.0005748320319693977 0.02181915609105922
104 7.698032559200976e-08 0.0004682166969158796 0.0007119363888978611 0.02437924362737798
108 4.836742447143818e-08 0.0003444788919217956 0.0005255730157072506 0.02320285051433735
112 6.005704180696024e-08 0.0003507821099419939 0.0007984363728004674 0.0225856521316572
116 1.037325490974821e-07 0.000395385666464243 0.0002609519437956776 0.01430368455040754
120 9.608403837608679e-08 0.0004042219349458254 0.000373036408613315 0.01593045239084157
124 1.481867609367465e-07 0.0004835057498053796 0.000380226093140689 0.01666559091293973
128 1.040718865393797e-07 0.0004220195425138629 0.0002174397953818048 0.01293121145774079
132 1.200619205470377e-07 0.0004470729645124072 0.0001849286835619014 0.01100266050131005
136 1.403965588786503e-07 0.0004765037950045237 9.842184536706335e-05 0.008830420075998657
140 1.156007222846998e-05 0.004161742683592706 0.0001295437419441708 0.009384812461941117
144 1.145229057981424e-05 0.004137616077969586 9.70273893390797e-05 0.008780295089786394
148 1.141931344425139e-05 0.00413019828208161 4.331747494661373e-05 0.005988797820122072
152 1.148450399924397e-05 0.00414581316039675 2.597672601235578e-05 0.005111766711911381
156 1.140734836551635e-05 0.004132412691512988 3.019117945007156e-05 0.004830579214508579
160 1.143064067660637e-05 0.004137882590289022 2.862499318957204e-05 0.004286468961825829
164 1.144163713144021e-05 0.004140214439977918 2.641956334786241e-05 0.004471924768669089
168 1.142733474257865e-05 0.004138029257327203 2.769499135970297e-05 0.004579917473493955
172 1.142205704826215e-05 0.004136777838561589 1.043144734277638e-05 0.002890175225795932
176 1.142355651492047e-05 0.004137153459837339 1.010353371941541e-05 0.002835749606406646
180 1.141881145440376e-05 0.004136380353182645 7.480020625916707e-06 0.002288660841124113
184 1.142486898179278e-05 0.004137111434641794 7.583810962390763e-06 0.002652369359280815
188 1.142209498263518e-05 0.004136536586968442 7.054641009309542e-06 0.002432673377746108
192 1.142094104597986e-05 0.004136454917038512 6.911379606130322e-06 0.002340838113757959
196 1.142095430641953e-05 0.004136251581382089 5.873182130315343e-06 0.002259685034520009
200 1.141595527195082e-05 0.004135419638065851 8.825828565995568e-06 0.002595768771804119
204 1.141622823733057e-05 0.004135095496077268 8.069436885997984e-06 0.002452284136128524
208 1.141641783638846e-05 0.004135013189237702 1.757158636572182e-08 0.00019298956785474
212 1.141691264735881e-05 0.004135068112274598 1.354975942652228e-08 0.0001213282554448636
216 1.141626638420911e-05 0.004134976001301971 2.332132338276367e-15 3.67473729223633e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt5_x0_10.dat <==
4 0.00848608847349114 0.1139478959246862 2.939465830836155e-06 0.002665234087261492
8 0.002434945255245589 0.09369307685752702 1.119305142730704e-05 0.004393767247762081
12 0.0002341260312141836 0.02273532036245507 0.05887281975292243 0.2382267030620013
16 0.0003312931875160707 0.01833092032388824 0.03810780548039508 0.2088012419589087
20 0.0003230400986861999 0.0175583706795762 0.03861888763892745 0.2072413730229457
24 7.913299680858979e-05 0.008552350648042502 0.01494484676852818 0.1040863111515096
28 7.491363619714487e-05 0.007396615938915099 0.01912869491196947 0.1197255700344562
32 3.784435580176916e-05 0.006485952638131513 0.01609353400502136 0.1099008279269902
36 2.717222379771377e-05 0.005485921969746458 0.01604114703796162 0.1355193202087766
40 5.093101470965875e-05 0.00658064306449907 0.01255164173533573 0.1019503238952755
44 7.730901241052591e-05 0.007710264368660616 0.01196802173713099 0.1009636415598975
48 7.617141469904207e-05 0.007481783877076004 0.01166530401037248 0.1016707096400308
52 7.778076468796881e-05 0.007532495420782025 0.01238361851823731 0.1047137687774469
56 7.842261071049552e-05 0.007667357376276709 0.01278957110938056 0.1039124704281311
60 7.758966253199131e-05 0.007348272583348667 0.01285700207594548 0.1089764439264904
64 6.607023400984519e-05 0.006581936298813516 0.0123410900268231 0.1099661815323898
68 3.135938630438021e-05 0.004567431780579647 0.01262920393812006 0.1150397073610465
72 2.31414919991526e-05 0.003952948419116988 0.01214564826417856 0.114962664623
76 2.740272175180422e-05 0.004447704051156839 0.007200185393185727 0.0832666942459368
80 9.137030905842188e-06 0.002575366791200594 0.01066765685730746 0.1018711785936917
84 4.958268214475632e-06 0.002001356960040875 0.01047091564262412 0.09808257928059783
88 8.370408287015151e-06 0.002558930804551198 0.008831953917702277 0.08875927996996191
92 1.068340657848134e-05 0.002884022600521034 0.007614933712363534 0.08450640779241281
96 1.018835572527176e-05 0.002677333758326229 0.0003108419232949717 0.0173334411132211
100 9.715173673615939e-06 0.002599605326956501 0.0003050843333532845 0.01616652011292508
104 8.011566614395838e-06 0.002366725494530133 0.000481610219118549 0.01808597088173103
108 8.26297067511789e-06 0.002375376610515068 0.0003694540833923376 0.01967486624997172
112 6.966697544160897e-06 0.002063195109578406 0.0005407543000571992 0.01891174123008266
116 5.895667033545349e-06 0.001882583235996313 0.0001680732138234426 0.01156473185754059
120 6.143286666828778e-06 0.001927142657987763 0.0002351593811421189 0.01264141276053543
124 5.988589534240675e-06 0.001878647279340825 0.0002343905620109527 0.01302181254826007
128 6.093592988415003e-06 0.001907665806449036 0.0001900475938854852 0.01149176937746754
132 5.716594779662412e-06 0.001852028579091151 0.0001281574722660243 0.009615233964803904
136 5.607800464078068e-06 0.001831297641727929 0.0001242112764025551 0.009485956821561392
140 3.553603466068058e-05 0.006352926969248472 0.0001398329697979334 0.009560385723588971
144 3.492164358494176e-05 0.006289133508135713 6.435518470081618e-05 0.007211701802103176
148 3.467830962563967e-05 0.00625697153220062 2.854020449477317e-05 0.005406896996785537
152 3.472269700525794e-05 0.006263876584086881 2.049641162017521e-05 0.004338713004565786
156 3.465093436074562e-05 0.006257668397494431 2.416220654889691e-05 0.004447721812304684
160 3.467561339246825e-05 0.006261471174306574 2.765579426803826e-05 0.004482639522522702
164 3.445022259630622e-05 0.006211555959528776 2.592455322253107e-05 0.004036929788746146
168 3.440563181821152e-05 0.006208209125696143 2.612247573820849e-05 0.004169017664460095
172 3.364159723146608e-05 0.006120149094018761 2.156841380093356e-05 0.003975215903388007
176 3.36316155636309e-05 0.006119193617721405 2.137728768974347e-05 0.003950466617828274
180 3.358549752478653e-05 0.006112048513764648 1.643923850541519e-05 0.003433961582124612
184 3.347306917128485e-05 0.006099641506556575 1.816012403947404e-05 0.00347200923147073
188 3.333230136465869e-05 0.00608396249112213 1.456174735217868e-05 0.003081647859884296
192 3.330512838626641e-05 0.006080019584500265 1.424638372491973e-05 0.003035556283224272
196 3.302734640539606e-05 0.006049719284839416 1.247300416060733e-05 0.00285204639545078
200 3.254247381214864e-05 0.005994930556129294 3.613464684426984e-06 0.001654726588350863
204 3.254972996479651e-05 0.005995187615217732 4.500107205955258e-06 0.00183498075473687
208 3.247035322049478e-05 0.005984867361891294 2.671119217996096e-07 0.0005642056824173292
212 3.236516887435405e-05 0.005972039113608263 1.271242408596683e-08 0.000219492175429381
216 3.235085381359833e-05 0.005970501651963071 2.622601563526152e-15 4.406648168586713e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt7_u_10.dat <==
4 0.01070665569851442 0.1347548139135267 0.02332286533033249 0.2349911448738331
8 0.00787520122782049 0.1097103086012733 0.02128966464546465 0.2331683768494947
12 0.003841552454453655 0.1088047649584469 0.1480922420571897 0.3615551278911557
16 0.0003605470438081061 0.03085277268505371 0.07362995239304697 0.2615229344599226
20 0.0003419357815827968 0.02922162854511234 0.0762163755111008 0.2666171845927614
24 3.556713304570464e-05 0.007881026684067559 0.02169555789203075 0.1544228390041111
28 2.931482235570352e-05 0.00637775711270136 0.02724579430533351 0.1624245880400803
32 2.058046783730669e-05 0.006111801911661163 0.02100935340159912 0.1529986380414279
36 1.819283088015375e-05 0.005946985115534043 0.02825576720882088 0.1613453452119089
40 1.285509722954618e-05 0.004690399252566813 0.02291753994909953 0.1829059453086563
44 1.169809753151743e-05 0.004866202897926594 0.01267680727994969 0.1030343104339191
48 1.100430213658259e-05 0.004572028225043254 0.01136963906329139 0.1092338130094712
52 1.127248986676177e-05 0.004655350938924177 0.01228660230558478 0.1107965676536211
56 1.152341380406585e-05 0.00459424041521464 0.0126358806486098 0.1126073450750902
60 1.115361263779839e-05 0.004314231934759438 0.01438426516820621 0.1206685001799306
64 1.086995867160765e-05 0.004336755164517772 0.01377822810837906 0.1217594513997011
68 3.719719730175938e-06 0.002705861083186004 0.01248903309954858 0.1215116843631727
72 3.857548655904294e-06 0.002805744097835905 0.011763776146915 0.1190721293226256
76 2.97026925409981e-06 0.002601883484142281 0.01096727165330873 0.1067398981352988
80 1.329058182906347e-07 0.0005211353898215698 0.01602178617043522 0.129515894701573
84 1.058113852571441e-07 0.0004183749765329647 0.01548740479732329 0.1237930025842867
88 1.874273042558133e-07 0.0006637278229788546 0.01086448859262183 0.1067056661863311
92 3.322375588716873e-07 0.0008925011363494773 0.01153781162549255 0.108626588269463
96 7.551271220876261e-08 0.0004265732048779336 0.004883216359143804 0.06220661964939211
100 4.976717838929042e-08 0.0003465262905965188 0.0006874203570065954 0.02557196371453396
104 5.626882452711479e-08 0.0003696937297605341 0.0008000367693551507 0.02377294324327428
108 3.904633550182809e-08 0.0003516876248924605 0.0005631598744333356 0.02247537648813958
112 5.468971516549303e-08 0.0003480747113205895 0.0007922558676034772 0.02258770524547837
116 1.093598837223622e-07 0.0004148264590981832 0.0002527919205871489 0.01428242515837619
120 1.100845679197865e-07 0.0004411275488697131 0.0003683011884559221 0.01579418323929849
124 1.596418871167684e-07 0.0005012126900634239 0.000341517621971488 0.01584556569550777
128 1.186438558146354e-07 0.0004440254254074461 0.0002186019401745735 0.01285933836478115
132 1.324048096721634e-07 0.0004655600425015338 0.0001823248433834233 0.01262305616855719
136 1.159285736476953e-05 0.004146657466917891 7.155757047597988e-05 0.00770714529842631
140 1.151492558764001e-05 0.004150863022720608 0.0001032127095759438 0.008499055044881132
144 1.144923187407776e-05 0.00413582601760254 8.442669839464597e-05 0.008165930084356399
148 1.138645632629762e-05 0.004124597347345604 4.257445153122199e-05 0.005997918896561649
152 1.139559476312503e-05 0.004129943752003484 2.838028205478256e-05 0.005290213285842782
156 1.152247534808298e-05 0.004153613887576291 3.155340874738255e-05 0.004951759280076184
160 1.143776991309482e-05 0.00413933873521255 2.745404391788658e-05 0.00438032001293398
164 1.143978127609048e-05 0.00413978898284173 2.784564080537335e-05 0.004559308181409483
168 1.142623298632753e-05 0.004137839443596136 2.87111728630125e-05 0.004614513564231038
172 1.143481630623729e-05 0.004139156236222408 1.020397454470865e-05 0.002914402297036212
176 1.146290536377266e-05 0.004144303185488085 9.891932432356328e-06 0.00284215535130472
180 1.148196112937988e-05 0.004147886971428427 6.639877627287973e-06 0.002159108822725742
184 1.144357031450833e-05 0.004140556413362972 8.277071454351913e-06 0.002723273063394926
188 1.148676863416591e-05 0.004148316984680434 7.813102072566793e-06 0.002571471758864852
192 1.148683280990761e-05 0.00414835128694202 6.029187021660272e-06 0.002330910125386443
196 1.148691142714108e-05 0.004148201285449238 5.81972996853907e-06 0.002308649149473041
200 1.148512891956413e-05 0.004147937783582467 7.93370570150933e-06 0.002483211621887915
204 1.148440999481378e-05 0.004147428804615383 7.410424356418983e-06 0.002356450254684228
208 1.14845521621011e-05 0.004147345873518171 1.788324782152978e-08 0.0001363640021017076
212 1.148418398276332e-05 0.004147229443688949 1.355720133887123e-08 0.0001195935864639619
216 1.148388533367679e-05 0.004147203411233202 4.513381575624789e-15 5.228433785919862e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_bt7_x0_10.dat <==
4 0.01911730485475174 0.1460406793046786 2.530802719248605e-05 0.007609084975642721
8 0.00416720447013613 0.09731737883749376 3.399195953855413e-05 0.00920583882478776
12 0.0002568125096548982 0.02267644763477084 0.05280357858724188 0.2260310848408538
16 0.0004403046613998045 0.01908554464645269 0.03475142030419754 0.202906975918995
20 0.0004504730996751907 0.0190942929555366 0.03579360046998621 0.2035312431998517
24 9.065012299545447e-05 0.008645443505483803 0.01540952262753189 0.1051521701131015
28 8.979136771761456e-05 0.008203930293598952 0.01955533614188621 0.1222237411304963
32 3.048064180303016e-05 0.005918615488595241 0.01676071422472058 0.1120691854198703
36 2.223821681767888e-05 0.0050396819199754 0.01664165323135151 0.1330220548904673
40 4.41149485102903e-05 0.006470875112867397 0.01351775738323667 0.1001949198738143
44 7.444932649374875e-05 0.00755195975821348 0.01178571399809681 0.100510075472891
48 7.390787677987415e-05 0.007374376826248537 0.01154595900898908 0.101162956670502
52 7.553487874669433e-05 0.007428134598159754 0.01227069060537821 0.1041688096645803
56 7.584495827849579e-05 0.007539806400147536 0.01265066781223404 0.1034933118796556
60 7.520054476953275e-05 0.007256958478960908 0.01294136155778095 0.1091633691257465
64 6.976557089990058e-05 0.006717524941538276 0.01259621085641399 0.1112715686418775
68 3.191366466890746e-05 0.004621736755070147 0.01188939175213424 0.112029804014272
72 2.972208597966673e-05 0.00450839874574835 0.01130115499561357 0.1100022045783797
76 2.52957102377674e-05 0.004363963915195191 0.008993448578103448 0.09307580385076042
80 8.843880702930366e-06 0.002541242660291067 0.01227179468503481 0.1089996639895037
84 5.889981671503057e-06 0.002080270932191681 0.011962799612154 0.1046330785760665
88 1.115110852991566e-05 0.002797842041280129 0.008580599342534932 0.09111744968850288
92 1.151646308044265e-05 0.002943302640691278 0.009047586382254537 0.09285329528386732
96 8.701858863197972e-06 0.002428898326568713 0.003735872839604837 0.05239503449554106
100 9.02816858866091e-06 0.002418582834009874 0.0003790875276871727 0.01913936346398426
104 7.63151259217982e-06 0.002280076098209335 0.0005426242171221131 0.01903150181824098
108 7.756523637268201e-06 0.002285216042828225 0.0004039769169568179 0.01872217117971653
112 7.014280185810174e-06 0.002062658780647315 0.0005420311800978567 0.01904487153781598
116 5.858045644844282e-06 0.001859458480617854 0.0001622533951595435 0.01197584482969005
120 5.993304234357783e-06 0.001883332777694872 0.0002292804698317305 0.01242670363830489
124 5.865651682553281e-06 0.001852653237871843 0.000207318486069389 0.01229729642317612
128 5.996234062988265e-06 0.00188219940375277 0.0001886836541640824 0.01133954857573194
132 5.663124118420911e-06 0.001837110810764807 0.0001375421714147217 0.01062237655825515
136 3.612324970544801e-05 0.006402621612381412 9.988268342990803e-05 0.008613803850108237
140 3.553544696313188e-05 0.006353641783303985 0.0001212373202512616 0.008975021614216816
144 3.499675865674723e-05 0.006297970572876543 5.549824440467298e-05 0.00671111909159583
148 3.469082742632202e-05 0.006258377837685758 2.572791209916707e-05 0.005100084318305331
152 3.468885285821957e-05 0.00626012970441175 1.981962360486075e-05 0.004143994489071767
156 3.49412989823183e-05 0.006287785011732164 2.500550715641543e-05 0.004286711076643357
160 3.475427041938603e-05 0.006267377506880635 2.552271127118547e-05 0.004054149879500368
164 3.441118583789499e-05 0.006206252223485743 2.65542047092518e-05 0.004076987342733096
168 3.436739432828207e-05 0.00620268013151355 2.557132589886115e-05 0.004123091198219075
172 3.362664064516438e-05 0.006118503045510458 2.178267549728346e-05 0.003986802564952208
176 3.366961924839535e-05 0.006123175343750613 2.150585198566374e-05 0.003959491895080824
180 3.3667230108044e-05 0.006121074361275567 1.70921110313794e-05 0.003501181837806788
184 3.345354508778016e-05 0.006097498804896895 1.838497156311775e-05 0.003479038190068562
188 3.34158873824611e-05 0.006092035196393674 1.514550233095044e-05 0.003126304595579832
192 3.341609241003536e-05 0.006092051915100182 1.494889841839575e-05 0.003110284421934506
196 3.308619511518976e-05 0.006056408570421686 1.235045898346743e-05 0.002828317403838043
200 3.27197512750147e-05 0.006014966496369518 3.306403023845845e-06 0.001559281556002601
204 3.272225301998601e-05 0.006014626455606811 3.998010262309115e-06 0.001736504628678581
208 3.258406345914186e-05 0.005997188407789972 2.326072685736005e-07 0.0005828481958385368
212 3.247408180084662e-05 0.005983938807763965 1.384168854755988e-08 0.000196359754605302
216 3.246265648272787e-05 0.005982724961576623 3.56096605968988e-15 5.330596608565941e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_pod.dat <==
4 0.0001873329817037023 0.025920242151527 0.0002234372435286838 0.07190668223053431
8 4.957873313569543e-06 0.00415391526911435 1.974027517689072e-05 0.01388214495967599
12 3.984853588528477e-07 0.001265041994455096 9.825283687911607e-06 0.009346594851817325
16 8.53872218583798e-08 0.0006254696376117863 3.714299551527745e-06 0.004368622577796133
20 0.0005460148800718577 0.08963470045316813 0.1681541454002312 0.9513858408459095
24 NaN NaN NaN NaN
28 NaN NaN NaN NaN
32 NaN NaN NaN NaN
36 NaN NaN NaN NaN
40 NaN NaN NaN NaN
44 NaN NaN NaN NaN
48 NaN NaN NaN NaN
52 8.818588577822166e-14 1.964868315607049e-06 5.856960727055987e-11 2.681893385192424e-05
56 6.679673795817051e-10 8.523322191900107e-05 1.105839729076174e-06 0.004145151630337907
60 3.555202532925519e-12 4.31740732542707e-06 7.002144539638157e-09 0.0002572114321410801
64 2.208621336701648e-06 0.005676119818451397 0.001357029297258977 0.142986741990567
68 1.010974171731397e-10 2.468587798665212e-05 4.055031853313186e-06 0.006241755503115121
72 2.85561782541826e-12 4.674207214172554e-06 3.785554800130681e-09 0.0001592051228211933
76 8.197843443712928e-14 1.962512752307077e-06 4.866051968494517e-14 2.494498795302391e-07
80 6.900511300919947e-14 1.962941361011161e-06 4.646253560860537e-14 2.952391847665936e-07
84 7.551754033862634e-14 1.963268203564184e-06 1.422350651186005e-14 1.239906975980531e-07
88 7.259310363086989e-14 1.963655789971597e-06 5.054684537268707e-14 2.326529238150243e-07
92 6.956074068776361e-14 1.963457299414273e-06 2.895362879587947e-13 6.559897083313615e-07
96 6.726347674661624e-14 1.962835915580996e-06 5.907561534936807e-14 2.252190485219074e-07
100 6.48307100051102e-14 1.962707546265818e-06 1.66743092647106e-13 4.617506950133077e-07
104 6.27530688778755e-14 1.962600606475462e-06 1.341357438486131e-13 5.336424466761969e-07
108 5.842857086024747e-14 1.962112867737176e-06 3.371955801007601e-13 8.026979503306109e-07
112 5.869102563721911e-14 1.961867390765093e-06 5.612420475707363e-14 3.163678179429752e-07
116 5.724562911567395e-14 1.961786511461838e-06 3.191545354195963e-14 2.31865446398416e-07
120 5.673285023936139e-14 1.961732419175632e-06 5.260971840990373e-14 2.800079588194393e-07


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_pod_u_10.dat <==
4 0.4008627046143259 0.8212998006707226 0.01099574104014303 0.1028952394185128
8 0.5189871882718515 0.8968045563529851 0.000369801560669499 0.02879559668135623
12 0.5229268986251141 0.8986668730614201 0.0004633529944306017 0.03657507776713143
16 0.4712115851657201 0.9012399312673434 0.03134277258191094 0.3662167316904361
20 NaN NaN NaN NaN
24 NaN NaN NaN NaN
28 NaN NaN NaN NaN
32 NaN NaN NaN NaN
36 NaN NaN NaN NaN
40 NaN NaN NaN NaN
44 NaN NaN NaN NaN
48 NaN NaN NaN NaN
52 NaN NaN NaN NaN
56 NaN NaN NaN NaN
60 NaN NaN NaN NaN
64 NaN NaN NaN NaN
68 NaN NaN NaN NaN
72 NaN NaN NaN NaN
76 0.5604988475806703 0.9185814096985987 2.332960528572805 1.84223032442968
80 0.1062414370955329 0.3713092506944056 54.52058212797007 21.25310848552876
84 0.2744302701699915 0.7245620928797979 1.350985585207493 1.857589934925128
88 0.2952177712820249 0.7294812670136287 1.276428916704951 1.464848333913322
92 0.4558055949205335 1.395201343487045 21.17979041519775 11.99830779015097
96 0.1849288195443584 0.5503804660072231 4.41374063149601 3.358822247254487
100 0.1680971996976657 0.5269399745989463 2.821761419740638 2.323845964960323
104 0.09814702115979568 0.3754917357638419 6.583182348601056 4.169403151287879
108 0.09728091400854197 0.4704895213883248 1.665685287602381 1.785706214000583
112 0.04286113235416702 0.2633842331474558 0.9859534030282128 1.345521444098294
116 0.03002656273272375 0.2334568571918573 1.154817032081365 1.445603321862296
120 0.03112429966086042 0.2438766231747752 1.140944845621962 1.48912417140868
124 0.0240471511348224 0.2140397757507237 1.813897830200016 1.82681705897541
128 0.02219391685996716 0.2279926622111261 1.988679960674569 1.878528418026608
132 0.008414492792480183 0.1417843261324994 0.6026632264277847 1.025464558803066
136 0.007239583772706153 0.1381277404881359 0.1612153215222945 0.6439017978145456
140 0.00462442956617407 0.1197173697253595 0.1240214622269301 0.4056477433785687
144 0.003566155329818382 0.1041620076983937 0.0391474476207905 0.2893426038377971
148 0.00178741990370096 0.07637139645304247 0.02740790043448009 0.2190021136685893
152 0.0005759306786916788 0.04478871195099476 0.03438210506143918 0.2542814759701379
156 0.0001938667137038309 0.02766781432126297 0.02323185870205815 0.2204253016905592
160 0.0001939313192740284 0.02777934411349048 0.02200153201300309 0.2101220784563046
164 0.0002113870725459183 0.02890739610036919 0.02626069222664124 0.222922067016988
168 0.0002140517590765671 0.02883417363684304 0.01456662041970207 0.1697681840313685
172 0.0001757429257340846 0.02637630649295741 0.01230464361675734 0.1470599642078836
176 0.0001126794016710728 0.02162486229048965 0.005438819480724742 0.116809252890159
180 8.892373887417312e-05 0.01866474266905005 0.005018386520725688 0.100407779925517
184 8.338035167862885e-06 0.006119627131313976 0.001457150941086614 0.070855215543006
188 9.682706241417522e-06 0.006429340841408782 0.001704405697797213 0.06499659532723112
192 2.395921168951564e-06 0.002877671193070475 0.001088572656463377 0.05105447507263339
196 1.006782131806589e-07 0.0005912535085321746 0.0002596479278739182 0.02784022573374467
200 2.155890744333045e-08 0.0003182257189160431 8.744941787897698e-05 0.01239300965649481
204 1.076459233539435e-08 0.0002041229333097361 3.236913799212978e-05 0.01172249772370137
208 7.310958083400649e-09 0.0001723234633778103 2.109001619732827e-05 0.00972756488323423
212 2.097703259199803e-10 3.068882574197573e-05 2.672953807496935e-06 0.003900470112318311
216 9.780246229645689e-14 1.668780138144865e-06 1.667220707089615e-16 9.446186277628499e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case118_pod_x0_10.dat <==
4 0.0001879910872404862 0.02621868817886303 0.0002241338666483591 0.07215435829836681
8 5.34106449040583e-06 0.004186748691233845 2.102945419975788e-05 0.01404056663236375
12 8.241716040589865e-07 0.001687073877496975 1.002244842696484e-05 0.01003205826563613
16 4.320668324455829e-06 0.004062193543244406 3.433912497464307e-05 0.01098751465836045
20 NaN NaN NaN NaN
24 NaN NaN NaN NaN
28 NaN NaN NaN NaN
32 NaN NaN NaN NaN
36 NaN NaN NaN NaN
40 NaN NaN NaN NaN
44 NaN NaN NaN NaN
48 NaN NaN NaN NaN
52 NaN NaN NaN NaN
56 NaN NaN NaN NaN
60 NaN NaN NaN NaN
64 NaN NaN NaN NaN
68 NaN NaN NaN NaN
72 NaN NaN NaN NaN
76 1.398115789628355e-05 0.006398112146460489 0.001149221423079564 0.03953548211061042
80 5.913885597807028e-05 0.009135568022093633 0.006982801610466539 0.08867438007826822
84 1.763530971724847e-05 0.00499837283269268 0.002263597965072262 0.04524967741835273
88 8.340829968522199e-05 0.0136189755250373 0.005420102500759031 0.1002157045450798
92 3.199945689665552e-05 0.007608863630436448 0.009983231068715223 0.1134610950919942
96 4.9401258594695e-05 0.009020564240999411 0.004266963812757345 0.05821213877557452
100 0.000198949596215999 0.01665677706164271 0.02230455741291034 0.1645940114988456
104 0.0002756895076581506 0.01928296401880077 0.02573464863209473 0.1797625417078805
108 5.908700110363143e-05 0.00856451968978709 0.009000087949449386 0.08128492898133466
112 0.0001810284620791682 0.01387126473530682 0.007217568958813739 0.07540959889719456
116 4.144218894057112e-07 0.001293192526011093 0.004398778765447136 0.05287093062630976
120 2.487827564925274e-06 0.002170497379558379 0.00413533531837831 0.05373129532291787
124 0.0001082543594177033 0.01032949199755794 0.006508181005943526 0.06422909819408829
128 1.368961042878596e-05 0.004968937636682961 0.008270353672494417 0.07382243584443715
132 0.0001446207147813534 0.01464191366482175 0.006127873551471716 0.05739133562273779
136 2.504175018324307e-05 0.005765927427693938 0.007128005785732991 0.06078077106850843
140 0.0001541434571062568 0.01467752105136878 0.008366187168584028 0.06990634172735843
144 0.0003582470173184681 0.02235857165855204 0.007517726622019064 0.06597620674825455
148 0.0001187940426164436 0.01438282582375727 0.006039162510214574 0.05641282331407194
152 2.965807633222745e-05 0.007014935368203868 0.005819980147802293 0.05538827467681762
156 4.807609437658556e-07 0.001221539674353248 0.005828611947078523 0.05764267547546198
160 0.0001516019945477306 0.01499110967011565 0.005458030364090975 0.05413758076694974
164 0.000243618727889159 0.01911012295688345 0.008807646011852721 0.06720293930054488
168 0.0007625161561105186 0.03415089037660851 0.003875641706218375 0.0503921810146325
172 0.0004258986416908554 0.02554192098435432 0.006724196228857872 0.05842514811194377
176 0.001305574065496426 0.04411824407019536 0.009367181376208913 0.06946895393886621
180 0.0003969472508797998 0.02432021313062307 0.005318185198971336 0.05300697312543223
184 0.0009862825490161739 0.03952473562784175 0.005957119995093543 0.05503308099890236
188 0.0003563794443704879 0.02285333473652922 0.01180917112874685 0.07761935610102855
192 0.0001127271880735526 0.01092180620314951 0.003277271611223079 0.0405569589668191
196 1.775168317519897e-06 0.002202671889041358 0.005183526322279231 0.05101379651288629
200 0.0002141246274119338 0.01801628108018537 0.009304821295924817 0.06831416484933861
204 5.070788275364408e-05 0.008080934742540385 0.009505467405099013 0.06942914835051595
208 0.000520121153694714 0.02870698459332858 0.002106542968784925 0.0327207702772897
212 1.162675574465903e-06 0.00165822993408855 0.01030100532823038 0.0718566823046527
216 5.977941431431449e-06 0.001881648639781199 3.073594971708032e-16 1.297554885759666e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt1.dat <==
4 0.001911177167361309 0.05257063942315598 1.192671705275909e-06 0.001874209459249987
8 3.450464800769971e-05 0.007133078121909442 0.0002333709943191873 0.01239319333718325
12 0.0002187530151207228 0.01605718424077551 0.0001910790965604253 0.01252517640287221
16 0.0003933675306167636 0.02407640074394823 7.663092602618086e-05 0.009077259425457562
20 6.569373841601573e-05 0.01252344715809084 0.0006169017162557283 0.02241153667141937
24 0.0002740815364464892 0.02031017499282139 9.287313513854109e-07 0.00128760744507006
28 0.0002738309635964058 0.02025169123413706 1.406023591052936e-15 2.813707400406429e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt1_u_10.dat <==
4 0.004155186463219374 0.06816092993732026 0.00500474741890349 0.1235436198502311
8 4.904647823243187e-05 0.01125039800115546 0.002265782814727359 0.06408729656352374
12 8.215848928066756e-05 0.009214528327446847 0.002997758226762658 0.07846494655109515
16 0.0003179964482462927 0.020611045747158 0.001366469318321261 0.05653421963008021
20 0.0001805741342193852 0.02747899659318975 0.005311561034870402 0.09699378034500206
24 0.0002745316168505139 0.02032145072147207 5.626129613067815e-07 0.001193640280671815
28 0.0002738310975126518 0.02025181804214815 1.866216356915904e-15 3.424368366644615e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt1_u_15.dat <==
4 0.004375751187725072 0.06679873954212212 0.02835397711324985 0.2902354705943335
8 0.0001739627038199178 0.02386224527540914 0.007779922302447062 0.1295841439928878
12 4.565731297318482e-05 0.00759842585461179 0.0107988810289087 0.1582120275098271
16 0.0002716623374791305 0.01812871777624281 0.005664977043426559 0.1195107702604643
20 0.0002534476629786266 0.03431108781488579 0.01359195465019185 0.1639647921375549
24 0.0002747913444532443 0.0203291325813959 1.127982562522082e-06 0.001678203040508586
28 0.0002738311311939628 0.0202516025655477 1.952870155739549e-15 3.68660275640309e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt1_u_25.dat <==
4 0.004163330150830454 0.07262004952434431 0.1804570001828611 0.6653914845255181
8 0.0009019311175046689 0.05574690203072219 0.04302704954716603 0.3081017088808482
12 0.0001528992682259574 0.02622143136982213 0.06056869246822731 0.3731309267110243
16 0.0001763328655472834 0.01242086548910049 0.03269014100998656 0.2755211577338819
20 0.0002677139679513887 0.0361557029746935 0.04713116336767374 0.2951081844669879
24 0.0002755633495737997 0.02036403231738859 4.954702062292838e-06 0.003893005426331864
28 0.0002738311901679654 0.02025149648423774 2.172345889910135e-15 4.753505944421477e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt1_x0_10.dat <==
4 0.004405610575320212 0.07219465753814491 0.0005041235890176441 0.01921668043880631
8 3.399180733825273e-05 0.008361984599794869 0.0005499277961665012 0.01849503553707366
12 0.0001139228152038396 0.009966491208198036 0.0007324099812466381 0.02267493136619625
16 0.0002428693339659328 0.0195723955444147 0.0001726973359784651 0.01138434034693958
20 0.0009057982254270098 0.04724333235955314 0.002062708859426315 0.03786569989626443
24 0.0002727423312726374 0.02025800197862537 9.970556184453796e-07 0.001298813290979695
28 0.0002738309572218456 0.02025169099862145 1.40601993887093e-15 2.813702881798719e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt3.dat <==
4 0.0005969246829469933 0.0415309765800953 1.013290478438843e-10 1.71809784553778e-05
8 0.0002018620205365044 0.02819270442990796 6.741696589305172e-05 0.01415262404106676
12 0.0002998738471849754 0.01590356402515303 0.0001914501499123323 0.01269300568073728
16 6.219051974186056e-06 0.002356572571775573 0.001223524079555095 0.02725651309550625
20 4.487929290666223e-07 0.000826200504970398 0.0004948282594743285 0.02259326860255062
24 2.886491775959274e-07 0.0006669630059032983 2.65620833071541e-05 0.004215370556668985
28 2.925853651846658e-07 0.0006619773594711553 3.161949987698848e-15 4.111950635543593e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt3_u_10.dat <==
4 0.001197703238428279 0.04861443976392803 0.0005379758686163196 0.03920536023284948
8 0.0004988196805026729 0.04175245507082162 0.00123053313551963 0.05382945726871458
12 0.0001132554990961496 0.01138900837232347 0.001100869057360891 0.0418232980248332
16 1.110584278091616e-06 0.001854153276275198 0.002759732342766084 0.04877450902500802
20 4.973316654085586e-07 0.0008760312732517539 0.001051368144186741 0.0334771237779421
24 2.786477355742717e-07 0.0006676175099890047 2.822148327229715e-05 0.004532688293194087
28 2.948892536659059e-07 0.0006643434928905734 6.673984754201201e-15 6.48564815186603e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt3_u_15.dat <==
4 0.001451606318081024 0.05165182822370218 0.002759105645635987 0.08723583552474712
8 0.0006950069938988281 0.04700769307789665 0.004562047493431027 0.1064376929305741
12 0.0001015075983709211 0.01184303000437836 0.003311029117422845 0.0808259413427872
16 8.49747642149332e-07 0.002022177772616818 0.004488691619903637 0.06909528305926671
20 4.722453762469555e-07 0.0008366794589669269 0.001770967080303472 0.04886726271208053
24 2.896408399615832e-07 0.0006858417791768545 2.955050601445264e-05 0.004820542396818395
28 2.948745853338909e-07 0.0006646216276005035 6.757700615800497e-15 8.217320468517642e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt3_u_25.dat <==
4 0.001960994473972085 0.05825127198509339 0.01703920409316382 0.201750453688842
8 0.00132289348048455 0.05756133727474122 0.02244687977957055 0.2232692593921796
12 9.072618132517674e-05 0.01276403091972211 0.01655313553887636 0.1865503458153932
16 2.261013540139854e-06 0.002360146579159839 0.01065734967606597 0.1155560988718286
20 4.724616244820264e-07 0.0008056780281351372 0.004501366473467926 0.08422426688305296
24 3.168720332330158e-07 0.0007295659181574266 3.259977498223683e-05 0.005515646378232097
28 2.948784435294396e-07 0.0006646318701548637 7.001450262880617e-15 8.900071146733524e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt3_x0_10.dat <==
4 0.0009953091561100314 0.03449169549784825 6.444976326417953e-05 0.006765955221169073
8 0.0003243658960938468 0.01906487952915104 0.0002873113821168883 0.01904026474369536
12 7.881179884278734e-05 0.01154369346092476 0.0003160338200783168 0.01589737154426363
16 9.005464200342566e-06 0.003084213118182522 0.001352025030411691 0.02853107112141284
20 2.044275715406114e-06 0.001666429246764078 0.0005738730577392758 0.02359956347029346
24 2.609628895433312e-07 0.0006381353885820396 2.637817136946333e-05 0.0042065327029015
28 2.949103732135219e-07 0.0006646009390638419 3.050237364972647e-15 4.07122754397804e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt5.dat <==
4 0.0006041936851414084 0.04117263468605614 2.569885793720343e-10 2.723442811947141e-05
8 0.0002884104643419112 0.02949284253266615 6.351513432987401e-05 0.01381772442460705
12 0.000194100569009292 0.01365316314335718 0.0001878422466355788 0.01239162818809469
16 5.776864566765836e-06 0.002267914005838367 0.001184493843476275 0.02685704375988329
20 4.22180234764812e-07 0.0008048336498265307 0.0004765528946388628 0.02224628498933823
24 3.059591813177216e-07 0.0006863591551806714 2.641155826908932e-05 0.00420534159858732
28 2.83057313347382e-07 0.0006510965803818713 3.186036484452339e-15 4.122653485261196e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt5_u_10.dat <==
4 0.001254077490846249 0.04643160285500625 0.001307750163378886 0.06096292765736822
8 0.0004708076909332619 0.03985096382331771 0.002525101427809729 0.07961316133818785
12 7.413832015631476e-05 0.01057302892642365 0.001425155683688519 0.05119135532122088
16 1.578276851799224e-06 0.001759320493705172 0.00301802707141068 0.05496346696683807
20 4.002960491416932e-07 0.0007787062825020952 0.001211019881351975 0.03900690822651942
24 1.923709767898123e-07 0.0005560544997477157 2.829166378537048e-05 0.004593247620481522
28 1.537279500468161e-07 0.0004796378006504121 6.92425488571013e-15 6.561991894304953e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt5_u_15.dat <==
4 0.001441448009139132 0.04918541713246993 0.006509785912989144 0.1337524951262892
8 0.0006949704399188215 0.04472024070443981 0.009862271787445987 0.158871397960508
12 7.545844229012937e-05 0.01109691313400463 0.005032229649640044 0.1049922343545051
16 9.524351912917794e-07 0.001933287081108404 0.005400063572777954 0.08278928095542215
20 4.324606025214875e-07 0.0008108228934515793 0.002338847838137821 0.06120169025890287
24 2.006921611507935e-07 0.0005727840678666496 3.051084314835141e-05 0.005026636938542328
28 1.53664301312265e-07 0.0004797630759583171 7.398096551899731e-15 9.029685987815839e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt5_u_25.dat <==
4 0.001652649029955987 0.05516647486947157 0.03901065295119212 0.3039241870605033
8 0.00175022245545458 0.06021966264594614 0.04918315373379635 0.3313700079321014
12 0.0001310333709244623 0.02028233248159417 0.0287680348610907 0.2543463596121478
16 1.37531923938093e-06 0.002283930138025525 0.01463220248566787 0.1465970936237775
20 5.500328290040528e-07 0.0009384787052013621 0.007047175898629411 0.1122153752145375
24 2.212831749053885e-07 0.0006126682040044074 3.684845533922072e-05 0.00615309647119533
28 1.537280952464115e-07 0.0004798795205891437 7.258254218490332e-15 8.782516236482962e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt5_x0_10.dat <==
4 0.002509410384087476 0.05963532688711703 0.0001354621207981742 0.009763009471731032
8 0.001025022703565057 0.03501038839520332 0.0004383347728350602 0.02109412021834145
12 5.160525280743753e-05 0.01128969223116405 0.0003718010702467043 0.01693803631219248
16 1.913100901139198e-05 0.004572356566635349 0.001403717549762897 0.02909484070769275
20 3.302371404505351e-06 0.00207046619848672 0.0006019089797562251 0.02386762295625811
24 1.797722918847539e-07 0.000529968639456424 2.61320509500455e-05 0.004190831562242869
28 1.537602554810597e-07 0.000479884361091365 3.19269033379547e-15 4.280877485829393e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt7.dat <==
4 0.0006153240218833869 0.04096615965793005 3.980118469126246e-10 3.37775030377907e-05
8 0.000360388806064212 0.03024727470925193 6.114215500213356e-05 0.01358023901268712
12 0.0001332904869767074 0.0119764848254138 0.0001852031373957088 0.01217844765139953
16 5.123224828215099e-06 0.002159298958075873 0.001155623194961718 0.0265566487110207
20 3.987332403992446e-07 0.000782132509770328 0.0004636506946010388 0.02199293167832617
24 2.059394550512055e-07 0.0005647239149721983 2.628397879544349e-05 0.004196291136073227
28 3.162696522113014e-07 0.0006882395166249999 3.427946599992148e-15 4.25541475390645e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt7_u_10.dat <==
4 0.001342076765095853 0.04560121279869625 0.001915763316442742 0.07359298817148474
8 0.0005025719584597335 0.03969519457329491 0.003490759799567122 0.09438433941933377
12 7.323629574385214e-05 0.01190215996615751 0.001611358594010381 0.05598096060422342
16 1.764869481439898e-06 0.001729852104641428 0.003175205535290259 0.05864232758249166
20 5.106879473201438e-07 0.0009405537271172104 0.001315087117495146 0.042385986685753
24 3.02607741064447e-07 0.0006914606069667872 2.833177583511404e-05 0.004632173173033327
28 1.365043624533014e-07 0.0004519235617655992 6.975563604325313e-15 6.669499541533952e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt7_u_15.dat <==
4 0.001535220319185263 0.04820017795175646 0.009417668813471294 0.1606016549366203
8 0.000728848735409674 0.04427520205703805 0.01384623518479179 0.1889789961978398
12 0.0001206630252616614 0.01946407074210477 0.006113344068825866 0.1178899232369237
16 1.143215150827702e-06 0.001906121236422198 0.005998158418810831 0.09103698175986641
20 6.189067989176994e-07 0.001058477478178332 0.002732810991251648 0.06872606971888373
24 3.123800639018816e-07 0.0007073963060042487 3.115210669531587e-05 0.005161448572389649
28 1.364688421399135e-07 0.0004521878219101438 7.090157968520907e-15 8.192820133423595e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt7_u_25.dat <==
4 0.001623934529446254 0.05383174752322439 0.05580452663526898 0.3626775866360381
8 0.002006956027991481 0.07087064825505873 0.06930292298561461 0.393382894954583
12 0.0003057798442027123 0.03381170960456181 0.0370172271788419 0.2919848870263928
16 1.020907304139182e-06 0.002261707956380032 0.01739836438940215 0.1654723909048204
20 9.498919833133021e-07 0.001361511908385182 0.008912655569379571 0.1293639252986973
24 3.364261252632911e-07 0.0007453468527565121 3.985021976568157e-05 0.006573198627270238
28 1.36500685051268e-07 0.0004521812449498341 7.262407333641384e-15 9.391731914387691e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_bt7_x0_10.dat <==
4 0.003786198771914388 0.07330671846119907 0.0001828925087942216 0.01142854621142775
8 0.001562963129842078 0.04301138085632106 0.0005263396545125115 0.02216706407135827
12 9.191908161509852e-05 0.01461465525443328 0.0004053246296147154 0.01754772159617257
16 2.590345565721356e-05 0.005393827287091479 0.001428993500976661 0.02936870427361726
20 5.015088976816756e-06 0.002522957154483141 0.0006176479378298635 0.02400121821659629
24 2.884193203046453e-07 0.0006673975481357175 2.596685210488555e-05 0.004180008675378155
28 1.365220347914978e-07 0.0004521820570224655 3.386334795108497e-15 4.250828289364961e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod.dat <==
4 0.0001713548907840353 0.02085264147555987 2.097625432654858e-05 0.02579364701729703
8 3.097304849405374e-06 0.002612364523413291 5.243698723328106e-06 0.004601288678104165
12 2.25356150776529e-08 0.0002318836398336188 1.681211929967812e-07 0.001765923343603371
16 2.98166557012936e-05 0.01263885836911927 0.0003907137173619534 0.04253290259898468
20 5.289916276978515e-12 4.012735161040837e-06 1.660955075803532e-10 8.361144029622736e-05
24 3.146773625769004e-14 1.496436188741512e-06 3.063117222451983e-14 7.210395236434408e-07
28 2.663690760276192e-14 1.494078943675703e-06 5.632156138810154e-16 1.68866036709403e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_u_10.dat <==
4 0.3940264677949384 0.8270828405803665 9.109478553821319e-05 0.02552055508731343
8 0.5470433036013689 0.9230710251136682 0.0006806749942545911 0.0213745322502894
12 0.4017772097464484 1.260909248288295 72.73761586388999 69.62659798732527
16 NaN NaN NaN NaN
20 0.006340199801605703 0.1678140159101869 0.09335070873243896 0.4555418844939549
24 7.566230077105836e-05 0.02149615396007309 0.0004650110088412014 0.04700056806235642
28 1.064466829270182e-13 1.434943412093048e-06 6.352119674003326e-16 3.086148558928414e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_u_15.dat <==
4 0.8844528178831371 1.23953033367795 0.0001889012983404054 0.03811829372502595
8 1.220919363244188 1.381256427143072 0.002790506128272366 0.04452373358408157
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.0274054846924433 0.3425192628270768 0.3651957037531736 0.8600967832233428
24 0.001533570226601087 0.09310971547231084 0.009368364307334552 0.1981811877124542
28 1.573481851142046e-13 1.403361724161556e-06 1.184488145883232e-15 4.968793720916409e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_u_25.dat <==
4 2.462522693503267 2.069683809087092 0.0006475369772502045 0.07054439036221338
8 3.345808009338023 2.291850173699687 0.01589148104446475 0.1085169007363449
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.1623581762431757 0.8153088297566651 1.980225667040292 1.865913774022225
24 0.04350584605344487 0.4605086737450197 0.2296016428487456 0.8234731636235233
28 2.971745721349063e-13 1.654517592264426e-06 2.147404092859772e-15 8.207897805867503e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_-1.000000e-01.dat <==
4 0.0001912630179646044 0.02398384706588796 2.081461304168058e-05 0.02570477604121102
8 1.761129533592146e-05 0.004600783454614898 5.190532972442546e-06 0.004543480019100876
12 1.889597856834742e-05 0.003246928280486561 1.324752635752452e-07 0.0017557420597345
16 NaN NaN NaN NaN
20 4.055995950146055e-05 0.009428070308193259 6.368644308031689e-05 0.005647742413071422
24 0.0009443072147797375 0.04249010278744469 0.0003909296686460099 0.01398091387467981
28 2.678420367046553e-14 1.494705505145077e-06 5.296336568438388e-16 1.647501590706923e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_-1.dat <==
4 0.002156614933733592 0.0521655971054189 1.94171675674928e-05 0.02491538016613193
8 0.001967836081684169 0.03301728417376637 4.75667847994039e-06 0.004026988990423863
12 0.001674424615339902 0.03243438628772655 9.508624118014318e-05 0.01561179964057491
16 NaN NaN NaN NaN
20 0.004942074308429828 0.1079198419691516 0.00664009480888818 0.05774381729589395
24 0.09531622986239441 0.4263864289482959 0.0416840298184483 0.1444719404484978
28 2.705899395642057e-14 1.494727511541782e-06 1.755781510512458e-15 2.982214541979999e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_-10.dat <==
4 0.0001709419758029924 0.02052702019200623 1.643743201028002e-05 0.02309017116822965
8 8.420459167084223e-06 0.003987527858237347 4.035691964412503e-06 0.004880810013349279
12 0.002905307190073415 0.1048471380793949 0.009754447905269279 0.1996437029867431
16 NaN NaN NaN NaN
20 0.1390410790117661 0.566116750435297 0.07339465316781679 0.3343638297451157
24 1.277559473399742 1.56747190258655 0.4931061067528713 1.376252302586099
28 0.01999999748460456 0.1000012275318802 8.4851771167122e-16 2.10069182049466e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_1.570796e+02.dat <==
4 0.0002892273694524866 0.02759281131182195 9.584862725800996e-05 0.04778179819121986
8 0.0009185902126709264 0.0424373143436818 0.0001627047756955311 0.04734952310548812
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.01570157543246169 0.1604056689533118 4.046092410729281 1.50079342441078
24 3.120776756702132 1.971618335334958 35.51222303137151 11.99416448761139
28 0.9775536718566785 0.8942006526219313 4.510123544771733e-14 1.741603008476034e-07


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_1.745329e+01.dat <==
4 0.0001738580941841289 0.0211623940377292 2.509509045994942e-05 0.02768624922580187
8 4.261003223625925e-05 0.00922435336816994 7.47488400090255e-06 0.01014642669597787
12 0.001116829998292069 0.0361043390556382 0.1898398914115718 0.7043174649774284
16 NaN NaN NaN NaN
20 0.009543128830408028 0.1196990710633932 0.0101897785535739 0.07538369231247577
24 0.002528517773443919 0.05410419890935102 0.02384874916962247 0.1092069470194452
28 0.001878288667889225 0.05412645921653043 4.041702469624874e-17 5.451958440261251e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_10.dat <==
4 0.0001726054406867647 0.02102898549517654 2.323196694556379e-05 0.02687010305514415
8 1.586945588066445e-05 0.005329078116389538 5.68520987444777e-06 0.007387223458156567
12 0.001244597534136386 0.03472671788821022 0.05460402330440266 0.4134603910185781
16 NaN NaN NaN NaN
20 0.003720782758449905 0.07583397112735199 0.003548549930797427 0.04235225821374466
24 0.0005483979375987401 0.02345037796981432 0.007613965798996068 0.0617041073672715
28 0.0005319033282762114 0.03082796048187899 2.880102955397903e-16 1.225658841086386e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_3.141593e+02.dat <==
4 0.0009386190047588443 0.08334895797974459 0.001471130225570355 0.2081504132317753
8 0.001521730643143659 0.1373603444802705 0.0005681488141814145 0.1249309319920178
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.890052551736481 0.8956335447378178 54.46322921062346 5.691721377748353
24 24.27214043134012 7.02798404887865 121.2650785055507 19.07963713997782
28 12.8297988810666 3.761202617097315 2.507357770681996e-13 4.24138679178121e-07


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_3.490659e+01.dat <==
4 0.0001779822451540826 0.02147890194460409 3.004213730484381e-05 0.02956609058159376
8 0.0001571327248396067 0.01827905776742899 1.626301227194587e-05 0.01290157672974657
12 0.001691229718458033 0.08894120129248803 1.073704181718882 4.419084625485497
16 NaN NaN NaN NaN
20 0.02476212815174885 0.1861818282515077 0.04840756045938974 0.1680182753560582
24 0.02136866106859291 0.1713154701178358 0.1007867597397094 0.2245942801110892
28 0.01058869977200122 0.1097555556181315 6.472250232086404e-17 5.867792585156906e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_5.dat <==
4 0.04978751626840593 0.1655725000534383 3.081919250356896e-05 0.03051600372495256
8 0.05081595806658142 0.1636982461760992 9.320081804758989e-06 0.00764713396380845
12 0.07693532402675557 0.290243408678875 0.01534574094518442 0.2521999337895588
16 NaN NaN NaN NaN
20 0.04410105405059282 0.2538269946886222 0.1216823696360798 0.247479248910886
24 1.546426390267972 1.493411709750967 0.6441073803403914 1.122383105268057
28 2.82973884239671e-14 1.52110912887693e-06 1.579539426931862e-15 2.866080905938873e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_7.853982e+01.dat <==
4 0.0001975108124005099 0.02225039278224487 4.542170906284652e-05 0.03310395582245063
8 0.0006286612306815396 0.03662186741287116 6.129751005625759e-05 0.01087779867054062
12 NaN NaN NaN NaN
16 NaN NaN NaN NaN
20 0.03129032514111094 0.1761418552192957 0.3960969107995356 0.4939383417117145
24 0.3544626901672981 0.7562869479505123 0.5391759740048184 0.5254754932433183
28 0.1100321901419954 0.2704006118111231 6.037270932249881e-15 5.651281609342362e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_en_case57_pod_x0_8.726646e+00.dat <==
4 0.0001724195135620204 0.02100635839967997 2.292912870538461e-05 0.02673107958088861
8 1.274927286604119e-05 0.004683863622302574 5.502602896753475e-06 0.006818479026100888
12 0.001261784930446733 0.03518520481884 0.03866659870262262 0.3512965127314649
16 NaN NaN NaN NaN
20 0.002916280185137237 0.06730592683575093 0.002729426333888941 0.03713737401943396
24 0.0003859545169107075 0.01934923352157136 0.005769411486910944 0.05371242131589282
28 0.000395140309274586 0.02687505018281139 2.665977006162469e-16 1.180932318600725e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt1_u_10.dat <==
4 0.01736297998096607 0.1337303141197619 0.00535902374808872 0.1426227130290096
12 5.982036929445193e-05 0.01205131496985601 0.04798044641974326 0.3316254926484662
20 0.0004537071681147443 0.03320406129245571 0.1005400121620379 0.4655650086716192
28 0.000487934255210716 0.03245324001987954 0.07506326823657006 0.303897929004372
36 0.001052906488117215 0.03318248433417437 0.772087024512553 0.82559499932085
44 0.0001521626533346941 0.01203685630017426 0.177259058589487 0.3994918999470283
52 0.0002879319313291808 0.01623054785287581 0.1175070360827527 0.3365179559982077
60 0.0002592812644292473 0.01403521504790592 0.06912554616316566 0.2339755596740223
68 0.0002420846519725457 0.01736394272326988 0.03244525490441835 0.1625030616226908
76 0.0001661165221748107 0.01473617501471908 0.02951101668509165 0.1534882894417282
84 0.0001530424758352064 0.01414728133535167 0.03210421602784607 0.167326837261234
92 0.0001220931719294911 0.0126463204530477 0.02973787050890208 0.1607028816518716
100 8.624459267206022e-05 0.01109413717447649 0.01877493874329762 0.1250493684782403
108 7.869229125025999e-05 0.01062148468482832 0.02029682314519891 0.1231613114463022
116 9.588235795718786e-05 0.01158704700983182 0.01653643809078357 0.110743866174061
124 7.484693162329636e-05 0.01038077117256259 0.01638115373110379 0.1107364676358897
132 7.672713049158271e-05 0.01050087502230448 0.01602983535871324 0.1175939381421055
140 8.808261430857779e-05 0.01130343938214773 0.01549158045553058 0.1084927476706621
148 8.439895275633315e-05 0.01105021591665137 0.01533172574310209 0.1080547069435895
156 8.744465993332148e-05 0.01124520900511633 0.01504647637880507 0.1070413427261432
164 9.036059868857159e-05 0.01147008172189951 0.01142579555434861 0.0944700541481982
172 8.804653103383384e-05 0.01129292103033053 0.01012291171008015 0.09525551112835562
180 8.94479518060042e-05 0.01134854134389882 0.009469834134257199 0.09332935282519017
188 8.403339385818645e-05 0.01102617766062813 0.008035270161341172 0.09062612964101435
196 7.605909821347645e-05 0.01050994955627721 0.006167777004270929 0.07997569611227773
204 7.263224923307383e-05 0.01029877838662546 0.006192158500037705 0.08016173812085003
212 7.245296085992994e-05 0.01029695712766851 0.006009865862871125 0.07748294286362234
220 7.073594262380405e-05 0.01018832823823085 0.005975357269772968 0.07732370938691202
228 7.19954589822927e-05 0.01026984825852517 0.004258804366590895 0.06704794451778462
236 7.032839384441146e-05 0.01013958716135524 0.004123065983537799 0.0640557435640835
244 7.168508728890728e-05 0.01027051253733402 0.004893836776519461 0.06120647643739319
252 7.093971380612982e-05 0.01021748628134808 0.003001340673592264 0.04840559226935348
260 6.865644150444455e-05 0.01004821792932234 0.002665281081129351 0.04406828350762693
268 7.438122348760434e-05 0.01051629863154555 0.002082000455364376 0.03810550113668798
276 7.269362713663126e-05 0.01036452110128183 0.001047123394393256 0.02870143271569492
284 7.358778908311341e-05 0.01044977222710494 0.0009627510173461396 0.0282604385845171
292 7.354647379819714e-05 0.01045255326637648 0.001052932150660914 0.02759825201847499
300 7.215311930917597e-05 0.01036620367725108 0.001116520591464248 0.0277596647711853
308 7.134880148665524e-05 0.01031839307677529 0.001036601420090112 0.02658067067182679
316 7.103438760781642e-05 0.01029537930411109 0.0008098712937062697 0.02324597346232737
324 7.121343322897353e-05 0.0103090013272536 0.0007904269640574951 0.02294883614974008
332 7.066277880072894e-05 0.01026992792829545 0.0008635167630821204 0.02403690544863912
340 7.059684357509468e-05 0.0102670384163874 0.0008612770316961814 0.02424454283117083
348 7.09349203625155e-05 0.01029411863356758 0.001067806144827094 0.02758924108614036
356 7.063554986094015e-05 0.0102747836824123 0.00106283169683109 0.02738738180302791
364 7.036845394646241e-05 0.01025544691584793 0.001043355873795786 0.02703347432966596
372 7.080050253957408e-05 0.01028668035176805 0.0009700794098108798 0.02609203555261708
380 7.046930176888376e-05 0.01026339482195748 0.0008068079125353727 0.02390489809185325
388 7.063872511613913e-05 0.01027699306483842 0.000435486548223558 0.01793829551880022
396 7.099847812259749e-05 0.01030603845451045 0.0001371838558553474 0.01107995641362181
404 7.094924695220788e-05 0.01030374107339027 0.0001717317472386035 0.01249253944001583
412 7.089186640236395e-05 0.01029986292516893 0.0001480967151799363 0.01170558122296028
420 7.06057267899502e-05 0.01028092802634042 0.0001800355812968573 0.01219985760726416
428 6.998482739500891e-05 0.01023544441919227 0.0001022298566783681 0.00945599625134208
436 7.004691603590741e-05 0.01023950630470347 7.954998969142303e-05 0.00780235006408847
444 7.001956321824602e-05 0.01023919612497848 8.106368017915056e-05 0.007611753889547268
452 6.998571719335698e-05 0.01023725100522441 4.795154993093697e-05 0.00598785606223573
460 6.962788820678022e-05 0.01021120813605644 5.630582947974076e-05 0.006342121848725846
468 7.011311848189642e-05 0.01024687485151307 3.931989616882977e-05 0.005371717935921394


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt1_x0_10.dat <==
4 0.007024383646263432 0.1040269099757286 0.002910738728344246 0.07779508773728838
12 1.891425810504533e-05 0.006788360611186102 0.0407964853402065 0.2656488573921685
20 9.484882720169702e-05 0.01446675232581838 0.08989233355133761 0.3912518884581183
28 0.0002870948500261953 0.02355296796885067 0.0536987379880055 0.2472524986257356
36 0.001263888361881586 0.03964240199688626 0.5457916149021573 0.6677251685861905
44 0.0002322747374513856 0.01430216883753126 0.1076056194295678 0.3189837916437195
52 0.0003338232614621176 0.01957719697075865 0.07846790685719711 0.2794773396195684
60 0.0003500946086836075 0.01886206941931313 0.05338471120884607 0.1918675240199508
68 0.0002414846699594883 0.01796626352770433 0.02534841639616302 0.137922683614609
76 0.0001626642512028903 0.01533675917838617 0.02241192193944406 0.1303451696259392
84 0.0001552222852398474 0.0147898390850984 0.02344934734943424 0.1383036105669455
92 0.0001207779982509129 0.0131758792632484 0.02160709075138266 0.1335043396736566
100 7.663948077527691e-05 0.01089807230220891 0.01360393910573158 0.1062367683486252
108 6.80357990565401e-05 0.01032095723426137 0.01188789767023751 0.09480284791840243
116 8.164174337211895e-05 0.01115866704341543 0.009407156964736941 0.0922851464283132
124 6.523103324444904e-05 0.01011747268807353 0.009298418221338159 0.08729438754586472
132 6.611133502921794e-05 0.01016914858442447 0.009321301805950101 0.09161036372612308
140 7.27876863740764e-05 0.01072261536253551 0.008948091422081399 0.08295079902463431
148 6.923085169162512e-05 0.0104639826659437 0.008882262078125921 0.08272443955717024
156 7.150197431632396e-05 0.01062243676241595 0.008706463073727293 0.08188093681753683
164 7.333738764517459e-05 0.01077679123634308 0.006582582233187602 0.07250825663334626
172 7.169371592281393e-05 0.01062575089821352 0.005775310960605735 0.07553032682988592
180 7.251979656167497e-05 0.01065807613955729 0.005467357812079699 0.07423634990736694
188 6.687759593163338e-05 0.01027212604693128 0.005307282561952938 0.07121565118285045
196 6.082571201598648e-05 0.009819501603265085 0.004074608891783889 0.06288676225087708
204 5.806949013406469e-05 0.009623875841812572 0.003997331869090074 0.06256465302626446
212 5.715896718555465e-05 0.009572378021173623 0.003812749841109087 0.05988271231009756
220 5.611990096149727e-05 0.009491903654963902 0.003785687088843888 0.05980010476881681
228 5.716888478265788e-05 0.009568633234391513 0.002616496193925106 0.0511535937025912
236 5.605225748363107e-05 0.009461063255262416 0.002367511714275782 0.0488519770271556
244 5.622225711846178e-05 0.009508536501113576 0.00280817183396577 0.04684041060721089
252 5.566454954965077e-05 0.009460441796425897 0.001872374546943502 0.03840288779568746
260 5.404210986648582e-05 0.009315660981115675 0.00154688461181748 0.03428880777714349
268 5.81625132351997e-05 0.009700357373206946 0.001100235958052968 0.02803770684562212
276 5.714480267059981e-05 0.009593521892247497 0.0006084439246942725 0.02253871476893576
284 5.676867802018542e-05 0.009573833246464545 0.0007350387629749682 0.02258684779595155
292 5.641482836803068e-05 0.009550643425730405 0.0007076495932084095 0.02233903151734618
300 5.536782010704788e-05 0.009475298847971839 0.0006495660087498136 0.02119608581837951
308 5.45002148858295e-05 0.009412824015407138 0.0006797840982247974 0.02099703900329908
316 5.423751411688038e-05 0.009391034980201867 0.0006864180399486177 0.02125668762206945
324 5.443841369858023e-05 0.009407604767999839 0.0006845262530186257 0.02106733881378087
332 5.400376777078676e-05 0.009371468646071999 0.0007917872082637224 0.02263908222425437
340 5.397908038560736e-05 0.00937176233711046 0.0008343005846501428 0.02345792058089757
348 5.429276730042177e-05 0.009400437362298083 0.001000410762803608 0.02585500558609111
356 5.402657799998196e-05 0.00938034233287924 0.0009995424760968978 0.02584744524364613
364 5.378891907707767e-05 0.009360432131144937 0.0009821714167826399 0.02565743913617513
372 5.423201508172437e-05 0.009397449062405626 0.0009169233275536439 0.02463249811363943
380 5.395077786496379e-05 0.009375399785158698 0.0007821712656284102 0.02269782238282958
388 5.410411255099856e-05 0.009391223649310316 0.0004556135702261376 0.01755573596908278
396 5.448124142761561e-05 0.009426067412470774 0.000155049767458341 0.0106092466908474
404 5.446987641495128e-05 0.009426332462055414 0.0001269175021769571 0.009676150378632231
412 5.448470831082777e-05 0.009427367497235772 0.000104022295440531 0.009514090895160532
420 5.426233156888672e-05 0.009409578515167353 0.0001198527083671882 0.009539986827981739
428 5.385002193961941e-05 0.009375813797078495 8.824011284335487e-05 0.008598061380206579
436 5.392062090397811e-05 0.009381094772767745 5.73771960109835e-05 0.006497323130285282
444 5.389725536600218e-05 0.009380781642041697 5.294490755878056e-05 0.006175012935252688
452 5.386532331167577e-05 0.009378815924989879 2.571695739889152e-05 0.004420913588484066
460 5.349924028369633e-05 0.009348424544154217 3.543841654000242e-05 0.004955201948645849
468 5.391148355778124e-05 0.009382947961281198 2.323525983797691e-05 0.004145478864631347


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt3_u_10.dat <==
4 0.003684953280174499 0.1214141885331587 8.566269071506458e-05 0.01455492772892863
12 0.001148123131745914 0.07091971634625276 0.07948713968410977 0.2622985829247819
20 0.001042166171236238 0.05871343283621448 0.02362831604059196 0.1863333875471158
28 0.0002579915745674433 0.02535922877777858 0.1149370514602534 0.3668020239055201
36 0.0001916101146425166 0.02378472426801502 0.08210628494426116 0.2927961565736075
44 5.357090441698175e-05 0.01162670596792614 0.1148583562558638 0.4829219627429504
52 2.791866927897372e-05 0.009834686883643945 0.04486979116571401 0.2783465204456856
60 2.27231174160695e-05 0.008540803980278205 0.02780870937456853 0.2427806554584933
68 1.033674855524334e-05 0.006035156077325021 0.04720681454500068 0.3583701166922042
76 5.533303602968677e-06 0.003247331909426457 0.1800423615942805 0.3852159712827505
84 4.701454725869848e-06 0.002430528537430587 0.2033573123819787 0.4309837232126341
92 2.510256896657984e-06 0.001929495453401611 0.05924714692659225 0.2462442463173877
100 7.97394463605255e-07 0.001167923088935735 0.04891758013871955 0.2081380584671821
108 9.32751329833978e-07 0.001175930491428598 0.03276544145719371 0.190063576867141
116 6.056728947581184e-07 0.0009291319084320654 0.02124254211191784 0.1551241580842466
124 2.207555336949871e-07 0.0006977454322017185 0.01815811396148343 0.1460667572442387
132 1.236955214463502e-07 0.0006142295562618777 0.01781503675903088 0.1417937233704953
140 3.613712366263717e-08 0.0003824384080624021 0.008361578956953121 0.09258649175987688
148 2.971260220878268e-06 0.002108105483405426 0.003034710800322055 0.06565234940396758
156 3.160521319747674e-06 0.002148936980469196 0.002425857407082814 0.05977627900040128
164 4.499114706593923e-06 0.002544496719604827 0.00200872838053622 0.05065421275619542
172 4.189663709139319e-06 0.002439303248840841 0.002838491179861771 0.04946482306415811
180 4.391497243666731e-06 0.002472170818951624 0.002690537444960125 0.04769842139568792
188 4.089302865259326e-06 0.002426341075828842 0.002975749741319233 0.05023211787780379
196 3.631543505169656e-06 0.002340327333826608 0.003593645839056376 0.05502994410191442
204 3.638604924394151e-06 0.00231435382736192 0.003531364422050908 0.0530150419350901
212 3.6294128756844e-06 0.002348355146545883 0.00497195826660214 0.06017918287154589
220 3.652309625160621e-06 0.002342311242190837 0.003988633768764341 0.05327828528969691
228 3.795691760876935e-06 0.002381452616526947 0.00312087134537044 0.04976620307358059
236 3.687504547899727e-06 0.002354823858847777 0.002403042220684868 0.0440570575830499
244 3.75901900707539e-06 0.002371800673501623 0.001856289906798443 0.03787828585106667
252 3.699822844502451e-06 0.002348534908556049 0.001465395958191652 0.03274997627503662
260 3.716888883392913e-06 0.002355280477512794 0.001583229269741406 0.03501210663140153
268 3.643274395803008e-06 0.002342971696242119 0.001774976762860173 0.03700715794655429
276 3.672194061810887e-06 0.00234729126634789 0.001656755806147095 0.0356007813941106
284 3.733160558645114e-06 0.002365159654785787 0.001315179380685869 0.0315993153024543
292 3.697256560448892e-06 0.002357245022236332 0.001380162147992834 0.03229245404003911
300 3.693081594003495e-06 0.002359905439591053 0.001474016850616632 0.03342590675420087
308 3.71587189092329e-06 0.002369117926657255 0.001177364129157673 0.02929816587254597
316 3.725683994217646e-06 0.002367326196347913 0.001224713076953399 0.03014594673549165
324 3.71832434319639e-06 0.002363523324209138 0.0006208362703143781 0.02185947927381848
332 3.73332350314225e-06 0.002366644295499015 0.000726375980389439 0.02359908536113031
340 3.73650254236406e-06 0.002365768720830941 0.0007235414873063809 0.02344693212575488
348 3.759882014107893e-06 0.002373306857882063 0.0006743038084447064 0.02275531655214347
356 3.763622369506916e-06 0.002373180464402436 0.0005405040722121267 0.02046791947684334
364 3.773690628136171e-06 0.002376138972666059 0.0001779408085495844 0.01176476241861035
372 3.75018973849202e-06 0.002369862360602715 0.0002126394312425912 0.01263275081436288
380 3.748514392680705e-06 0.002369913040128707 0.0002312976273715682 0.01338318974840202
388 3.74823280600548e-06 0.002369948893491264 0.0001656361347037937 0.01113808807334205
396 3.75469219064374e-06 0.002371467104383851 7.812052128402511e-05 0.007909067616294618
404 3.751830685263907e-06 0.002370683663044992 6.4860518727965e-05 0.00721558677672629
412 3.747842172383764e-06 0.002369678093660288 3.083165077497495e-05 0.004807926397131457
420 3.752007740170729e-06 0.002370991064515215 2.681453615340489e-05 0.004502910492468537
428 3.754823125818258e-06 0.002371711428962753 6.914147081595453e-06 0.002333532541934913
436 3.753171502935752e-06 0.002371086070873718 7.907064610356044e-06 0.002325584174581508
444 3.754947261058902e-06 0.002371583000399496 7.346085881596244e-06 0.002256108005451729
452 3.754392532995006e-06 0.002371402988026822 3.281961925583511e-06 0.001659793081252969
460 3.754418959089605e-06 0.002371384170070573 9.883929201313918e-07 0.00120567901606794
468 3.754770412361409e-06 0.002371480945689092 1.847146913947627e-07 0.0004551873704563558


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt3_x0_10.dat <==
4 0.003381460574072162 0.1082525840237486 2.737663598536678e-07 0.0008235652206016741
12 0.0009457500165218694 0.06404318881419896 0.05189293464296763 0.2047438343300094
20 0.0007069197157173173 0.05323315250399058 0.01314433117603647 0.1409361045615865
28 0.0001544732198486919 0.0238929394903849 0.07332433773865589 0.2963988837726297
36 0.00013698774076338 0.02242190930503234 0.05763892430202301 0.2418300281828969
44 8.620543948495782e-05 0.01149970811649548 0.0757692375836635 0.3728625614429488
52 5.091038679242828e-05 0.01036333328448169 0.03026651934107915 0.2119984814929108
60 5.265846231312861e-05 0.009081705723886876 0.01842969693149388 0.1828933594927935
68 2.487428311871883e-05 0.006631672244974532 0.03045468646922676 0.2721638633064989
76 6.143563877131501e-06 0.002973404184156912 0.117641328482113 0.3076397042112642
84 7.942968299177523e-06 0.002828781351368368 0.128290196911175 0.3462488974307474
92 5.115037486235598e-06 0.002349352617014108 0.03633716081662693 0.1935519643626444
100 2.257326921315301e-06 0.001548968172395764 0.03034615461083069 0.1647152786741262
108 2.330253610926182e-06 0.001627829803751854 0.02096269819369798 0.1454735168274208
116 2.764856954947943e-06 0.001528239410010015 0.01076168752678764 0.1159166592043089
124 2.409444884573479e-06 0.001309612323301484 0.008849549581678679 0.1118763625458752
132 1.99447065695784e-06 0.001229637355739346 0.01004394121721314 0.105913853055265
140 1.598262213758227e-06 0.001009006297335718 0.005155788717214713 0.07391921948956504
148 8.049435445592932e-06 0.0029682252887992 0.001652077696467327 0.05421249518232019
156 9.193710931499005e-06 0.003177616560256361 0.001291105752058333 0.04936521654132542
164 1.139796719873018e-05 0.003586827074055313 0.001433526296583882 0.03880603665959526
172 1.178225967207208e-05 0.003631151950025148 0.002430191235770593 0.04505032743759885
180 1.148527604827709e-05 0.003558770122909866 0.002302517499701059 0.04354698842783167
188 1.136622466700027e-05 0.00355349226328858 0.00243263451218672 0.04494110507537585
196 9.894711929227056e-06 0.003352895819253128 0.002907802458456508 0.04908460480376942
204 9.832843071359489e-06 0.003326025937251067 0.002797917442916885 0.04699321308495752
212 9.208398932770167e-06 0.003256603706732155 0.003668959303484237 0.05180786048072661
220 9.365753790427842e-06 0.003269962112236016 0.002730364932823607 0.04432487814404062
228 9.500261941076557e-06 0.003305676297617886 0.002333876460901715 0.04298538423371201
236 9.40423751950769e-06 0.003283042580669569 0.001859917039678203 0.038612909389798
244 9.512941272235502e-06 0.003298072405222178 0.001392168788553638 0.03280323182834355
252 9.478944892662123e-06 0.003286252690856255 0.0009251234821624798 0.02636535754402902
260 9.501905294766756e-06 0.003290424243047206 0.001017167575146701 0.02818700463683488
268 9.236522893165122e-06 0.003246109469298623 0.00113731795306719 0.02974683139188028
276 9.22641237969417e-06 0.003243409772490812 0.001040236030055261 0.02835318045272706
284 9.315638592883317e-06 0.003259957618018382 0.0008330696223096495 0.02527933973799446
292 9.395533360568368e-06 0.003268564610741999 0.0008805985126671482 0.02593184252277747
300 9.365542776532357e-06 0.003266244718341673 0.0009509447565201022 0.02695536079052729
308 9.411747711218443e-06 0.00327176169250469 0.0007271948001569193 0.02314663275942963
316 9.399046848863055e-06 0.003268499179827679 0.0007632077958537995 0.02392837213414323
324 9.42860248089013e-06 0.003270672437829902 0.0003726310352928288 0.01704605868591447
332 9.437910393909999e-06 0.003272801262441086 0.0004449953492770794 0.01857443104862111
340 9.502270163527995e-06 0.003281561620686927 0.000442483301569737 0.01845177168335765
348 9.534267876691758e-06 0.003288186967625271 0.0004055396554762386 0.01775874334947747
356 9.371133944061008e-06 0.003264790399243051 0.0003214261140428327 0.01589930401146389
364 9.361944920220581e-06 0.003264235311034 0.0001254353517206701 0.009777522133650907
372 9.23880711259861e-06 0.003244170017243588 0.0001469216727620682 0.01041257330941847
380 9.221715203780279e-06 0.003242043722767483 0.0001572221815064137 0.01074055733521551
388 9.196240960619931e-06 0.003237126299390115 0.0001151837047908336 0.009258698875616478
396 9.192843768561295e-06 0.003236731787184715 5.624633562165773e-05 0.006644910221325184
404 9.182651601832852e-06 0.003234599321305204 4.806206394662553e-05 0.006140232339542417
412 9.212785950283279e-06 0.003237225642627574 1.986712328339309e-05 0.003849686896435056
420 9.232149001474674e-06 0.003240131680584237 1.736733580190262e-05 0.003627361704434451
428 9.247336732515935e-06 0.003241806674717157 4.698061764309788e-06 0.002001152575435539
436 9.243023759630664e-06 0.00324094796047297 4.845702756592895e-06 0.00187188302870922
444 9.243895449342269e-06 0.003240364150614091 4.528260525987292e-06 0.001775216240858191
452 9.240154139872855e-06 0.0032392889316287 2.046041598307719e-06 0.001292371193323594
460 9.227165754434278e-06 0.003236780238408381 9.617001360875316e-07 0.0009177825033590548
468 9.228423163417986e-06 0.003236904438593036 1.564379031947752e-07 0.0004277694304495316


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt5_u_10.dat <==
4 0.02917425818721529 0.1743105582324063 0.001278267732260169 0.05302303092253391
12 0.009675290551021638 0.102583841812364 0.1067867159647218 0.2773621120956828
20 0.001971431064146395 0.05889220836149001 0.02567247154498508 0.1841416104796232
28 0.0003189287950349769 0.02581081317165214 0.10436827774849 0.3492966039378609
36 0.000250590262589035 0.02500196146177869 0.1263913717138553 0.3765740621407443
44 7.69547673376375e-05 0.01432278962198041 0.1259534444773359 0.4715156801070099
52 2.821557161433121e-05 0.008450083583209214 0.0863541233271385 0.4731822045118228
60 2.166483310668654e-05 0.007778101138529128 0.0170232142877967 0.2156499579320414
68 1.171602039244937e-05 0.005601226950895322 0.02028138563157092 0.2378721238519141
76 3.933923861827021e-06 0.002902573591540905 0.1219521638161062 0.3388231582369399
84 4.091306548630091e-06 0.00264917115318998 0.2297331858817097 0.452640500389518
92 4.225709580093405e-06 0.002814107742617103 0.09423595213859848 0.3368827342754495
100 7.959587938804069e-07 0.001329051739671586 0.0332119273181956 0.1754194215836959
108 6.274146765464826e-07 0.001070071726233073 0.04603509215284078 0.2097328600764734
116 3.481176024341227e-07 0.0007297600143465754 0.02517409339547894 0.1636149523788898
124 9.498944919712542e-08 0.0005348107773731278 0.01837290663659913 0.1602740427182835
132 3.935591463553621e-06 0.002308194299620731 0.018855360800515 0.147130021231592
140 3.155875719507113e-06 0.002181685425042851 0.01891537451024088 0.1448152419926926
148 3.629038653267052e-06 0.002304841391004619 0.007566578947158265 0.1215425821385221
156 3.170120288757806e-06 0.002208070530453299 0.002634172846797826 0.06167128701229541
164 3.671319745305587e-06 0.002341986245024741 0.00339025791170252 0.051023993878484
172 4.063505536130652e-06 0.002429832869870141 0.003064230751621597 0.0535241199508526
180 3.703279816057704e-06 0.00233259011391479 0.003925809751368373 0.05508232693719495
188 3.807189616876407e-06 0.002327549254568545 0.003243306308065306 0.05449741565527377
196 3.730646456321797e-06 0.002348886214494528 0.003058366685216518 0.04979327107484099
204 3.609195850508764e-06 0.002330581551210659 0.004031603738638655 0.05707747088788118
212 3.629447651697973e-06 0.002326694739820834 0.002673408688775889 0.04552926248385925
220 3.66447800686615e-06 0.002348854408740608 0.002599073036377856 0.04461384842451643
228 3.728817580308741e-06 0.002370527418387475 0.002271261906463092 0.04151682487155184
236 3.609488837463041e-06 0.002340711054496125 0.0007691378450061608 0.02512290619500135
244 3.714227841155984e-06 0.002370062890884678 0.0008723563609536327 0.02548414275273958
252 3.652871338779796e-06 0.00234889073233352 0.0008352502121136892 0.0241926626220984
260 3.609648218991434e-06 0.002346931908959238 0.0005892128103208613 0.02055187406360937
268 3.647844031102059e-06 0.002355837646014713 0.0005000166907943786 0.01882481321516849
276 3.649859755952957e-06 0.002355496464733903 0.0005811179669714443 0.02077203279715745
284 3.654292870825012e-06 0.002352274465742932 0.0007131051767923979 0.0232359338241972
292 3.704544076943612e-06 0.002362794402244128 0.0004589172317104574 0.01906862341279858
300 3.677475875372695e-06 0.002352036514160244 0.0005580585171907202 0.01963832728132364
308 3.711480728052893e-06 0.002358759503977875 0.0003783049222330433 0.01746297909035666
316 3.734464686299049e-06 0.002362585904369302 0.0004225201783418598 0.0183368627264533
324 3.733054332152772e-06 0.002366736852921131 0.0005909895861786455 0.0212388460663262
332 3.763606523106432e-06 0.002375241026673663 0.0004049270310780365 0.01743636961298867
340 3.75911813979298e-06 0.002374060163793268 0.0003596827890374224 0.01636065134876707
348 3.761828892590181e-06 0.002373335977889163 0.0002977122064909891 0.01495891772138713
356 3.761979115305667e-06 0.002373341449677629 0.0002269748214358883 0.01305135665260382
364 3.762069068602419e-06 0.002373762813352526 0.0002304910131251995 0.01316804043015685
372 3.777401135474228e-06 0.00237801524069417 0.0001525239268152294 0.01096792043428918
380 3.773578624527132e-06 0.002376688250133929 8.614817846075083e-05 0.008281841690453984
388 3.775958074195767e-06 0.002377925178108975 7.30055760566344e-05 0.007615922267651731
396 3.779063497281902e-06 0.002379151477066771 5.616368164050191e-05 0.006832765303014243
404 3.777872373156828e-06 0.002378873574159057 5.934087597187281e-05 0.007168095435445609
412 3.777696307722196e-06 0.002378934761834761 4.531694260426508e-05 0.006271755013836366
420 3.779657318651218e-06 0.00237934627033079 6.206647598900274e-06 0.00221770579664593
428 3.774213129747495e-06 0.00237794113628681 5.004816494909513e-06 0.002029844858709606
436 3.772887136750547e-06 0.002377587997594133 6.170821189767574e-06 0.002298259968865013
444 3.774123167550252e-06 0.0023778163163444 7.926732869195389e-06 0.002496784745210201
452 3.774964631359167e-06 0.002378009836728506 8.176846489552491e-06 0.002690562011066433
460 3.770512901103424e-06 0.002376367664137402 1.788414801661776e-06 0.001274159601784897
468 3.773512021839755e-06 0.00237732261113166 3.085754114683674e-07 0.0005138169221929889


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt5_x0_10.dat <==
4 0.03036502712663854 0.1950841926678949 7.29557277624261e-05 0.01272003374228015
12 0.01085801551722193 0.1181590316216688 0.06246176897490045 0.2284240995076956
20 0.00205096587686 0.05268191506744643 0.01388640119007741 0.139327918523142
28 0.000152562747348081 0.02434332868402962 0.06632376171246057 0.2823239259535437
36 0.0001476705829603875 0.02362655617796103 0.08733030893541865 0.3106905621941523
44 0.0001017272278637825 0.01402044619099317 0.08332279242917692 0.388665107210838
52 4.444427494246214e-05 0.008427476661200112 0.04891774300396509 0.3657203000144791
60 5.549648022709947e-05 0.008484110285775386 0.01055895064076472 0.1544456046493301
68 3.594409329675282e-05 0.006486574774449597 0.01306872664687792 0.1748985907074994
76 7.174974135661882e-06 0.00306925846424008 0.07812728156369904 0.265709369688846
84 9.246021785400626e-06 0.003243015665341635 0.1469117332057886 0.3602057150103575
92 8.723994595667738e-06 0.003280940586331774 0.05965955420635474 0.2638170124958414
100 2.715868711926713e-06 0.001841020987207226 0.02230281386543784 0.137761791068869
108 2.934665235659768e-06 0.001622528267130566 0.02871159622107681 0.167226610857632
116 2.177031900072643e-06 0.001314034209559748 0.01996294849343753 0.1305326863641627
124 1.967771450723458e-06 0.001188799051822134 0.01065168815381556 0.1268363413020577
132 9.612732795741109e-06 0.003220131394213667 0.01141376715593588 0.1140443000191028
140 8.596703030099035e-06 0.003113825181833042 0.01132302805579749 0.1125753152412517
148 8.892600253751667e-06 0.00318699904924133 0.005353327199132611 0.09473570016038291
156 8.373595049051446e-06 0.003104720140903043 0.00201474507917955 0.05269500249219161
164 9.763023616315258e-06 0.003338321272912007 0.002530257955637307 0.04933921649379447
172 1.03174092078175e-05 0.00342410336657765 0.002702687946115397 0.05069289250791364
180 1.002912214247666e-05 0.003363401979157883 0.00258236653316204 0.04806322774953875
188 1.005281931964721e-05 0.003360323258385158 0.002600834383336657 0.04812275156945511
196 9.913576607004768e-06 0.003361741520234718 0.002246644460296099 0.04251915302884512
204 9.592361553719668e-06 0.003318196485586403 0.002856909304302472 0.04797451507880224
212 9.789973165445198e-06 0.003337904814720453 0.001913783327892466 0.03850051355621953
220 9.324969746545163e-06 0.003275695480491434 0.001833685525817864 0.03750234839146804
228 9.211467117654002e-06 0.003264766047962055 0.001559038763273783 0.03447592435895874
236 8.995202306550741e-06 0.003229833114960093 0.0005196225317255186 0.02141689502528954
244 9.165751442480544e-06 0.003260050227951812 0.0005611346999425757 0.02046979958586637
252 9.304087330371578e-06 0.003266165744132728 0.0005309190425309285 0.01926758566218878
260 9.155519611457048e-06 0.003244971794933065 0.0003938498647386195 0.01690449452201592
268 9.223102741891891e-06 0.003256514707719456 0.0002993946162385553 0.01462402373791705
276 9.201442287822003e-06 0.003252453670249159 0.0003702338539009453 0.0166374281017474
284 9.304459153604553e-06 0.003270570387482945 0.000468976373360099 0.01889252070223624
292 9.311001493837453e-06 0.003266615396647525 0.0003054469594646353 0.01529464871321928
300 9.253131729266032e-06 0.003254302819218884 0.0003839880990335504 0.01627093090942111
308 9.336401902579041e-06 0.003265100165734053 0.0002376241522066326 0.01396142468683625
316 9.377546615819477e-06 0.003270023758973499 0.0002690551624126526 0.01476781874384137
324 9.334803354377037e-06 0.003266270903757166 0.0003699657981754543 0.01692356422210217
332 9.418445636044268e-06 0.003275160635159718 0.000237191213017703 0.01351361243469107
340 9.416415176406091e-06 0.003274540223227897 0.0002076150270585269 0.0126042587051538
348 9.382485997897236e-06 0.003266070272226203 0.000179475250362482 0.01170372816370757
356 9.365822164551689e-06 0.003263792634131676 0.0001338706023188317 0.01011004274653371
364 9.363393106607347e-06 0.003263341873590865 0.0001368044325801312 0.01022685146556435
372 9.386999798388981e-06 0.003268144363112624 9.597784467601645e-05 0.008781589999397932
380 9.29787877044522e-06 0.003253032994391564 4.955375096024854e-05 0.006377173498850031
388 9.297382619285521e-06 0.003253376370102606 4.626365006525449e-05 0.006124550837639964
396 9.266264010496827e-06 0.003248625690686487 3.596108067530027e-05 0.005521762586263357
404 9.283434121156387e-06 0.003249339192926587 3.858929095354806e-05 0.005808243161598448
412 9.282959455263753e-06 0.0032494153536281 3.041885739519473e-05 0.005150600429894792
420 9.283545850805686e-06 0.003249569704101754 4.314325486881156e-06 0.001964576837502507
428 9.286936811743789e-06 0.003249300151863806 2.901551376098816e-06 0.001543979593154443
436 9.285843206843472e-06 0.003248820206766241 3.415178903112252e-06 0.001648421001578804
444 9.290456987690298e-06 0.003249270872810433 4.416141697413748e-06 0.001828412762725939
452 9.268418574416332e-06 0.003244974721057876 4.427625842076134e-06 0.001953074845495228
460 9.264268806664503e-06 0.003243820735927628 9.66871198174631e-07 0.0008795589111803004
468 9.259734625228729e-06 0.003242938297401912 2.886064040908837e-07 0.0004884613385955916


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt7_u_10.dat <==
4 0.05421841195372202 0.2273832433826027 0.004125767929760184 0.08915355439962047
12 0.03889103591561582 0.2131244063599261 0.143537144284335 0.3404712878111309
20 0.0117805826391739 0.124690478420828 0.02839645354287592 0.1828579117924576
28 0.0004005040488881365 0.02549250670970918 0.1004521224037893 0.3418873831453924
36 0.0003230283863888646 0.0247051760462052 0.1255722081169959 0.3786033821663544
44 9.504251142141256e-05 0.01535931044825786 0.1292191148179894 0.4802020751889748
52 3.976862340492018e-05 0.01041231834293742 0.1035661727496694 0.5082554214295745
60 2.376529976663651e-05 0.008140331983043911 0.01591218407323378 0.199061546479667
68 1.489072251293029e-05 0.006438256863100345 0.01874083602995749 0.1798486532168997
76 7.106419149366695e-06 0.003618272545084289 0.05089396237496772 0.2429456422630127
84 4.334812395576285e-06 0.002851372526002968 0.2117926912339766 0.4290395650409493
92 3.872744717907728e-06 0.002757883700277741 0.08786758203964203 0.3164524859466524
100 3.157067030920703e-06 0.002395113000687801 0.03345781306903228 0.1768927566454891
108 5.533292745718804e-07 0.001007563422501842 0.04310877525599847 0.2085921359635674
116 2.306657684506498e-07 0.0006443800550741605 0.03328462423718236 0.1730074712983452
124 3.762320926962293e-06 0.002238539774381765 0.01829484354169664 0.1597758661403921
132 4.325673012577049e-06 0.002392749271766581 0.01725138560528153 0.1561525999972065
140 3.720846866564877e-06 0.002301008805259824 0.01873304260848738 0.1681207280244891
148 3.649642984931145e-06 0.002353891193078245 0.00490201162373561 0.06650837943744048
156 3.510367004720394e-06 0.002320538030495006 0.003221884653424602 0.06680628783246401
164 3.755196055101562e-06 0.002369627917636619 0.003567726828414316 0.0502566334431489
172 4.023797880920586e-06 0.002421786315457836 0.003616937433316455 0.05452294802317104
180 3.712402791720776e-06 0.002348971599454158 0.004323569381141863 0.05744106171039354
188 3.701569997884439e-06 0.002331752548835553 0.003673932370323663 0.0581901889374945
196 3.616328872975682e-06 0.002328900432981312 0.00300258253185996 0.04897254675893459
204 3.578277462935765e-06 0.002330175378036453 0.003863996675667843 0.05609409731935244
212 3.682177515571069e-06 0.002344405549196599 0.002105721586977079 0.0395943456227974
220 3.737389088957203e-06 0.002362614477704222 0.001625650400264395 0.03447571483900269
228 3.675243666749862e-06 0.002359593933210752 0.001673501316751752 0.03538976018172391
236 3.65007442948665e-06 0.002355095684231562 0.0006936846640316149 0.02367723652653531
244 3.669625933269271e-06 0.002362360448228212 0.0009394626595270993 0.02628787725338777
252 3.681530377512947e-06 0.002360871331655523 0.0008941298389446265 0.02510427197432197
260 3.632416934414298e-06 0.002351704714185832 0.0006585797930214564 0.02164064369681418
268 3.691784485748529e-06 0.002368193057077611 0.0004111966632981521 0.01810065417895212
276 3.685016126785634e-06 0.002365945113173729 0.0005332508055670855 0.0198097522767684
284 3.670455079808992e-06 0.002355963296408387 0.0007283154581164805 0.02333993275317203
292 3.745990219987536e-06 0.002374262732208865 0.0004835923359470054 0.01969715983686782
300 3.693179150705131e-06 0.002356620005279114 0.0004463606302167295 0.01897497439747653
308 3.707751915494771e-06 0.002358321644178235 0.000385177807614126 0.01760698949893102
316 3.744153072633552e-06 0.002367324421996136 0.0004933918096996467 0.01959859002735653
324 3.714103727017028e-06 0.002362218828059481 0.0005533794181513147 0.02068227745711271
332 3.768189843610709e-06 0.002377730833538094 0.0003316889560845491 0.01579425501631615
340 3.789686805827205e-06 0.002382694785365735 0.0003268874389508861 0.01562807941654976
348 3.79799838386541e-06 0.002384741613756292 0.0002936543007002162 0.01487758449764676
356 3.799547495256448e-06 0.002385035322914564 0.000228313498521845 0.01307371564349791
364 3.767755114727911e-06 0.002375737955379958 0.000241280941700393 0.01345025305523562
372 3.797764517392726e-06 0.002384484293448536 0.0001010635785184958 0.009002554684672814
380 3.777106289413216e-06 0.002378078219888169 7.325998862230761e-05 0.007655229482812276
388 3.775882487675609e-06 0.002377993377743248 6.228322002629601e-05 0.007075570245279383
396 3.788265081805681e-06 0.002382170337150824 5.612919849952805e-05 0.006993572492874911
404 3.798983693388116e-06 0.00238538802459945 5.743842042138238e-05 0.00707144337997212
412 3.798246577306419e-06 0.002385280043914251 5.142125034581322e-05 0.006806149282561957
420 3.801393228323382e-06 0.002386203556024591 8.322575367024933e-06 0.0024489697290766
428 3.797840832222283e-06 0.002385294767084739 6.928345632372654e-06 0.002305982079610747
436 3.769475711000636e-06 0.002376505047381655 5.771616725976086e-06 0.002246159477737431
444 0.0001455200009152262 0.01476290253527376 8.145145149156209e-06 0.002496433631878903
452 0.0001455210240286931 0.01476302432932439 9.147145576630541e-06 0.00272208710242694
460 0.0001455225448599441 0.01476336902140241 1.515597328047217e-06 0.001244871854606533
468 0.0001455224379806729 0.01476336334905412 3.332609346730727e-07 0.0005310128572033612


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_bt7_x0_10.dat <==
4 0.06004464026363403 0.2678313622738465 0.0004518063116608523 0.02951798978064102
12 0.04141860581151308 0.2340871778220737 0.07422505857164677 0.2468828553110538
20 0.01130487534989708 0.1269377477425773 0.01496240671211467 0.1383216311386659
28 0.0001509391398252243 0.0240694401968792 0.06355398259633981 0.276287296466283
36 0.000138306136987205 0.02341157530390454 0.08685581003463494 0.3124472837880323
44 0.0001075560973797533 0.01505526018719591 0.08543948478668606 0.395672791397407
52 5.702762936542007e-05 0.01028400213963468 0.05918068381526431 0.3940002557658935
60 5.830970607891816e-05 0.008694270117411043 0.01046230663892276 0.1380859990169478
68 4.003089217531843e-05 0.007074556302059443 0.01310186079099799 0.1434184397291371
76 1.37129591731675e-05 0.003904056992905885 0.03731689649531712 0.204440200566407
84 1.009079067435265e-05 0.003454812491696792 0.136253015279936 0.3414883916817482
92 8.57922510679075e-06 0.003250204570058453 0.05700460485488471 0.2516628546810415
100 7.747583550799224e-06 0.002952106592102172 0.02404266933110556 0.1414831226676951
108 3.059139845928771e-06 0.001621904787139883 0.02683962886114386 0.1664176564642654
116 1.920475185893486e-06 0.001232137231432897 0.02633455241469622 0.1378987274813063
124 1.020561803461292e-05 0.003343971244776731 0.01377586010587594 0.1259314105563358
132 1.04349875275977e-05 0.003373402831977621 0.0120221850843383 0.1214251373835097
140 9.65430950960025e-06 0.003289493795705303 0.01126177655801727 0.130300972282021
148 8.660134995461224e-06 0.003183819091127602 0.003476405343499227 0.05688626603981017
156 8.849021566668721e-06 0.003212462151040969 0.002384700571246799 0.05683586834222987
164 9.746087038479791e-06 0.003338668699740568 0.002640119375712323 0.04390466352674915
172 1.006834941019713e-05 0.003390983313481227 0.002935243471634151 0.04830198179949563
180 1.001046410831891e-05 0.003372252676591467 0.002834272531540577 0.04653257425999602
188 9.931765789167247e-06 0.003361700011148583 0.002956828229043456 0.05139662515727039
196 9.611738625752189e-06 0.003321176931387191 0.002157175615129425 0.04143609442978735
204 9.373702962057545e-06 0.003287102881965667 0.002756436932599601 0.04720976286566669
212 9.652514576513095e-06 0.003322078163427512 0.001480565039048595 0.03322982757120885
220 9.746474314060495e-06 0.003334110339235082 0.001093079837430342 0.02836982771862084
228 9.14726343973303e-06 0.003250515782932219 0.001133329969392232 0.02918203529583119
236 9.0462334573747e-06 0.003238939561423084 0.0004308548988399764 0.01937734576675565
244 9.037323109653409e-06 0.003240703868617234 0.0006125822009744216 0.02152256941170072
252 9.286954006792074e-06 0.003266866555282601 0.0005741231430474907 0.02025316994709769
260 9.19281007092439e-06 0.003249466077674576 0.0004359741247883876 0.01771387336495167
268 9.315064157138418e-06 0.00327071790554875 0.0002787302530851577 0.01430756657992172
276 9.265181740071407e-06 0.003262682533543337 0.000333352163767968 0.01572463644883249
284 9.323833822977951e-06 0.00327151665501479 0.0004725908181060092 0.01885685781531921
292 9.376644386315706e-06 0.003277669821201855 0.0003083750128753718 0.01585501445206616
300 9.259251983245346e-06 0.003255013885646858 0.0002868277951145801 0.01517971713839694
308 9.313172389899743e-06 0.003260994085956242 0.0002442980190593724 0.01414228560099406
316 9.375745304873738e-06 0.003271003111029592 0.0003145856857206955 0.01578044615684293
324 9.303538846472415e-06 0.003260094240532862 0.0003520798105321533 0.0166130335111605
332 9.428015543821278e-06 0.003278951896399085 0.0001910224291070521 0.01216009697061193
340 9.430232136649078e-06 0.003279217316604889 0.0001894873658348716 0.01205174348995985
348 9.460076427420244e-06 0.003280562082931355 0.0001783336187450181 0.01168929277362896
356 9.428750626615483e-06 0.003275971437839158 0.0001394539466493226 0.01028874952578396
364 9.374331233206054e-06 0.003265261205032045 0.0001493582924190878 0.01064912724583689
372 9.428288316550269e-06 0.003275302968766547 6.234134384077817e-05 0.007158209785188774
380 9.289728643106343e-06 0.003252224756373739 4.224529180078535e-05 0.005946953493649154
388 9.288958810806707e-06 0.003252234924537207 3.813270505154537e-05 0.005608747266617753
396 9.289163879053576e-06 0.00325349925631552 3.613486057681085e-05 0.005654775519044586
404 9.326814173742218e-06 0.003257527074108737 3.73343809776527e-05 0.00573267998211735
412 9.31668185120069e-06 0.003256164020719739 3.548346126081143e-05 0.005665474392521852
420 9.320494848839813e-06 0.003257044371812452 5.63538260020716e-06 0.002018243222124072
428 9.324985220772494e-06 0.003256938916708767 4.111204332751521e-06 0.00179132270646476
436 9.282498738059396e-06 0.003247807783253158 3.603110100120272e-06 0.001671498238310365
444 0.0001214047556159267 0.01389140573287359 4.506864222104205e-06 0.00182705036437758
452 0.0001214862364000248 0.01389570807800701 4.934790896551925e-06 0.001965537502235604
460 0.0001214848357402992 0.01389585901304081 7.789610322225936e-07 0.000933807141949794
468 0.0001215199941562224 0.01389777596392617 3.112353099160652e-07 0.000503853464278281


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_pod_u_10.dat <==
4 0.04188390844060307 0.2467697758593172 0.01846013053942901 0.6347544063631094
12 0.03765655675536511 0.2440671371860916 0.005394403046137924 0.1083929665265628
20 0.04420368693726041 0.2417330876572209 0.01304720321119618 0.1475044473519704
28 NaN NaN NaN NaN
36 0.03799407417675581 0.2476098596321972 0.6800245981315217 1.292212820813842
44 NaN NaN NaN NaN
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 0.01741599486154062 0.2145503841128407 247.4638435775072 51.83190881892279
132 0.03075567958242002 1.523159271141635 51349.85014328432 4257.838488598619
140 0.03304053620847847 0.2340411212699011 0.9671012158426135 1.295527962360007
148 0.03160564005272581 0.2243482075112297 1.07698781676336 1.376543867379309
156 0.03307342988309565 0.1950507059339936 3.622665499517203 2.530353203256963
164 0.03454334925350591 0.2370317264696474 0.5182595758773444 0.8888877510030073
172 0.03163564046963036 0.2218035282827852 0.395434277856259 0.817600603947696
180 0.02692313972880008 0.2133457441770954 0.4861359412627423 0.9414720589972978
188 0.02551892564515954 0.2055145955476395 0.3024990235298336 0.7374553172333107
196 0.02293696657870845 0.1952895943776115 0.8322050387084808 1.295015339676008
204 0.02076961944219368 0.1899504626083299 0.5395703740152855 1.028491176679597
212 0.01862843836954107 0.1808224857189047 0.3777986477511712 0.8138369569970578
220 0.01322691022169099 0.153389148759418 0.2166758843379999 0.6205175364697999
228 0.01022787278272527 0.1411299761869517 0.1500219037819226 0.5159385345826797
236 0.01005606245935205 0.1465588503523544 0.0798018766989023 0.3903462951926695
244 0.006434170669582806 0.1218714814496556 0.06582907279772467 0.3415073575009724
252 0.004642340295652792 0.102079352533181 0.10127237033127 0.4040210389781875
260 0.003454763399819215 0.08901270844965423 0.1465004138253535 0.5019105177968632
268 0.002314304000879077 0.07332420861296099 0.2420218922574777 0.634861842169685
276 0.001508094475863623 0.05812926581434164 0.2966354815090543 0.7420053452575619
284 0.00135835285478259 0.05570470156103927 0.2548063257961188 0.7105238689209279
292 0.0008114749254382876 0.04241643712235099 0.193193389275387 0.6129339707039909
300 0.0003504944790936763 0.02864987686555293 0.05779031557609516 0.3179004989885414
308 0.0001421313512500309 0.01820979730218325 0.05160282953270495 0.3188976168655171
316 0.0001093511675241521 0.01556317487626518 0.03695638638880389 0.2497771459093633
324 5.899573383076234e-05 0.01135913598972016 0.01692605592886865 0.1682491497675738
332 4.762592232566062e-05 0.01042520835987701 0.02216621949426871 0.1936916692679879
340 4.776958277330837e-05 0.01040764195518057 0.01590647089490554 0.1728749824501139
348 4.345884652511608e-05 0.009948142742430693 0.01446931842083028 0.1663691312244485
356 2.004178735509907e-05 0.0066563529518055 0.02023045590002499 0.2014382507331463
364 1.453056946395001e-05 0.00560092854768382 0.009372929612216368 0.1354041550962635
372 8.904405520213197e-06 0.004377666298160249 0.009778259775164231 0.132053286156649
380 5.625591356111253e-06 0.003514999184167644 0.006414192131787887 0.10729364678634
388 2.655223488501458e-06 0.002492130771493739 0.004581213613204576 0.08480994019048138
396 3.206642355389417e-06 0.002770625354824446 0.005368473694468216 0.09879585994491746
404 3.489614785308797e-06 0.00284496839205961 0.005694569475055132 0.1028314042029157
412 2.104753820302122e-06 0.002139285173011179 0.005334049672725331 0.09795142961920456
420 2.072617458750404e-06 0.002155455986998234 0.005062330046447253 0.09634307112200613
428 1.287115691525617e-06 0.001666323225224753 0.00469166176673662 0.08792847753231703
436 1.442469158280124e-06 0.001768795097525144 0.004241336371895716 0.0854033333769888
444 8.381824802600206e-07 0.001325787975281545 0.004711681392820192 0.09238274625678278
452 5.828935656313286e-07 0.001118388913308788 0.003364890784485424 0.07693928587973309
460 4.513149749197902e-07 0.0009710300366040925 0.00274424898228784 0.06998740040020257
468 2.30407311954411e-07 0.0006539076215915651 0.000685380396902348 0.03534111776258353


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case118_pod_x0_10.dat <==
4 0.0005920481569666549 0.04947277838545773 0.01658741779739784 0.6392025853461787
12 6.901378037728055e-07 0.001206779617955374 6.665182434937789e-05 0.01217615169658592
20 2.386952292552406e-08 0.0002314461107088043 1.622654339443767e-06 0.002672131237202224
28 3.523740847358295e-09 0.0001226552784771235 1.110486589716745e-05 0.01627211991735211
36 1.827902429690624e-06 0.001732233227754976 0.002815982601190237 0.06560437556479348
44 NaN NaN NaN NaN
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 0.007959498489560481 0.2724596367986569 393.7441673422257 63.38412137803809
116 3.974448124203653e-05 0.01163538116234142 0.06459023113866548 0.6162340691275157
124 2.370888902297014e-05 0.009809922450292477 0.02148808339354083 0.2722084718964428
132 NaN NaN NaN NaN
140 4.246053711910512e-06 0.003095406676895639 0.003143502882851064 0.06638020442211812
148 5.110624493851839e-06 0.002784506960798121 0.003390806766407638 0.05541987130088111
156 3.11456459683294e-06 0.002346599614207748 0.03525286818033783 0.2357007216504916
164 2.548685044685732e-07 0.000752007133541531 0.00481504361324803 0.07068863897220612
172 1.459533156354954e-06 0.002154574105376894 0.005854292007658117 0.05855421324706467
180 2.914943712369707e-06 0.001796077982081954 0.004468426885543331 0.0621881900005774
188 4.279850595697346e-07 0.0009276060048338426 0.006425993063689789 0.05726232303636292
196 6.426639300016262e-06 0.00325068930864752 0.006081016396051729 0.0574019154494112
204 4.585161099469259e-06 0.002692947625961431 0.004049697117195559 0.05423616216015081
212 5.626692682258284e-06 0.002870031018742766 0.00542221033554625 0.05265091826335633
220 7.813332046297875e-06 0.003198815692964963 0.002672959687822033 0.04559219012491766
228 2.747758232698892e-05 0.005584415153659686 0.003757909909704878 0.04427586659095328
236 1.064146870596751e-07 0.0007159946226081848 0.003829810422050926 0.04788048099647568
244 2.664583682351158e-06 0.001764890514264801 0.007409168320763668 0.06161584992190061
252 8.289717306389743e-06 0.003283806131498663 0.004377352953655681 0.04751829920971795
260 5.465975427022632e-06 0.002540739610368228 0.002639499189659141 0.03743611951554981
268 8.413202558345757e-06 0.003460107004189815 0.004894948988005968 0.05216589275911621
276 5.6704558348486e-06 0.002580755021441533 0.005329814027248315 0.05343336609157268
284 9.861992657899644e-06 0.003649948877558118 0.008603614963187855 0.06612030355389309
292 6.484700190002195e-05 0.00977309140732761 0.004343056899781234 0.04772543824294728
300 9.984260467834761e-06 0.003194818976628705 0.00587185126826665 0.05586188335724795
308 4.229104105361742e-06 0.002627899879182564 0.003262235750956036 0.04283118574884304
316 2.374474178964542e-05 0.00605844490205921 0.002621377577691721 0.03832711222143725
324 3.609917989656181e-06 0.001810606336235168 0.002671835532756588 0.03711105368082701
332 2.695096496369799e-06 0.002314365066675221 0.004632754474449501 0.04826705557995137
340 1.798781250740436e-05 0.005142426291097556 0.003212014045772731 0.04064258114431718
348 1.435284877041366e-05 0.005110684789192908 0.005466388186728478 0.05256094263900146
356 3.190740230345416e-07 0.000699365792658585 0.005588740479006996 0.05325964187953525
364 1.030773490152909e-05 0.003934503824017648 0.006382337328360525 0.05696241745625352
372 2.205512801274051e-05 0.005503810516530828 0.007192337070517028 0.0601219327664656
380 6.16726718471608e-06 0.002012555192559846 0.003932686843922446 0.04568720361708012
388 8.440945794222566e-06 0.003832065447099128 0.00357727935082411 0.04366518149507226
396 1.314825341283811e-05 0.004645057453944145 0.01218354276594434 0.07855522472028409
404 9.972655406135873e-06 0.00338748458050904 0.005270890121260256 0.05269177552398074
412 4.652971609984911e-05 0.007603122419658584 0.002407150285217237 0.03493208828143968
420 1.431032835059257e-06 0.001346836354375519 0.003272165877154584 0.04245170802548337
428 2.701562471224904e-05 0.006086339453074479 0.00330724695202323 0.04161186603838274
436 5.569621443011462e-06 0.00316656796166761 0.006542474709898469 0.05737744466604844
444 8.247694885873029e-07 0.001065815492103269 0.006292144191833513 0.05616427475046759
452 2.949539732151711e-07 0.0007194076522351704 0.003823876375983627 0.04377155051978365
460 4.178833952273205e-06 0.002729858692613686 0.006843369871834815 0.05862190766395858
468 1.717842660666331e-05 0.004910281583218689 0.009160611021882431 0.06779819556304489


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt1.dat <==
4 0.0008504563575177251 0.06213424626111319 3.236307038596395e-05 0.01169268210321039
12 2.812425130454775e-05 0.00691656104258831 0.007912213913805909 0.1189362396876765
20 2.660029019574722e-06 0.002162583142995445 0.003781856172203736 0.07928447803466043
28 3.423476017128381e-06 0.002438629404159176 0.01691384473697606 0.1192963272738039
36 2.476794307896542e-06 0.001977765668340403 0.01602812286850609 0.1161874533161402
44 5.659582882048047e-06 0.00271641872945283 0.008412075946879469 0.08446949197667597
52 2.439178578930718e-06 0.001887386411475234 0.0106261104762278 0.09911770555949828
60 2.514969709602e-06 0.001965650306480438 0.007779411595042692 0.08570191867219101
68 2.321320365374236e-06 0.001923215569969106 0.004246813219767233 0.06281692897601432
76 2.364255474425113e-06 0.001918300250274729 0.002540691279656047 0.04850730702891526
84 2.555513254441185e-06 0.001980502136234019 0.002833660537629999 0.04829509785113006
92 2.674664949025196e-06 0.002012580633579564 0.002699402563144337 0.04707532687797689
100 2.718226110787123e-06 0.002028368948871595 0.002049723454795635 0.040862670365715
108 0.004658639546969889 0.08354182142176825 0.0009217747460919907 0.02727904497849454
116 0.004663634415051925 0.08358516370330404 0.001035988031701074 0.02910445605983791
124 0.004657545278355979 0.08352278126706203 0.0001980435710639026 0.01239871014485849
132 0.004660154124607123 0.08354562137157773 0.0001677147670950361 0.01158504995254928
140 0.004660614546732533 0.08354823448749027 9.218888490194392e-05 0.008776216571244388
148 0.004660608396615726 0.08354826938999604 8.919356705626383e-05 0.008796672096615832
156 0.004659325843327274 0.08353715207467749 8.337387681549868e-05 0.008542883385714628
164 0.004667826909560207 0.08361296639075588 7.066828810147571e-05 0.007907057944506524
172 0.004654663092528023 0.08349543396692782 3.738097507018692e-05 0.005748590375584062
180 0.004658980825705943 0.08353438321890083 4.070838607460712e-05 0.006056762189104337
188 0.004660840189991801 0.08355132759371608 2.097358839449056e-05 0.004310341872361789
196 0.004659273345592571 0.08353735866868783 2.235817431381235e-05 0.004428040467936656
204 0.004661085780277024 0.08355354131471593 1.118435630967822e-05 0.002715657746654943
212 0.004660148305849955 0.08354487744163297 3.4930266409168e-06 0.001985623345726384
220 0.004658574464325226 0.08353072639454195 4.216089492441011e-06 0.002077504621507242
228 0.004661348637963876 0.08355558983751443 5.114622418667749e-16 1.606422539435215e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt1_u_10.dat <==
4 0.001160071509817636 0.06766893477933168 0.001532555346954184 0.08234327569439892
12 1.781457983292411e-05 0.00541302926272802 0.01192668975440463 0.1446708633950604
20 1.083854594986936e-05 0.004528202301765264 0.006095435364499846 0.09996864431998675
28 4.693446328297979e-06 0.002850773617011542 0.02606276601106158 0.1475057446432446
36 3.121200388577494e-06 0.002240767091916604 0.02616674941162277 0.1480609695892627
44 4.479927000073707e-06 0.002319536040902001 0.01389177147382997 0.1059104498243479
52 2.015619798940234e-06 0.001697211496160032 0.01686859281613135 0.1232420678087656
60 2.548468546951373e-06 0.001974535402734694 0.01231548801183283 0.1062505756616199
68 2.493130466075821e-06 0.00199634057075437 0.006563824810537721 0.07809988611140994
76 2.37196731722544e-06 0.001928623763221952 0.004031015437267617 0.06030106554942338
84 2.562071129126664e-06 0.001990491108286346 0.004367698381021106 0.05981146372596358
92 2.69239850288074e-06 0.002023702841210916 0.004130667402188765 0.05825369401039704
100 2.704162740521762e-06 0.002026401875248229 0.003152492049506043 0.0506937998204342
108 0.004658361800371364 0.08354240766479669 0.001402458180690489 0.03369816300796313
116 0.004662698246434763 0.08357933598970613 0.001583875277589913 0.03598604749756829
124 0.004655980927814524 0.0835090640382482 0.0003259476664717955 0.01585691409524104
132 0.004659401598552137 0.08353958821023476 0.0002768617427569406 0.01490524617561872
140 0.004659194834531226 0.08353521721252355 0.0001447478188407226 0.01119900317485256
148 0.00465939202971371 0.08353721894046928 0.0001377869727492236 0.01115744190640144
156 0.00466321966164121 0.08357222536292726 0.0001288506248810009 0.01084478877872086
164 0.004661440555928537 0.08355576834746607 0.0001095020427586392 0.01005844105114162


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt1_u_15.dat <==
4 0.001402310244044283 0.0704454457759387 0.0130361535363924 0.2415759748332786
12 1.343669169512029e-05 0.0044906733584269 0.01444859726044023 0.1586603546707237
20 1.770788043782577e-05 0.005781099803122025 0.007947317238653355 0.1125066039711884
28 5.37183252243216e-06 0.003045385888765573 0.0318246502902997 0.1628369799912439
36 3.462604712149726e-06 0.002367780263073271 0.03279424920322091 0.1656788272958898
44 3.842844133432914e-06 0.002080995131668484 0.01774380034841803 0.1177258588404295
52 1.788530825333262e-06 0.001588391593356775 0.02091549967557771 0.1365425791714365
60 2.560689304753964e-06 0.001978357855572099 0.01524306165322687 0.1175321207858875
68 2.580202027145525e-06 0.002032884748385477 0.008095487609257318 0.08652259500545023
76 2.367213997195351e-06 0.00193071353241292 0.005002493289678211 0.06681136964160728
84 2.558386447063542e-06 0.00199321660039109 0.005357895154619378 0.06621324012518948
92 2.698688104425104e-06 0.002028671417427574 0.005051069037365043 0.06446675138198099
100 2.690262967020164e-06 0.002023003599826545 0.00386507225995028 0.05617662441395221
108 0.004658003129077105 0.08354090472070608 0.001709385329955842 0.03726135116415741
116 0.004661994919568225 0.08357456778425654 0.001934406025872603 0.03980488502531609
124 0.004655047127040521 0.08350087942804763 0.0004126605935735188 0.01782531018055078
132 0.004658992710973493 0.08353641317433835 0.0003509415562432206 0.01679935601090754
140 0.004658387824620622 0.08352775903066378 0.0001797538759361433 0.01258363819259078
148 0.004658705086855382 0.08353097240533414 0.0001689310832309626 0.01250430064444719
156 0.00466264715186243 0.08356723312686309 0.0001589021484119836 0.01215815575639867
164 0.004666017748139389 0.08359683868824552 0.0001353265811289585 0.01128990636638405
172 0.004653379546939462 0.08348387622936349 7.314572064144366e-05 0.008265276631464591
180 0.004657932021336873 0.08352489830211596 8.335926327974051e-05 0.008818992204096876
188 0.004657720848103552 0.08352277165982036 4.005636786249949e-05 0.006370420474040128
196 0.004660367772216745 0.08354644016123203 3.232927131988906e-05 0.005154570803437619
204 0.004658811629428707 0.08353200765949831 7.122026613557876e-06 0.002700926521582936
212 0.004661549388647492 0.08355647731077731 8.334026806093739e-06 0.00240108147075202


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt1_u_25.dat <==
4 0.002047373023136186 0.07601688388069983 0.1432273736626786 0.7974326654370425
12 8.504518810958338e-06 0.004511104817704226 0.02074309765008762 0.1890417527047297
20 3.804058712320711e-05 0.008426693313302813 0.01298420570797718 0.1407070471017735
28 6.787262434972697e-06 0.003409733257659475 0.04621395588608142 0.1961048531639404
36 4.172695234794038e-06 0.002610834127957151 0.04994714845351583 0.2045100829972455
44 2.554506487032018e-06 0.001540511483810292 0.02818942796434764 0.1437206342448447
52 1.316834282176927e-06 0.001341137585599839 0.03131935895658251 0.1658326868275077
60 2.574397228431855e-06 0.001985288817731412 0.02272800082673729 0.1422592994188989
68 2.754686887269043e-06 0.002105833968245818 0.01217450306521146 0.1050544733374192
76 2.336944832929571e-06 0.001927507380290461 0.007514357626944577 0.08115746983662464
84 2.534116887786398e-06 0.001993058898402289 0.007902646076653613 0.08045041575157552
92 2.705581641256927e-06 0.002037453652338428 0.007408091431655038 0.07828377395569153
100 2.646150646759996e-06 0.002010450336820124 0.005700261036904229 0.06841687092323756
108 0.004656765098326425 0.08353359491838352 0.002490871880616272 0.04518590251867272
116 0.004660040660582655 0.0835604579120317 0.002828114525699742 0.04829045515407293
124 0.004652860513895714 0.08348156597176937 0.0006463414958034893 0.0222994932027003
132 0.004658144472878454 0.08352999141239037 0.0005508162473642059 0.02111413345062529
140 0.004656584962852411 0.08351127534831848 0.000272890714908584 0.01574699988838268
148 0.004657179036671151 0.08351708372337008 0.0002534930081601096 0.01557714551379474
156 0.004661400984975327 0.08355648458281317 0.0002383781818152624 0.01515652451849658
164 0.004664547220156244 0.08358393555617871 0.0002040763311761054 0.01411010475577912
172 0.004652323441400967 0.08347448398464152 0.0001109304017930374 0.01035677863503603
180 0.004657115262533055 0.08351754083171858 0.0001291363813385932 0.01110567652632022
188 0.004657320863451175 0.08351887385786494 5.907584447805102e-05 0.00785262740621262
196 0.004659999540250508 0.08354283907442639 4.853470652670749e-05 0.006358328150029902
204 0.004658318506356184 0.08352705328676269 1.026768195070367e-05 0.003399125302475658
212 0.004660945619420402 0.08355044820234303 1.315767476784408e-05 0.00304999567226516
220 0.004656677495717132 0.08351283501902085 6.756866971780351e-06 0.002147725872085227
228 0.004666690838823189 0.0836034635556171 3.904253650418588e-16 1.417072992282442e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt1_x0_10.dat <==
4 0.1898841115428307 0.3384717613424613 0.05853983397107455 0.2596523846495551
12 0.003565787182482977 0.05575763405049372 0.02687842966959788 0.1713248617430523
20 0.001436986792294396 0.03672327266239384 0.02509246583476284 0.1513167551832645
28 0.0005583321780775526 0.02251175625680135 0.04345790073881841 0.1630497853059796
36 0.0005124254950534135 0.02200670058010079 0.04081576223374319 0.1606737717127504
44 0.000155651375676987 0.01236875248137137 0.01854166492453475 0.1328562792395103
52 1.787193487874163e-05 0.004171269337786221 0.02859121226647706 0.1569130568063679
60 1.444912378723975e-05 0.004003084862084894 0.02291021082214998 0.1412478614413046
68 1.56613251367769e-05 0.003133677672199298 0.009188966871541363 0.09112050651176085
76 4.115409405678158e-06 0.00178782234160435 0.003950933235858399 0.05936493332733561
84 2.990841026481068e-06 0.00215412036090834 0.002670963474759415 0.04689774949677705
92 2.842944992820033e-06 0.002075813341695376 0.002579875411295351 0.04603208344391896
100 2.819881409942287e-06 0.002069626722998485 0.002029599801699174 0.04066793296611593
108 0.004660792050508584 0.08356238567218988 0.0009264142191498269 0.02736355233892107
116 0.004664062283306493 0.08358953376524969 0.001044249032170082 0.02923451813521161
124 0.004657392514453265 0.08352131281288377 0.0001979995909379609 0.01239804735725636
132 0.004660189766744399 0.08354592275548223 0.0001670544506014389 0.01156541354235163
140 0.004660601974186582 0.08354813380683179 9.219812026770844e-05 0.008776548065670742
148 0.004660596920692171 0.08354816276513954 8.918326565035503e-05 0.00879804147891039
156 0.004664244611924858 0.08358123406630646 8.339217795461955e-05 0.008543669950491717
164 0.004667828133324914 0.08361297941996959 7.065151238292072e-05 0.007906160328922551
172 0.004654679486399593 0.08349557845736832 3.739281553992992e-05 0.005748922887473196
180 0.004658870471096561 0.08353336285210489 4.08804004797352e-05 0.006068630218061255
188 0.004658137791504788 0.08352677088862448 2.132392469338262e-05 0.00455074739153627
196 0.004660752483553464 0.08355015746063366 1.674438662775987e-05 0.003680904231504245
204 0.00465933244237389 0.08353718627779205 4.26430642904619e-06 0.001880219651577919
212 0.00466218565853207 0.08356273393058666 4.040402629233034e-06 0.001639349027019232
220 0.004657511569815454 0.08352097346533549 1.35200937050137e-06 0.0009490950618518124
228 0.004666690827887891 0.08360345635743993 5.113299166964826e-16 1.609886390863124e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt3.dat <==
4 0.009168378560562089 0.1035636252040688 0.02503949285113188 0.2242189190368884
12 0.07635022855435207 0.379926014860811 0.01616804688404241 0.1526255377759584
20 0.007995397280591622 0.09569463952243007 0.009634552506627198 0.1177971809215393
28 9.517541998514917e-06 0.005784118761204216 0.007316519296788083 0.07777491711915341
36 2.731647814840822e-05 0.005392505282883153 0.016080657110143 0.1274861306932462
44 8.982052402918156e-06 0.00397332337461398 0.00707916024757863 0.08261275036589144
52 7.407391633674255e-07 0.0007851108769116877 0.007412005562922722 0.08199396399765635
60 2.496303374119223e-07 0.0005844169825719447 0.005973115548792751 0.06992704239093095
68 7.72199390641796e-08 0.0003073396267230244 0.00613896230462781 0.07074547094610284
76 1.646488561232203e-08 0.0001523097228304238 0.005725158464406311 0.06965586454569117
84 1.176129166920828e-09 5.494274567885427e-05 0.006255687497671219 0.0744499501448338
92 6.599555792284453e-09 8.367237430473295e-05 0.00579513982780484 0.06996198675164944
100 2.382386616314253e-09 4.962695650689852e-05 0.003219169792909539 0.05333682476517987
108 8.123979492000329e-09 8.016371673980061e-05 0.002971573134573952 0.05038099848942623
116 4.331053834456061e-09 6.753354211186391e-05 0.003959143983628528 0.0581736157815208
124 3.81627049901149e-10 3.046124282590768e-05 0.00373131827418288 0.05627695385897324
132 2.5500614754125e-10 2.235001698824846e-05 0.002630395921155305 0.04760870518952209
140 1.477419644176912e-11 6.580880496986907e-06 0.001360547020148819 0.03367457791467454
148 7.795038758548792e-10 2.631933566510369e-05 0.001307867971033361 0.03291653302548192
156 4.483983505190741e-10 2.057170472369307e-05 0.001144380659943137 0.03122940658376694
164 3.063172904695182e-10 2.112657277120178e-05 0.001462902588681888 0.03507211600588112
172 3.022547189785841e-10 2.078993406851026e-05 0.001504750899341074 0.03578236432991255
180 4.224829638382123e-10 1.942783651465163e-05 0.0009216656516636874 0.02879166867985006
188 1.72983319515407e-10 1.263735965206791e-05 0.0008639894774763418 0.02741339496424133
196 8.628257283640432e-11 1.088691634754113e-05 0.0005949027914620992 0.02338302335499076
204 4.922151373727546e-11 8.225583559173799e-06 1.839392018260254e-05 0.003996212487245465
212 4.23488535766885e-11 7.881879430460259e-06 7.992923763447859e-06 0.002721618240261625
220 3.870761472739627e-11 7.622544211827176e-06 1.688602150729356e-08 0.0002264421105567793
228 3.891076134913662e-11 7.633706049947619e-06 5.437697817440638e-16 1.918043524007373e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt3_u_10.dat <==
4 0.001045038627124022 0.06862541167472713 4.640379972204757e-10 3.445676319735469e-05
12 0.0002995566973498172 0.03559543976796009 0.004382547718501092 0.08498044063798771
20 4.862578375926957e-06 0.003077403869768958 0.006154655338640913 0.1015918822799253
28 4.147591568088548e-07 0.001031769657945159 0.0148957369612886 0.114365549290031
36 5.49729695114006e-07 0.001349370665018501 0.03385871477268593 0.1810404753766718
44 2.478276614124632e-07 0.0007947006427189152 0.01498897096439328 0.11826474050768
52 1.779163935086108e-08 0.0002012670562563379 0.00829127876521628 0.09022288645835541
60 2.708643907863487e-08 0.0001984824052145839 0.005098748625983352 0.07303975584506084
68 2.326108711848524e-08 0.0002378819948081201 0.008870602610160625 0.08624216389908845
76 2.372382519013133e-08 0.0002480095821875139 0.009129262670159901 0.08720083404357182
84 4.877815369051717e-09 0.0001060530057150899 0.005049176221096775 0.06613496938889607
92 5.179265957500824e-10 3.746309297048001e-05 0.001580245849649421 0.03809447940461574
100 5.191094557351628e-10 3.817959700525009e-05 0.001351780331083689 0.03571257991334209
108 4.19519827148889e-10 3.327713405543165e-05 0.001101205091780702 0.03198956459973812
116 9.53515544860644e-11 1.642614420349631e-05 0.000793666593514497 0.02676344522568819
124 1.63872602248888e-10 2.047890408718445e-05 0.0009031308101399684 0.02795726534758858
132 1.243006222203999e-10 1.89840917292905e-05 0.0008291032136019623 0.02681159098232444
140 5.840042204547728e-11 1.054861217841818e-05 0.0004847991862289135 0.02035819259498484
148 4.51882120357349e-11 8.071567580536509e-06 0.0001748589312387197 0.01201740380019212
156 4.957492315128182e-11 1.02334010532168e-05 0.0001994801272324712 0.01273892833905799
164 4.593119691141101e-11 9.090208505924124e-06 0.0001019325300907312 0.00952673075435273
172 5.768236206208433e-11 9.849433871611524e-06 5.461371435133958e-05 0.006672156492611658
180 7.310082206550474e-11 1.059708163619888e-05 4.513828235993069e-05 0.006356995883135319
188 5.291618968277379e-11 8.77565850254669e-06 4.226493636319885e-05 0.006182868366887861
196 7.123639300619567e-11 1.01583121838722e-05 9.085660763192859e-06 0.002910102560532035
204 6.462087917175749e-11 9.992001245962001e-06 6.540225265361909e-06 0.002361020867401864
212 6.653255766154202e-11 1.005193305703145e-05 2.851784291492616e-06 0.001403361515706081
220 3.336118732568509e-11 7.064696592617992e-06 7.847714070762762e-07 0.0007227990800304784
228 3.224109514611037e-11 6.949875347217471e-06 9.107007354133627e-17 8.728362366205999e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt3_u_25.dat <==
4 0.001400882348481194 0.07857175486152368 1.181850238726723e-08 0.0001738900166416979
12 0.0004632274989020855 0.04253444824951247 0.006222492261172385 0.1008695189809519
20 8.271903883669243e-06 0.004197600157101355 0.009043102907798976 0.1268077255773785
28 6.15335995523879e-07 0.001424657705662025 0.02875147050996548 0.1572064290121264
36 1.318621586961592e-06 0.002051311748870521 0.06267958014013501 0.2430161990365177
44 4.928755964459654e-07 0.001145646951890456 0.02698818585078933 0.1589355486264374
52 5.965474115071766e-08 0.0003657814439095297 0.01425845684089061 0.1198197939239848
60 1.15234117496747e-07 0.0004234404315837104 0.008690707823326618 0.09593697847125271
68 6.833812507584006e-08 0.0003585222406674582 0.01628661574438945 0.116653457586231
76 5.953461352885639e-08 0.0003694872679074201 0.01687626094903287 0.1182248895526794
84 2.737605458692575e-08 0.0002246280194455608 0.009211505562800692 0.08963978121305471
92 2.76590767819654e-09 7.361460896593286e-05 0.002898491860748893 0.05172328732913356
100 3.34217655986308e-09 9.109386204508851e-05 0.00249931854165382 0.0487036454674894
108 2.251589715143498e-09 7.520463258980925e-05 0.002028549327640709 0.04355296438279599
116 3.587985603104706e-10 2.780223563325634e-05 0.001515893587874144 0.03627492575605173
124 5.895877151859845e-10 3.510514147420096e-05 0.001643245717104592 0.03772077891948633
132 7.842258127289558e-10 4.300855521055524e-05 0.001518148845710148 0.03636910548136829
140 2.365735999790537e-10 2.252390512280655e-05 0.0008819254215897402 0.02764621081498253
148 7.355724911550707e-11 1.097570402430748e-05 0.0003398942019559025 0.0165598778496685
156 9.034038386549684e-11 1.4345503203117e-05 0.0003901597041499382 0.01757497717385226
164 6.922287756965594e-11 1.169702784498128e-05 0.0002010785279118399 0.01307373177218185
172 8.766503306702495e-11 1.253846844750939e-05 9.998873738475478e-05 0.00918440403282017
180 1.065448224298188e-10 1.296217753665729e-05 8.213270305047381e-05 0.008516029996479713
188 7.836870026022356e-11 1.087972507418655e-05 7.714635908514387e-05 0.008293506904673675
196 7.667777693898133e-11 1.05424644507579e-05 1.560399331414155e-05 0.003790783144369758
204 6.952449344699627e-11 1.044819047057999e-05 1.184718135474791e-05 0.003166084591702756
212 6.9680783652945e-11 1.034369849106653e-05 6.320717022113644e-06 0.002105925022304556
220 3.344440974478309e-11 7.073672863011637e-06 1.552186126346875e-06 0.001024005099438785
228 3.224024132228349e-11 6.952517504821287e-06 1.00232956856094e-16 9.57057921802118e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt3_x0_10.dat <==
4 0.001079452817042539 0.04540025413118931 0.0001268203042935141 0.008048686357023271
12 0.000282326187190574 0.02523651826259599 0.003529851552655639 0.07577102099595301
20 1.479091808164707e-05 0.00518534439082563 0.004960735736496372 0.08826526768028786
28 3.631013372553527e-07 0.0007836474532600946 0.008910978207527273 0.08938839357742179
36 6.891827866223387e-07 0.0009416594258975231 0.02149445975511416 0.1456962844060409
44 3.814457236013942e-07 0.0007092638339121216 0.009763937720776198 0.09538253965281862
52 8.247416095804487e-09 0.0001313812427943262 0.005507440406011782 0.07310794746540683
60 5.702383074476585e-09 0.0001167049563588485 0.003429354178068163 0.05984409191963103
68 1.083293255198129e-08 0.0001751555938782623 0.005664818679415997 0.06914263470460869
76 1.558664237037667e-08 0.0001957999041941605 0.005798589255569925 0.06977922653100888
84 1.623839465460065e-09 7.818265634496058e-05 0.003240707317063866 0.05296847011877226
92 6.789847097669538e-10 3.518445003258819e-05 0.001011451625722488 0.03048250857253998
100 1.812775570498668e-09 4.358552727357079e-05 0.0008597224056960951 0.02848029283133624
108 1.252738859998449e-09 3.655510098710124e-05 0.0007049371850142533 0.02558308942797027
116 8.309525794173785e-11 1.187581175221553e-05 0.0004934332774632411 0.02139688950928287
124 2.424113723829251e-10 1.882001906894359e-05 0.0005849613783589544 0.02253492816073943
132 1.560850426358829e-10 1.870521937519243e-05 0.0005339471566341161 0.02151252240124968
140 2.100031524844914e-11 5.994528479380534e-06 0.0003149078098404767 0.01634879150158741
148 3.671393004388223e-11 7.045695932905716e-06 0.0001083858321904649 0.00955154399360314
156 3.531936109556462e-11 8.434693567593854e-06 0.0001224613981565124 0.01009978047727245
164 3.695247322257264e-11 7.941275943945669e-06 6.234313775859763e-05 0.007583457045530873
172 4.57762954527485e-11 8.616681624662448e-06 3.618416694072504e-05 0.005353033976418509
180 5.991457292838834e-11 9.507622454218989e-06 2.919000338880014e-05 0.005146625760930057
188 4.321994805315743e-11 7.843158479126089e-06 2.72550701333878e-05 0.005000087528935548
196 6.934917243014417e-11 1.002499475344365e-05 6.129435293659667e-06 0.002402021600770743
204 6.223240243541987e-11 9.765164902919565e-06 4.252832977662095e-06 0.001906822528214391
212 6.520557059274054e-11 9.924232561520085e-06 1.635686021823771e-06 0.001059433663528342
220 3.332245754930629e-11 7.06036699993362e-06 4.811679921676337e-07 0.0005631052913612766
228 3.224187936112691e-11 6.948542753182352e-06 8.571133314706762e-17 7.779857758016817e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt5.dat <==
4 0.2321042448704614 0.5135434973223489 0.005938945570023965 0.1057409624580041
12 0.2962965778952871 0.4333690328892246 0.005249770442611 0.07816540775238578
20 0.03890805548367422 0.1600327407507742 0.009399315119066545 0.08973481876105371
28 0.0001664009356566779 0.01180229668395283 0.0006953350482551075 0.03244755755469897
36 0.0001247400983467059 0.009527137542099329 0.004237385291291429 0.05693961927129221
44 1.236232179065259e-06 0.001664555414887747 0.005191332784022684 0.0608878069437786
52 1.817867463320691e-06 0.00118669877003752 0.002787964504966091 0.04727999419959183
60 3.523255601033648e-07 0.0006359254192931374 0.006736447891356153 0.07293262110250232
68 6.039104065724664e-08 0.0005373052556802982 0.01038480109044337 0.08643021494308645
76 5.935085564817083e-08 0.000473319713104825 0.003177920204460589 0.04875653460029383
84 5.86492567043142e-08 0.0002187482522701956 0.001196460867748782 0.03314373762456668
92 7.970086926545557e-09 0.000111598742124297 0.001547892367711556 0.03839898793376229
100 8.702067899482494e-09 8.92742440381511e-05 0.001640962809628057 0.03555319428465598
108 4.750036391058908e-09 0.0001060306704778746 0.0004716357352073731 0.02105133170024831
116 3.782944439822502e-09 0.0001061756776969958 0.0004652630124641423 0.02085795139250446
124 1.431300794982604e-09 3.386077037959012e-05 0.0002624872233831854 0.01566838335538911
132 1.01104414902117e-09 2.953037124253655e-05 0.0001272408987367137 0.01002384287858593
140 8.875033815609535e-11 1.653440001403439e-05 5.80467167335076e-05 0.006715150338281628
148 5.850201583168812e-11 8.465954138614507e-06 4.379583786270167e-05 0.006091742786244358
156 2.870478845986506e-11 8.57180380720024e-06 5.482334376494725e-05 0.006566137227328239
164 1.073704182335797e-10 1.104182866118464e-05 4.424391288415468e-05 0.005752663763452626
172 1.330126601633749e-10 1.009934751161623e-05 1.864418670477491e-05 0.003895479134121249
180 2.239042595559907e-11 5.265626693784498e-06 1.158095372824814e-05 0.003270582714193893
188 5.791946569736165e-12 3.288872408635513e-06 1.279399186019709e-05 0.003345368717100783
196 2.172974844238704e-11 5.446923412755211e-06 1.139419887955464e-05 0.003031088900933288
204 2.071336410926084e-11 5.306529455406661e-06 6.753237877365117e-06 0.002234729944019076
212 2.429370526580718e-11 5.76130505702821e-06 3.046273483060824e-07 0.0005075809564801803
220 1.586613210253213e-11 4.858336877244795e-06 3.519329314249115e-07 0.0004866418780709036
228 1.54309638998923e-11 4.806686845437724e-06 1.81401394756922e-15 3.433717821188509e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt5_u_10.dat <==
4 0.001045520060533515 0.06862236079940809 3.396196126531579e-11 9.319022647114039e-06
12 0.001003534992258876 0.06608640213906591 0.0007224474453402298 0.02254969838520582
20 0.0004580401736273509 0.03857918845462205 0.007675897850076567 0.0880026067075812
28 1.333741683992477e-05 0.006999422490050478 0.008705992868004045 0.1054423100948143
36 2.437146547691956e-06 0.002253386637898203 0.01231427481998623 0.09370756343597741
44 2.158287494035118e-06 0.002113044858733648 0.013505758811584 0.09522323353500672
52 4.563346831327623e-07 0.001022593430979768 0.008654359320074544 0.07774427245074866
60 7.323773147858169e-08 0.0003271770848627398 0.01433203365368908 0.1065864559015859
68 2.797927824810915e-08 0.0002095326264801578 0.009240865282264111 0.08803277526336661
76 2.782109146836744e-08 0.0002250396137424282 0.007253065125763441 0.07728713065413184
84 1.198693003175181e-08 0.0001598866245564601 0.002440113031600212 0.04741579919031613
92 4.659933068329437e-09 0.0001005679367795942 0.0008022115110799487 0.02904099882136413
100 1.891412114729184e-09 8.245562198938572e-05 0.001011440557138236 0.03170579270630469
108 2.460983592199069e-09 9.28582118366883e-05 0.001340164541401239 0.03576778246967116
116 8.693088097782513e-10 4.354320301391823e-05 0.0002651757522515975 0.01585293993425796
124 7.783047427450771e-10 4.08299225602704e-05 0.0002042011739259608 0.01384284009785142
132 6.887072719595636e-10 3.865873182329338e-05 0.0001438689006020961 0.01141342548033553
140 4.543549306824133e-10 3.194718336985147e-05 0.0001449812364394949 0.01137322597768609
148 2.27572594241214e-10 1.665631081770869e-05 4.282204455008803e-05 0.005675397147603345
156 3.33488501279032e-11 8.229917201507675e-06 3.401028342017678e-05 0.004903009202581909
164 1.32758900107524e-10 1.374844471246917e-05 1.965616826492045e-05 0.004595709186574704
172 1.137543435251723e-10 1.370041877368777e-05 2.049681995892701e-05 0.004685432248076937
180 1.02641996314778e-10 1.398249489348302e-05 1.651761803758264e-05 0.003880308952993961
188 8.272534259452164e-11 1.270215580762013e-05 7.190495625487071e-06 0.002461444720625261
196 1.098336162592753e-10 1.263675404450382e-05 5.362110054962088e-06 0.002255854273690128
204 7.646536403546349e-11 1.046548568428562e-05 1.568975213466797e-06 0.001113313908697067
212 1.307097202259385e-10 1.366295334337408e-05 7.909854881536057e-07 0.000795106007313473
220 4.630013255704429e-11 8.338889211145784e-06 6.052484445805145e-08 0.0002140500242981958
228 5.861475870723609e-11 9.370328096114378e-06 2.517538280600309e-16 1.363837720536054e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt5_u_25.dat <==
4 0.001413430253448249 0.07865964468032827 6.749716786188208e-10 4.154063257999496e-05
12 0.001363215157991205 0.07593699443321844 0.0007754792538021295 0.02769072509261317
20 0.0006382395415191421 0.04454667943435942 0.01056288231691702 0.1088626389495519
28 2.128126995947475e-05 0.008150148068235552 0.02054677879472903 0.1515952669119489
36 3.26575967707436e-05 0.007827420026057741 0.02403971191487005 0.1314068105515569
44 2.386982461654407e-05 0.006575997430430469 0.02340186945268955 0.1278089395940549
52 3.366812783527671e-06 0.002369189173913711 0.01433682290076522 0.1043705684633727
60 5.057522954878475e-07 0.0008952928926815318 0.02566171088283887 0.1427280574540519
68 2.062424437559044e-07 0.0005826275079972021 0.01717316271228452 0.119579695694872
76 2.165986932304551e-07 0.0006259276605171671 0.01357943030175955 0.1053571213941283
84 1.437198973628897e-07 0.0005422770426926071 0.004324355852776938 0.06375127256622792
92 7.026469250112798e-08 0.0003717051224159107 0.001387961788831671 0.03869925492260773
100 2.187828229853508e-08 0.0002098352985853147 0.001758568281940772 0.04221565625140677
108 1.346795564250072e-08 0.0001514132403213075 0.002385554676702483 0.04790359579429504
116 9.740503719383667e-09 0.0001376831660562239 0.0004977204873502368 0.02140769673275544
124 7.422508197471935e-09 0.0001224890846702742 0.000375320306277963 0.01867044250974059
132 6.622405812427869e-09 0.0001170135262689165 0.0002935146614660427 0.0161129146242015
140 4.969513948446982e-09 0.0001008870383523153 0.0002979051721933205 0.01609797465267548
148 1.865056238178615e-10 1.848544103255634e-05 8.261712530391554e-05 0.007784360609998764
156 1.306701392104795e-11 9.04176720428751e-06 6.737494066014312e-05 0.006837408459747563
164 9.25696391869936e-11 1.170015646012601e-05 3.524681444128086e-05 0.005994895591379334
172 1.704525465824841e-10 1.767544312070157e-05 3.234387079580031e-05 0.006056429197617508
180 2.273996364672564e-10 2.112693425004863e-05 3.208021880987241e-05 0.005090370372930586
188 1.745132159577949e-10 1.877884536893859e-05 1.221178647914726e-05 0.003236656973293561
196 1.004226745566062e-10 1.198562132564973e-05 8.806032618354246e-06 0.002948987585948526
204 7.4549155831975e-11 1.023459559457152e-05 2.965347111361806e-06 0.00151414616414558
212 1.253942287706991e-10 1.330988775993802e-05 1.340212902195508e-06 0.001024565113897369
220 4.635120170638905e-11 8.356710232693132e-06 6.016686733138334e-08 0.0002181863315173782
228 5.861335253489587e-11 9.376367634317262e-06 2.926563901931133e-16 1.568494767401063e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt5_x0_10.dat <==
4 0.0008200548955550597 0.0599974315761127 6.351426133939496e-06 0.001812574903077513
12 0.0007768070873410852 0.05749182219117799 0.0006122138921149613 0.02056155486065792
20 0.0003542205786744751 0.03313191964293738 0.005983035271580136 0.07486406913759458
28 9.93038892727846e-06 0.006157702704748136 0.004436751758986972 0.07997500681809422
36 2.331844891052614e-06 0.001590620626483741 0.007705673762129129 0.07279822983782203
44 9.748576553211326e-07 0.001340313085240741 0.009069917098369811 0.07747799512614462
52 1.806262100943165e-07 0.0008985706457016462 0.005996182250227722 0.06393441049595472
60 1.525338454225469e-08 0.0002251940694564247 0.009339667601175728 0.08636687750131822
68 5.787885922204787e-09 0.0001395255480560742 0.005838426144984322 0.07030078549257723
76 4.371046961030097e-09 0.0001174633306821882 0.004560446862017987 0.0615804501506888
84 1.030960236926645e-08 0.0001414616652675171 0.001595399001397777 0.03818793120519826
92 5.590346735416799e-09 6.906570559328529e-05 0.0005300648823165458 0.02350639647824759
100 2.785391615327854e-09 7.365162268779812e-05 0.0006649517295777315 0.02566928187124673
108 1.459874327379902e-09 8.384081010692768e-05 0.0008709680294356504 0.02886866747619998
116 4.368193017250389e-10 2.709129303202218e-05 0.0001654826798873425 0.01269110297747944
124 3.051976654748392e-10 2.411478856778615e-05 0.0001304895772031766 0.01112162036155873
132 2.815059511646613e-10 2.29055609870521e-05 8.304601545387767e-05 0.008802503271924778
140 2.012042711769756e-10 1.917470947443434e-05 8.319654720220435e-05 0.008756082284540834
148 2.758569239230815e-10 1.760260099592514e-05 2.681938978670608e-05 0.004538492148743023
156 6.028281267204083e-11 8.52593924349776e-06 2.067746279567984e-05 0.003868383969922728
164 1.612098993040643e-10 1.510284594674616e-05 1.28794732227051e-05 0.003794988987736669
172 9.166867785666816e-11 1.185290933269911e-05 1.481431111140662e-05 0.003894645232441762
180 5.572463354696474e-11 1.016379574059201e-05 1.114715475078295e-05 0.003193249492152939
188 4.714876764503223e-11 9.43256384022817e-06 4.981091216323918e-06 0.002024633393340469
196 1.142312159515772e-10 1.293087865317233e-05 3.779057124566362e-06 0.00186251035409879
204 7.7312873186509e-11 1.05764887887716e-05 1.005177409477447e-06 0.000898740286062516
212 1.337766134073607e-10 1.38658377415446e-05 5.702988805022932e-07 0.0006650994269103983
220 4.624310941298668e-11 8.330832104164188e-06 5.385262488609143e-08 0.0001996369069272586
228 5.861552629214054e-11 9.369290430161215e-06 2.317520815837237e-16 1.231145463354011e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt7.dat <==
4 0.936072019141043 1.116758823489299 0.01055220612954686 0.1383073937650063
12 0.264260040952633 0.4093343679177326 0.00719643406223299 0.09015143997707065
20 0.05133300919082505 0.1933325788575138 0.01001184453842408 0.09733027328590482
28 0.0001290953974277368 0.01011380769177084 0.0006493661544161143 0.02982357162290383
36 9.452688383521451e-05 0.008235327881551679 0.003864812030239897 0.05226441636043422
44 1.036213557216584e-06 0.001675986987162315 0.005642774173848848 0.06319158918436441
52 9.682827202838019e-07 0.0009644995060402728 0.002896529287650842 0.0477069586392489
60 6.230577767524855e-07 0.000673115814112446 0.007156290663989441 0.07262486676296076
68 6.024339301848125e-08 0.0004143912267142724 0.01204830884145723 0.09285812905435997
76 5.510398333830113e-08 0.000296514651972668 0.005575324094921495 0.06512673784185852
84 6.762750720548302e-08 0.0002375187642558174 0.001147668153592491 0.03597339967582269
92 1.21848591409879e-08 0.000125144825098733 0.001237174823318431 0.03304114950771742
100 9.76273180218416e-09 8.944153867140869e-05 0.001664918489612189 0.0360136027719119
108 5.629653058326389e-09 8.991553627968329e-05 0.0005119640169482779 0.02210008457048795
116 4.216311875164197e-09 9.64043427273964e-05 0.0003501936380141058 0.01777253230530151
124 2.210086341967548e-09 4.356575383335226e-05 0.0002660860429697633 0.01609058364326188
132 5.297110252479319e-10 2.161705416225956e-05 0.000160323019080076 0.01189231392616508
140 4.039665783944178e-10 1.898337154981888e-05 0.0001491086167843046 0.01117312747496513
148 1.635284289942001e-10 1.163439203555328e-05 6.887419415061454e-05 0.007720490153946491
156 4.545723890583779e-11 8.886750760161988e-06 4.559251879232617e-05 0.00579704345427734
164 4.938208999281093e-11 1.318835911368055e-05 3.638347923210505e-05 0.005232484721829689
172 2.373573274918588e-10 1.471467323943543e-05 2.146274842819383e-05 0.004291866672443412
180 7.621118637208631e-12 2.881859515913021e-06 1.864919087015894e-05 0.004096777951062558
188 3.042297202710377e-12 2.171011031393277e-06 1.845135813847806e-05 0.00392467784983408
196 8.00406337146625e-11 1.042341821078097e-05 1.199642296410228e-05 0.003157483476570855
204 1.340864669708441e-11 4.294140203864316e-06 2.725521693515361e-06 0.001435109509876353
212 7.195502539528066e-11 1.02998435185242e-05 1.075049509414879e-06 0.0009952795344594367
220 6.932421441933232e-11 1.018308747324781e-05 3.742184023955823e-07 0.0004993037449856352
228 6.869510186732192e-11 1.013995226450959e-05 5.639722489365066e-15 5.742556996590764e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt7_u_10.dat <==
4 0.001046369987110982 0.06854358365448254 1.863589493935301e-10 2.182681917772822e-05
12 0.0009986180874330466 0.06556442842807053 0.0005701234204112631 0.02383318663917222
20 0.0004882072117807541 0.0398070357940723 0.009049623223206084 0.127704098571455
28 6.442997132697885e-06 0.004952053774357257 0.004143444791180715 0.0745042246249692
36 1.998806841105595e-06 0.001848086994639342 0.01028517962762548 0.08391306372158303
44 1.737495847926999e-06 0.001812520888857971 0.01165656518396371 0.08884577693985984
52 5.788379195783802e-07 0.0009571076388339428 0.008294588506850178 0.07929326709074858
60 9.263351403086599e-08 0.0003969744268994546 0.02588277168636878 0.1434834424847491
68 3.534412806649577e-08 0.0002352995139349723 0.01384179189773539 0.1063564249828961
76 3.542277931933359e-08 0.000261937631503617 0.008531992678611145 0.08354405891045202
84 1.386566650447374e-08 0.0001591289399267559 0.005382347407967293 0.06710408137119017
92 3.21885905169221e-09 9.333304947434229e-05 0.0007387187663709291 0.02715749159168257
100 1.270455355276798e-09 7.66272633860865e-05 0.0008709396240505807 0.02950876814327086
108 1.627220571632923e-09 7.442945965996373e-05 0.001223087624570817 0.03418800028174007
116 1.043401388531711e-09 4.927845853419655e-05 0.000365120920513165 0.01844377351230286
124 5.927422769743712e-10 3.472421978090168e-05 0.0002721654243849557 0.0157326776459954
132 7.935767543922378e-10 4.149148262788671e-05 0.0001782154512016448 0.0124652370522782
140 5.895954915501188e-10 3.524808034427451e-05 9.194388554322481e-05 0.008844289461317878
148 3.935132083721748e-10 2.589388682938676e-05 5.90249385577987e-05 0.006516213668795956
156 3.569302371481506e-11 9.364381814425116e-06 1.881330385349078e-05 0.004534673097295272
164 2.138830045005631e-11 6.444747725264932e-06 1.674925036755835e-05 0.003745047320039108
172 5.681867851961201e-11 9.860006954909295e-06 1.477956076509192e-05 0.004597438104487317
180 5.46758380921483e-11 1.084622139879698e-05 1.585467868243225e-05 0.003755397566005625
188 4.878942041341306e-11 9.927036023427149e-06 7.480337594678791e-06 0.002568073774762869
196 3.416767064233978e-12 1.969157858994208e-06 6.620876455258248e-06 0.002413685830828571
204 6.901382192068894e-12 3.056419399349863e-06 1.119864640744648e-06 0.0009535622009692046
212 7.344960731794548e-11 1.031107642068818e-05 8.771713126993336e-07 0.0007961454924034772
220 4.245256754237947e-12 2.539706664084207e-06 9.738290258071711e-08 0.00026520190933077
228 4.33589846241001e-12 2.549360778481002e-06 4.146710777866011e-16 1.745250988172131e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt7_u_25.dat <==
4 0.001447036377058549 0.07872087714754139 2.29889051153693e-09 7.665603438167246e-05
12 0.001387644854768654 0.07551231652136048 0.0005985335334734473 0.02950580323675833
20 0.0006909411215105719 0.04612491807681574 0.01422272192919957 0.1602469790689622
28 9.234965288384208e-06 0.00577536036259696 0.01001576471638571 0.1083776272533574
36 2.060929324715091e-05 0.00608961276593023 0.01951189609779038 0.1164784298638787
44 1.667179531248591e-05 0.005422791502700974 0.02025908973293706 0.1191978608082525
52 5.703471649220804e-06 0.003169344437062183 0.01457183902694359 0.1095527027221285
60 8.088205100056745e-07 0.001173399799349717 0.04576776750727878 0.1919626788239706
68 2.437008244457311e-07 0.0006398355909058573 0.02563092836905037 0.1440634117729134
76 2.972725886628374e-07 0.0007331810204815881 0.01593085579167838 0.1137360415432999
84 9.407857865947589e-08 0.0003806244837822881 0.009980791997613016 0.09089391892467391
92 5.674443640015779e-08 0.0003356374023808506 0.001344487894213894 0.03602527953357104
100 9.871156283984135e-09 0.0001372645266921602 0.001504550544638735 0.0392391245337792
108 1.987145691014099e-08 0.0002053971193287651 0.002176332682820521 0.0458353637604938
116 1.224640613705996e-08 0.0001566834858022226 0.0006731276635872452 0.02489180787185008
124 9.257124198850134e-09 0.0001398329957598143 0.0005054345819469618 0.02125854050978937
132 9.42866087211062e-09 0.0001428117961594921 0.0003608410091495155 0.01756686610095548
140 6.891239610491892e-09 0.0001196108844139232 0.0001920016395126929 0.01264256036927469
148 1.093077069933656e-09 4.464251297786603e-05 0.0001150169802323163 0.008967967134693389
156 1.959944519146417e-10 2.151802196026509e-05 3.4680622250102e-05 0.006169841063285997
164 4.744402266321523e-11 1.026722229813259e-05 3.440113783594605e-05 0.005146796458271985
172 9.573097136172739e-11 1.31024879022057e-05 2.76704368316873e-05 0.005936167053689934
180 1.736916381759821e-10 1.917782525318046e-05 3.409411993831619e-05 0.004921106922818774
188 1.174633121233975e-10 1.555635121963661e-05 1.251222607325579e-05 0.003378435784630485
196 1.993327634539625e-12 1.324967909610564e-06 1.146172002502087e-05 0.003170344289117999
204 7.002324485384957e-12 3.038142554423473e-06 2.139777045776256e-06 0.001295390667220842
212 7.320025415874664e-11 1.028913278133814e-05 1.449720443180271e-06 0.001028208609135772
220 4.315167182349419e-12 2.573865135691022e-06 1.125672655351294e-07 0.0002882013965932462
228 4.331772656958906e-12 2.55318615227651e-06 1.188068389641098e-15 2.84986644283336e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_bt7_x0_10.dat <==
4 0.0008164098168321437 0.05939691996199903 1.007820772386666e-05 0.002331480074113212
12 0.0007648940699705752 0.05647091823223915 0.0004700788688014258 0.02159367839393767
20 0.0003762701583693625 0.03375658208043575 0.006446813579351912 0.1076506528262149
28 4.891431475026468e-06 0.004356931790652663 0.002083564857249344 0.05610577965334773
36 1.398618882722875e-06 0.001546673723752168 0.006305431990724529 0.06577057635986017
44 6.527719469146111e-07 0.001301279573691527 0.007808485865628025 0.07231253564701134
52 3.574175398990824e-07 0.0008104516908580273 0.005604939901196015 0.06353877653163087
60 2.163488655853799e-08 0.0002086438063058083 0.01703651851660935 0.1163918909585941
68 6.949826426994685e-09 0.0001637660659525864 0.008763826756362244 0.08507127551403126
76 3.361859716027709e-09 0.000109053466595288 0.00537931053627047 0.06663658190156352
84 2.878972378294533e-09 0.0001415946675189517 0.003407721252315274 0.05372217012342895
92 7.236092439271048e-09 8.162606683503881e-05 0.0004733974874379624 0.02205095404216395
100 1.697939182335642e-09 6.901990507657274e-05 0.0005750667059176217 0.02390798696075336
108 2.632950846393779e-09 6.603133423155327e-05 0.0007969956090146482 0.02758751833160911
116 5.438214347939561e-10 2.975228994550605e-05 0.0002326206512980368 0.01481113336379236
124 1.109027578827815e-09 3.43647172660333e-05 0.0001737953225954116 0.01263275073009007
132 7.584676378562173e-10 3.018219552597401e-05 0.0001047921647120096 0.009650127013159038
140 4.490850795808547e-10 2.40602530325873e-05 5.516445871537966e-05 0.006757977549940564
148 1.838219794592969e-10 1.651479277819945e-05 3.676405981247192e-05 0.005203727424831328
156 1.298604022883834e-11 4.661181034038009e-06 1.171551671822753e-05 0.003600606959377473
164 1.278376898946759e-11 4.643608859655757e-06 1.110231745708897e-05 0.002983813338950148
172 3.998092165385005e-11 8.140256798849776e-06 1.098531892173813e-05 0.00382516884059303
180 1.834621194883553e-11 6.39440726146745e-06 9.781690356028059e-06 0.003092008991291584
188 2.428210405732715e-11 6.93637411286474e-06 5.195656891392688e-06 0.002111498574777659
196 4.232801725792939e-12 2.318602912332324e-06 4.53981756285849e-06 0.001991284558683581
204 6.832552346028838e-12 3.066708301080467e-06 7.421378098438846e-07 0.0007716802872826944
212 7.349968069182662e-11 1.032205373086015e-05 6.349424583060635e-07 0.0006648272106233311
220 4.199567747630882e-12 2.520278645334884e-06 8.118084207366178e-08 0.0002405154127864684
228 4.333971250444199e-12 2.547383373574519e-06 6.601826258329477e-16 2.145963340360879e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod.dat <==
4 NaN NaN NaN NaN
12 4.417868694469971e-07 0.00107939269736157 1.325970592357749e-05 0.01086333975170928
20 2.530397631802419e-12 2.803139941054411e-06 1.948248027749323e-08 0.0002141568546405459
28 1.095680083353479e-13 5.064387691433581e-07 1.377216947845322e-10 2.199434366567665e-05
36 2.172586909854316e-15 1.16867033828072e-07 1.454037079974427e-12 2.856788303917668e-06
44 3.864921546167116e-16 6.110584838125988e-08 1.834796508292002e-14 2.830369352224693e-07
52 4.089994999736581e-16 6.106838501551692e-08 1.850873315134516e-14 1.19016448252296e-07
60 3.851064263626141e-16 6.165458099616217e-08 1.394586251502465e-14 1.156771094468212e-07
68 4.038252992194784e-16 5.835232208539765e-08 9.844495367925754e-15 7.394160650431303e-08
76 3.725107025971531e-16 5.993493479294898e-08 5.998790351521341e-15 7.442656313472185e-08
84 3.439717839558385e-16 5.955178083993928e-08 1.196465560646077e-15 3.895868594394614e-08
92 3.315105435145066e-16 6.029330279488931e-08 9.718030589208008e-16 4.117219498667168e-08
100 3.081433789201801e-16 6.036758382066409e-08 5.871186481207363e-16 2.663378850797926e-08
108 2.963828137460231e-16 6.092588966666312e-08 4.742300654973679e-16 2.705710544503859e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_u_10.dat <==
4 NaN NaN NaN NaN
12 7.401948921865063e-05 0.01317848345328487 0.004244119255334676 0.08922493696551803
20 NaN NaN NaN NaN
28 0.008672982538289711 0.134351671161939 1.016309299445681 1.513358624486571
36 0.001748284810011139 0.04523037932056218 0.6251564711526716 1.020768863957371
44 0.001348693778058662 0.05211755759598624 1.709734693628121 1.680866424889892
52 7.606590165052269e-05 0.01100944803425952 0.07834170931532546 0.3473101650333078
60 0.0001241635379584479 0.01363567175363256 0.1440767218026722 0.5219881262160821
68 9.558031192601207e-05 0.01369677580651674 0.05617305324180596 0.2802861053284611
76 4.311979358779748e-05 0.008977319471825673 0.008224353428260868 0.1108417655046098
84 2.080723213092725e-05 0.007163783162337012 0.005839437336062784 0.09338462799260971
92 1.094850881466897e-05 0.005555585023278464 0.00190486666684603 0.04664108342895079
100 2.257427339852585e-06 0.002721152050590092 0.0007390324190985302 0.03477951626994047
108 1.584355017498361e-06 0.002222177548621751 0.001015692758080949 0.03882764297997032
116 6.883035461628888e-07 0.001554788762163639 0.0002722804033769849 0.02245555915586284
124 4.486669035938562e-07 0.001201576327864995 0.0001033696277880079 0.01409170531580239
132 4.180855243156871e-07 0.001107434050987788 0.0001122550036287379 0.01562953712607329
140 1.278315088341097e-07 0.0006051773203914479 0.0001221540831525064 0.01255208892797821
148 9.835721211319905e-09 0.0001660582323510518 7.82361582631208e-05 0.00955408665017865
156 3.802541465169211e-09 0.0001104433073075839 0.0001258151264715854 0.01232727929793276
164 5.584601860124257e-09 0.0001041890596971129 7.054949985099358e-05 0.008832978358807919
172 9.51361358358646e-09 8.782831167231109e-05 9.190439483182197e-05 0.008448106453786686
180 6.25233523362403e-09 8.474858390039586e-05 3.941555262675521e-05 0.006800720637260893
188 1.132592094186813e-08 9.817486178897994e-05 1.819275365476373e-05 0.004479618650092831
196 7.151908072352284e-09 8.163575032105186e-05 5.412885401234298e-06 0.002381380125189625
204 3.785343794498807e-10 1.602413024315297e-05 5.205855789073126e-07 0.0007135472169532697
212 1.252926917535983e-11 3.694921286268027e-06 2.60966329432129e-08 0.0001579835184867262
220 2.210429006121604e-11 3.730335444096511e-06 4.013507145487066e-09 5.969248607928801e-05
228 8.19323914327708e-16 1.740187478560529e-07 2.541680331807434e-17 4.296849764884314e-09


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_u_15.dat <==
4 NaN NaN NaN NaN
12 0.0001708174178333865 0.02182416460210757 0.009550450823813365 0.1700775259652223
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 NaN NaN NaN NaN
52 0.000159124818280265 0.01622928993673201 0.1447160480832937 0.4265269632501776
60 0.0002947119635384085 0.02155178198030505 0.2940188135809676 0.7417559834429186
68 0.0001958281510431754 0.01946683010386474 0.1146179288776936 0.3946533379660735
76 9.474771557038762e-05 0.0132936361255438 0.01835676246796976 0.1643259589074263
84 4.497737863387878e-05 0.01055507360948393 0.01248888781726091 0.1356905037219949
92 2.349840371943173e-05 0.008146698068964842 0.004399035847940064 0.07012673963891958
100 4.618114621454262e-06 0.003912474628162244 0.001652265282377805 0.0520305583147318
108 3.31486004075064e-06 0.00323707277621077 0.002245954861589653 0.05758226334381589
116 1.438202793703281e-06 0.002246253750735061 0.0005962671836115585 0.03333683436102119
124 9.391389705776413e-07 0.001701072013178706 0.0002311379802481145 0.02090111592755917
132 8.788209353701949e-07 0.001610976419298193 0.0002432051039558119 0.02302995913163319
140 2.703830023472381e-07 0.0008831725995390727 0.0002669617996419887 0.01850706623015319
148 2.038056830892128e-08 0.0002316983779477866 0.0001820248586850369 0.01411900384107945
156 7.457483302430222e-09 0.0001539340807066303 0.0002885026773997394 0.01866293113202555
164 1.24414357544719e-08 0.0001564713811719187 0.0001607378282926494 0.0131147107699443
172 2.108947812325862e-08 0.0001288982793954396 0.0002073066913744005 0.01271506094036767
180 1.400717950426264e-08 0.000127792624635692 9.072231259893733e-05 0.01033510492233081


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_u_25.dat <==
4 0.05516650027715578 0.3660701085435876 9.232473300795855 6.441278020354487
12 NaN NaN NaN NaN
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 NaN NaN NaN NaN
52 0.0004381355124180952 0.02666419625473404 0.2352382861091669 0.6128597593855849
60 0.0009124398216097709 0.03903929761861136 0.6716702379321391 1.087463425063895
68 0.0004707228146189621 0.02994806065709588 0.2550731458428324 0.5878302542827283
76 0.0002517245993944344 0.02160168244510619 0.05030991598675934 0.2677254513012878
84 0.0001155964645547565 0.01697933136519714 0.03095687746910587 0.2105658817885211
92 5.893859608611441e-05 0.01291341136356428 0.0128642846170268 0.1170156691045561
100 1.048833845626104e-05 0.005940092614407533 0.004488234763311894 0.08577785107577585
108 7.888795448353642e-06 0.005067041344839485 0.006003590087288193 0.09355595384671656
116 3.427112960424549e-06 0.003453166815496456 0.001624464009133901 0.0543832829932005
124 2.294664577182608e-06 0.002486068264633712 0.0006788598019061944 0.03398742765544716
132 2.110784187796043e-06 0.002513988495097319 0.0006209668357572205 0.03690264027269541
140 6.580087702557128e-07 0.0013864050546184 0.000697088748042484 0.02973920737438185
148 4.963010913357661e-08 0.0003239455203991604 0.0005428117186483256 0.02272061295780214
156 1.588642857150936e-08 0.0002138386510388557 0.0008312870983026422 0.03165407632849593
164 3.350993891226721e-08 0.0002599947210408793 0.0004581066132931565 0.02139209870753622
172 5.712631472436969e-08 0.0002058295164677482 0.0005784407932524998 0.02133119407042616
180 3.89639829835132e-08 0.0002157732579051164 0.0002636360203079818 0.01767750818949609
188 6.722148094365712e-08 0.0002297129588813007 0.0001234678200368046 0.01185108548293279
196 4.355353219748311e-08 0.0002045839468833854 3.320576472726082e-05 0.006002949560859783
204 2.158842844005675e-09 3.901012923357428e-05 3.319442392295765e-06 0.001853960069513994
212 8.872886257482618e-11 9.607913883158403e-06 1.623662955294147e-07 0.0003930695217509994
220 1.544316658649895e-10 9.846130635704498e-06 3.262160478761809e-08 0.0001431289132165503
228 1.06100334068001e-15 1.543120813352061e-07 2.199383571128491e-16 1.197849575085286e-08


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_-1.000000e-01.dat <==
4 NaN NaN NaN NaN
12 2.004498450843636e-05 0.004202362970355367 1.311505970885391e-05 0.01086046289339371
20 1.969959273869079e-05 0.003205682323983439 3.875145816073113e-07 0.002410583972526803
28 1.970646249244621e-05 0.003363863140371404 1.408976209006531e-05 0.004815912643421738
36 2.062799293717692e-05 0.00352864449165935 2.77745214666123e-05 0.0100145677608181
44 2.029021688068337e-05 0.003452659149785653 5.600447417023679e-05 0.009594060310457841
52 2.018653478566715e-05 0.00330782567766974 5.948489820964828e-05 0.007595346173335793
60 1.911712263414515e-05 0.003339818275422957 0.0003018939744777881 0.01417214406075484
68 1.90901210198128e-05 0.003265765010256327 8.190263222070017e-05 0.009999661550896821
76 1.898141890200837e-05 0.00333394400999909 4.403836170818353e-05 0.006033137779193565
84 2.102192479576545e-05 0.003601913304081883 5.152640976778526e-05 0.006876757106561326
92 1.851781276643473e-05 0.003266125300131595 4.161543004717713e-05 0.004929426612467536
100 1.967741440050899e-05 0.00337043795979719 6.181577561912725e-05 0.005572272678274537


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_-1.dat <==
4 NaN NaN NaN NaN
12 0.001964022594757854 0.03231199342735813 1.216111715258896e-05 0.01084131139806765
20 0.001969916220197566 0.03203922218426536 3.65826369678876e-05 0.02227338353095099
28 0.001969803507572283 0.03363543987306628 0.001446938616918423 0.04897584559344148
36 0.002054472864538637 0.03531580648275146 0.002964625093877924 0.1031840485444255
44 0.002026450236060282 0.03453844408938789 0.006226484842471958 0.1002667757577307
52 0.002017585511277585 0.0330760671590089 0.005798065949527084 0.0747765157145025
60 0.001908121196483716 0.03352771436863122 0.02892864452080355 0.1382640013488976
68 0.001908156876599486 0.03262805520475265 0.008623143380296695 0.1029521368704716
76 0.001897754762858777 0.03333336450872926 0.004584033595660982 0.06162098556399198


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_-10.dat <==
4 NaN NaN NaN NaN
12 1.308730568331178e-06 0.003152470731303451 1.288983242530992e-05 0.01837134366701831
20 1.933752722562979e-06 0.004520048270758777 0.0003657894044540839 0.0715058224701477
28 1.761874849566614e-05 0.007058720346061649 0.01544440950651163 0.1628143163611788
36 4.965787130008774e-05 0.01257448966940948 0.04115312429383039 0.3528215033174571
44 3.359073834585082e-05 0.01002289541011633 0.09082071739043888 0.3658711119064904
52 2.438098689655429e-05 0.008933531974649918 0.05515237901851264 0.2294879666808328
60 6.061311222064345e-05 0.01151681050979247 0.2643778248103861 0.4155730541058478
68 1.518596103896047e-05 0.006481395443667586 0.09907018407469016 0.3511925107481007
76 2.580455510836802e-05 0.006686875288423419 0.05119880096005441 0.2063445097284113
84 5.45387937016308e-05 0.01459798148273649 0.04783281654489728 0.2025108246029815


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_1.570796e+02.dat <==
4 NaN NaN NaN NaN
12 0.0001881318689839814 0.02950100310055358 0.000309898438703115 0.04661167530558696
20 0.0001985952067535864 0.03014983674868322 0.0005228903720784706 0.06111445423363682
28 0.0001960549369257516 0.02960714467218429 0.001072736186179804 0.1139269654758774


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_1.745329e+01.dat <==
4 NaN NaN NaN NaN
12 3.049999675989405e-06 0.003400043290783306 2.265091109597601e-05 0.0130822927055444
20 2.817018939116556e-06 0.003606355733503347 1.31441093043763e-05 0.01410891802156644
28 2.652265333343577e-06 0.003472348452471477 2.732232886223905e-05 0.01338529080362572
36 3.568733103020787e-06 0.004155174439719196 0.001835963420894669 0.0438283592695472
44 6.244080461229806e-06 0.005011839387728048 0.001325016121418227 0.04201559953892708
52 2.699353024787014e-06 0.003344597067591992 0.004981452883182083 0.07855814301321795
60 4.187815379009429e-06 0.004209743139357042 0.002311418117819941 0.05540721453337016
68 2.886504008001936e-06 0.003762577613432121 0.002786852759168355 0.0425705290272691
76 4.947472186814219e-06 0.004685380081838254 0.00380717474521096 0.05649652238033998


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_10.dat <==
4 NaN NaN NaN NaN
12 1.238811110742456e-06 0.001902092292350707 1.617661762639341e-05 0.009122459908196268
20 9.146327471680119e-07 0.002055000876529135 4.511632321041001e-06 0.008302074157990669
28 8.584296148664247e-07 0.001976656707689074 9.185105135732352e-06 0.007635526929071212
36 1.168859916949543e-06 0.002376989655129919 0.0006152595134046952 0.0254194469884258
44 2.017814760066248e-06 0.002849588850280284 0.0004555555662537999 0.02482290472182891
52 9.011430234235371e-07 0.001929008386446912 0.001692881516259608 0.04596314689319847
60 1.405976587561337e-06 0.002433347570480283 0.0008615458984658006 0.03347618828173382
68 9.381599006187116e-07 0.002147579763352038 0.001042182073774129 0.0258099665800785
76 1.57942171819362e-06 0.002649970179189554 0.001385259233035738 0.03348780583150335
84 2.146893240494862e-06 0.003172799763704499 0.001070345063392238 0.02401097247041017
92 2.187187175167469e-06 0.003204775658099658 0.002598627739676478 0.03637340045120796
100 3.233491463582208e-06 0.003233900022603355 0.0003244260669845822 0.01336624449017598
108 2.595553911478236e-06 0.002634915579641628 0.0002673347991211919 0.01185780993442553
116 3.727163587546139e-06 0.002641254578273248 0.0004410359464294541 0.01557225333031109
124 7.572770397426505e-06 0.003347792780921007 0.001120367750745241 0.02396324755518364
132 8.810533467827576e-06 0.003457233429813009 0.0006816586199265022 0.01859493087925546
140 1.323984891702139e-05 0.00551455871000079 0.001736835894836175 0.02954856685099982


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_3.141593e+02.dat <==
4 NaN NaN NaN NaN
12 0.0003070320554083096 0.03791497608149681 0.0003523645881157749 0.03560275168849469
20 0.0003495193038620299 0.0399029905483227 0.000665072866789008 0.07211748981314514
28 0.0003705571829172499 0.04074808730348103 0.002012002008017884 0.1703213799566826
36 0.0003355960727666096 0.03984041677565947 0.2041450045818321 0.4380775163495993


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_3.490659e+01.dat <==
4 NaN NaN NaN NaN
12 1.145646226901499e-05 0.007004796207902619 4.897559206540655e-05 0.02226108439864682
20 1.148568695578316e-05 0.007278217863712667 4.680275865193381e-05 0.02633731503229852
28 1.088874105293039e-05 0.007024797985450713 0.000102492867487508 0.02696460583501659
36 1.426426225171193e-05 0.00831322398207613 0.00698092035781643 0.08513905883632089
44 2.550757149349328e-05 0.01013117727263518 0.004786970830944174 0.07831834840998297
52 1.032170106453469e-05 0.006566279881304565 0.0183222250561343 0.1495578300196542
60 1.590454171306372e-05 0.008244114252212192 0.006705469683349176 0.09671614535742057
68 1.175983631787619e-05 0.007571231516607678 0.01229027918130964 0.09257282602189987
76 2.10727290439817e-05 0.009634859411449967 0.01176495094183435 0.103892386466002


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_5.dat <==
4 NaN NaN NaN NaN
12 0.04909935834958424 0.1587967703748281 3.825652920838428e-05 0.0210664908231496
20 0.04926180963222333 0.1602823298933482 0.0009201755979483719 0.1064351110571722
28 0.04934294984268649 0.1681525965695618 0.02880164927824616 0.2163799097534098
36 0.05310374353207957 0.1752619361158465 0.1325472938577644 0.4211692794764882
44 0.0511504823632339 0.1722044403530751 0.107294909258695 0.4117862446389781
52 0.05062736934508487 0.165863751708764 0.1708123877503477 0.4171111673182251
60 0.04813831303651894 0.1647520481989337 0.9775830180787602 0.8453215298534635
68 0.04782781933520713 0.1640552903831298 0.153252103486325 0.4210243838894108
76 0.04751104243454128 0.1668955541160555 0.08740681806330912 0.2666225910478996
84 0.05230483813870506 0.1797915242720176 0.1464341861921526 0.3832363384402258
92 0.04660106494028436 0.1633296452426354 0.1321119733295437 0.2816420424012944
100 0.04938440086636101 0.1683075248191548 0.1138660310964367 0.2706002291414729
108 0.04421722024219098 0.156906062162927 0.1107092523512497 0.248824487201164
116 0.0429110725339978 0.1503916353119745 0.172762617866367 0.3060455774257673
124 0.05212751863029075 0.1712263895032144 0.2320887082624061 0.3532794311809029
132 0.03543277892356826 0.1417143262422345 0.3697348703494365 0.4301360454387151
140 0.02633806279314688 0.1401082725826215 0.5048550496899342 0.5065804195974635


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_7.853982e+01.dat <==
4 NaN NaN NaN NaN
12 5.675870387495326e-05 0.01597751325200671 0.0001543145436716658 0.03915822228411181
20 5.831767257920047e-05 0.01637463806353803 0.0001805879169337853 0.04813200560608077
28 5.615170453144805e-05 0.01589856025498435 0.0004216295894506336 0.06064066729005568


==> results/comparison_with_pod/backup-2020-04-27/output_error_sm_case57_pod_x0_8.726646e+00.dat <==
4 NaN NaN NaN NaN
12 1.034391353079812e-06 0.001654148453919764 1.539687398092458e-05 0.008749199709610522
20 6.951297793176732e-07 0.001791452966817687 3.461189042111264e-06 0.007276686326427639
28 6.52041278555962e-07 0.001722889885829734 7.02178105266615e-06 0.006657718877983831
36 8.896532109842758e-07 0.002073576316333328 0.0004701699613197685 0.02222841648971596
44 1.531910512919371e-06 0.002483028458414825 0.0003497339864266806 0.02177655640346099
52 6.881303963947747e-07 0.001685142645105824 0.0012967422943508 0.04025378813258529
60 1.074844463324531e-06 0.002126670640211326 0.0006700758915649585 0.0294708961873873
68 7.131364039701368e-07 0.001872763323338709 0.0008109050250876441 0.02278381137591079
76 1.196997801698105e-06 0.00230728294859317 0.001073205526680506 0.02939030242579621
84 1.625351227182484e-06 0.002761366059360094 0.0008093555500479648 0.02090076556504139
92 1.65852307171151e-06 0.002791594730583984 0.001929107243172329 0.03133908442964339
100 2.451113465644405e-06 0.002826955501425685 0.000224842884338977 0.01114773161558014
108 1.936721503184033e-06 0.002314704497518055 0.0001762273661707773 0.009805076210555486
116 2.764874172421246e-06 0.002300886147129481 0.000334328265602393 0.01354786524587626
124 5.582638399738168e-06 0.002911207756630053 0.000848437626167273 0.02085271072697159
132 6.523454367281569e-06 0.003030949256506148 0.0005195208947259385 0.0162287186691028
140 9.927013479090843e-06 0.004816756129317375 0.00127672217118204 0.02533548854750445
148 1.08718583701965e-05 0.004928537796541108 0.00132609601595877 0.02582924979526002
156 5.39152330999389e-06 0.004300337163349127 0.001057888802202415 0.02300416304394326


==> results/comparison_with_pod/backup-3/output_error_en_case57_bt1.dat <==
1 0.005388296720056977 0.000274422453825979 2.143280683176803e-05 2.142122559408024e-05
2 0.01198430492074644 0.0006103528693043501 0.0001489222617036286 0.0001488843141250267
3 NaN NaN NaN NaN
4 0.04020714083526958 0.002047723579933945 0.0119927490246021 0.004379934395786373
5 0.0007846690122330669 3.996268337945733e-05 0.0006778155165472094 0.0002294481111585918
6 0.01583106505600643 0.0008062658656448407 0.006723628597752379 0.002647311098795776
7 0.01795057003525537 0.0009142108782379344 0.008553062317645084 0.003451376108110867
8 0.01271048461329409 0.000647336729603976 0.006997785908057531 0.001881780006863552
9 0.0001267615350051214 6.455882683180318e-06 0.0001820908138055486 5.074667533984899e-05
10 3.261492761825135e-05 1.661057089718434e-06 0.0006458682363463311 0.0002563075907319812
11 0.0004099751915195653 2.087977034482711e-05 0.003956843581298077 0.001642919293111431
12 2.511844777253862e-05 1.279266237952623e-06 0.0027321441722559 0.0008168122826543738
13 2.445823198659353e-07 1.245641876591954e-08 0.002214959430538735 0.0007821153679113039
14 1.70755163492068e-07 8.696449620995267e-09 0.002190054005870092 0.0007898716591223041
15 6.280796984028265e-08 3.19876912851529e-09 0.002208640274436518 0.0007681345731298248
16 1.895970627564469e-08 9.656055318214202e-10 0.002123300909062268 0.0007485900608034801
17 6.880259681136125e-08 3.504071588391217e-09 0.002143770945279451 0.0007415116934844163
18 8.85889454799947e-08 4.511777480624518e-09 0.00214225655682626 0.0007397798866225284
19 1.357618686320503e-07 6.914263831709234e-09 0.002061619428099343 0.0007336578340717785
20 1.405166070955051e-07 7.156419574837693e-09 0.002052368747433724 0.0007326947100474919
21 4.861911279651023e-08 2.476139850798586e-09 0.001933748068584595 0.0006547682742227401
22 9.582682007208406e-08 4.880397734711948e-09 0.00162732255237711 0.0006127412988171124
23 3.589966980318038e-08 1.828346876715243e-09 0.0007566785171830971 0.0003530683879487906
24 4.402065790532945e-08 2.241943528545465e-09 0.0005495205829719359 0.0003088862935964611
25 1.038879345580023e-08 5.290945062137977e-10 0.0004612178698706489 0.0001628616917138121
26 4.881599232265626e-09 2.486166797249397e-10 0.0004706631050942642 0.0001420169393507782
27 9.713834459895553e-09 4.947192827413008e-10 4.648854902953613e-05 1.431302938251968e-05
28 2.762982412761567e-14 1.407169005310524e-15 1.024606920183183e-15 2.901283669476985e-16


==> results/comparison_with_pod/backup-3/output_error_en_case57_bt3.dat <==
1 0.002036739161281945 0.0001037298032162838 2.347715122703508e-06 2.343136564297822e-06
2 0.01192521729539735 0.0006073435749054928 0.0001472576580876454 0.0001472572106131509
3 0.005543668569893431 0.0002823354412694676 1.59892038396509e-06 8.574094918179896e-07
4 0.004023914969864187 0.0002049353770565078 4.53328626642076e-06 2.92020104117711e-06
5 0.004590489782796411 0.0002337906644541201 0.001525658417413584 0.001063057131056106
6 0.009031310047248543 0.0004599587575056477 0.02296176419816103 0.003879202667517016
7 0.0001169034715468839 5.953817911188115e-06 0.0004031497622668517 0.000185144431129568
8 0.0001576927925990211 8.031191551610943e-06 0.01221175631513251 0.003920099183294044
9 0.0001708157269611041 8.699534079154973e-06 0.01348482738221228 0.004728016895831735
10 0.002400286576145754 0.0001222450370373275 0.09874018832276493 0.04701614364011383
11 0.0001556775787279807 7.928558017452266e-06 1.361914084396785 0.1987766217327661
12 8.55397932161968e-05 4.356486135364005e-06 0.009349736715582846 0.00371409546887344
13 0.0002820213654923553 1.436316505393694e-05 0.1228768071923045 0.02922648288511148
14 7.597642724643774e-05 3.869430115139975e-06 0.007906689696676388 0.002311291263314568
15 7.711056546620701e-05 3.927191038380968e-06 0.007177352008708203 0.002103215154613924
16 0.0001801978273818125 9.177358362644935e-06 0.04092413266880454 0.00886800472521424
17 0.0001752583832866209 8.925795681604539e-06 0.03277681779760738 0.008001612037775581
18 7.841397711648364e-05 3.993572947544e-06 0.02598849974991516 0.006720496869352296
19 9.484103744079426e-07 4.830192465278546e-08 0.0008066028434451634 0.0001645497172342635
20 2.101701110658367e-08 1.070382731241935e-09 0.0003828782820912433 0.0001070272135812871
21 2.004041885202211e-08 1.020645521728834e-09 6.510557997878129e-16 1.893191052873514e-16
22 3.051810511548435e-09 1.554267280926916e-10 6.516994430270399e-16 1.898946171234194e-16
23 1.350500757147902e-11 6.878012680534993e-13 6.105480198237357e-16 1.88641810681442e-16
24 3.295391351614264e-11 1.678321421425607e-12 6.288604301708111e-16 1.888066304173238e-16
25 9.158604881626613e-13 4.664418007796699e-14 6.377904949168188e-16 1.888901480151894e-16
26 3.032688136480585e-12 1.544528379448891e-13 6.251077881725975e-16 1.881144216314892e-16
27 4.434994096388081e-12 2.258713700944216e-13 6.209101656077463e-16 1.880221377889156e-16
28 3.093774556481516e-14 1.575639296577305e-15 6.589433337827659e-16 1.885065524856902e-16


==> results/comparison_with_pod/backup-3/output_error_en_case57_bt5.dat <==
1 0.002037874909077884 0.0001037876461141942 2.35110580998979e-06 2.346525706542228e-06
2 0.01184802647608922 0.0006034122965910442 0.0001451178043644228 0.0001451170551411167
3 0.00553829510677434 0.0002820617742813087 1.590568900803911e-06 8.52867332300597e-07
4 0.004021533518107794 0.0002048140912646128 4.558292595270634e-06 2.939800405879405e-06
5 0.004589646585851794 0.0002337477209811412 0.001516550669020838 0.001057210654646211
6 0.008953176767336627 0.0004559794802845014 0.02289292844174147 0.003871765866666175
7 0.0001166051715135314 5.938625684148304e-06 0.0004022975254340576 0.0001861045134838191
8 0.0001518018301500423 7.731168658545698e-06 0.01039175070311303 0.003360928130637101
9 0.0001504292779554102 7.661265466345253e-06 0.01030412654064491 0.003322384568634416
10 0.00563222110275698 0.0002868453642791759 0.02572620390355881 0.009246023420749996
11 9.059254865761469e-05 4.613819689705051e-06 0.006836338208622016 0.0021592990289563
12 7.264105544918867e-05 3.699561794856867e-06 0.01511857464522754 0.004287858786639638
13 0.0003169476058539563 1.614193580115095e-05 0.1551855053816744 0.03221663700308862
14 6.853154165796871e-05 3.490266925400168e-06 0.004796592305732196 0.001554146504076191
15 7.631165218251688e-05 3.886502903503701e-06 0.004210131779507262 0.001298902629576526
16 0.000174118984309178 8.867766831390555e-06 0.03545722172346584 0.00793363830813237
17 0.0001730815605214722 8.814931511386749e-06 0.03022891370999211 0.007647777306186306
18 0.0001575669098167937 8.024780423236241e-06 0.02564368751332082 0.007209648932778861
19 1.180053317565781e-06 6.009934936331137e-08 0.0008214610507800898 0.0001686725938870972
20 6.649341463779375e-07 3.386466439431473e-08 0.0007494046781970109 0.0001711358856002645
21 3.751651832718151e-08 1.910691922371268e-09 6.625836799534578e-16 1.777999767522467e-16
22 3.093724280039403e-09 1.575613691111736e-10 6.708443913387435e-16 1.780530691200741e-16
23 1.109888574126217e-08 5.652590453146255e-10 6.175553175288282e-16 1.784600680034802e-16
24 3.859671045801151e-09 1.96570540632483e-10 6.089456986990998e-16 1.790913436036962e-16
25 1.526690229571717e-09 7.775334225224103e-11 6.209664870069962e-16 1.792548472575397e-16
26 2.164373209517501e-09 1.102301224318474e-10 6.269937028893755e-16 1.790267370034795e-16
27 2.169620633540187e-10 1.10497370330652e-11 6.201306924511565e-16 1.794132819544258e-16
28 5.534414073318101e-14 2.818641157669813e-15 6.303076241828906e-16 1.800645024289348e-16


==> results/comparison_with_pod/backup-3/output_error_en_case57_bt7.dat <==
1 0.002040391986531021 0.0001039158392347751 2.358628431123854e-06 2.354039527189223e-06
2 0.01169879463467992 0.0005958120157906068 0.0001410318961772295 0.0001410306352688276
3 0.005528541465023545 0.0002815650276390851 1.576630495923265e-06 8.445352275570883e-07
4 0.004026637220688053 0.0002050740195236597 4.565297781556477e-06 2.957105345285946e-06
5 0.004596484031294044 0.0002340959476385892 0.001500925632123129 0.001049903608080641
6 0.008771143208807473 0.0004467086293262941 0.022643678855095 0.003833505677371014
7 0.0001161277857883161 5.914312739085826e-06 0.0004020917005148209 0.0001860412328153609
8 0.0001398996982381125 7.12500080723299e-06 0.006799911622047173 0.002265061093562395
9 0.0001417286313269484 7.218147182089004e-06 0.007958918468781216 0.002601461914920758
10 0.00611601045127902 0.0003114844417193816 0.0194648345922405 0.00677628448732688
11 8.734130597564605e-05 4.448236010645863e-06 0.004509546800471719 0.001457186366268984
12 0.0001276929353753671 6.503318299364158e-06 0.02379717861447935 0.008119576906847331
13 0.0003356518437239138 1.709453049292291e-05 0.1893803868076318 0.03572332977888581
14 6.408360736716637e-05 3.263736519605109e-06 0.003326597416054292 0.001355040394256508
15 7.507348732747252e-05 3.823443971263094e-06 0.003767191278708063 0.001224448309011885
16 0.000171465707974017 8.732637190169608e-06 0.03365573658967477 0.007581414940589377
17 0.0001733913985761075 8.830711362359914e-06 0.03034527936812135 0.007659661096363193
18 0.0001672230136517549 8.51655952272883e-06 0.02783238748050748 0.007419746772089075
19 1.516113712747034e-06 7.721468711672156e-08 0.0008425246601151639 0.0001703870138652068
20 1.746246487862007e-06 8.893519994923784e-08 0.0008347065225812343 0.0001646338918464394
21 6.530683730630053e-08 3.32603482627428e-09 7.537874760930882e-16 1.938249152620184e-16
22 4.295206131286644e-09 2.187520597833015e-10 7.261632515681154e-16 1.93497114016268e-16
23 6.703117253862684e-09 3.413854100204052e-10 8.035734732998684e-16 1.947293632736125e-16
24 4.333685204455495e-09 2.207117739988605e-10 7.111216062885547e-16 1.8686020516049e-16
25 6.746678355211566e-10 3.436039486318787e-11 6.550839097659124e-16 1.847494712333815e-16
26 9.570369482466919e-10 4.874127045795032e-11 6.563389006890945e-16 1.849160519565984e-16
27 2.690964271374459e-11 1.370490633449763e-12 6.46242685003838e-16 1.840898496826939e-16
28 2.999795376306355e-14 1.527776310234658e-15 6.525398139215629e-16 1.840105730231775e-16


==> results/comparison_with_pod/backup-3/output_error_en_case57_pod.dat <==
1 1.291992041295999 0.06580031589135177 0.05845784504788373 0.05812543337022453
2 2.645553342242061 0.1347363142054118 0.06000178052242645 0.05937767112746727
3 112.9497993361511 5.752459952251995 10.5024560327309 9.677738513806956
4 35.1815708435855 1.791774562898823 0.6454838222858483 0.5158971868637854
5 1.308467415735545 0.06663939601560935 0.3710151381842303 0.1624275183787041
6 0.06643250193292347 0.003383364194917458 0.3070415869621312 0.2695804920537648
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189945852 1.05814241145324 5.300845766208705 1.964731400839946
11 NaN NaN NaN NaN
12 2.115353021175889 0.1077335560639183 0.8048561193899825 0.235234337696949
13 0.04818825793692179 0.002454196692514263 0.4198455842624631 0.1142623362225685
14 0.3958848841826632 0.02016216013970203 0.1325818410933889 0.05710625109152741
15 0.01059320432780063 0.0005395050192195596 0.02815949222643681 0.006628046034712594
16 0.0120551187473119 0.0006139593715184105 0.03328539222492038 0.01542377391963717
17 0.01484594143268583 0.0007560941590594768 0.0914925863786156 0.03472799794670354
18 0.009905269229412695 0.0005044689312717829 0.0893495072688434 0.03190900115910117
19 0.001824230042409062 9.290685175475469e-05 0.1882693334041628 0.07255509482381876
20 0.0002470347756250814 1.258132074557842e-05 0.00521733819012659 0.001676306595754298
21 0.0002429386992986111 1.237271023747771e-05 0.02244820210824571 0.006483527473861815
22 1.109894888028285e-05 5.652622609439584e-07 0.00106718096445005 0.0003964366521841755
23 0.0001612297750599398 8.211327772107446e-06 0.002783688507080543 0.0007105538152874722
24 0.0001414988011777485 7.206442081797875e-06 0.002130846680671988 0.0004266924012320919
25 3.923071549585918e-05 1.997994871301129e-06 0.009251586439302366 0.002263318102891054
26 1.382090005948023e-05 7.038894673874007e-07 0.001213046120782049 0.0002962965588548023
27 2.187133986751315e-08 1.113893140398819e-09 8.521252300791307e-07 2.955824538446766e-07
28 2.80179020446068e-14 1.426933561679508e-15 1.700114151073572e-15 4.780763871934589e-16


==> results/comparison_with_pod/backup-3/output_error_sm_case57_bt1.dat <==
1 0.000873078607521993 4.436972394105337e-05 5.237226691619875e-10 5.073098195589152e-10
2 0.006822390318721882 0.0003467128531747695 0.04587447010927508 0.001898395727987634
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 NaN NaN NaN NaN
12 NaN NaN NaN NaN
13 NaN NaN NaN NaN
14 2.352227274913398e-05 1.195398374617656e-06 1.805973669713947 0.1313866327892932
15 0.001759917857274595 8.94387616572508e-05 189.8092034118864 11.97972600499564
16 2.311565258199301e-05 1.174733998684639e-06 0.05556028757153371 0.002890510622441693
17 5.778070571284263e-05 2.936406801759247e-06 0.06279830297869324 0.003120738873318147
18 7.220852152338737e-06 3.669626238212006e-07 0.05438310266310846 0.002682377939545562
19 1.607279787501908e-05 8.168171783512417e-07 0.08377484800284059 0.003361485946242573
20 2.104016001854665e-05 1.069257777771158e-06 0.07630568938483691 0.003145496099521069
21 2.172940888027384e-05 1.104285301590942e-06 0.08613103175745687 0.003380677990855637
22 2.572122773216134e-05 1.307148937184578e-06 0.09575317368841034 0.00355078052124683
23 1.902392505313333e-05 9.667930191057309e-07 0.08774670121481276 0.003444384077442197
24 2.050670181018381e-05 1.042147511598988e-06 0.08804180200217422 0.003444241264639702
25 1.86990226800347e-05 9.502815292146946e-07 0.08498394581019342 0.003376631018445906
26 1.770221062972768e-05 8.996236902616038e-07 0.074577149660794 0.00323798420061931
27 1.768241396839129e-05 8.986176269004326e-07 0.07414498809275651 0.003232567279885614
28 1.619197730343978e-05 8.228738590360285e-07 0.07340612700694983 0.003204500098695112
29 1.635618542708474e-05 8.312188912613447e-07 0.0725423346370374 0.003193632404248465
30 1.618622735879611e-05 8.225816477112777e-07 0.0719443921767996 0.003184383462098642
31 1.629228991215748e-05 8.2797173077205e-07 0.07243786306275463 0.003194010569940059
32 1.625311442986543e-05 8.259808386352134e-07 0.07247826529848365 0.003194198700235668
33 1.623962101800045e-05 8.252951054671872e-07 0.07197540338193389 0.00318817358890893
34 1.607893562945155e-05 8.171290981113188e-07 0.07192439535553645 0.003188283701973371
35 1.666752481658134e-05 8.470411123591079e-07 0.07271959222568392 0.003196190999219151
36 1.649055740554655e-05 8.380476550615318e-07 0.07289056428082737 0.003201455827056502
37 1.56735305707024e-05 7.965264738046031e-07 0.07634494694456459 0.003234642082589076
38 2.169519522623448e-05 1.102546568822022e-06 0.07349795546598593 0.003213237255398052
39 2.674964246031767e-05 1.359412819488052e-06 0.08502676223797882 0.003417133232948329
40 1.137269593786486e-05 5.779587025511809e-07 0.06709057069333786 0.003047912603565545
41 1.066155312465474e-05 5.418185313994073e-07 0.0682962009811986 0.003067461061033061
42 1.428152502408948e-05 7.257849606172301e-07 0.08046390905274708 0.003299687212366972
43 1.559854531711785e-05 7.927157344593343e-07 0.08109199636401129 0.003323733645609304
44 1.642803807655141e-05 8.348704321349876e-07 0.08109646756906448 0.00331363006667156
45 1.419300537625301e-05 7.212864053851751e-07 0.08065047348608145 0.003299675669311491
46 7.35378840771479e-06 3.737184243894149e-07 0.0801853802210588 0.00324520222331745
47 7.634204260157816e-06 3.879691159702172e-07 0.08987954666770599 0.003466789126607989
48 7.806588891253251e-06 3.967296770783326e-07 0.08682920043175058 0.003379935270573846
49 1.249427190580418e-05 6.349570250935571e-07 0.124907956737899 0.00549971048073179
50 9.475390470629813e-06 4.815379231530903e-07 0.08548869481747706 0.003422032388150391
51 6.437717399253502e-06 3.271638330781098e-07 0.08132533927167919 0.003254863356797256
52 6.239095368282917e-06 3.170698912418884e-07 0.08021731942704613 0.003236605264896023
53 6.229480113828464e-06 3.16581245452046e-07 0.08091292075632736 0.003250475719335282
54 5.923251835743234e-06 3.010187702699433e-07 0.07770131824115299 0.003085412869102674
55 5.818000347667911e-06 2.956699054254116e-07 0.07753351127749379 0.003079645602701008
56 6.359477348426691e-06 3.231876854249535e-07 0.07581596579679485 0.003041961917350244
57 NaN NaN NaN NaN
58 6.11242521177391e-06 3.106325328786748e-07 0.07606242719752004 0.003065680211808044
59 6.544882913671412e-06 3.326099684544183e-07 0.07552141092334663 0.003088696594608259
60 NaN NaN NaN NaN
61 NaN NaN NaN NaN
62 NaN NaN NaN NaN
63 NaN NaN NaN NaN
64 NaN NaN NaN NaN
65 NaN NaN NaN NaN
66 NaN NaN NaN NaN
67 NaN NaN NaN NaN
68 NaN NaN NaN NaN
69 NaN NaN NaN NaN
70 NaN NaN NaN NaN
71 NaN NaN NaN NaN
72 NaN NaN NaN NaN
73 NaN NaN NaN NaN
74 NaN NaN NaN NaN
75 NaN NaN NaN NaN
76 NaN NaN NaN NaN
77 NaN NaN NaN NaN
78 NaN NaN NaN NaN
79 NaN NaN NaN NaN
80 NaN NaN NaN NaN
81 NaN NaN NaN NaN
82 NaN NaN NaN NaN
83 NaN NaN NaN NaN
84 NaN NaN NaN NaN
85 NaN NaN NaN NaN
86 NaN NaN NaN NaN
87 NaN NaN NaN NaN
88 NaN NaN NaN NaN
89 NaN NaN NaN NaN
90 NaN NaN NaN NaN
91 NaN NaN NaN NaN
92 NaN NaN NaN NaN
93 NaN NaN NaN NaN
94 NaN NaN NaN NaN
95 NaN NaN NaN NaN
96 NaN NaN NaN NaN
97 NaN NaN NaN NaN
98 NaN NaN NaN NaN
99 NaN NaN NaN NaN
100 NaN NaN NaN NaN
101 NaN NaN NaN NaN
102 NaN NaN NaN NaN
103 NaN NaN NaN NaN
104 NaN NaN NaN NaN
105 NaN NaN NaN NaN
106 NaN NaN NaN NaN
107 NaN NaN NaN NaN
108 NaN NaN NaN NaN
109 NaN NaN NaN NaN
110 NaN NaN NaN NaN
111 NaN NaN NaN NaN
112 NaN NaN NaN NaN
113 NaN NaN NaN NaN
114 NaN NaN NaN NaN
115 NaN NaN NaN NaN
116 NaN NaN NaN NaN
117 NaN NaN NaN NaN
118 NaN NaN NaN NaN
119 NaN NaN NaN NaN
120 NaN NaN NaN NaN
121 NaN NaN NaN NaN
122 NaN NaN NaN NaN
123 NaN NaN NaN NaN
124 NaN NaN NaN NaN
125 NaN NaN NaN NaN
126 NaN NaN NaN NaN
127 NaN NaN NaN NaN
128 NaN NaN NaN NaN
129 NaN NaN NaN NaN
130 NaN NaN NaN NaN
131 NaN NaN NaN NaN
132 NaN NaN NaN NaN
133 NaN NaN NaN NaN
134 NaN NaN NaN NaN
135 NaN NaN NaN NaN
136 NaN NaN NaN NaN
137 NaN NaN NaN NaN
138 NaN NaN NaN NaN
139 NaN NaN NaN NaN
140 NaN NaN NaN NaN
141 NaN NaN NaN NaN
142 NaN NaN NaN NaN
143 NaN NaN NaN NaN
144 NaN NaN NaN NaN
145 NaN NaN NaN NaN
146 NaN NaN NaN NaN
147 NaN NaN NaN NaN
148 NaN NaN NaN NaN
149 NaN NaN NaN NaN
150 NaN NaN NaN NaN
151 NaN NaN NaN NaN
152 NaN NaN NaN NaN
153 NaN NaN NaN NaN
154 NaN NaN NaN NaN
155 NaN NaN NaN NaN
156 NaN NaN NaN NaN
157 NaN NaN NaN NaN
158 NaN NaN NaN NaN
159 NaN NaN NaN NaN
160 NaN NaN NaN NaN
161 NaN NaN NaN NaN
162 NaN NaN NaN NaN
163 NaN NaN NaN NaN
164 NaN NaN NaN NaN
165 NaN NaN NaN NaN
166 NaN NaN NaN NaN
167 NaN NaN NaN NaN
168 NaN NaN NaN NaN
169 NaN NaN NaN NaN
170 NaN NaN NaN NaN
171 NaN NaN NaN NaN
172 NaN NaN NaN NaN
173 NaN NaN NaN NaN
174 NaN NaN NaN NaN
175 NaN NaN NaN NaN
176 NaN NaN NaN NaN
177 NaN NaN NaN NaN
178 NaN NaN NaN NaN
179 NaN NaN NaN NaN
180 NaN NaN NaN NaN
181 NaN NaN NaN NaN
182 NaN NaN NaN NaN
183 NaN NaN NaN NaN
184 NaN NaN NaN NaN
185 NaN NaN NaN NaN
186 NaN NaN NaN NaN
187 NaN NaN NaN NaN
188 NaN NaN NaN NaN
189 NaN NaN NaN NaN
190 NaN NaN NaN NaN
191 NaN NaN NaN NaN
192 NaN NaN NaN NaN
193 NaN NaN NaN NaN
194 NaN NaN NaN NaN
195 NaN NaN NaN NaN
196 NaN NaN NaN NaN
197 NaN NaN NaN NaN
198 NaN NaN NaN NaN
199 NaN NaN NaN NaN
200 NaN NaN NaN NaN
201 NaN NaN NaN NaN
202 NaN NaN NaN NaN
203 NaN NaN NaN NaN
204 NaN NaN NaN NaN
205 NaN NaN NaN NaN
206 NaN NaN NaN NaN
207 NaN NaN NaN NaN
208 NaN NaN NaN NaN
209 NaN NaN NaN NaN
210 NaN NaN NaN NaN
211 NaN NaN NaN NaN
212 NaN NaN NaN NaN
213 NaN NaN NaN NaN
214 NaN NaN NaN NaN
215 NaN NaN NaN NaN
216 NaN NaN NaN NaN
217 NaN NaN NaN NaN
218 NaN NaN NaN NaN
219 NaN NaN NaN NaN
220 NaN NaN NaN NaN
221 NaN NaN NaN NaN
222 NaN NaN NaN NaN
223 NaN NaN NaN NaN
224 5.554149862771447e-07 2.822610633398216e-08 0.008135985080843565 0.0004029381301830761
225 5.615518142605712e-07 2.853797901205772e-08 0.007958353155500315 0.000395335617128621
226 5.669343932050193e-07 2.881152086705051e-08 0.008032868885390987 0.0003951389056769356
227 5.597331043787349e-07 2.844555244852643e-08 0.007860260434574984 0.0003957963774028765
228 3.690463510588589e-16 1.875488023284566e-17 1.825361841037794e-12 2.341967129801921e-13


==> results/comparison_with_pod/backup-3/output_error_sm_case57_bt3.dat <==
1 0.0008554848259274369 4.347561059810334e-05 6.727159530084567e-10 1.46582327213909e-10
2 0.0008700660383822176 4.421662562901872e-05 4.650782886202096e-10 4.007417619175979e-10
3 0.0008700458855597589 4.421560146560272e-05 1.587970773313086e-08 5.589746546148127e-09
4 0.0008693186501810753 4.41786434726862e-05 0.0001081455665735909 1.868445303916546e-05
5 0.0008691483624075145 4.416998947356363e-05 0.0001441494157649995 2.552969190165158e-05
6 0.0008675260890435418 4.408754578442012e-05 0.003389778228869053 0.0006683603618422117
7 0.0008678802092068856 4.410554211803104e-05 0.002649379401169201 0.0007503759845382929
8 0.000867441450847236 4.408324448397294e-05 0.004186038807152739 0.0008634611452587563
9 0.0008673896630806484 4.408061263743905e-05 0.004485497684466585 0.0008360159859651886
10 0.0008648413611807894 4.395110831693334e-05 0.0123326024906491 0.0009324331165094939
11 0.0008949849440598329 4.548300067967656e-05 0.006336216923281147 0.001391096493007629
12 0.0008945480205850596 4.546079629419278e-05 0.009184923109245636 0.001426988769851148
13 0.001124968370679888 5.717072394105802e-05 0.07075190992452741 0.006585594574410269
14 0.001162114295876723 5.90584742905901e-05 0.07051311071656098 0.007063748310164639
15 0.001141236674957728 5.799747672549005e-05 0.08015807303254104 0.006131728617055868
16 0.002352073718929574 0.0001195320337696891 2.399912450887092 0.3172791863517616
17 0.1006907083862553 0.005117086704492087 1.198592167845946 0.2405118157276258
18 0.001888196950530565 9.595788594473101e-05 0.2437238309560791 0.0437399538311579
19 0.001865810826400475 9.482022647260013e-05 0.2484194832031804 0.04257819872557616
20 0.002237933884522826 0.000113731464497148 0.5302636548358786 0.06562377346097123
21 0.0001015895970064052 5.162768089405414e-06 0.03398795244937146 0.004183492804875549
22 9.935704753962019e-05 5.049310260210464e-06 0.0333450569071042 0.004278850650648547
23 0.0001176123519676612 5.977042094381725e-06 0.03025838831664968 0.004783227957533271
24 0.0003359680790203984 1.707384740699373e-05 0.08543448399745739 0.009437985393669458
25 0.00039467232123633 2.005718819538202e-05 0.08749493934472768 0.009340368189104772
26 0.0003597737121248297 1.82836461123858e-05 0.04864792417141005 0.00715644697150021
27 0.0001275824698534156 6.483721990601192e-06 0.1037861390082374 0.008667804973564102
28 8.133856079763564e-07 4.133613465340539e-08 0.02509494014371339 0.003212038816332257
29 4.517564876476558e-06 2.295819697426438e-07 0.03161695535040421 0.00422195545645649
30 1.029736613241342e-05 5.23310603053147e-07 0.02582277849366801 0.00343099498541893
31 1.126415810800337e-06 5.724428263097693e-08 0.01655853833922976 0.002227378442312801
32 1.350523307954864e-06 6.863339203784815e-08 0.01605473630886886 0.002338099185358504
33 9.165319872004393e-07 4.657801818171814e-08 0.02835849710476123 0.004479968034616468
34 2.140591625017523e-06 1.087845454627816e-07 0.03099570102588772 0.004056150275397042
35 1.524854465622645e-05 7.749287533454416e-07 0.1328771940049135 0.01769107469896021
36 2.618251075689184e-05 1.330591271345161e-06 0.2089725382485073 0.005827175154033838
37 2.556778267338817e-05 1.299350882302432e-06 0.2092000762512902 0.00585577318057442
38 1.129388411147922e-05 5.739534973498464e-07 0.01593978758434808 0.001569917899165837
39 1.258977615680283e-05 6.398105368111727e-07 0.03436088146049199 0.002215893330097436
40 1.014086451132424e-05 5.153572141323454e-07 0.01959983276352353 0.001511835707759893
41 9.739189310032154e-06 4.949441406224117e-07 0.01835285102582153 0.002924633860958226
42 2.390400288625894e-06 1.214797842956809e-07 0.007528795954472284 0.0007155917645565895
43 2.464553093812237e-06 1.252482187381545e-07 0.008692654772754214 0.0005768321532255567
44 1.135903425961349e-06 5.772644181106252e-08 0.007363361447692603 0.0005027602107831707
45 1.170415867459865e-06 5.948035891386169e-08 0.007528920858861392 0.000495650176856735
46 1.022038104651041e-06 5.193982325292716e-08 0.009799498732759766 0.0009036941531148679
47 9.666427864314771e-07 4.91246414859556e-08 0.01548798727769581 0.001828318818854007
48 7.856284350121169e-07 3.992551928475848e-08 0.03208884835242556 0.002978986553416746
49 5.973519756445956e-07 3.03573378463816e-08 0.006090715337478952 0.0004472428695835353
50 5.420562452679725e-07 2.754721711865791e-08 0.005990570000816418 0.0004023143583386276
51 6.465858947750748e-07 3.285939823537181e-08 0.007031007319561046 0.0003839015186675247
52 6.530407697152714e-07 3.318743401210835e-08 0.008066369214794377 0.000376720934698303
53 6.491013066253077e-07 3.298723108848644e-08 0.00802804396297295 0.0003920685424488997
54 6.470748204788259e-07 3.288424536633598e-08 0.008151615033752292 0.0003914259776274223
55 6.505538502744371e-07 3.306104913896774e-08 0.009539210366432852 0.0004138084084459757
56 7.66394379264028e-07 3.894804745523821e-08 0.02530543953631966 0.002184216036439729
57 6.824121313272351e-07 3.468008220583111e-08 0.008057490446956715 0.0005160025850501376
58 5.811436519883736e-07 2.953363326814784e-08 0.008525763469171881 0.0003927025742614526
59 6.562781367787646e-07 3.33519565209243e-08 0.007153999247684849 0.0003550114633386856
60 2.615830097572565e-07 1.32936093389586e-08 0.01016531808895389 0.0006067916396633492
61 2.714183726763276e-07 1.379344100797389e-08 0.07539771593647619 0.005592397830074546
62 3.41670323604594e-07 1.736363462187376e-08 0.009246183603195532 0.0007084034648715704
63 3.437244734590259e-07 1.746802620951485e-08 0.009135634037818582 0.0007032630657053303
64 3.398678705612619e-07 1.7272034228438e-08 0.00888404980145935 0.0006994805336055392
65 2.536143759133368e-07 1.288864456167978e-08 0.01213633606635255 0.000715825661222872
66 2.500780152711134e-07 1.270892724401831e-08 0.01144574416201962 0.0007124325790971888
67 2.595118751521601e-07 1.318835458883512e-08 0.01221667616077583 0.0007499123251052209
68 2.374154235335138e-07 1.206541623030767e-08 0.01478819337345432 0.0008671986605547615
69 2.156102743951139e-07 1.095728182015385e-08 0.0138790983586129 0.00115572149131992
70 1.902876536478084e-07 9.670390030179905e-09 0.01522850675502061 0.0008427479690767261
71 1.470265808433064e-07 7.471868796018049e-09 0.0142585892909019 0.0008102189103976587
72 3.366450017365253e-07 1.710824851794207e-08 0.01432955598166528 0.0008069399985408151
73 3.711572494536854e-06 1.886215577280178e-07 0.01119804975905247 0.0007254045599189428
74 3.810059201117799e-07 1.936266373911912e-08 0.01059003493002282 0.0006864910514512443
75 3.834613027344015e-07 1.948744591588621e-08 0.01081183353476475 0.0007054270524480395
76 4.417251567967815e-07 2.244840624433465e-08 0.01154808493936348 0.0008071474537372297
77 1.738575975930693e-07 8.835417044695958e-09 0.009643866215642796 0.0007188862678207473
78 3.854230091630317e-07 1.958713954248732e-08 0.007209703833395064 0.0006843537157812672
79 3.980995364142661e-07 2.023135875691166e-08 0.007841048358809706 0.0006764205760145494
80 3.288279062854636e-07 1.671098489906943e-08 0.007886271965032372 0.001234852744071933
81 3.372956906380739e-07 1.714131643036653e-08 0.003536089195584028 0.0001917449935221786
82 7.485646640368558e-07 3.804194400045014e-08 0.006533856188788917 0.0003992347611423593
83 5.523604750274606e-07 2.807087653020998e-08 0.003314317604460031 0.0003599294960320611
84 1.871117057069422e-06 9.508988831967817e-08 0.005096605807740331 0.0003535471909768263
85 3.00495407593245e-06 1.527113156318028e-07 0.004454587547128286 0.0003306270961180624
86 3.630830658509125e-06 1.845182697260221e-07 0.008304168411781162 0.0004203386296292259
87 3.416769282357673e-06 1.73639702682398e-07 0.01049115307150089 0.0005079951723503174
88 3.107546457387974e-06 1.579250450765735e-07 0.0136786965883832 0.0006827665206514717
89 3.571391924905009e-06 1.814976021954023e-07 0.01124363313463171 0.0009062409889085198
90 1.508316510561886e-06 7.665241893775064e-08 0.003099573379308951 0.0003515646622586966
91 1.574950681200607e-06 8.003875749971868e-08 0.003287770403641482 0.0003576306017698253
92 1.460023355672569e-06 7.419816804645554e-08 0.003716824478905384 0.000368753258160569
93 2.003732023365366e-06 1.018293610250095e-07 0.003902382828304547 0.0004379090153432656
94 1.830597272725853e-06 9.3030678954123e-08 0.003850007490363923 0.0003384324267121899
95 1.331529311159444e-05 6.766811996831254e-07 0.05155661476072081 0.003635108941749706
96 1.39283379210708e-05 7.078360449921446e-07 0.05729873162723789 0.006366551173839608
97 2.597212535312904e-07 1.319899516667221e-08 0.008375234140689258 0.0007538140417463919
98 2.245897838875427e-07 1.141361914633796e-08 0.003143445340034867 0.0001315809304611117
99 1.476721427339306e-07 7.504676154515994e-09 0.005123165784766012 0.0008416881332614171
100 NaN NaN NaN NaN
101 NaN NaN NaN NaN
102 NaN NaN NaN NaN
103 NaN NaN NaN NaN
104 NaN NaN NaN NaN
105 NaN NaN NaN NaN
106 0.0002581317934458153 1.311821904342253e-05 0.01325556619374326 0.002015475675645598
107 0.000179041647597581 9.098869688724928e-06 0.007795665640981258 0.001632451426767492
108 3.696381595068315e-05 1.878495584944684e-06 0.006571889486614343 0.0008966550930389249
109 NaN NaN NaN NaN
110 NaN NaN NaN NaN
111 NaN NaN NaN NaN
112 NaN NaN NaN NaN
113 1.761624335481259e-05 8.952548462387578e-07 0.007262754007520481 0.000556852749969047
114 3.371082090305701e-05 1.713178864318071e-06 0.01508390318765611 0.0007243027896936567
115 8.294815298386468e-06 4.215412698932299e-07 0.005501928427499359 0.0003567224449888522
116 9.865183510623039e-07 5.013471470072066e-08 0.0006392633258856616 7.307516535760063e-05
117 8.088141530529838e-07 4.110381399955877e-08 0.001050326782574843 5.888792246432543e-05
118 6.819080118535255e-07 3.465446292975552e-08 0.025786087089431 0.002519973278696073
119 1.082728925124075e-06 5.502412165051073e-08 0.0009678847151167918 6.226335249040889e-05
120 NaN NaN NaN NaN
121 NaN NaN NaN NaN
122 2.529806286447142e-06 1.285643762050069e-07 0.0009243953111469254 0.000160770267743508
123 3.649169987576879e-06 1.854502716797865e-07 0.0002754756236641774 2.149236581282991e-05
124 1.810720765265648e-06 9.202055782491025e-08 0.0001491889542549596 1.393280335966477e-05
125 1.158440271723235e-06 5.887176093392485e-08 0.001517503719680384 0.0001031429027843285
126 2.565420919774063e-06 1.303743065312834e-07 0.0005284731235252908 5.594960778522232e-05
127 2.470465950220187e-06 1.255487092143425e-07 0.000679528420812969 5.254153495306811e-05
128 1.324139877354708e-05 6.72925900501905e-07 0.005035119752787443 0.0004469207567591905
129 1.777419282255892e-06 9.032818145096121e-08 0.0004541635208946562 2.926355597956745e-05
130 6.105859738324408e-06 3.102988765022764e-07 0.001106148387045858 9.51492651692241e-05
131 7.587519817594506e-05 3.855966195981493e-06 0.00877023573552351 0.0008597150058626495
132 5.304141741848538e-05 2.695556881161004e-06 0.004451340559234343 0.0003211495263623364
133 1.813423447805094e-05 9.21579077463748e-07 0.0001347703322672857 9.248533911464892e-06
134 3.145357656159346e-05 1.598466045294247e-06 0.000208621360261899 1.140983604142515e-05
135 1.836015415101768e-05 9.330602813737119e-07 0.0002354345663995552 1.324199279667876e-05
136 8.418556221998573e-06 4.278297650797778e-07 9.517259278471888e-05 1.268425995039092e-05
137 6.825720978342096e-06 3.468821167973315e-07 0.0001030938790264246 1.5063248356814e-05
138 4.404298536769343e-06 2.238257913397774e-07 4.873283451327631e-05 1.016096034234573e-05
139 6.314725304841768e-06 3.209133932792591e-07 0.0003558334475861044 4.901448049043841e-05
140 NaN NaN NaN NaN
141 3.917491573577711e-06 1.990863344531864e-07 9.378117845724151e-05 1.217893658222774e-05
142 1.060405035453902e-06 5.388962492430251e-08 6.203302779170726e-05 5.150194633374513e-06
143 2.941459351049153e-07 1.494845232324551e-08 0.0001423091969391439 1.151772356005929e-05
144 1.158907960796163e-06 5.889552882249444e-08 4.429067887076024e-05 3.776829511888831e-06
145 6.296269241786411e-07 3.199754589217457e-08 8.387134981175882e-05 7.739196328891021e-06
146 5.317625868480931e-07 2.702409494099987e-08 7.978597146147498e-05 7.308891183399306e-06
147 3.210880150812011e-07 1.631764478844455e-08 6.952838956260971e-05 4.172876987063745e-06
148 5.536206657545973e-07 2.813491923403344e-08 5.862864064704369e-05 3.232508695320027e-06
149 2.672348871259108e-08 1.358083689949594e-09 4.51189522237167e-05 3.441581027623126e-06
150 1.481728886741117e-08 7.53012398812344e-10 3.962281485534837e-05 3.235721443666693e-06
151 9.214031281887824e-09 4.682556883645719e-10 4.838071897239681e-05 3.106673213069352e-06
152 1.232975511999993e-09 6.265963067035808e-11 6.808059025080998e-05 3.230998322896638e-06
153 1.011917179664997e-08 5.142547936248021e-10 5.665880770794499e-05 3.081885698728838e-06
154 8.115413066670912e-09 4.124240753736888e-10 9.063196223592853e-05 3.573442326052576e-06
155 4.403108039943617e-09 2.23765290469575e-10 5.905910738328913e-05 2.828269459865878e-06
156 1.0046896285509e-08 5.105817629842679e-10 6.702011462126242e-05 3.254432150375298e-06
157 1.268505304983692e-08 6.446524942311148e-10 8.726342668095701e-05 3.661670572401052e-06
158 1.140428350836502e-08 5.795639781483448e-10 8.484467423331145e-05 4.471937422328729e-06
159 1.126035886403886e-08 5.722497493010811e-10 5.617307152515282e-05 4.2888914367006e-06
160 7.890873185698607e-09 4.010129922860216e-10 6.639040845576393e-05 3.742008468914324e-06
161 1.075390660646084e-08 5.465119214990252e-10 0.0001110518847242599 1.016677714440306e-05
162 1.834525377961879e-08 9.323030467331057e-10 0.0001189325607135397 1.746403232931166e-05
163 2.47839447450425e-06 1.259516356298027e-07 1.178432301308723 0.1076652783126191
164 8.483122014564013e-08 4.311109889781561e-09 0.0004889138782251988 3.484149079525942e-05
165 NaN NaN NaN NaN
166 9.234384300086456e-09 4.692900256980723e-10 2.214495054358058e-05 1.263333221566052e-06
167 3.852508621747747e-09 1.957839105835263e-10 1.61830017407028e-05 1.003216927117607e-06
168 4.10184650467936e-09 2.084552244130129e-10 1.764098397504274e-05 1.019050152918629e-06
169 3.019966593295582e-09 1.534742495134987e-10 1.557860070344526e-05 9.607006314328737e-07
170 3.49229437872907e-09 1.774778767571602e-10 1.159675050519947e-05 7.633114656725886e-07
171 NaN NaN NaN NaN
172 1.985622992900274e-10 1.009090628117057e-11 9.131855357826799e-06 4.930072112673695e-07
173 2.110942260458725e-10 1.072777692009793e-11 9.513881123165867e-06 5.119641826456977e-07
174 1.395034559123788e-10 7.089544714906139e-12 1.013199849039511e-05 5.490556116121785e-07
175 5.385305125124567e-11 2.736803990860557e-12 2.02933639010369e-05 1.394468349061478e-06
176 5.389442969541877e-11 2.738906837189918e-12 2.363833240477277e-05 1.578142700748987e-06
177 8.490297896690156e-10 4.314756662319879e-11 1.555652278605214e-05 2.112664557975736e-06
178 NaN NaN NaN NaN
179 1.319078561551751e-10 6.703537473988406e-12 3.861054308238298e-05 1.752263708846645e-06
180 4.813872098662521e-11 2.446402583513248e-12 1.669025157825843e-05 1.151088110136502e-06
181 1.260273876970941e-11 6.404692948557111e-13 8.996106479646647e-06 4.96316163763836e-07
182 1.145828404405079e-11 5.823082772760567e-13 9.095430053145647e-06 5.072022615880709e-07
183 1.633668691688164e-11 8.302279798960685e-13 9.296437267073763e-06 4.856943320801978e-07
184 3.417833797194606e-11 1.736938011668173e-12 9.78928135872603e-06 5.137202250734597e-07
185 4.041229276665423e-11 2.053746659731676e-12 8.487505910244485e-06 4.680229111085907e-07
186 8.36296484423589e-12 4.250046195962185e-13 5.938273122237204e-06 3.409257359779062e-07
187 1.000218161704071e-11 5.083093702363973e-13 7.803292371482023e-06 4.238894357167412e-07
188 8.451654983894853e-12 4.295118391971323e-13 7.76207905469003e-06 4.248337069698836e-07
189 1.892414318906652e-11 9.617221197332975e-13 3.264372148610564e-06 2.782655350288541e-07
190 1.669529413975015e-11 8.484523451993299e-13 3.006755308430325e-06 2.576483777599634e-07
191 3.956036046491702e-12 2.01045158788032e-13 1.424098372438727e-06 1.086754373839011e-07
192 3.563653500492694e-12 1.811043366269243e-13 1.276097738968357e-06 1.067593885892015e-07
193 4.502410286318291e-12 2.288118157427988e-13 5.71707636058336e-07 6.513776892069855e-08
194 3.6882348954801e-12 1.874355444427604e-13 4.62098449512359e-07 6.228982483720336e-08
195 3.352944857264703e-12 1.703961549678239e-13 4.443573670569223e-07 6.325137022581419e-08
196 3.730482155578659e-12 1.895825438671984e-13 4.985550021916716e-07 6.086284274220471e-08
197 1.975500734303833e-12 1.003946511473783e-13 6.875222880843645e-07 9.407996303061731e-08
198 1.433318616781411e-12 7.284103721962017e-14 2.319702032820189e-07 4.115357683142791e-08
199 1.653576539218561e-12 8.403451181648818e-14 2.283333841409747e-07 4.01755197522747e-08
200 6.296162353915486e-13 3.199700268961701e-14 2.281631434439545e-07 3.371350088722839e-08
201 3.663068139319656e-13 1.861565736677233e-14 2.903337205231569e-07 3.210679536555561e-08
202 5.004733502171294e-13 2.543398062634215e-14 2.766900534308667e-07 3.911818281384271e-08
203 5.517622900194238e-13 2.804047685778232e-14 2.701421479281067e-07 3.580911921037648e-08
204 4.957522291620636e-13 2.519405396212104e-14 4.150075187766728e-07 4.409654799123131e-08
205 1.066599424050555e-12 5.420442282411271e-14 1.661232541916128e-07 3.131092366705417e-08
206 1.352553689031156e-12 6.873657569974764e-14 3.360488826315169e-07 4.63072266734971e-08
207 1.730913282713359e-12 8.796475352645675e-14 3.97823323854512e-07 5.115988095628769e-08
208 4.256003193018779e-12 2.162894442030273e-13 9.869332789855053e-07 1.137122726526116e-07
209 3.047221341512638e-12 1.54859331731818e-13 1.105495125768243e-06 1.08241978984046e-07
210 2.995157029198517e-12 1.522134311855718e-13 1.083343708980549e-06 1.074519284125505e-07
211 2.757384957528483e-12 1.401298901504354e-13 7.698307225116125e-07 1.095129732123175e-07
212 2.640409553755407e-12 1.341852176678103e-13 1.500887327148146e-06 1.547212280350847e-07
213 1.87472437953671e-12 9.527321190665073e-14 9.112403049571489e-07 1.133598186918701e-07
214 7.062217021152521e-13 3.589008102371266e-14 3.493358897206324e-07 4.356979200517949e-08
215 2.962633706572226e-13 1.505606008056475e-14 1.9457291706894e-07 2.173260445703707e-08
216 3.281481562279509e-13 1.667644010305575e-14 4.913999890825499e-07 3.853720033383709e-08
217 4.433993071818066e-06 2.253348631591056e-07 2.466529887545692 0.1691418281107306
218 NaN NaN NaN NaN
219 NaN NaN NaN NaN
220 NaN NaN NaN NaN
221 8.766904211211189e-14 4.455327576667259e-15 5.331029495775436e-08 6.022163807865298e-09
222 9.67243325910426e-14 4.915516081224203e-15 5.702015470610075e-08 6.594183411424223e-09
223 4.725017745828089e-14 2.401246934614527e-15 5.696174203726764e-08 6.656206471567926e-09
224 7.542737313608097e-14 3.833207794594181e-15 3.014659512305106e-08 4.17740550774074e-09
225 4.641417629831201e-14 2.358761480999418e-15 1.767336081469341e-08 1.682569956835198e-09
226 1.224868719255545e-14 6.224764467846741e-16 1.433176586800892e-08 1.254515862747595e-09
227 1.42595494605729e-14 7.246681657739256e-16 1.137326483924066e-08 5.805755267379893e-10
228 2.900553413944779e-16 1.474056896414884e-17 8.486848321206326e-14 6.876443002076666e-15


==> results/comparison_with_pod/backup-3/output_error_sm_case57_bt5.dat <==
1 0.0008554849038788615 4.347561455958305e-05 6.63235230958123e-10 1.493403618726531e-10
2 0.0008700670296472752 4.421667600496034e-05 4.643141992448689e-10 4.010975146562043e-10
3 0.0008700509390388662 4.421585828265333e-05 1.3480481057586e-08 4.662011522280413e-09
4 0.0008692781449192397 4.417658500135232e-05 0.0001188048445357072 2.0995607617364e-05
5 0.0008691080360763167 4.416794009545794e-05 0.0001520206845065941 2.871622496783737e-05
6 0.0008677060623261644 4.409669199966115e-05 0.002835709258393628 0.0007436063733019261
7 0.0008679790634798113 4.411056587736075e-05 0.004203875527063002 0.0009225030997797383
8 0.0008658242336896334 4.400105775047912e-05 0.01398423405892929 0.002186679342758372
9 0.0009065784449057512 4.607218065455163e-05 0.03280726533464501 0.006209890102623876
10 0.0009043807760590504 4.596049545324e-05 0.006769981655849293 0.001031779037538875
11 0.0009042187364433397 4.59522606242628e-05 0.009434355760285656 0.001055254226814302
12 0.0009142701321084968 4.646307104504623e-05 0.03812310926746796 0.006452999493493476
13 0.0009160607948902094 4.655407225915409e-05 0.1036889109709735 0.01282853495031181
14 0.0009140263770201947 4.645068344800283e-05 0.114171683572407 0.01293817787877449
15 0.08407018121953096 0.004272434005652755 128.7674187886788 4.221214463097939
16 0.001210756834856903 6.153048082900265e-05 0.2584378288389493 0.02397928242602583
17 0.001768728963480161 8.988654075364378e-05 0.1986926859908057 0.02189437402350126
18 0.001606118901110881 8.162272176277399e-05 0.208511992387084 0.0218843065901532
19 0.001520458489302108 7.72694724769856e-05 0.1759706006760496 0.02026869837794634
20 8.994896970720226e-05 4.571193155239692e-06 0.02995567366128274 0.004591918464771728
21 8.984704917748914e-05 4.566013569199745e-06 0.02788754693020169 0.005676700829769959
22 0.002185056762032284 0.0001110442570595938 1.485543057653927 0.09001429695425522
23 0.0003468701561474276 1.76278893321341e-05 0.6052472912790345 0.05470963758619293
24 0.0003285788788411604 1.669832936168449e-05 0.2672569084593973 0.05207046647840531
25 0.00128994470331329 6.555479643199585e-05 6.236802114092558 0.5906329734170327
26 0.004363808836366643 0.0002217681108355869 0.9475585024604753 0.1282709599323575
27 0.003300109845408935 0.0001677110875864156 0.607755055289703 0.1295042602167673
28 0.002451623045233781 0.0001245911156078891 0.8453315528523163 0.1176395340831878
29 0.001914086483277122 9.727358811751462e-05 0.9570873936598204 0.1360555688580307
30 0.0002296465151664867 1.167060147182139e-05 0.1246946633742323 0.02945339191623775
31 0.0002172562952114551 1.104093235126647e-05 0.1361332233431022 0.0296642892215161
32 0.000255985047430486 1.300912173276678e-05 0.1209396287341812 0.02896745463262341
33 0.0004466176903122354 2.269704406409428e-05 0.5405520378578791 0.06901111272035522
34 0.0003897511775099755 1.980709640899371e-05 0.3464007133920501 0.06761080909816587
35 0.0003379211648279294 1.7173102934923e-05 0.4805190192398344 0.07589724859845283
36 0.0007572358509618094 3.848261241997933e-05 0.4133702099477688 0.09448135054887864
37 0.004142955698088236 0.0002105443874589019 22.38266392967817 1.755853108958596
38 0.0004565929966702992 2.320398763769864e-05 0.36215364536653 0.07695227474300294
39 0.0005161979333982541 2.623310158615453e-05 0.3532025733622379 0.07548907657560087
40 0.0002530350665570033 1.285920414704181e-05 0.5353813802961723 0.06581759455386609
41 9.115105292787487e-05 4.63228284429621e-06 0.3934217339600909 0.056494086081595
42 0.000136007745300676 6.911893225701421e-06 0.3426082391647846 0.04175196418376272
43 0.0762574907472032 0.003875394247138973 0.3357191937217635 0.04517215219812367
44 0.07151232564910465 0.003634245668255656 0.3358490466136569 0.04290194756960874
45 0.08428637047925311 0.004283420711420426 1.091411650466294 0.09524235938808127
46 0.170481108611155 0.008663824380843208 0.5029256815015166 0.05923861819043256
47 0.1557180118832526 0.007913566018436137 0.2982418652498787 0.04970892865713351
48 0.1673697941312693 0.00850570784542821 0.3526148038741481 0.05448350705140351
49 0.1402160311370492 0.007125757680993576 3.06111963394247 0.1785467626084647
50 0.03160900407283818 0.001606364848113785 0.1582959028347684 0.02218087306401949
51 0.02472617281257686 0.001256580395351376 0.1631292921441651 0.02191984139589745
52 0.01601447410068712 0.0008138531728836769 0.21341384268798 0.04039076853193516
53 0.03667723946853359 0.001863931811085806 0.2169110088731298 0.03949108971215403
54 0.03012230375538839 0.00153081096086926 0.1692443671883925 0.03039485605817256
55 0.02056571338158146 0.001045146470810317 0.211034056007754 0.03123081309355188
56 0.04946148331941974 0.002513625166955414 0.2022508288110642 0.03007592212188076
57 0.0304611683308878 0.00154803200779307 0.2608487290045967 0.05040322428140668
58 0.01586389751061636 0.0008062008931509418 0.2419075043761824 0.04950939865276663
59 0.02614851580726068 0.001328863653101477 0.3235053084222904 0.05515871030640836
60 0.008345407451936978 0.0004241123555518176 1.035580670312549 0.1231091946429191
61 4.389507099203134e-05 2.230740927002165e-06 0.629339512386922 0.1310421467686729
62 3.887572725867748e-05 1.975658630980433e-06 0.6352710391104532 0.1318555998168295
63 0.001398798005958971 7.108670495300396e-05 1.932723521900964 0.1959897754719288
64 0.002525228453585571 0.0001283317314252972 3.11686026605839 0.3128746687286804
65 0.001352077800276491 6.871239110458149e-05 0.5002149851783242 0.04511358368276149
66 0.002055765129464299 0.0001044736756760783 0.1585730218347417 0.02207061428816152
67 0.002147092300435414 0.0001091149088129281 0.1587606290811783 0.02215642475644629
68 0.0001840184146843767 9.351788245951728e-06 0.2065034458867458 0.02726782124354627
69 0.0007065832437103954 3.590845451337501e-05 0.2094024106267511 0.02755516366777386
70 0.0002259945714909129 1.148501024173344e-05 8.377446638225212 0.4243010435395461
71 0.005020528444940733 0.0002551425028869636 0.1860258892619651 0.01916239123236868
72 0.00521572429800118 0.0002650623268754494 0.1749074386502625 0.01814865514023431
73 0.005209540180152627 0.0002647480509335179 0.1776175355192094 0.02065774433968097
74 0.002934304733679291 0.0001491209266503493 0.1346770588283579 0.01937235595575764
75 0.003468441814489868 0.0001762656930185351 0.1561208438417848 0.01760187368563203
76 0.002277460676947341 0.0001157402101622477 0.2795400483755456 0.02411553229653506
77 0.006352346465867817 0.0003228252950423838 42.03013687521224 3.203883497331781
78 0.001841346444111519 9.357695023241111e-05 5.424505156938611 0.4780566542147746
79 0.0009030852308163841 4.589465603823772e-05 4.572833348341016 0.3907755670501222
80 0.0005585948660549674 2.838770734755891e-05 1.537688436963179 0.1259815550529361
81 0.00389191188965718 0.0001977863787512885 0.1713740372374988 0.01938410370333806
82 NaN NaN NaN NaN
83 NaN NaN NaN NaN
84 NaN NaN NaN NaN
85 0.01721868290752614 0.0008750508839105007 1.598272423179109 0.3367875527569184
86 NaN NaN NaN NaN
87 NaN NaN NaN NaN
88 NaN NaN NaN NaN
89 NaN NaN NaN NaN
90 NaN NaN NaN NaN
91 NaN NaN NaN NaN
92 NaN NaN NaN NaN
93 NaN NaN NaN NaN
94 NaN NaN NaN NaN
95 NaN NaN NaN NaN
96 NaN NaN NaN NaN
97 0.001770197811560726 8.996118739288628e-05 0.4908298229468163 0.07148729702478732
98 NaN NaN NaN NaN
99 NaN NaN NaN NaN
100 0.03173746217125509 0.001612893069416708 3.762971921634772 0.5152259943476626
101 NaN NaN NaN NaN
102 NaN NaN NaN NaN
103 NaN NaN NaN NaN
104 NaN NaN NaN NaN
105 NaN NaN NaN NaN
106 NaN NaN NaN NaN
107 NaN NaN NaN NaN
108 NaN NaN NaN NaN
109 NaN NaN NaN NaN
110 NaN NaN NaN NaN
111 NaN NaN NaN NaN
112 NaN NaN NaN NaN
113 NaN NaN NaN NaN
114 NaN NaN NaN NaN
115 NaN NaN NaN NaN
116 NaN NaN NaN NaN
117 NaN NaN NaN NaN
118 0.0003889790511400986 1.976785706263488e-05 24.22805888633797 1.509273582669466
119 NaN NaN NaN NaN
120 NaN NaN NaN NaN
121 0.0001460218211110177 7.420807057058178e-06 8.804075319998287 0.7502958771202013
122 NaN NaN NaN NaN
123 4.234116075119084e-05 2.151771441527134e-06 0.1483606034408011 0.01637166876251608
124 NaN NaN NaN NaN
125 NaN NaN NaN NaN
126 NaN NaN NaN NaN
127 NaN NaN NaN NaN
128 NaN NaN NaN NaN
129 NaN NaN NaN NaN
130 NaN NaN NaN NaN
131 NaN NaN NaN NaN
132 0.02586893541122452 0.001314655419290019 9.732704362745046 0.7095887682301858
133 NaN NaN NaN NaN
134 NaN NaN NaN NaN
135 NaN NaN NaN NaN
136 NaN NaN NaN NaN
137 NaN NaN NaN NaN
138 NaN NaN NaN NaN
139 NaN NaN NaN NaN
140 NaN NaN NaN NaN
141 0.000566234756395699 2.877596542929142e-05 0.1814531271959675 0.02629366889883206
142 0.0003597327083723853 1.828156230783392e-05 0.09393455309356952 0.01620269630416564
143 1.148241301813092e-05 5.835345081213579e-07 0.04214745015116064 0.009266741923286534
144 2.477357662416473e-05 1.258989449949423e-06 0.109873964775851 0.0163505773808467
145 2.105593146135843e-05 1.070059280130375e-06 0.0393508878519348 0.006894533129826204
146 1.05543797119215e-05 5.363719946318979e-07 0.1436137343159212 0.01762603326257457
147 2.73615351202191e-05 1.390509112728405e-06 0.2678763587698744 0.03260809075668661
148 0.0001451496637661129 7.376484151545213e-06 0.3581617876651927 0.0321740787239047
149 0.001318678129955682 6.701502486620512e-05 5.733964430039835 0.3123912428036204
150 1.221230297110862e-05 6.206274061055217e-07 0.03667379067734148 0.00527211090518477
151 1.418965207850253e-05 7.21115991296227e-07 0.02938952427518294 0.004472505546801812
152 NaN NaN NaN NaN
153 NaN NaN NaN NaN
154 NaN NaN NaN NaN
155 NaN NaN NaN NaN
156 NaN NaN NaN NaN
157 NaN NaN NaN NaN
158 NaN NaN NaN NaN
159 0.0001092884647510924 5.554023393964971e-06 0.488452233695135 0.02576503830501919
160 4.270588112734846e-06 2.170306476364055e-07 0.03521952351414266 0.004834547785627061
161 3.813373237358323e-06 1.937950562160895e-07 0.04261246954124425 0.004520329633888136
162 3.131490475180076e-06 1.591418764710461e-07 0.03753293751939607 0.002839642725123865
163 5.860215947908541e-06 2.978152959006162e-07 0.03338732059744111 0.002635356987182769
164 NaN NaN NaN NaN
165 NaN NaN NaN NaN
166 NaN NaN NaN NaN
167 NaN NaN NaN NaN
168 5.822706664851422e-05 2.959090797590997e-06 0.1776799454403207 0.0216883622338981
169 5.749532915377433e-05 2.921904007811465e-06 0.2187702879457829 0.03548055261450724
170 5.499865595232701e-05 2.795023450018789e-06 0.1636081598096377 0.02800067776318029
171 4.709590629832418e-05 2.393406897394084e-06 0.2031117628522977 0.02885950745626186
172 4.412657394372018e-05 2.242505872299733e-06 0.2312163578241667 0.03038794999893632
173 4.062829125002757e-05 2.064723670273903e-06 0.2101856226465164 0.0277302399506538
174 1.832988365432468e-05 9.315219392699709e-07 0.05355022013085369 0.007528706831447474
175 8.993318361428059e-07 4.570390908364087e-08 0.00576411629390323 0.0006209401815689034
176 7.720830208269229e-08 3.923714336661511e-09 0.002564302334112824 0.0003211072156819092
177 4.846091677557667e-08 2.4627765252037e-09 0.002173391023661842 0.0003155920448426821
178 6.670650458873827e-08 3.390014562463518e-09 0.001871048501740365 0.0003294685776609051
179 6.033026918787348e-06 3.065975235326052e-07 0.009526735402689217 0.001388681403329949
180 3.916846807069858e-06 1.990535675159216e-07 0.002377651720598966 0.0004087939508779187
181 1.477661922761821e-06 7.509455738153172e-08 0.009857276816839181 0.001556658468103619
182 3.156174662199526e-06 1.603963231546854e-07 0.04077843558556041 0.003801610047857111
183 3.727528640664768e-06 1.894324466820698e-07 0.05293333773353706 0.004722355355071569
184 2.018900266817383e-06 1.026002088831959e-07 0.02821358285606648 0.003374052285385403
185 2.41319688376372e-06 1.226383038428866e-07 0.0291542495062757 0.003764573607740237
186 2.19885720719379e-06 1.117455936137187e-07 0.027361315705236 0.003526457283433685
187 9.187208301394164e-06 4.668925485172244e-07 0.06440274647740446 0.007084662141580484
188 4.840683829014539e-06 2.460028264681608e-07 0.03752574968148709 0.004744290330294462
189 2.94560424546364e-06 1.496951661451907e-07 0.02046872431982345 0.002457673746161361
190 NaN NaN NaN NaN
191 NaN NaN NaN NaN
192 NaN NaN NaN NaN
193 8.811466074814082e-08 4.477973848942456e-09 0.0008857552499540108 0.0001460301100525704
194 1.866029037375546e-07 9.483131592163872e-09 0.001746024093721612 0.0001892465260751364
195 2.103555717458979e-07 1.069023861931335e-08 0.002723780291584294 0.0002869314663832508
196 6.418959286352771e-08 3.262105485927382e-09 0.003201323881352819 0.0004313291300705953
197 6.091555556841059e-08 3.095719401437962e-09 0.0003935099292722141 4.847569219384987e-05
198 7.921691994593212e-08 4.025791995336448e-09 0.003027640252288715 0.0002654344512793337
199 6.947489918027669e-08 3.530703960563758e-09 0.006961116087425456 0.0005189068135112049
200 7.220728185160939e-08 3.669563238278103e-09 0.007348006278479325 0.000550633022077759
201 1.450027332363924e-07 7.369017164052855e-09 0.004097995635856472 0.0003320753044979306
202 4.61702486246184e-08 2.3463651131923e-09 0.002402343624713305 0.0001959550211568289
203 5.333145581975528e-08 2.710296589230561e-09 0.00218296804704671 0.0001829984910814696
204 1.488299491127259e-07 7.563515701106356e-09 0.0009611650826949525 0.0001107786244778267
205 1.513693590183559e-07 7.69256813179845e-09 0.0007098798427437757 0.000111389547458482
206 1.506663943662694e-07 7.656843573568895e-09 0.0006400398770603217 0.0001046438411078768
207 8.318017923219765e-08 4.227204238086868e-09 0.00070761790182346 0.0001073514683595052
208 NaN NaN NaN NaN
209 NaN NaN NaN NaN
210 NaN NaN NaN NaN
211 NaN NaN NaN NaN
212 8.365653395099018e-05 4.251412513480112e-06 272.2527655995697 19.25959296957422
213 NaN NaN NaN NaN
214 NaN NaN NaN NaN
215 NaN NaN NaN NaN
216 NaN NaN NaN NaN
217 NaN NaN NaN NaN
218 NaN NaN NaN NaN
219 NaN NaN NaN NaN
220 5.08074793307848e-07 2.582028482459307e-08 0.9569170662301542 0.06335512584317275
221 1.77737952767638e-09 9.032616112919046e-11 0.00128742157177668 9.975108413724516e-05
222 1.089246685855105e-09 5.535535327370949e-11 0.001220573591001541 9.377153149277813e-05
223 1.371937228257316e-09 6.972164425721269e-11 0.001607131007738864 0.0001236561604890201
224 8.367547649727359e-11 4.252375170842341e-12 1.150837638283706e-05 1.916791190473984e-06
225 8.782093756603781e-11 4.463046880863388e-12 1.092901277461683e-05 1.814972162807628e-06
226 3.752677475663789e-14 1.907105067063701e-15 1.523926567834879e-08 1.340778211814595e-09
227 5.148309736083768e-14 2.616363289456957e-15 1.509612779820857e-08 1.745355744026482e-09
228 4.068580229060961e-16 2.067646372734142e-17 4.25066491469638e-14 2.445909079206884e-15


==> results/comparison_with_pod/backup-3/output_error_sm_case57_bt7.dat <==
1 0.0008554849032829054 4.347561452929665e-05 6.63241182783993e-10 1.493424330181178e-10
2 0.0008700670254082693 4.42166757895347e-05 4.643146826319373e-10 4.010976651879428e-10
3 0.0008700431849791707 4.42154642225021e-05 2.662400980538483e-08 8.523474400575266e-09
4 0.0008692189380979865 4.417357611957261e-05 0.0001357452750158983 2.380781083770318e-05
5 0.0008689729647663513 4.416107579173559e-05 0.0001880754302938074 3.676299024184359e-05
6 0.0008676588490700083 4.409429262906157e-05 0.002793171416302649 0.0006693735383407223
7 0.0008884232436342308 4.514953604778713e-05 0.004708835699030369 0.0005317235592563486
8 0.0009052111106385852 4.600269293208699e-05 0.009546736728424812 0.001374806239130065
9 0.0009049774918174259 4.599082045862015e-05 0.005316551569798508 0.0009044375880511346
10 0.0009048816673346522 4.598595067277173e-05 0.004391457545033395 0.0008682366820592079
11 0.0009063683485809451 4.606150359082292e-05 0.04292822260803381 0.001696677896356741
12 0.0009404224755072148 4.779212921577173e-05 0.05136737439060469 0.001905038530582439
13 0.0009200667993453647 4.675765680497908e-05 0.1344095718898478 0.02229557216872471
14 0.0009223264685967195 4.687249285756002e-05 0.3639584853063482 0.05302812970144691
15 0.001420975592557652 7.22137665790529e-05 0.1985841354025425 0.02163326679764615
16 0.001059142733539881 5.382547493027811e-05 0.3559187399754404 0.04973912404745715
17 0.002003831256623778 0.0001018344040443248 0.2436084200327523 0.02211476900597034
18 0.002038228362953924 0.0001035824598311586 0.2425169611829102 0.02219266282732197
19 0.002067467968735548 0.0001050684122133365 0.2349520533914169 0.02346909985384454
20 0.0001899793199613813 9.654720558461511e-06 0.03485651316153086 0.00464076116936435
21 0.0002082398460034414 1.058271775427439e-05 0.03321476034433184 0.004505990245541307
22 0.02647350865288823 0.00134537974079287 14.86573394464313 0.7368296130019465
23 0.0002914787081676289 1.481290425016715e-05 0.4870871769520591 0.05059582375396266
24 0.0002406119449814814 1.222786297106624e-05 0.190120041007869 0.04019646361944433
25 0.001706369535893108 8.67174439926858e-05 6.056735938746016 0.5259750478206783
26 0.004865941085510943 0.0002472863964567034 0.622096573869153 0.07962510371350681
27 0.001911476183950942 9.714093309709802e-05 0.8793748167466858 0.0876057456868025
28 0.001750294216254929 8.894968966342159e-05 0.8386971301974047 0.08427231531627517
29 0.001375389503037821 6.98970883439879e-05 0.7742101833657332 0.1427400168292751
30 0.000139774138973646 7.103300787498539e-06 0.2601108412761105 0.04164751744979878
31 0.0001409880306828598 7.164990582172374e-06 0.259385002129101 0.04161783091095719
32 0.0002636267791519617 1.339747339319264e-05 0.2288660249535699 0.04816705377718584
33 0.0005530007467421048 2.810341504275774e-05 0.5046574758623412 0.06801551362960928
34 0.0005672585639758758 2.882799517702529e-05 0.6173633938520483 0.07266908832323987
35 0.0005247294377297686 2.666667135722656e-05 0.5897453224714526 0.07073165409307004
36 0.0003094063839286776 1.572398604460043e-05 0.4610726499693935 0.04617756866137888
37 0.0004057406535293796 2.061967918313433e-05 0.3547692484580542 0.04355589019764159
38 0.0004206813224888246 2.137896173972651e-05 0.3499582317597464 0.04448281196716091
39 7.46385956809712e-05 3.793122242580165e-06 0.4189827942797498 0.03578965402257764
40 3.706584135217741e-05 1.883680500552826e-06 0.4237685357995233 0.03350055552844074
41 0.0002543979045529966 1.292846336967953e-05 0.1409177719112827 0.01850874575187884
42 0.0002921238738709939 1.484569147448798e-05 0.1309635933991354 0.01909067038478632
43 0.0002014292154920677 1.023660253274601e-05 0.1241024553911845 0.01892797042119145
44 0.0002389178459555136 1.214176911254834e-05 0.1202773669262651 0.01814078414224682
45 0.0001404206782383893 7.136157816002687e-06 0.1079916571882752 0.02082888456862249
46 0.0001260024776556586 6.403427023985909e-06 0.1087553115282677 0.01724645827371666
47 3.46062627073125e-05 1.758685082564398e-06 0.1333888683787092 0.01302451598902291
48 1.787816394096924e-05 9.085656111597236e-07 0.1285550707569439 0.01223346374390444
49 1.528616541131796e-05 7.768406344790337e-07 0.1210758646802335 0.01366191962519009
50 0.01162434074010408 0.0005907472536740237 0.1342980164757369 0.01623850650601423
51 0.01507859683637959 0.0007662920306196485 0.09202746837659838 0.011777032881606
52 0.01821188863234944 0.0009255254499431744 0.1000701178154302 0.01044589065154113
53 0.007856926353116245 0.0003992878193435445 0.1101995312836163 0.009885165002046644
54 0.004990839651512784 0.0002536337228559423 0.0782931260559056 0.006737076111657689
55 0.005384450435224976 0.0002736369638734949 0.08668562109264098 0.006992330481885468
56 0.0134643734621277 0.0006842574407468829 0.04193976215032939 0.005355331643801873
57 0.04824078331461112 0.00245158937572016 0.04345019581821206 0.004878696330607646
58 0.03439500121287047 0.001747948805089484 0.06244352865459996 0.00514424765395994
59 0.03025284554220184 0.001537445074904105 0.02965754504253219 0.003340649881690566
60 0.01058236771918993 0.0005377943409652766 0.4139514467507082 0.02516518653436489
61 0.0451929032744177 0.002296696569020137 0.01826421913647983 0.002878272988161444
62 0.0325202190813994 0.001652672658238187 0.0180004247031514 0.002661291127674876
63 0.02275807669343052 0.00115656204563619 0.01322138698600046 0.001896429316194136
64 0.02182525760464756 0.001109156319393835 0.01280135917608032 0.001893545504598744
65 0.0285736484301168 0.001452108529415616 0.01434246002123623 0.001958589570850383
66 0.03940953922001348 0.002002786874825663 0.01760522243160782 0.002384975623507027
67 0.03824495314575127 0.001943602785128095 0.01601983514866637 0.002216769127068682
68 0.04156409140344502 0.002112280893774058 0.01984348231604624 0.002598158535143768
69 0.02945288699441541 0.001496791301436548 0.03474381717499976 0.005234129059655296
70 0.02669992223659801 0.001356886045172747 0.0176359135077514 0.003359688825113847
71 0.02521979725992673 0.001281666315760801 0.0152467050272341 0.002297795959497237
72 0.02040798553524677 0.001037130765306375 0.0540320881655665 0.00876447235801541
73 0.001756247586981404 8.925223907120309e-05 0.023861640789478 0.002539240072021106
74 0.002558037887291729 0.0001299991019274061 0.02441004367504178 0.002444676764052448
75 0.001423642800778609 7.234931370097022e-05 0.0334653384412172 0.00374194144398444
76 0.00346373916258099 0.0001760267049535543 0.03371568414024195 0.004072923824435368
77 0.002399155666810313 0.0001219247313023941 0.01131311509251499 0.001371555137583151
78 0.002051372449434139 0.0001042504403355026 0.02361603191788396 0.001670172591354302
79 0.002311026279767618 0.0001174460090653702 0.02304541192673383 0.001621685358992648
80 0.002390780352673605 0.0001214990990936059 0.02147833809809415 0.001500924391304783
81 0.01062631211514769 0.0005400275885796423 0.03854781062677341 0.002220946377622578
82 0.003943204093229206 0.0002003930408470171 0.003285647864710868 0.0005296898510484974
83 0.0007669527270396267 3.897642260548582e-05 0.008630942717960907 0.000783304791835536
84 0.001409626861535488 7.163702576992479e-05 0.004767399993317057 0.0005088560726455635
85 0.001970086755090871 0.0001001195135354472 0.005485015181655513 0.0005192558609112034
86 0.0004748443573497817 2.413151905115942e-05 0.0119919908368403 0.001589938499414517
87 0.0002356304780926713 1.197470557060567e-05 0.003746057756139899 0.0006950001977705261
88 4.979417800524998e-05 2.530532661011235e-06 0.004712712197009596 0.0005607466908243244
89 0.0003482347931292856 1.769723997896377e-05 0.004829678752338105 0.0004951360324348879
90 0.0006237580591328092 3.169929105041417e-05 0.004926285264818651 0.0004750803134160881
91 0.000621597398852124 3.158948661887908e-05 0.005117085211819057 0.0004806652103657611
92 0.0005497026584739937 2.793580669142652e-05 0.006698280747292225 0.0004444462722635562
93 0.001593894425248174 8.100147573214239e-05 0.007954308592497088 0.0005020924461935527
94 0.0005818787302804355 2.957098983674642e-05 0.006927369583908429 0.0004602200741116194
95 0.004126964885852586 0.000209731736778452 0.007306662431426872 0.0004083297594348592
96 0.002670969702019663 0.0001357382798209779 0.007109904790496783 0.0004175978940900175
97 0.0002296179734841879 1.166915098780597e-05 0.005304215628349267 0.0003824429245205675
98 0.001057751345387959 5.375476479299636e-05 0.01138112908145851 0.001111502286578385
99 0.001194216464164966 6.068990167019482e-05 0.007277412520005425 0.0003644781849205971
100 0.001707592364703599 8.677958796950669e-05 0.007864306834327234 0.0003862989509511933
101 0.01612212041623523 0.0008193237425013398 0.007027091792119695 0.0004029429209360444
102 0.02134718101053116 0.001084860538554777 0.006645190392162359 0.0003948553183164388
103 0.02058600709718756 0.001046177794394955 0.006740727143257772 0.0004011401328376492
104 0.004490405413761147 0.0002282017299192327 0.01925758094891074 0.002228867368410109
105 0.001533936333759299 7.795441451168201e-05 0.003960647967929763 0.0004127619625976912
106 0.0004801511703977684 2.440121049465297e-05 0.00446261740129637 0.0004002671308189834
107 0.0003532084935367837 1.795000268800843e-05 0.006422029457275929 0.0004559728848159055
108 0.0002385448542350782 1.212281372923527e-05 0.008296958521167085 0.001295269128274355
109 5.5124596776162e-05 2.801423743804851e-06 0.004755679831367821 0.0003969258622409169
110 4.203502568482941e-05 2.13621370335086e-06 0.004609951807410066 0.0004072566795008583
111 0.003339702893905296 0.0001697232003751533 0.005140780624081269 0.0007533902567231176
112 0.0001907276532748506 9.692750745260805e-06 0.006910565359136719 0.001255682984246506
113 9.752910543546308e-05 4.956414516524936e-06 0.004996411462631656 0.0005955582865557286
114 9.994584081931308e-05 5.079232646411711e-06 0.004718445065154463 0.0004487847742645094
115 0.0001267089139029966 6.439328008165674e-06 0.004769551726488791 0.0004506589806948624
116 0.005264769715510314 0.0002675548076403033 0.005584580820383844 0.0004651375449196779
117 6.107736669426488e-05 3.103942618594918e-06 0.006664010423015559 0.0004842411061835746
118 0.001652703719141027 8.399015523100233e-05 0.01191615663309098 0.001225132557323161
119 0.001501558813170265 7.630899376943228e-05 0.01103982830767287 0.0008250589614381823
120 0.001483363277728853 7.538429938620087e-05 0.01360251494457753 0.001821641877093391
121 8.626214387949851e-05 4.383829219410076e-06 0.008808594934757679 0.0005933738457774348
122 0.0008903136748540215 4.52456074789607e-05 0.009273663782047884 0.0006130465025006757
123 0.0008608450794340805 4.374801787769397e-05 0.009299012739199147 0.0006248904283379646
124 0.0002081489558958068 1.057809873263078e-05 0.007375303710984016 0.0007349695111074843
125 0.0002282462307680045 1.159943922862319e-05 0.007066603899325619 0.0007061014451154391
126 0.0001829090438250514 9.295410185199309e-06 0.0075467060135705 0.0007212029338966636
127 0.0001446298453216553 7.350067056129815e-06 0.004507448701792648 0.000514922346378327
128 0.0001733597242240234 8.810115194722942e-06 0.004530368847179924 0.0005170034208612257
129 9.792248447885893e-05 4.976405980534355e-06 0.004398148322404786 0.0005123429850665029
130 0.0002565948038630057 1.304010946325186e-05 0.004299077204545409 0.0005654880139922682
131 7.032691751246834e-06 3.57400340446991e-07 0.006782445256570062 0.000323211918186884
132 7.879348065070002e-07 4.004272873835388e-08 0.00842042804508181 0.0004883747853640807
133 9.39809526728116e-07 4.77609792507121e-08 0.008847805530663118 0.0005714969431593315
134 1.300091629607049e-05 6.607046170500276e-07 0.01316664425048021 0.001245870945304516
135 1.67484095032301e-05 8.511516600082481e-07 0.003116327996936521 0.0003228478876988054
136 4.20856015545212e-05 2.138783961466189e-06 0.003357945219228417 0.0002738470820715339
137 4.750990871220826e-06 2.414446437999829e-07 0.002647270404207356 0.0001628438252688608
138 8.851362611974983e-06 4.498249209314157e-07 0.002909319381083949 0.0001677900127500374
139 1.429090302841969e-06 7.262615493913271e-08 0.006564580752345524 0.0005440434711193824
140 2.535896506567184e-07 1.288738802784528e-08 0.002495624577399805 0.000253207128356017
141 1.884300893419384e-06 9.575988890644334e-08 0.002872906292580826 0.0003380552153642791
142 1.612816474982174e-06 8.196309146280308e-08 0.000938914087004142 0.0001385818974940675
143 1.542245800326521e-05 7.837670035686093e-07 0.0008657093866275406 0.0001418030233328404
144 2.140332631056288e-07 1.087713834285004e-08 0.001017992032580556 0.0001248701337145989
145 5.934137734447269e-06 3.015719900100527e-07 0.0009844407629913106 0.0001313877484701158
146 3.415615947067896e-06 1.735810903558813e-07 0.009173026009403003 0.0007634940681122603
147 1.914866262170801e-06 9.73132163639858e-08 0.0009358140156575394 0.000125638230625534
148 6.230220453745598e-07 3.166188694156419e-08 0.0009278195259335202 0.0001269575723326522
149 1.949118840386542e-06 9.905392725371343e-08 0.0007602422875024092 0.0001103377287132268
150 1.012317797907364e-05 5.144583872149602e-07 0.000845070445006676 9.07143589523317e-05
151 2.467278127354648e-05 1.253867045342389e-06 0.0008287537105178365 8.736155979090844e-05
152 4.089699877721268e-06 2.078379346520427e-07 0.0006132675439292655 5.865101105339922e-05
153 5.34673196186288e-06 2.717201167120416e-07 0.0006277289733648128 5.896965770719969e-05
154 1.036583715836995e-06 5.267902903269818e-08 0.001238487813170003 5.974028547328137e-05
155 1.111018207949626e-06 5.64617787625348e-08 0.001196370664083907 5.867957435382823e-05
156 1.292939482236615e-06 6.570699064789762e-08 0.001117176507869777 6.665365590939318e-05
157 1.303494127395589e-06 6.624337613250895e-08 0.001116311384152708 6.104437319516873e-05
158 3.010889739540914e-06 1.530129651665016e-07 0.001138825306824732 6.067048276499912e-05
159 5.184570465167325e-06 2.634790937614608e-07 0.001122390141113482 5.781199351897327e-05
160 9.485603624140712e-06 4.820569540833433e-07 0.001091620884423337 5.72514725987216e-05
161 8.083063515559564e-06 4.107800760361018e-07 0.001800916689569317 0.0001375644990025375
162 5.063948491211175e-06 2.57349103128831e-07 0.0008325839649020171 6.065702519962353e-05
163 5.727215926265624e-07 2.910562547402798e-08 0.0007591519541619119 5.426828843818006e-05
164 5.795844125206546e-07 2.945439295216181e-08 0.0007656038947814923 5.425618959865934e-05
165 3.476614481159459e-06 1.766810267134256e-07 0.000813238583714421 5.327287198084323e-05
166 3.10761934602996e-06 1.579287492664316e-07 0.0007688668657379265 5.256986631157418e-05
167 4.13645860181542e-06 2.102142060003715e-07 0.0007812418735493707 5.261507489714911e-05
168 6.797645233696344e-06 3.454553116635908e-07 0.0006992405069506125 4.932716772075866e-05
169 8.88440277039879e-05 4.51504016829085e-06 0.0007039438297443857 5.147943804899978e-05
170 9.799389660965814e-06 4.980035134315362e-07 0.0007162657476634164 3.504609577232442e-05
171 5.131553777964012e-06 2.607847936661273e-07 0.0004657014251653134 2.798114231911464e-05
172 8.887654516772723e-06 4.516692700923017e-07 0.0005297802154461689 3.199765932325424e-05
173 1.221076086988832e-05 6.205490367527001e-07 0.0005157034680564054 3.09196165540855e-05
174 3.222507777685423e-05 1.637673621389215e-06 0.000473034886149781 2.779425365573974e-05
175 3.201426834403611e-05 1.626960317618255e-06 0.0004470703994098691 2.605675907352448e-05
176 3.134429111479467e-05 1.592912175272166e-06 0.0003987420555155591 2.33150283040086e-05
177 2.821009397318182e-05 1.433632746418794e-06 0.0003824407351737421 2.160557320344702e-05
178 2.707487578102579e-05 1.375941128086986e-06 0.0003895353308291284 2.17972513991711e-05
179 2.46547969465595e-05 1.252953084541147e-06 0.0003817338093060205 2.151607264004437e-05
180 2.63679161885388e-05 1.340013547585207e-06 0.0003901347382804449 2.145630820234289e-05
181 2.55856480941954e-05 1.300258800309446e-06 0.0003329189289464508 1.932767493635548e-05
182 1.350457692227046e-05 6.863005745639764e-07 0.0001203987660378102 1.065988707112457e-05
183 1.53721759925297e-05 7.812116793213832e-07 0.0001026816985085077 9.749269952322434e-06
184 1.569439487532943e-05 7.975867946377417e-07 8.984506147796353e-05 9.133814246449412e-06
185 1.342242134025096e-05 6.8212544020263e-07 9.739503553503828e-05 9.058901819929368e-06
186 6.53909842191224e-06 3.323160014504366e-07 7.890062254905257e-05 8.015742478109524e-06
187 6.4597170917417e-06 3.282818541521342e-07 7.808299378749734e-05 7.975580483895903e-06
188 7.562158686930661e-06 3.843077707399903e-07 7.651819633931193e-05 7.926989820118893e-06
189 5.975667776509096e-06 3.036825405213904e-07 9.612145056021637e-05 7.669761106727702e-06
190 6.048339386362294e-06 3.073757008390965e-07 9.647720032117256e-05 7.65622498754635e-06
191 2.918920953335209e-06 1.483391252396218e-07 7.831004382113551e-05 6.352787493320903e-06
192 2.624963593568128e-06 1.334002562867736e-07 6.653551709250391e-05 5.939816921857814e-06
193 2.719743772906863e-06 1.382169707911857e-07 6.669914196034573e-05 5.974373336880479e-06
194 2.411268693522277e-06 1.225403135038936e-07 6.455546943512782e-05 5.8137947879173e-06
195 2.410843483229859e-06 1.22518704380581e-07 7.209346857650487e-05 5.923013610000181e-06
196 1.792943103598103e-06 9.111709972421853e-08 5.477873210116397e-05 4.979080362311734e-06
197 1.90858558734577e-06 9.699403341098567e-08 5.212492825060311e-05 4.861035462144102e-06
198 1.971060448305943e-06 1.001689964786596e-07 4.902252460585137e-05 4.832097605352498e-06
199 1.904818008874116e-06 9.680256563789701e-08 5.004253866667122e-05 4.687109233252404e-06
200 1.914458659545703e-06 9.72925020596867e-08 5.005431309028119e-05 4.679036795483845e-06
201 1.916054220684526e-06 9.737358823755287e-08 4.995711793110228e-05 4.688340802965982e-06
202 1.920307664890285e-06 9.758974763440698e-08 4.995336478574616e-05 4.687396676789895e-06
203 1.909946625303598e-06 9.706320115595367e-08 5.000795539694592e-05 4.760751080257268e-06
204 1.910745301232181e-06 9.71037897469056e-08 4.953146119289366e-05 4.674740299977009e-06
205 1.905668294250018e-06 9.684577701322436e-08 4.99733605982527e-05 4.705077863041173e-06
206 1.947174562627478e-06 9.895511934948674e-08 5.030728830043517e-05 4.742759686154153e-06
207 1.920579546920927e-06 9.760356463844327e-08 5.078452320151764e-05 4.777820589962328e-06
208 1.980444782502915e-06 1.006459069356367e-07 5.262551272565938e-05 4.83786609853552e-06
209 1.099713471479975e-06 5.588727374996969e-08 6.559110615473339e-05 4.820900548668886e-06
210 5.714679043124876e-07 2.904191322186148e-08 7.912889166995215e-05 4.301097882084186e-06
211 5.093361424068944e-08 2.588438639670332e-09 5.045970196481138e-05 3.057115040170317e-06
212 5.438081309134033e-08 2.763624768451346e-09 5.363451473203947e-05 3.107664333510845e-06
213 5.28614786838111e-09 2.686412421641534e-10 7.822639596050673e-05 4.024531892580182e-06
214 1.945607064759054e-10 9.887545934281502e-12 0.0001020168635530919 3.919334070489427e-06
215 1.277893957707962e-09 6.494237934699842e-11 8.513029356289539e-05 3.664867604752689e-06
216 1.781404625938459e-09 9.053071601942078e-11 0.000131475329965927 4.428236121031197e-06
217 1.197564844241364e-09 6.086006584368337e-11 6.663299905495509e-05 3.884274811431069e-06
218 4.742411367948168e-09 2.41008634729918e-10 4.097943552594825e-05 2.209947834874949e-06
219 1.741576609829649e-12 8.85066622118451e-14 1.167695209042891e-05 7.353109723322364e-07
220 8.117280548464957e-11 4.125189805184865e-12 5.820701277031737e-06 5.432930968042254e-07
221 5.424816196854503e-11 2.756883458278138e-12 6.427894668021571e-06 5.002989095923068e-07
222 3.4432164816826e-12 1.749837453870883e-13 3.029216504029532e-07 3.90510004495512e-08
223 4.592852521724285e-12 2.334080765869e-13 7.194695753576894e-07 3.292787483381983e-08
224 2.73221381744459e-12 1.388506965850659e-13 7.331388352403934e-07 3.109922425678421e-08
225 5.048575396365542e-12 2.565678447535327e-13 1.725721197361586e-07 1.115034021036835e-08
226 4.70564752651289e-12 2.391403018198658e-13 5.476337567150001e-09 1.887525415830706e-10
227 4.682740990442839e-12 2.37976195090967e-13 4.868090208077272e-09 2.107817330557281e-10
228 4.763762687221091e-12 2.420937055743471e-13 1.78646517919485e-10 1.848021264589343e-11


==> results/comparison_with_pod/backup-3/output_error_sm_case57_pod.dat <==
1 10.16910916958875 0.5167926034308674 9.408986197809295 9.198705368942093
2 NaN NaN NaN NaN
3 0.6317303407960262 0.03210444120932281 16.12611220609253 10.14854973042639
4 4.962859098931507 0.252211755368647 0.5160658875909825 0.07877773480520275
5 2.256647031315851 0.1146824638116674 2.835306509639017 1.01280777729611
6 0.7636983080867767 0.03881103352220921 0.1474075305973316 0.03503425839369748
7 1.372099261309383 0.06972987875262651 0.3766344430837432 0.04891143395165617
8 1.934849890003003 0.09832878133444377 0.4735967238335111 0.06334525011304817
9 4.158810963471429 0.2113501496686313 14.50242038801046 1.207737667009272
10 3.554706554376497 0.1806496541666383 7.191721812563023 0.3757341984878065
11 4.550826803293896 0.2312723358768244 14.43526468664124 2.109421911716074
12 2.449103710310366 0.1244630833847835 4.116996608418964 0.4500168850089366
13 2.000310567186848 0.1016554831349669 2.411005517013681 0.516698217489011
14 8.661384987576749 0.4401702865412191 1569.522982699413 475.9931926504713
15 12.32352979579473 0.6262799366607826 581008.7986958405 12988.11984096568
16 7.053657211951854 0.3584658020168478 594.0718467226227 90.96812019944436
17 NaN NaN NaN NaN
18 NaN NaN NaN NaN
19 NaN NaN NaN NaN
20 NaN NaN NaN NaN
21 0.7325879048514115 0.03723000749390483 54.98628656774129 16.54321360398531
22 NaN NaN NaN NaN
23 NaN NaN NaN NaN
24 NaN NaN NaN NaN
25 6.25221955247513 0.3177368603149399 930.5544146055731 119.2299772666796
26 2.244415799968767 0.1140608744683326 51.32149532650553 5.901403478195166
27 NaN NaN NaN NaN
28 NaN NaN NaN NaN
29 NaN NaN NaN NaN
30 NaN NaN NaN NaN
31 0.1409433913585733 0.007162722018404525 28.31734830282791 2.570399183430884
32 NaN NaN NaN NaN
33 NaN NaN NaN NaN
34 NaN NaN NaN NaN
35 0.045206537745185 0.002297389470780432 71.60792830192592 6.86122836027519
36 NaN NaN NaN NaN
37 NaN NaN NaN NaN
38 NaN NaN NaN NaN
39 NaN NaN NaN NaN
40 NaN NaN NaN NaN
41 NaN NaN NaN NaN
42 NaN NaN NaN NaN
43 0.00667718753492916 0.0003393336694714358 76.23717950486693 2.246035832817154
44 0.003660541422850141 0.0001860281663155515 42.55268928078721 1.612980716332975
45 0.008403591641164998 0.0004270692673253273 69.62606409396388 2.39529564112386
46 0.003079996385979652 0.0001565249545779493 20.01904372598012 1.088895548704592
47 0.004072782386428445 0.0002069781902808363 17.54420740628872 0.9427328951137391
48 0.006450542043507956 0.0003278155795764319 23.39371197483737 1.220400961436775
49 0.002366371458184639 0.0001202586427350936 7.183446269327954 0.4036154338005154
50 0.004050224734445932 0.0002058318137889609 16.84950270972609 0.673700785189699
51 NaN NaN NaN NaN
52 NaN NaN NaN NaN
53 0.01475642411930716 0.0007499192614386294 23.00648984734606 0.6231390891587826
54 0.001253326852545578 6.369388274578217e-05 3.388707970390556 0.2682102601454016
55 0.0009340943716275397 4.747053592532517e-05 4.313835510796798 0.2661356612153185
56 0.000705842924809933 3.587083161784319e-05 4.963233293120554 0.2988025049039791
57 0.004418943245638662 0.0002245700332489601 2.754914823286763 0.1729848694760859
58 NaN NaN NaN NaN
59 0.03150845945113982 0.00160125518551287 70.81227408473823 2.306553904855287
60 0.1572102419037131 0.007989400924358646 18.44790265261071 1.244440987560449
61 0.1267824044630919 0.006443062787411908 188.2311080522857 3.850910649463299
62 0.139045192106724 0.007066255817006338 225.0660327736922 4.584403114147722
63 0.1984684033918992 0.0100861345057047 272.740185303346 5.606380055014874
64 0.005070967317775717 0.0002577057988425683 3.140992003974682 0.1220681294711413
65 0.009481549677336372 0.0004818509331145204 47.79906184652842 1.120327333016982
66 0.006370921752827989 0.0003237692883408657 8.737459944462413 0.2741026939416353
67 0.006946333353370541 0.0003530116196138944 7.856096380889987 0.2583240276156331
68 0.009243727718601562 0.0004697648568262312 16.11860460565939 1.189632974937273
69 0.01011929862230268 0.0005142612388854591 13.17730415326911 1.162540891831544
70 0.0004221443134331504 2.145331072018342e-05 32.07013328313533 0.9704872358876231
71 0.001312258552787446 6.66887829169477e-05 32.81101020575974 1.066840859495951
72 0.0003806121938655703 1.934265463031475e-05 7.146619894489671 0.3095495656749644
73 0.01668065039613166 0.0008477081523440497 10.4773260592803 0.6891806202663403
74 0.01559493826302417 0.0007925324245110685 10.62762021327155 0.7139539894611044
75 0.01659030764564854 0.0008431169473088139 7.777656707638053 0.7014105301716487
76 NaN NaN NaN NaN
77 NaN NaN NaN NaN
78 NaN NaN NaN NaN
79 0.004480583964046631 0.000227702605317187 3.561921339735571 0.3568362622258777
80 0.004651901086599361 0.0002364089158012046 2.764747011111791 0.3118431824950006
81 0.001968937219424038 0.0001000610943051988 3.674663693457211 0.2995598612999412
82 0.0008048861985531655 4.090419594076266e-05 3.068558376094741 0.2399838698685422
83 0.0002711017277252122 1.377734915903007e-05 5.672736750569952 0.4083485968505763
84 0.0008378565280665855 4.257974314367492e-05 1.269734131175534 0.1302515405979005
85 0.0008218444326058505 4.1766010852917e-05 1.182090152999025 0.1272869334856141
86 0.0003811671841627197 1.937085915401093e-05 1.160625263015478 0.1234937601062511
87 1.457914490942787e-05 7.409099585705213e-07 0.426361720216019 0.05399110018128147
88 6.665414154342347e-05 3.387353480350964e-06 0.8731194844861996 0.07056227464419375
89 8.383437051514439e-05 4.260450141008913e-06 0.4869945608289943 0.05564305077388514
90 8.9335503608845e-05 4.540016900092906e-06 0.4868456907974829 0.05590037210762853
91 0.0002037964116050706 1.035690308431533e-05 0.4316484733167571 0.05128725186443912
92 0.0002373977602385128 1.206451858430382e-05 0.3825588245476632 0.04962064956660114
93 1.980185334995888e-05 1.006327218522264e-06 0.3518609712852952 0.04068471381461472
94 1.645973902810696e-05 8.364814697403879e-07 0.2571058616838281 0.03342136145357522
95 1.786716189635975e-05 9.080064889021117e-07 0.1986886886225121 0.0307339068172909
96 1.153389472617524e-05 5.861508008059578e-07 0.2333296064774432 0.0365708094369901
97 0.0001258331235178806 6.394820472093848e-06 0.3288248849050212 0.02531707674336663
98 0.0001482883010320775 7.535989226852471e-06 0.3088485570227151 0.02531913659473884
99 0.0001533504708573305 7.793247938443971e-06 0.3574703054331413 0.02356500397948111
100 0.0001268536487754328 6.446683412684023e-06 0.3862777748947299 0.02281021822965881
101 3.396177677468197e-05 1.725932404090383e-06 0.1357796753633877 0.0153938545508309
102 6.146703026537015e-06 3.123745262859559e-07 0.1950696715372321 0.01609222533407727
103 5.553039787061282e-06 2.822046494586552e-07 0.1956335488741221 0.01617483743719083
104 2.477492471929304e-06 1.259057959941735e-07 0.219507268297429 0.0157783833509709
105 1.59004933607551e-06 8.080606887684895e-08 0.1722538093988725 0.01427719303885386
106 2.136375236910339e-06 1.085702692513016e-07 0.158061276471002 0.01362810244675365
107 2.116925332138998e-06 1.0758182800678e-07 0.1445845513657343 0.01176041091339516
108 3.067550117183403e-06 1.558924370636867e-07 0.1385264550977832 0.01170409610824596
109 1.285385724789263e-06 6.532310982689353e-08 0.1463891738839152 0.01088306985333724
110 1.491896413981573e-06 7.581795209126388e-08 0.1523467797908081 0.0107532578650696
111 2.005502486484425e-06 1.019193356952896e-07 0.1585258108925608 0.01135172604556097
112 1.692116954435097e-06 8.599312993975744e-08 0.1500152668327982 0.0108166880220199
113 1.702700947825554e-06 8.65310068970928e-08 0.1455391428874366 0.01092766169649187
114 1.80355158082811e-06 9.165622094660912e-08 0.1470852402155764 0.0108687097966055
115 4.009875666459134e-06 2.037812802030628e-07 0.04836210656554713 0.005600513330378072
116 5.975672270608038e-06 3.036827689108249e-07 0.03271320916639184 0.004188306358024084
117 1.105089561113024e-05 5.616048581913005e-07 0.02814943061434668 0.00376837951618335
118 7.02300066157653e-06 3.569078407228484e-07 0.02746918697088113 0.003657808169043882
119 3.317330451994099e-06 1.685862362313353e-07 0.05714928453361302 0.004433804992017575
120 6.19284585790535e-06 3.147194980582943e-07 0.05152445941251484 0.003578023824487812
121 5.306768824597598e-06 2.696891960675515e-07 0.04284222510961011 0.00353660223745751
122 8.440566679056447e-07 4.289483332076193e-08 0.03884193891114084 0.003190037024866067
123 7.563642113184226e-07 3.84383158239799e-08 0.03741947407208546 0.003130086407692548
124 4.167107078583283e-07 2.117717569948501e-08 0.03607945368442449 0.003032768215914561
125 3.940806664002921e-07 2.002712038531633e-08 0.03644215252152028 0.0030397105176993
126 5.776192297934887e-07 2.935452266059029e-08 0.03271778899530622 0.002829376240274272
127 4.875327423175042e-07 2.477634087295795e-08 0.03381405055070617 0.002804819659162076
128 4.183487450467501e-07 2.126042050382369e-08 0.0353072051013095 0.002745869390192822
129 3.594114458041747e-07 1.826523579228161e-08 0.03428205016395039 0.002606175134498798
130 3.304952055701708e-07 1.679571679875431e-08 0.02894998553830997 0.002616636237410059
131 3.274177289362212e-07 1.663931989759676e-08 0.0341262792055909 0.002732047008983187
132 1.684587834115538e-07 8.561050117389413e-09 0.02964652463540371 0.002673085390591348
133 1.154741263483463e-07 5.868377788974032e-09 0.02981978611093232 0.002667157390512567
134 9.666393146437861e-08 4.912446505022564e-09 0.0282837112261707 0.002650011739890336
135 9.020679074139701e-08 4.584295581544565e-09 0.02341104616491245 0.002526514610202964
136 6.358870213867275e-08 3.231568309376665e-09 0.02270076645957624 0.002487998149522908
137 2.996486348645788e-07 1.522809870005886e-08 0.02019554328918772 0.002548422799363147
138 6.645151095097397e-07 3.377055824021353e-08 0.0243626672976106 0.002819991522452442
139 2.803717562697725e-07 1.424845061988847e-08 0.02448449072463534 0.003205492188486393
140 3.098235394897141e-07 1.574518582767174e-08 0.02452413289027394 0.003212852396507323
141 2.088887054864165e-07 1.061569269592123e-08 0.02104795183429334 0.002324343078231713
142 3.365374627473864e-07 1.710278340263643e-08 0.02080217496137518 0.002474353419354632
143 2.178125628988754e-07 1.106920179174471e-08 0.02197082941353055 0.002636524308142011
144 1.209603855290653e-07 6.147188658030218e-09 0.02711822154179547 0.002687640483380225
145 1.847848247582959e-07 9.39073709100699e-09 0.03034804688424709 0.003349395065004853
146 2.238380580438625e-07 1.137541655166196e-08 0.02994711198705385 0.002928331190175004
147 2.098594735360342e-07 1.066502698266384e-08 0.03141677928773987 0.00297565270142522
148 2.476751788951648e-07 1.258681545962933e-08 0.02060054074960636 0.002743499805541382
149 1.38603414111979e-07 7.043804725545395e-09 0.01404221505647752 0.001978450396951939
150 1.009753634190684e-07 5.131552830583752e-09 0.01541015529690949 0.002176953121135749
151 1.000990142196466e-07 5.087016895652681e-09 0.01738439623209689 0.00238358417007712
152 9.699319452507184e-08 4.929179604403397e-09 0.01735689877208228 0.00239934229742563
153 4.443730056131777e-08 2.258296952421456e-09 0.01784831306257843 0.002624622290294766
154 3.106746019679474e-08 1.578843669522303e-09 0.02100259692103743 0.003206660619034864
155 3.267650444125747e-07 1.660615056795646e-08 0.02055114926021334 0.003713401820124186
156 3.141382996744081e-07 1.596446129338276e-08 0.02164769363799911 0.004078592404786392
157 3.593495692262514e-07 1.826209123386817e-08 0.02257067717476313 0.004089893779499659
158 5.756315159324386e-07 2.925350734017267e-08 0.02275291290061292 0.004008407585467449
159 4.052648649415498e-07 2.059549967843174e-08 0.02780598608942328 0.003860424163974509
160 8.05080891131782e-07 4.091409018841935e-08 0.02408559458142396 0.003795380890228314
161 9.112751031038735e-07 4.631086412005038e-08 0.02463920628021537 0.003934696071138051
162 2.141557961453364e-07 1.088336545355765e-08 0.02902410824987594 0.003554693707712912
163 3.28721201607891e-07 1.67055621833525e-08 0.03385953865315107 0.003909253347262975
164 3.973478378468957e-07 2.019315754841363e-08 0.03525015111707264 0.004033060509454591
165 3.449532671995043e-07 1.753047332318342e-08 0.02330550469706454 0.003044692118346521
166 2.317263488980367e-07 1.177629831024706e-08 0.02013849157714402 0.00305265478438661
167 2.587912462936963e-07 1.315173233828571e-08 0.02438425006837223 0.002864947639303718
168 3.867152221950501e-07 1.965280961504404e-08 0.02729488457396914 0.002454645538759359
169 4.401637346887147e-07 2.236905500689337e-08 0.02459538113288307 0.002441245812553387
170 5.093859150616637e-07 2.58869158355567e-08 0.02816060376359378 0.002496597381539602
171 3.770748586681606e-07 1.916288778590483e-08 0.03509115401375228 0.002449133295070182
172 2.109141847684101e-07 1.071862724936934e-08 0.03386885111176621 0.002180113093196598
173 2.23815006578799e-07 1.137424507966335e-08 0.0332541006434016 0.002188855842672288
174 2.034478874869659e-07 1.033919114088449e-08 0.03226477622935957 0.002164778196366542
175 2.122324019159429e-07 1.078561884717793e-08 0.02583423201275762 0.001536539654906468
176 2.092294291066756e-07 1.063300821922102e-08 0.02168360719680512 0.001514810726024255
177 2.511494653294611e-07 1.276337817535019e-08 0.02212759247938843 0.001596066380355063
178 1.017465499753303e-08 5.170744415755572e-10 0.0147524220987368 0.0009919892601539494
179 5.597535657175621e-09 2.844659229069804e-10 0.0171905514163984 0.001073554697883173
180 4.005308718598749e-09 2.035491885974815e-10 0.01441288460128962 0.001011798205964596
181 3.524590108305077e-09 1.791191408923901e-10 0.01706706914710074 0.001006580046764
182 3.194559971227376e-09 1.623470588046994e-10 0.01745599787136438 0.0009813145273073721
183 5.379521176934157e-09 2.73386459706157e-10 0.008287128159529819 0.0006348585896720296
184 3.390913918162422e-08 1.723257369502692e-09 0.005806516686040938 0.0004740038269179979
185 1.642021612956032e-08 8.344729219615779e-10 0.00655808616725682 0.0006256457458561435
186 4.433388542655477e-08 2.253041410776947e-09 0.008051213840298726 0.0007888458316198941
187 7.695196925099081e-08 3.910687540584233e-09 0.007226434831517822 0.000654135857510549
188 5.859164602431766e-08 2.977618666811058e-09 0.005483789612625955 0.0005411036533723721
189 1.92002522958644e-08 9.75753943146087e-10 0.007216722249213338 0.0004352727652001677
190 2.524925041970763e-08 1.283163120925206e-09 0.005781684160967518 0.000395467975431942
191 2.82586367809434e-08 1.436099684631629e-09 0.005873088074881769 0.0003960147455161405
192 8.719661727035389e-10 4.431319017035737e-11 0.002400987958691268 0.0001867399882607979
193 1.680802867257233e-09 8.541814972560281e-11 0.002471670036072342 0.0001814528983710408
194 2.015792588976169e-09 1.024422771612129e-10 0.002531669178574082 0.0001841578100748577
195 1.108370837851732e-08 5.632723981105741e-10 0.0011878435215417 0.0001473862286719325
196 5.30221402208247e-09 2.694577216865954e-10 0.002571623288956117 0.0001558537172394268
197 7.406364843568585e-09 3.763903509771691e-10 0.003813375291093192 0.000190615617787426
198 7.275303926879557e-10 3.697298548398759e-11 0.007440627593286476 0.0003176930285884677
199 6.913034036591609e-10 3.513193533274711e-11 0.004897177880137463 0.0002244873404254184
200 1.577275836216357e-09 8.015692152902849e-11 0.004646178229625806 0.0002229437966776178
201 2.766971944816045e-10 1.406170994070942e-11 0.003722300275987503 0.0001712383207532702
202 4.39827460617184e-10 2.235196560899287e-11 0.003875240578713344 0.0001525169634550494
203 2.142730263333171e-10 1.088932307413551e-11 0.0008269772992141445 6.097931836004015e-05
204 3.25419272016011e-11 1.653775861652325e-12 0.000601064531437114 2.913238544982278e-05
205 2.553595081663093e-11 1.297733192114307e-12 0.0005909324772127729 2.824004014183876e-05
206 3.892734401576556e-11 1.97828178683719e-12 0.0003885733639079164 2.125607685186936e-05
207 4.412571374839929e-11 2.242462157302487e-12 0.0004009874612919691 2.177948807089164e-05
208 2.846963767331486e-11 1.446822718348386e-12 0.0004118012172555113 2.256475336392646e-05
209 1.842288573203953e-10 9.362482909164323e-12 0.0003104692441088957 1.53574520883284e-05
210 1.631490974971851e-10 8.291212675257026e-12 0.0003143446933818149 1.555792749134187e-05
211 1.595643546603542e-10 8.10903658171914e-12 0.0003071129422738017 1.52400151506104e-05
212 1.542168314857352e-10 7.837276255693454e-12 0.0003056783150908608 1.518097830010202e-05
213 2.376576111813032e-10 1.20777241702592e-11 0.0002581015575607921 1.271181879456949e-05
214 1.59153356702339e-10 8.088149727110219e-12 0.0002415539656894088 1.190689042866251e-05
215 1.685608178106772e-11 8.566235490255719e-13 0.0001296967966635927 4.076058242608629e-06
216 9.626928187433451e-11 4.892390472022963e-12 9.844229384083391e-05 3.612781708892064e-06
217 4.201564100828686e-11 2.135228576995146e-12 1.927047020171793e-05 1.554127046005232e-06
218 2.501438478320306e-12 1.271227284489441e-13 1.965927520360469e-05 1.47523016152478e-06
219 4.194827372679081e-12 2.131804981849318e-13 1.303328707175716e-05 1.06158220880898e-06
220 2.477149616021704e-12 1.258883721083507e-13 1.334015231770148e-05 1.047063423474634e-06
221 1.291133657626908e-12 6.561521891196419e-14 2.148270752570744e-06 1.933618110416917e-07
222 8.460616779039225e-12 4.299672762828039e-13 3.431175243804335e-06 2.268833081743552e-07
223 7.184877358437033e-12 3.651343901885094e-13 3.252699567651339e-06 2.1093778380066e-07
224 3.496587956056543e-11 1.77696075713243e-12 1.462404985759441e-06 1.063598888935686e-07
225 3.133788413223609e-11 1.592586573379083e-12 1.481170615896127e-06 7.298610595441587e-08
226 2.566387586699248e-13 1.304234323994972e-14 2.799908964627385e-08 1.427190393927426e-09
227 3.435347216238296e-16 1.745838304969804e-17 4.558016596331841e-13 6.082241241889655e-14
228 3.492608728399234e-16 1.774938519602702e-17 1.731638987668331e-15 1.856664683323575e-16


==> results/comparison_with_pod/backup-4/output_error_en_case57_bt1.dat <==
1 0.005388296720056977 0.000274422453825979 2.143280683176803e-05 2.142122559408024e-05
2 0.01198430492074644 0.0006103528693043501 0.0001489222617036286 0.0001488843141250267
3 NaN NaN NaN NaN
4 0.04020714083526958 0.002047723579933945 0.0119927490246021 0.004379934395786373
5 0.0007846690122330669 3.996268337945733e-05 0.0006778155165472094 0.0002294481111585918
6 0.01583106505600643 0.0008062658656448407 0.006723628597752379 0.002647311098795776
7 0.01795057003525537 0.0009142108782379344 0.008553062317645084 0.003451376108110867
8 0.01271048461329409 0.000647336729603976 0.006997785908057531 0.001881780006863552
9 0.0001267615350051214 6.455882683180318e-06 0.0001820908138055486 5.074667533984899e-05
10 3.261492761825135e-05 1.661057089718434e-06 0.0006458682363463311 0.0002563075907319812
11 0.0004099751915195653 2.087977034482711e-05 0.003956843581298077 0.001642919293111431
12 2.511844777253862e-05 1.279266237952623e-06 0.0027321441722559 0.0008168122826543738
13 2.445823198659353e-07 1.245641876591954e-08 0.002214959430538735 0.0007821153679113039
14 1.70755163492068e-07 8.696449620995267e-09 0.002190054005870092 0.0007898716591223041
15 6.280796984028265e-08 3.19876912851529e-09 0.002208640274436518 0.0007681345731298248
16 1.895970627564469e-08 9.656055318214202e-10 0.002123300909062268 0.0007485900608034801
17 6.880259681136125e-08 3.504071588391217e-09 0.002143770945279451 0.0007415116934844163
18 8.85889454799947e-08 4.511777480624518e-09 0.00214225655682626 0.0007397798866225284
19 1.357618686320503e-07 6.914263831709234e-09 0.002061619428099343 0.0007336578340717785
20 1.405166070955051e-07 7.156419574837693e-09 0.002052368747433724 0.0007326947100474919
21 4.861911279651023e-08 2.476139850798586e-09 0.001933748068584595 0.0006547682742227401
22 9.582682007208406e-08 4.880397734711948e-09 0.00162732255237711 0.0006127412988171124
23 3.589966980318038e-08 1.828346876715243e-09 0.0007566785171830971 0.0003530683879487906
24 4.402065790532945e-08 2.241943528545465e-09 0.0005495205829719359 0.0003088862935964611
25 1.038879345580023e-08 5.290945062137977e-10 0.0004612178698706489 0.0001628616917138121
26 4.881599232265626e-09 2.486166797249397e-10 0.0004706631050942642 0.0001420169393507782
27 9.713834459895553e-09 4.947192827413008e-10 4.648854902953613e-05 1.431302938251968e-05
28 2.762982412761567e-14 1.407169005310524e-15 1.024606920183183e-15 2.901283669476985e-16


==> results/comparison_with_pod/backup-4/output_error_en_case57_bt3.dat <==
1 0.002036739161281945 0.0001037298032162838 2.347715122703508e-06 2.343136564297822e-06
2 0.01192521729539735 0.0006073435749054928 0.0001472576580876454 0.0001472572106131509
3 0.005543668569893431 0.0002823354412694676 1.59892038396509e-06 8.574094918179896e-07
4 0.004023914969864187 0.0002049353770565078 4.53328626642076e-06 2.92020104117711e-06
5 0.004590489782796411 0.0002337906644541201 0.001525658417413584 0.001063057131056106
6 0.009031310047248543 0.0004599587575056477 0.02296176419816103 0.003879202667517016
7 0.0001169034715468839 5.953817911188115e-06 0.0004031497622668517 0.000185144431129568
8 0.0001576927925990211 8.031191551610943e-06 0.01221175631513251 0.003920099183294044
9 0.0001708157269611041 8.699534079154973e-06 0.01348482738221228 0.004728016895831735
10 0.002400286576145754 0.0001222450370373275 0.09874018832276493 0.04701614364011383
11 0.0001556775787279807 7.928558017452266e-06 1.361914084396785 0.1987766217327661
12 8.55397932161968e-05 4.356486135364005e-06 0.009349736715582846 0.00371409546887344
13 0.0002820213654923553 1.436316505393694e-05 0.1228768071923045 0.02922648288511148
14 7.597642724643774e-05 3.869430115139975e-06 0.007906689696676388 0.002311291263314568
15 7.711056546620701e-05 3.927191038380968e-06 0.007177352008708203 0.002103215154613924
16 0.0001801978273818125 9.177358362644935e-06 0.04092413266880454 0.00886800472521424
17 0.0001752583832866209 8.925795681604539e-06 0.03277681779760738 0.008001612037775581
18 7.841397711648364e-05 3.993572947544e-06 0.02598849974991516 0.006720496869352296
19 9.484103744079426e-07 4.830192465278546e-08 0.0008066028434451634 0.0001645497172342635
20 2.101701110658367e-08 1.070382731241935e-09 0.0003828782820912433 0.0001070272135812871
21 2.004041885202211e-08 1.020645521728834e-09 6.510557997878129e-16 1.893191052873514e-16
22 3.051810511548435e-09 1.554267280926916e-10 6.516994430270399e-16 1.898946171234194e-16
23 1.350500757147902e-11 6.878012680534993e-13 6.105480198237357e-16 1.88641810681442e-16
24 3.295391351614264e-11 1.678321421425607e-12 6.288604301708111e-16 1.888066304173238e-16
25 9.158604881626613e-13 4.664418007796699e-14 6.377904949168188e-16 1.888901480151894e-16
26 3.032688136480585e-12 1.544528379448891e-13 6.251077881725975e-16 1.881144216314892e-16
27 4.434994096388081e-12 2.258713700944216e-13 6.209101656077463e-16 1.880221377889156e-16
28 3.093774556481516e-14 1.575639296577305e-15 6.589433337827659e-16 1.885065524856902e-16


==> results/comparison_with_pod/backup-4/output_error_en_case57_bt5.dat <==
1 0.002037874909077884 0.0001037876461141942 2.35110580998979e-06 2.346525706542228e-06
2 0.01184802647608922 0.0006034122965910442 0.0001451178043644228 0.0001451170551411167
3 0.00553829510677434 0.0002820617742813087 1.590568900803911e-06 8.52867332300597e-07
4 0.004021533518107794 0.0002048140912646128 4.558292595270634e-06 2.939800405879405e-06
5 0.004589646585851794 0.0002337477209811412 0.001516550669020838 0.001057210654646211
6 0.008953176767336627 0.0004559794802845014 0.02289292844174147 0.003871765866666175
7 0.0001166051715135314 5.938625684148304e-06 0.0004022975254340576 0.0001861045134838191
8 0.0001518018301500423 7.731168658545698e-06 0.01039175070311303 0.003360928130637101
9 0.0001504292779554102 7.661265466345253e-06 0.01030412654064491 0.003322384568634416
10 0.00563222110275698 0.0002868453642791759 0.02572620390355881 0.009246023420749996
11 9.059254865761469e-05 4.613819689705051e-06 0.006836338208622016 0.0021592990289563
12 7.264105544918867e-05 3.699561794856867e-06 0.01511857464522754 0.004287858786639638
13 0.0003169476058539563 1.614193580115095e-05 0.1551855053816744 0.03221663700308862
14 6.853154165796871e-05 3.490266925400168e-06 0.004796592305732196 0.001554146504076191
15 7.631165218251688e-05 3.886502903503701e-06 0.004210131779507262 0.001298902629576526
16 0.000174118984309178 8.867766831390555e-06 0.03545722172346584 0.00793363830813237
17 0.0001730815605214722 8.814931511386749e-06 0.03022891370999211 0.007647777306186306
18 0.0001575669098167937 8.024780423236241e-06 0.02564368751332082 0.007209648932778861
19 1.180053317565781e-06 6.009934936331137e-08 0.0008214610507800898 0.0001686725938870972
20 6.649341463779375e-07 3.386466439431473e-08 0.0007494046781970109 0.0001711358856002645
21 3.751651832718151e-08 1.910691922371268e-09 6.625836799534578e-16 1.777999767522467e-16
22 3.093724280039403e-09 1.575613691111736e-10 6.708443913387435e-16 1.780530691200741e-16
23 1.109888574126217e-08 5.652590453146255e-10 6.175553175288282e-16 1.784600680034802e-16
24 3.859671045801151e-09 1.96570540632483e-10 6.089456986990998e-16 1.790913436036962e-16
25 1.526690229571717e-09 7.775334225224103e-11 6.209664870069962e-16 1.792548472575397e-16
26 2.164373209517501e-09 1.102301224318474e-10 6.269937028893755e-16 1.790267370034795e-16
27 2.169620633540187e-10 1.10497370330652e-11 6.201306924511565e-16 1.794132819544258e-16
28 5.534414073318101e-14 2.818641157669813e-15 6.303076241828906e-16 1.800645024289348e-16


==> results/comparison_with_pod/backup-4/output_error_en_case57_bt7.dat <==
1 0.002040391986531021 0.0001039158392347751 2.358628431123854e-06 2.354039527189223e-06
2 0.01169879463467992 0.0005958120157906068 0.0001410318961772295 0.0001410306352688276
3 0.005528541465023545 0.0002815650276390851 1.576630495923265e-06 8.445352275570883e-07
4 0.004026637220688053 0.0002050740195236597 4.565297781556477e-06 2.957105345285946e-06
5 0.004596484031294044 0.0002340959476385892 0.001500925632123129 0.001049903608080641
6 0.008771143208807473 0.0004467086293262941 0.022643678855095 0.003833505677371014
7 0.0001161277857883161 5.914312739085826e-06 0.0004020917005148209 0.0001860412328153609
8 0.0001398996982381125 7.12500080723299e-06 0.006799911622047173 0.002265061093562395
9 0.0001417286313269484 7.218147182089004e-06 0.007958918468781216 0.002601461914920758
10 0.00611601045127902 0.0003114844417193816 0.0194648345922405 0.00677628448732688
11 8.734130597564605e-05 4.448236010645863e-06 0.004509546800471719 0.001457186366268984
12 0.0001276929353753671 6.503318299364158e-06 0.02379717861447935 0.008119576906847331
13 0.0003356518437239138 1.709453049292291e-05 0.1893803868076318 0.03572332977888581
14 6.408360736716637e-05 3.263736519605109e-06 0.003326597416054292 0.001355040394256508
15 7.507348732747252e-05 3.823443971263094e-06 0.003767191278708063 0.001224448309011885
16 0.000171465707974017 8.732637190169608e-06 0.03365573658967477 0.007581414940589377
17 0.0001733913985761075 8.830711362359914e-06 0.03034527936812135 0.007659661096363193
18 0.0001672230136517549 8.51655952272883e-06 0.02783238748050748 0.007419746772089075
19 1.516113712747034e-06 7.721468711672156e-08 0.0008425246601151639 0.0001703870138652068
20 1.746246487862007e-06 8.893519994923784e-08 0.0008347065225812343 0.0001646338918464394
21 6.530683730630053e-08 3.32603482627428e-09 7.537874760930882e-16 1.938249152620184e-16
22 4.295206131286644e-09 2.187520597833015e-10 7.261632515681154e-16 1.93497114016268e-16
23 6.703117253862684e-09 3.413854100204052e-10 8.035734732998684e-16 1.947293632736125e-16
24 4.333685204455495e-09 2.207117739988605e-10 7.111216062885547e-16 1.8686020516049e-16
25 6.746678355211566e-10 3.436039486318787e-11 6.550839097659124e-16 1.847494712333815e-16
26 9.570369482466919e-10 4.874127045795032e-11 6.563389006890945e-16 1.849160519565984e-16
27 2.690964271374459e-11 1.370490633449763e-12 6.46242685003838e-16 1.840898496826939e-16
28 2.999795376306355e-14 1.527776310234658e-15 6.525398139215629e-16 1.840105730231775e-16


==> results/comparison_with_pod/backup-4/output_error_en_case57_pod.dat <==
1 1.291992041295999 0.06580031589135177 0.05845784504788373 0.05812543337022453
2 2.645553342242061 0.1347363142054118 0.06000178052242645 0.05937767112746727
3 112.9497993361511 5.752459952251995 10.5024560327309 9.677738513806956
4 35.1815708435855 1.791774562898823 0.6454838222858483 0.5158971868637854
5 1.308467415735545 0.06663939601560935 0.3710151381842303 0.1624275183787041
6 0.06643250193292347 0.003383364194917458 0.3070415869621312 0.2695804920537648
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189945852 1.05814241145324 5.300845766208705 1.964731400839946
11 NaN NaN NaN NaN
12 2.115353021175889 0.1077335560639183 0.8048561193899825 0.235234337696949
13 0.04818825793692179 0.002454196692514263 0.4198455842624631 0.1142623362225685
14 0.3958848841826632 0.02016216013970203 0.1325818410933889 0.05710625109152741
15 0.01059320432780063 0.0005395050192195596 0.02815949222643681 0.006628046034712594
16 0.0120551187473119 0.0006139593715184105 0.03328539222492038 0.01542377391963717
17 0.01484594143268583 0.0007560941590594768 0.0914925863786156 0.03472799794670354
18 0.009905269229412695 0.0005044689312717829 0.0893495072688434 0.03190900115910117
19 0.001824230042409062 9.290685175475469e-05 0.1882693334041628 0.07255509482381876
20 0.0002470347756250814 1.258132074557842e-05 0.00521733819012659 0.001676306595754298
21 0.0002429386992986111 1.237271023747771e-05 0.02244820210824571 0.006483527473861815
22 1.109894888028285e-05 5.652622609439584e-07 0.00106718096445005 0.0003964366521841755
23 0.0001612297750599398 8.211327772107446e-06 0.002783688507080543 0.0007105538152874722
24 0.0001414988011777485 7.206442081797875e-06 0.002130846680671988 0.0004266924012320919
25 3.923071549585918e-05 1.997994871301129e-06 0.009251586439302366 0.002263318102891054
26 1.382090005948023e-05 7.038894673874007e-07 0.001213046120782049 0.0002962965588548023
27 2.187133986751315e-08 1.113893140398819e-09 8.521252300791307e-07 2.955824538446766e-07
28 2.80179020446068e-14 1.426933561679508e-15 1.700114151073572e-15 4.780763871934589e-16


==> results/comparison_with_pod/backup-4/output_error_sm_case57_bt1.dat <==
4 NaN NaN NaN NaN
12 NaN NaN NaN NaN
20 2.104016001854665e-05 1.069257777771158e-06 0.07630568938483691 0.003145496099521069
28 1.619197730343978e-05 8.228738590360285e-07 0.07340612700694983 0.003204500098695112
36 1.649055740554655e-05 8.380476550615318e-07 0.07289056428082737 0.003201455827056502
44 1.642803807655141e-05 8.348704321349876e-07 0.08109646756906448 0.00331363006667156
52 6.239095368282917e-06 3.170698912418884e-07 0.08021731942704613 0.003236605264896023
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 NaN NaN NaN NaN
220 NaN NaN NaN NaN
228 3.690463510588589e-16 1.875488023284566e-17 1.825361841037794e-12 2.341967129801921e-13


==> results/comparison_with_pod/backup-4/output_error_sm_case57_bt3.dat <==
4 0.0008693186501810753 4.41786434726862e-05 0.0001081455665735909 1.868445303916546e-05
12 0.0008945480205850596 4.546079629419278e-05 0.009184923109245636 0.001426988769851148
20 0.002237933884522826 0.000113731464497148 0.5302636548358786 0.06562377346097123
28 8.133856079763564e-07 4.133613465340539e-08 0.02509494014371339 0.003212038816332257
36 2.618251075689184e-05 1.330591271345161e-06 0.2089725382485073 0.005827175154033838
44 1.135903425961349e-06 5.772644181106252e-08 0.007363361447692603 0.0005027602107831707
52 6.530407697152714e-07 3.318743401210835e-08 0.008066369214794377 0.000376720934698303
60 2.615830097572565e-07 1.32936093389586e-08 0.01016531808895389 0.0006067916396633492
68 2.374154235335138e-07 1.206541623030767e-08 0.01478819337345432 0.0008671986605547615
76 4.417251567967815e-07 2.244840624433465e-08 0.01154808493936348 0.0008071474537372297
84 1.871117057069422e-06 9.508988831967817e-08 0.005096605807740331 0.0003535471909768263
92 1.460023355672569e-06 7.419816804645554e-08 0.003716824478905384 0.000368753258160569
100 NaN NaN NaN NaN
108 3.696381595068315e-05 1.878495584944684e-06 0.006571889486614343 0.0008966550930389249
116 9.865183510623039e-07 5.013471470072066e-08 0.0006392633258856616 7.307516535760063e-05
124 1.810720765265648e-06 9.202055782491025e-08 0.0001491889542549596 1.393280335966477e-05
132 5.304141741848538e-05 2.695556881161004e-06 0.004451340559234343 0.0003211495263623364
140 NaN NaN NaN NaN
148 5.536206657545973e-07 2.813491923403344e-08 5.862864064704369e-05 3.232508695320027e-06
156 1.0046896285509e-08 5.105817629842679e-10 6.702011462126242e-05 3.254432150375298e-06
164 8.483122014564013e-08 4.311109889781561e-09 0.0004889138782251988 3.484149079525942e-05
172 1.985622992900274e-10 1.009090628117057e-11 9.131855357826799e-06 4.930072112673695e-07
180 4.813872098662521e-11 2.446402583513248e-12 1.669025157825843e-05 1.151088110136502e-06
188 8.451654983894853e-12 4.295118391971323e-13 7.76207905469003e-06 4.248337069698836e-07
196 3.730482155578659e-12 1.895825438671984e-13 4.985550021916716e-07 6.086284274220471e-08
204 4.957522291620636e-13 2.519405396212104e-14 4.150075187766728e-07 4.409654799123131e-08
212 2.640409553755407e-12 1.341852176678103e-13 1.500887327148146e-06 1.547212280350847e-07
220 NaN NaN NaN NaN
228 2.900553413944779e-16 1.474056896414884e-17 8.486848321206326e-14 6.876443002076666e-15


==> results/comparison_with_pod/backup-4/output_error_sm_case57_bt5.dat <==
4 0.0008692781449192397 4.417658500135232e-05 0.0001188048445357072 2.0995607617364e-05
12 0.0009142701321084968 4.646307104504623e-05 0.03812310926746796 0.006452999493493476
20 8.994896970720226e-05 4.571193155239692e-06 0.02995567366128274 0.004591918464771728
28 0.002451623045233781 0.0001245911156078891 0.8453315528523163 0.1176395340831878
36 0.0007572358509618094 3.848261241997933e-05 0.4133702099477688 0.09448135054887864
44 0.07151232564910465 0.003634245668255656 0.3358490466136569 0.04290194756960874
52 0.01601447410068712 0.0008138531728836769 0.21341384268798 0.04039076853193516
60 0.008345407451936978 0.0004241123555518176 1.035580670312549 0.1231091946429191
68 0.0001840184146843767 9.351788245951728e-06 0.2065034458867458 0.02726782124354627
76 0.002277460676947341 0.0001157402101622477 0.2795400483755456 0.02411553229653506
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 0.03173746217125509 0.001612893069416708 3.762971921634772 0.5152259943476626
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 0.02586893541122452 0.001314655419290019 9.732704362745046 0.7095887682301858
140 NaN NaN NaN NaN
148 0.0001451496637661129 7.376484151545213e-06 0.3581617876651927 0.0321740787239047
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 4.412657394372018e-05 2.242505872299733e-06 0.2312163578241667 0.03038794999893632
180 3.916846807069858e-06 1.990535675159216e-07 0.002377651720598966 0.0004087939508779187
188 4.840683829014539e-06 2.460028264681608e-07 0.03752574968148709 0.004744290330294462
196 6.418959286352771e-08 3.262105485927382e-09 0.003201323881352819 0.0004313291300705953
204 1.488299491127259e-07 7.563515701106356e-09 0.0009611650826949525 0.0001107786244778267
212 8.365653395099018e-05 4.251412513480112e-06 272.2527655995697 19.25959296957422
220 5.08074793307848e-07 2.582028482459307e-08 0.9569170662301542 0.06335512584317275
228 4.068580229060961e-16 2.067646372734142e-17 4.25066491469638e-14 2.445909079206884e-15


==> results/comparison_with_pod/backup-4/output_error_sm_case57_bt7.dat <==
4 0.0008692189380979865 4.417357611957261e-05 0.0001357452750158983 2.380781083770318e-05
12 0.0009404224755072148 4.779212921577173e-05 0.05136737439060469 0.001905038530582439
20 0.0001899793199613813 9.654720558461511e-06 0.03485651316153086 0.00464076116936435
28 0.001750294216254929 8.894968966342159e-05 0.8386971301974047 0.08427231531627517
36 0.0003094063839286776 1.572398604460043e-05 0.4610726499693935 0.04617756866137888
44 0.0002389178459555136 1.214176911254834e-05 0.1202773669262651 0.01814078414224682
52 0.01821188863234944 0.0009255254499431744 0.1000701178154302 0.01044589065154113
60 0.01058236771918993 0.0005377943409652766 0.4139514467507082 0.02516518653436489
68 0.04156409140344502 0.002112280893774058 0.01984348231604624 0.002598158535143768
76 0.00346373916258099 0.0001760267049535543 0.03371568414024195 0.004072923824435368
84 0.001409626861535488 7.163702576992479e-05 0.004767399993317057 0.0005088560726455635
92 0.0005497026584739937 2.793580669142652e-05 0.006698280747292225 0.0004444462722635562
100 0.001707592364703599 8.677958796950669e-05 0.007864306834327234 0.0003862989509511933
108 0.0002385448542350782 1.212281372923527e-05 0.008296958521167085 0.001295269128274355
116 0.005264769715510314 0.0002675548076403033 0.005584580820383844 0.0004651375449196779
124 0.0002081489558958068 1.057809873263078e-05 0.007375303710984016 0.0007349695111074843
132 7.879348065070002e-07 4.004272873835388e-08 0.00842042804508181 0.0004883747853640807
140 2.535896506567184e-07 1.288738802784528e-08 0.002495624577399805 0.000253207128356017
148 6.230220453745598e-07 3.166188694156419e-08 0.0009278195259335202 0.0001269575723326522
156 1.292939482236615e-06 6.570699064789762e-08 0.001117176507869777 6.665365590939318e-05
164 5.795844125206546e-07 2.945439295216181e-08 0.0007656038947814923 5.425618959865934e-05
172 8.887654516772723e-06 4.516692700923017e-07 0.0005297802154461689 3.199765932325424e-05
180 2.63679161885388e-05 1.340013547585207e-06 0.0003901347382804449 2.145630820234289e-05
188 7.562158686930661e-06 3.843077707399903e-07 7.651819633931193e-05 7.926989820118893e-06
196 1.792943103598103e-06 9.111709972421853e-08 5.477873210116397e-05 4.979080362311734e-06
204 1.910745301232181e-06 9.71037897469056e-08 4.953146119289366e-05 4.674740299977009e-06
212 5.438081309134033e-08 2.763624768451346e-09 5.363451473203947e-05 3.107664333510845e-06
220 8.117280548464957e-11 4.125189805184865e-12 5.820701277031737e-06 5.432930968042254e-07
228 4.763762687221091e-12 2.420937055743471e-13 1.78646517919485e-10 1.848021264589343e-11


==> results/comparison_with_pod/backup-4/output_error_sm_case57_pod.dat <==
4 4.962859098931507 0.252211755368647 0.5160658875909825 0.07877773480520275
12 2.449103710310366 0.1244630833847835 4.116996608418964 0.4500168850089366
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 0.003660541422850141 0.0001860281663155515 42.55268928078721 1.612980716332975
52 NaN NaN NaN NaN
60 0.1572102419037131 0.007989400924358646 18.44790265261071 1.244440987560449
68 0.009243727718601562 0.0004697648568262312 16.11860460565939 1.189632974937273
76 NaN NaN NaN NaN
84 0.0008378565280665855 4.257974314367492e-05 1.269734131175534 0.1302515405979005
92 0.0002373977602385128 1.206451858430382e-05 0.3825588245476632 0.04962064956660114
100 0.0001268536487754328 6.446683412684023e-06 0.3862777748947299 0.02281021822965881
108 3.067550117183403e-06 1.558924370636867e-07 0.1385264550977832 0.01170409610824596
116 5.975672270608038e-06 3.036827689108249e-07 0.03271320916639184 0.004188306358024084
124 4.167107078583283e-07 2.117717569948501e-08 0.03607945368442449 0.003032768215914561
132 1.684587834115538e-07 8.561050117389413e-09 0.02964652463540371 0.002673085390591348
140 3.098235394897141e-07 1.574518582767174e-08 0.02452413289027394 0.003212852396507323
148 2.476751788951648e-07 1.258681545962933e-08 0.02060054074960636 0.002743499805541382
156 3.141382996744081e-07 1.596446129338276e-08 0.02164769363799911 0.004078592404786392
164 3.973478378468957e-07 2.019315754841363e-08 0.03525015111707264 0.004033060509454591
172 2.109141847684101e-07 1.071862724936934e-08 0.03386885111176621 0.002180113093196598
180 4.005308718598749e-09 2.035491885974815e-10 0.01441288460128962 0.001011798205964596
188 5.859164602431766e-08 2.977618666811058e-09 0.005483789612625955 0.0005411036533723721
196 5.30221402208247e-09 2.694577216865954e-10 0.002571623288956117 0.0001558537172394268
204 3.25419272016011e-11 1.653775861652325e-12 0.000601064531437114 2.913238544982278e-05
212 1.542168314857352e-10 7.837276255693454e-12 0.0003056783150908608 1.518097830010202e-05
220 2.477149616021704e-12 1.258883721083507e-13 1.334015231770148e-05 1.047063423474634e-06
228 3.492608728399234e-16 1.774938519602702e-17 1.731638987668331e-15 1.856664683323575e-16


==> results/comparison_with_pod/backup-5/README.txt <==
Obtained with alpha = 5e-2



==> results/comparison_with_pod/backup-5/output_error_en_case57_bt1.dat <==
1 0.005060010168075528 0.08089232697135573 1.932263938456605e-05 0.00608731203208368
2 0.05740568104591746 0.3487899664632388 0.003666156210663362 0.1202030611484453
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 5.278298808384667e-05 0.01306224585440763 0.002356465190285344 0.04235677502346724
12 5.881488682407546e-05 0.01375252411346928 0.002374468632537533 0.04260599553283262
13 1.121700184954329e-07 0.000430124846950708 0.002214969495272829 0.03909038804060039
14 1.357585793334631e-07 0.0005476672847377628 0.002216126523702976 0.03910344635870433
15 1.197877259599453e-07 0.000467934636320777 0.002207932595030455 0.03951915665755834
16 1.116448141604648e-07 0.0004507744650221746 0.00223060037626851 0.03918198548834528
17 1.077163845185068e-07 0.0004419288800185939 0.00206025630738334 0.03923860022217851
18 1.235443885460943e-07 0.0004776733268712086 0.002058254356457473 0.03883180735180081
19 1.508450781997496e-07 0.0005344761528451869 0.002063452282209998 0.0387598414872683
20 1.150099162218926e-07 0.0004607971575651959 0.002046412039688374 0.03889347887830796
21 1.120745417424047e-07 0.0004550492645356563 0.00204635522930864 0.03887498308278903
22 9.299543316327352e-08 0.0004142094327717061 0.002055498538280754 0.03793097712409454
23 1.281541872542676e-07 0.0005063267777876135 0.001965964256057572 0.03803994185075577
24 1.85465520210129e-07 0.0005876341945323382 0.002162223919826685 0.03856157086183476
25 1.802257347238691e-07 0.000569801164825634 0.0013729667661904 0.03122031444237106
26 1.76984855495009e-07 0.0005675644315452644 0.001437471148445685 0.03139783303476862
27 3.12317141366777e-08 0.0002301060125509125 5.176795679258638e-05 0.01147634325609781
28 2.170510396252388e-13 2.174113072683781e-06 2.113968143305222e-14 1.347298681508846e-07


==> results/comparison_with_pod/backup-5/output_error_en_case57_bt3.dat <==
1 0.001982549415060447 0.05081916604898407 4.57437409691175e-06 0.00307534596346315
2 0.007526871777243809 0.1203530711295486 5.481282996028646e-05 0.01380982340241688
3 0.004371741325419733 0.08467769696804117 1.554829041587345e-07 0.0006605245627770984
4 0.004251580013300031 0.08340943984560667 1.639808727571291e-07 0.0006782755239038707
5 0.006351336503020455 0.1266466613805006 0.001818872962695583 0.05462299889525091
6 0.004030112563416837 0.09194959631243771 0.01458735420742852 0.1631904199560124
7 0.0001447394921319324 0.01717760466492813 0.0004983783249445127 0.02399260638587064
8 0.0001307929343771971 0.0168928532444097 0.0004091304045583635 0.02315940254416049
9 0.0001533606191052863 0.01714198225742258 0.0500108536267734 0.2862413225837057
10 0.005505208380625035 0.109383739167825 0.02963687694443249 0.2582969592477145
11 0.004460264590046248 0.09748917517346678 0.1131932104418187 0.5421758157477121
12 6.801694956423802e-05 0.01331849748257197 0.004568237931214854 0.101062424679573
13 0.0001642671479458404 0.0124245406677117 0.00806102559794694 0.1114745123977907
14 5.290475651515866e-05 0.01410956004452091 0.002114445160382953 0.05123328794739268
15 5.400950699323317e-05 0.01424815486766784 0.002500787013031462 0.05348483696090189
16 8.654632282107743e-05 0.01797589651396603 0.01636111304093763 0.1480352132061427
17 6.56779753167872e-07 0.001402583253339529 0.000603187002598779 0.02912049968845776
18 1.127262389414345e-06 0.001837509487906175 0.001607462059207839 0.04858876722106376
19 1.15665572834203e-06 0.001859524396145229 0.0009156028437412694 0.03684315829574525
20 3.489122501149827e-08 0.0002356148360354027 0.0003393585700407886 0.02208630543234458
21 2.098902034782636e-08 0.0002372439050826181 1.088542530326301e-13 5.368549857998062e-07
22 3.504956071946587e-14 1.299067000637422e-06 1.653407135908032e-15 3.25726001726423e-08
23 3.504956559831172e-14 1.299067006410581e-06 1.654196035086186e-15 3.257424352476335e-08
24 3.504956578673881e-14 1.299067005966492e-06 1.65415240421758e-15 3.257463121464355e-08
25 3.504956562558257e-14 1.299067005966492e-06 1.65394769376466e-15 3.257353753394199e-08
26 3.50495655515065e-14 1.299067006410581e-06 1.653567832644847e-15 3.257289438174382e-08
27 3.504956563850462e-14 1.299067005966492e-06 1.653488949046689e-15 3.257255865030118e-08
28 3.504956568859214e-14 1.299067006410581e-06 1.653482661737875e-15 3.257252656485576e-08


==> results/comparison_with_pod/backup-5/output_error_en_case57_bt5.dat <==
1 0.002017531486885679 0.0513355179619297 4.784013176009255e-06 0.003141767243275861
2 0.006636208753871695 0.1112992169133942 4.242901539672312e-05 0.01185814635867399
3 0.004417099403981289 0.08519817299633425 1.126425051569451e-07 0.0006419072561509864
4 0.004258216378003834 0.08343254197602024 4.778611274767588e-07 0.001149871105572631
5 0.006475411148838434 0.1263561305762355 0.001486840352199761 0.04937932401235456
6 0.00407486006414673 0.09407837153985943 0.01410754876350609 0.1590530128960546
7 0.004091728960409249 0.09437588733989122 0.01410697124368248 0.1634380766959824
8 0.004086603575319418 0.09448383771061586 0.01333944146379944 0.1458041358691273
9 0.0001275510477608612 0.01657957623487949 0.005114148949758286 0.08061816502129582
10 0.004736335485263326 0.1059574604317186 0.009378043567734626 0.1379883196978301
11 0.0002900684983589636 0.02475264326087734 0.5353093806823633 0.9914307942896572
12 5.905515404174497e-05 0.01206145250117707 0.009809320312522747 0.138219366993408
13 9.428361455284617e-05 0.01672127782513932 0.01880290366801348 0.1742334652590809
14 0.000170350847265479 0.02468994295328386 0.02678280052184101 0.1902827972766707
15 6.228490853251227e-05 0.01543312771009386 0.002123818442774351 0.05040756989644146
16 9.779686138171522e-05 0.01904519494999013 0.006658881276604972 0.09175752316961805
17 7.747131148691075e-05 0.01725772440728868 0.05050874597140287 0.2718314573585572
18 4.216220717330221e-06 0.002842615642534962 0.002218732119718908 0.05703164610019473
19 2.15829166524031e-06 0.001819105638288132 0.0007994621413347188 0.03451167145323797
20 7.723232895297475e-07 0.0008073509233086362 0.0005788158435994422 0.02906625335925117
21 7.96716440737581e-07 0.0008014995213754261 1.492648937879385e-15 2.994731251870775e-08
22 1.435343267708774e-07 0.0003139331928156963 1.492918881613578e-15 2.994816994394967e-08
23 1.028040893239618e-10 1.433016263963083e-05 1.492817157923695e-15 2.994810954781713e-08
24 6.023595869517857e-11 1.11900981982771e-05 1.492815823297798e-15 2.994810788248259e-08
25 2.128442024087387e-10 1.62089871942328e-05 1.492779818153072e-15 2.994811398870922e-08
26 7.327468587018187e-13 1.33948245029103e-06 1.492844281838118e-15 2.994827741353845e-08
27 3.72546995200567e-14 1.218074426656557e-06 1.49285013555088e-15 2.994827119628951e-08
28 3.016837512098466e-14 1.218718894246962e-06 1.49287983126369e-15 2.99482121324246e-08


==> results/comparison_with_pod/backup-5/output_error_en_case57_bt7.dat <==
1 0.002057892068599967 0.05192323284670364 5.029233432886673e-06 0.003217683926978854
2 0.006039876856041392 0.1050190413245677 3.531752791874372e-05 0.01062156699112982
3 0.004506978528696185 0.08619359625640399 1.285570873650923e-07 0.000683176717689804
4 0.004391270515541262 0.08492706588206822 7.930335042464186e-07 0.001479461484141575
5 0.007073261528153716 0.1309080324192111 0.001404187932278358 0.04764213064192013
6 0.004536340453422092 0.09628619736328448 0.0123228451815962 0.1448135880580677
7 0.004362011125160177 0.09609079039804858 0.01056282251267954 0.1372284958127579
8 0.004434013224577545 0.09687198895991633 0.04115881461356981 0.3123696569621917
9 0.0001388843845792266 0.01677238448706486 0.005555051730009126 0.08459653494491937
10 0.004162247127509238 0.1004674816135709 0.009949792181095032 0.1391800147504483
11 0.0001763948094037069 0.01884812396444469 1.199591542287788 1.465532771958167
12 5.584227919232559e-05 0.01143448237226341 0.01221752555207353 0.1522191752224871
13 6.212289426171313e-05 0.0125067649919024 0.007078944817510797 0.1151644836915839
14 0.0002300442553911967 0.02917590403936821 0.05172383082111689 0.268501079894109
15 6.679252505418529e-05 0.01602184310584454 0.002124608255592268 0.05085403422251922
16 0.0001125422607660426 0.02035101019537944 0.009403671715336154 0.1080434007953517
17 9.69037498394747e-05 0.01910067617012068 0.0294511671567843 0.2095142879584396
18 4.806304878955037e-06 0.003039656461299778 0.00250694530871077 0.06066508592710507
19 2.425470970045198e-06 0.001881551804241877 0.0009383643512012153 0.03742418452796403
20 9.275152422561414e-07 0.0008759948416168228 0.000734463162903486 0.03282005961537759
21 9.805443343843148e-07 0.0008730633358258189 1.449828702339348e-15 3.04488348978893e-08
22 1.602399507664439e-07 0.0003350104634085582 1.44998928337497e-15 3.044933016838058e-08
23 1.474258332156318e-10 1.790910731980233e-05 1.449910722547741e-15 3.044929419715459e-08
24 6.205663286279479e-11 1.221386649774558e-05 1.449905331314784e-15 3.044928431616967e-08
25 2.368051083865566e-10 1.807024159816706e-05 1.449848785627143e-15 3.044929297590926e-08
26 9.873480820368589e-13 1.54845161048911e-06 1.449933020751998e-15 3.044945007246724e-08
27 4.005591709559815e-14 1.172030328344675e-06 1.449941646086409e-15 3.044943985841542e-08
28 3.069658655261675e-14 1.174215525256983e-06 1.449987518509196e-15 3.044932883611295e-08


==> results/comparison_with_pod/backup-5/output_error_en_case57_pod.dat <==
1 1.291992041295998 0.8207461972271917 0.05845784504788363 0.1718900905073859
2 2.645553342241843 1.968751232848376 0.06000178052242564 0.1914771823459814
3 112.9497993361458 15.38988608981581 10.5024560327308 3.145546460785827
4 35.18157084358273 7.500104961018756 0.6454838222857352 1.364507586792679
5 1.308467415735512 1.037220334114596 0.3710151381842468 0.603372126139526
6 0.06643250193292681 0.3451748369195311 0.3070415869621305 0.9343093064788857
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189941253 6.982513322553853 5.300845766193617 3.646542267335169
11 NaN NaN NaN NaN
12 2.115353021176069 2.19493277251342 0.8048561193904802 0.9762335274246488
13 0.04818825793696117 0.4346840649187689 0.4198455842624117 0.6308638724336828
14 0.3958848841826965 1.064485791823125 0.1325818410934955 0.363584007465064
15 0.01059320432780731 0.1503595009887069 0.02815949222646637 0.1722880912213298
16 0.01205511874731767 0.163466448502795 0.03328539222497846 0.1763011870092357
17 0.01484594143267694 0.1708711917187422 0.09149258637860051 0.2489564269562492
18 0.009905269229272224 0.181861440981133 0.08934950726827777 0.2922230400468726
19 0.001824230042253868 0.1101160770241103 0.1882693333953174 0.7726988046064724
20 0.0002470347756328304 0.03339995062836199 0.005217338190335247 0.08175104674750377
21 0.0002429386992984446 0.02579621413580613 0.02244820210816412 0.1359408785822127
22 1.109894887926794e-05 0.004439880485395342 0.001067180964458373 0.03189630512787378
23 0.0001612297750619424 0.01805338241387489 0.002783688507112509 0.04181679533415306
24 0.0001414988011757293 0.01661346630224125 0.002130846680656094 0.03702342030683625
25 3.923071549554281e-05 0.008696162984321187 0.009251586438979944 0.07317733993816877
26 1.382090005957637e-05 0.005214471808028254 0.001213046120730715 0.02762606677650448
27 2.187133987188645e-08 0.0002165736814507824 8.521252291380773e-07 0.0007815506425109531
28 2.80179008651053e-14 1.492569663863463e-06 1.700116717284254e-15 3.118806568558341e-08


==> results/comparison_with_pod/backup-5/output_error_sm_case57_bt1.dat <==
4 NaN NaN NaN NaN
12 NaN NaN NaN NaN
20 7.897108597710716e-06 0.004264526273547009 0.1012680788018546 0.347656428117403
28 6.856206687611732e-06 0.004270224116453392 0.07307268536153269 0.2636330441517958
36 7.266012249201105e-06 0.004275530265410499 0.06082383743631025 0.2495041516729266
44 9.221931818664591e-06 0.004272953681309755 0.05257663322427544 0.2407029241834464
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 NaN NaN NaN NaN
220 NaN NaN NaN NaN
228 3.655197963357803e-15 1.848892963174364e-07 8.581018288154288e-11 1.033465900102115e-05


==> results/comparison_with_pod/backup-5/output_error_sm_case57_bt3.dat <==
4 0.001060887642508367 0.06364716310390595 0.3290414474818406 0.6592431175990666
12 0.0004954181741658953 0.02563309351905296 1.227280516931639 1.2947636382107
20 5.798500841251389e-05 0.008596595797115913 0.2336717977175076 0.7555540692241611
28 6.043848349952314e-06 0.00302828710287617 0.02570672549177349 0.1710378101543235
36 2.055114588877051e-06 0.001573476773544247 0.006327784918023724 0.1092132630182034
44 3.897137619002113e-07 0.0008890381467541175 0.004801286295432143 0.08091681944077822
52 1.645868138340071e-07 0.0006746715127610159 0.03396529639809802 0.1827550559776254
60 3.278288153758227e-08 0.000343006850936689 0.100749517226561 0.3291614917355083
68 1.121460945743748e-08 0.0001777388264763147 0.06539553190013363 0.3168982169189891
76 5.202738262725448e-08 0.0003186979799525425 0.06742107964224375 0.320425860779738
84 1.373610295383243e-07 0.0005300888737722609 0.3088455162699222 0.743992935190642
92 NaN NaN NaN NaN
100 1.872855751551288e-07 0.0004507910384567992 0.3850903995842921 0.9357286620250032
108 3.022586958699429e-08 0.0001786760473319049 0.4497220115340803 1.312624146683562
116 1.331657305560376e-09 3.741112886324061e-05 0.04457135347361486 0.3037753611731853
124 1.540643639910214e-11 5.307851532521113e-06 0.002532891119141274 0.05183563799519564
132 2.295686232003953e-12 2.329999306827091e-06 0.0001934808415218499 0.02144667887037022
140 4.612169993597764e-13 1.063521622768349e-06 1.164747239351106e-05 0.00417912760213579
148 4.348461103109537e-14 3.618238864078194e-07 4.418807669905203e-06 0.002866141176605996
156 4.471190859269143e-13 8.234195760792318e-07 3.728389523770603e-06 0.002430283782079434
164 3.304663925031534e-15 8.872965340245287e-08 2.109223919256252e-07 0.0005999758965578028
172 1.09336212724171e-15 8.081240476798257e-08 6.335596750603848e-09 0.0001157080944134137
180 6.74592423596274e-16 7.864240680888201e-08 2.27441924675756e-10 2.18019173507944e-05
188 6.745073522095699e-16 7.861925466201569e-08 1.538897391835063e-10 1.796682328802923e-05
196 6.745889673017793e-16 7.86263512075891e-08 1.705703567351345e-10 1.913914522089222e-05
204 6.748866601344395e-16 7.865706885823442e-08 2.360530051221526e-10 2.178115881301679e-05
212 6.745322538053224e-16 7.864658213563303e-08 2.186263571411199e-10 2.033716789517914e-05
220 6.745664999397074e-16 7.863929685214543e-08 2.483248306309737e-10 2.134079903237662e-05
228 6.731077455143832e-16 7.854065176005065e-08 2.32086437429742e-13 7.496105224324978e-07


==> results/comparison_with_pod/backup-5/output_error_sm_case57_bt5.dat <==
4 0.001008277886524 0.06353273274662463 0.02481462543571637 0.1947956894348035
12 0.09150311721211445 0.482249368487583 2.612707755443131 2.270043886729616
20 0.0004687485920370586 0.02287230305523069 22.39076523747515 6.338910045358726
28 0.001840998545083404 0.03472038224662066 0.09797837412128238 0.3717949032052452
36 0.003717211833459621 0.08296945991034921 0.1190304153196705 0.4344970111712512
44 0.007246378123222827 0.1073989552775414 0.08184933455695725 0.3572442651740318
52 0.0002922721187634158 0.02055879535826088 0.05360107003264151 0.2815664111020717
60 2.397729738404504e-05 0.006301678306291691 0.02018184277512079 0.18651235572151
68 5.097658648904413e-08 0.0005984272130636903 0.05437688593874363 0.2343499346024347
76 1.191447031375218e-08 0.0002139900893030067 0.01674182455513995 0.1597435026004672
84 1.576833425739464e-09 0.0001171888284310363 0.00355769041626243 0.07440564373247149
92 1.320127268958003e-09 7.206975158835505e-05 0.005860225546307054 0.09609538636215609
100 5.512346122910981e-09 9.59761340064702e-05 0.00917978636180293 0.1204974557569183
108 8.340294476269806e-10 4.257958695585984e-05 0.004997491753106881 0.08835536300885405
116 9.922251124036517e-10 3.921911251580923e-05 0.0002206043150051284 0.0199055953772409
124 2.206670978968831e-09 3.95936014756515e-05 0.0003954863182171676 0.02455120975118819
132 2.903019872128607e-10 1.8340011814999e-05 0.0008672081645456957 0.03683611389571317
140 2.529865679000787e-10 1.323872524938707e-05 0.0002517879815360401 0.02027723477113041
148 2.219906981141704e-10 1.422879868018256e-05 6.00369439413645e-05 0.009501422437685703
156 2.868059750214145e-11 4.563881296881789e-06 1.87161194773349e-05 0.005365771128571839
164 7.076974718237181e-11 7.197100866385142e-06 2.300802948464067e-05 0.006055720625356087
172 6.498633884975354e-11 7.246344718936371e-06 3.613803989056248e-05 0.007440848228654318
180 1.562458586071881e-11 3.319016230296512e-06 1.645842007989956e-05 0.005090315352119235
188 1.33821733978584e-12 1.219320636902665e-06 1.138710120431241e-06 0.00131263480438315
196 1.471327861935551e-12 1.216180944840772e-06 1.053891445078356e-06 0.001274888074196068
204 1.468675105799675e-12 1.07810309257772e-06 3.776724195057251e-07 0.0007598808320730122
212 9.527419458375958e-16 1.049087448024011e-07 3.128756574904622e-09 7.675157902709007e-05
220 9.539647561475137e-16 1.048902755762526e-07 3.16863097994627e-09 7.72308046684822e-05
228 9.128885173309315e-16 1.041866122264423e-07 7.056731294097239e-15 6.879567882034365e-08


==> results/comparison_with_pod/backup-5/output_error_sm_case57_bt7.dat <==
4 0.0009924755761242987 0.06346558924745427 0.01694292809788885 0.1607826693389318
12 0.008077318627688441 0.1239949702715339 3.810277688151034 2.340454741532795
20 0.001012523604534261 0.0282986705249475 0.06608769959880798 0.2928463317537706
28 0.0007157174216737194 0.02421412393199285 0.357748939496302 0.7253903420294501
36 0.0005242089039968869 0.0311723067189682 0.02201521670107352 0.1769423446858467
44 0.007139861283065379 0.1231982420759072 0.01463389202589488 0.1547178063102003
52 0.01569397418713757 0.1338544904603456 0.01532070984663711 0.1626526265074915
60 0.001077507444486288 0.04434715025937042 0.01703754984861464 0.1625159962446112
68 0.004722715146430754 0.09517226692299774 0.01155167735777129 0.1303855651092255
76 0.0003004258729075523 0.02609660316307094 0.002262498015317653 0.05935774892915324
84 0.0008705237677057234 0.03500798822331941 0.001020242080235555 0.04286167639491234
92 0.01448771246734259 0.1531278048949138 0.000709480311938147 0.03211173097966302
100 0.0003054902279278981 0.02207358458775088 0.0003812172659155643 0.02345206858848603
108 2.045786570743582e-05 0.005869482193845421 0.001092518120788265 0.03957991951597228
116 1.918805004122334e-05 0.005608652866550656 0.000231608399681766 0.0196807956491607
124 4.340225743981129e-08 0.0002960437172743191 0.0001287848775653446 0.01507956166895863
132 1.460418105670463e-08 0.0001489421659419676 0.0001342710060651419 0.01454930418789413
140 2.048494847190321e-08 0.0001802176776135589 9.6902022980807e-05 0.01318035076311541
148 2.913080785241387e-09 7.359326674993838e-05 1.564033645867665e-05 0.005160958665648807
156 8.671416332279582e-11 1.247148269944987e-05 1.280308472073937e-05 0.004413762526086051
164 5.872254621244986e-11 8.419747072885286e-06 1.615284917801898e-05 0.005101063362414893
172 3.54914502852395e-10 2.349896481312896e-05 1.387963013317387e-05 0.004593865257734531
180 4.786463676061953e-12 2.784076105211142e-06 4.086893612097732e-07 0.0008087893062524998
188 2.176778093589275e-13 5.720173334999856e-07 7.987140660587155e-08 0.0003560377013834826
196 1.025021099651477e-13 3.858120569688595e-07 1.272425727606075e-08 0.000140438401074805
204 2.705901217728141e-14 2.77853112518045e-07 3.554254722297663e-08 0.0002648527093587205
212 1.856470544115762e-15 1.797316855345343e-07 3.501603627612524e-08 0.0002629240507427966
220 1.573743416659084e-15 1.923182075813656e-07 6.973508560505254e-10 3.760118115758715e-05
228 1.604688657522139e-15 1.911491813721966e-07 6.944270391563378e-15 6.616522230107336e-08


==> results/comparison_with_pod/backup-5/output_error_sm_case57_pod.dat <==
4 4.962859098931507 2.525515688414647 0.5160658875909825 0.6719953909307574
12 2.449103710310366 1.762382602313287 4.116996608418964 2.480014862556565
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 0.003660541422850141 0.0597527447669548 42.55268928078721 6.36370908394711
52 NaN NaN NaN NaN
60 0.1572102419037131 0.5337211838505045 18.44790265261071 5.894315981881753
68 0.009243727718601562 0.1320303918336765 16.11860460565939 5.298997707403354
76 NaN NaN NaN NaN
84 0.0008378565280665855 0.03360615052632054 1.269734131175534 1.03085641781401
92 0.0002373977602385128 0.01792036161093513 0.3825588245476632 0.6466168663630847
100 0.0001268536487754328 0.0143707641201738 0.3862777748947299 0.5023269521493441
108 3.067550117183403e-06 0.001950804537302009 0.1385264550977832 0.3264036999262105
116 5.975672270608038e-06 0.003410572436665316 0.03271320916639184 0.1473002517164348
124 4.167107078583283e-07 0.00127100832282423 0.03607945368442449 0.2061230387415584
132 1.684587834115538e-07 0.0006210220285627344 0.02964652463540371 0.1943074956288271
140 3.098235394897141e-07 0.0005926285469328718 0.02452413289027394 0.1648447466084471
148 2.476751788951648e-07 0.0005435967238498485 0.02060054074960636 0.1434142637631053
156 3.141382996744081e-07 0.000766064816835943 0.02164769363799911 0.1265024583076182
164 3.973478378468957e-07 0.0007793580773043374 0.03525015111707264 0.1622699275724817
172 2.109141847684101e-07 0.00053927037672441 0.03386885111176621 0.155325359099671
180 4.005308718598749e-09 9.475764266930753e-05 0.01441288460128962 0.09580610870541029
188 5.859164602431766e-08 0.0003126917069726787 0.005483789612625955 0.06804598226903269
196 5.30221402208247e-09 9.212478978737337e-05 0.002571623288956117 0.04705649627876418
204 3.25419272016011e-11 9.626753987301839e-06 0.000601064531437114 0.01985929635403638
212 1.542168314857352e-10 1.273084417530157e-05 0.0003056783150908608 0.01394428488410249
220 2.477149616021704e-12 2.32092788721161e-06 1.334015231770148e-05 0.003503644088023172
228 3.492608728399234e-16 6.736446822586117e-08 1.731638987668331e-15 3.380538937669542e-08


==> results/comparison_with_pod/backup-6/README.txt <==
Obtained with alpha = 5e-1



==> results/comparison_with_pod/backup-6/output_error_en_case57_bt1.dat <==
1 0.005060010168075528 0.08089232697135573 1.932263938456605e-05 0.00608731203208368
2 0.05740568104591746 0.3487899664632388 0.003666156210663362 0.1202030611484453
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 5.278298808384667e-05 0.01306224585440763 0.002356465190285344 0.04235677502346724
12 5.881488682407546e-05 0.01375252411346928 0.002374468632537533 0.04260599553283262
13 1.121700184954329e-07 0.000430124846950708 0.002214969495272829 0.03909038804060039
14 1.357585793334631e-07 0.0005476672847377628 0.002216126523702976 0.03910344635870433
15 1.197877259599453e-07 0.000467934636320777 0.002207932595030455 0.03951915665755834
16 1.116448141604648e-07 0.0004507744650221746 0.00223060037626851 0.03918198548834528
17 1.077163845185068e-07 0.0004419288800185939 0.00206025630738334 0.03923860022217851
18 1.235443885460943e-07 0.0004776733268712086 0.002058254356457473 0.03883180735180081
19 1.508450781997496e-07 0.0005344761528451869 0.002063452282209998 0.0387598414872683
20 1.150099162218926e-07 0.0004607971575651959 0.002046412039688374 0.03889347887830796
21 1.120745417424047e-07 0.0004550492645356563 0.00204635522930864 0.03887498308278903
22 9.299543316327352e-08 0.0004142094327717061 0.002055498538280754 0.03793097712409454
23 1.281541872542676e-07 0.0005063267777876135 0.001965964256057572 0.03803994185075577
24 1.85465520210129e-07 0.0005876341945323382 0.002162223919826685 0.03856157086183476
25 1.802257347238691e-07 0.000569801164825634 0.0013729667661904 0.03122031444237106
26 1.76984855495009e-07 0.0005675644315452644 0.001437471148445685 0.03139783303476862
27 3.12317141366777e-08 0.0002301060125509125 5.176795679258638e-05 0.01147634325609781
28 2.170510396252388e-13 2.174113072683781e-06 2.113968143305222e-14 1.347298681508846e-07


==> results/comparison_with_pod/backup-6/output_error_en_case57_bt3.dat <==
1 0.001982549415060447 0.05081916604898407 4.57437409691175e-06 0.00307534596346315
2 0.007526871777243809 0.1203530711295486 5.481282996028646e-05 0.01380982340241688
3 0.004371741325419733 0.08467769696804117 1.554829041587345e-07 0.0006605245627770984
4 0.004251580013300031 0.08340943984560667 1.639808727571291e-07 0.0006782755239038707
5 0.006351336503020455 0.1266466613805006 0.001818872962695583 0.05462299889525091
6 0.004030112563416837 0.09194959631243771 0.01458735420742852 0.1631904199560124
7 0.0001447394921319324 0.01717760466492813 0.0004983783249445127 0.02399260638587064
8 0.0001307929343771971 0.0168928532444097 0.0004091304045583635 0.02315940254416049
9 0.0001533606191052863 0.01714198225742258 0.0500108536267734 0.2862413225837057
10 0.005505208380625035 0.109383739167825 0.02963687694443249 0.2582969592477145
11 0.004460264590046248 0.09748917517346678 0.1131932104418187 0.5421758157477121
12 6.801694956423802e-05 0.01331849748257197 0.004568237931214854 0.101062424679573
13 0.0001642671479458404 0.0124245406677117 0.00806102559794694 0.1114745123977907
14 5.290475651515866e-05 0.01410956004452091 0.002114445160382953 0.05123328794739268
15 5.400950699323317e-05 0.01424815486766784 0.002500787013031462 0.05348483696090189
16 8.654632282107743e-05 0.01797589651396603 0.01636111304093763 0.1480352132061427
17 6.56779753167872e-07 0.001402583253339529 0.000603187002598779 0.02912049968845776
18 1.127262389414345e-06 0.001837509487906175 0.001607462059207839 0.04858876722106376
19 1.15665572834203e-06 0.001859524396145229 0.0009156028437412694 0.03684315829574525
20 3.489122501149827e-08 0.0002356148360354027 0.0003393585700407886 0.02208630543234458
21 2.098902034782636e-08 0.0002372439050826181 1.088542530326301e-13 5.368549857998062e-07
22 3.504956071946587e-14 1.299067000637422e-06 1.653407135908032e-15 3.25726001726423e-08
23 3.504956559831172e-14 1.299067006410581e-06 1.654196035086186e-15 3.257424352476335e-08
24 3.504956578673881e-14 1.299067005966492e-06 1.65415240421758e-15 3.257463121464355e-08
25 3.504956562558257e-14 1.299067005966492e-06 1.65394769376466e-15 3.257353753394199e-08
26 3.50495655515065e-14 1.299067006410581e-06 1.653567832644847e-15 3.257289438174382e-08
27 3.504956563850462e-14 1.299067005966492e-06 1.653488949046689e-15 3.257255865030118e-08
28 3.504956568859214e-14 1.299067006410581e-06 1.653482661737875e-15 3.257252656485576e-08


==> results/comparison_with_pod/backup-6/output_error_en_case57_bt5.dat <==
1 0.002017531486885679 0.0513355179619297 4.784013176009255e-06 0.003141767243275861
2 0.006636208753871695 0.1112992169133942 4.242901539672312e-05 0.01185814635867399
3 0.004417099403981289 0.08519817299633425 1.126425051569451e-07 0.0006419072561509864
4 0.004258216378003834 0.08343254197602024 4.778611274767588e-07 0.001149871105572631
5 0.006475411148838434 0.1263561305762355 0.001486840352199761 0.04937932401235456
6 0.00407486006414673 0.09407837153985943 0.01410754876350609 0.1590530128960546
7 0.004091728960409249 0.09437588733989122 0.01410697124368248 0.1634380766959824
8 0.004086603575319418 0.09448383771061586 0.01333944146379944 0.1458041358691273
9 0.0001275510477608612 0.01657957623487949 0.005114148949758286 0.08061816502129582
10 0.004736335485263326 0.1059574604317186 0.009378043567734626 0.1379883196978301
11 0.0002900684983589636 0.02475264326087734 0.5353093806823633 0.9914307942896572
12 5.905515404174497e-05 0.01206145250117707 0.009809320312522747 0.138219366993408
13 9.428361455284617e-05 0.01672127782513932 0.01880290366801348 0.1742334652590809
14 0.000170350847265479 0.02468994295328386 0.02678280052184101 0.1902827972766707
15 6.228490853251227e-05 0.01543312771009386 0.002123818442774351 0.05040756989644146
16 9.779686138171522e-05 0.01904519494999013 0.006658881276604972 0.09175752316961805
17 7.747131148691075e-05 0.01725772440728868 0.05050874597140287 0.2718314573585572
18 4.216220717330221e-06 0.002842615642534962 0.002218732119718908 0.05703164610019473
19 2.15829166524031e-06 0.001819105638288132 0.0007994621413347188 0.03451167145323797
20 7.723232895297475e-07 0.0008073509233086362 0.0005788158435994422 0.02906625335925117
21 7.96716440737581e-07 0.0008014995213754261 1.492648937879385e-15 2.994731251870775e-08
22 1.435343267708774e-07 0.0003139331928156963 1.492918881613578e-15 2.994816994394967e-08
23 1.028040893239618e-10 1.433016263963083e-05 1.492817157923695e-15 2.994810954781713e-08
24 6.023595869517857e-11 1.11900981982771e-05 1.492815823297798e-15 2.994810788248259e-08
25 2.128442024087387e-10 1.62089871942328e-05 1.492779818153072e-15 2.994811398870922e-08
26 7.327468587018187e-13 1.33948245029103e-06 1.492844281838118e-15 2.994827741353845e-08
27 3.72546995200567e-14 1.218074426656557e-06 1.49285013555088e-15 2.994827119628951e-08
28 3.016837512098466e-14 1.218718894246962e-06 1.49287983126369e-15 2.99482121324246e-08


==> results/comparison_with_pod/backup-6/output_error_en_case57_bt7.dat <==
1 0.002057892068599967 0.05192323284670364 5.029233432886673e-06 0.003217683926978854
2 0.006039876856041392 0.1050190413245677 3.531752791874372e-05 0.01062156699112982
3 0.004506978528696185 0.08619359625640399 1.285570873650923e-07 0.000683176717689804
4 0.004391270515541262 0.08492706588206822 7.930335042464186e-07 0.001479461484141575
5 0.007073261528153716 0.1309080324192111 0.001404187932278358 0.04764213064192013
6 0.004536340453422092 0.09628619736328448 0.0123228451815962 0.1448135880580677
7 0.004362011125160177 0.09609079039804858 0.01056282251267954 0.1372284958127579
8 0.004434013224577545 0.09687198895991633 0.04115881461356981 0.3123696569621917
9 0.0001388843845792266 0.01677238448706486 0.005555051730009126 0.08459653494491937
10 0.004162247127509238 0.1004674816135709 0.009949792181095032 0.1391800147504483
11 0.0001763948094037069 0.01884812396444469 1.199591542287788 1.465532771958167
12 5.584227919232559e-05 0.01143448237226341 0.01221752555207353 0.1522191752224871
13 6.212289426171313e-05 0.0125067649919024 0.007078944817510797 0.1151644836915839
14 0.0002300442553911967 0.02917590403936821 0.05172383082111689 0.268501079894109
15 6.679252505418529e-05 0.01602184310584454 0.002124608255592268 0.05085403422251922
16 0.0001125422607660426 0.02035101019537944 0.009403671715336154 0.1080434007953517
17 9.69037498394747e-05 0.01910067617012068 0.0294511671567843 0.2095142879584396
18 4.806304878955037e-06 0.003039656461299778 0.00250694530871077 0.06066508592710507
19 2.425470970045198e-06 0.001881551804241877 0.0009383643512012153 0.03742418452796403
20 9.275152422561414e-07 0.0008759948416168228 0.000734463162903486 0.03282005961537759
21 9.805443343843148e-07 0.0008730633358258189 1.449828702339348e-15 3.04488348978893e-08
22 1.602399507664439e-07 0.0003350104634085582 1.44998928337497e-15 3.044933016838058e-08
23 1.474258332156318e-10 1.790910731980233e-05 1.449910722547741e-15 3.044929419715459e-08
24 6.205663286279479e-11 1.221386649774558e-05 1.449905331314784e-15 3.044928431616967e-08
25 2.368051083865566e-10 1.807024159816706e-05 1.449848785627143e-15 3.044929297590926e-08
26 9.873480820368589e-13 1.54845161048911e-06 1.449933020751998e-15 3.044945007246724e-08
27 4.005591709559815e-14 1.172030328344675e-06 1.449941646086409e-15 3.044943985841542e-08
28 3.069658655261675e-14 1.174215525256983e-06 1.449987518509196e-15 3.044932883611295e-08


==> results/comparison_with_pod/backup-6/output_error_en_case57_pod.dat <==
1 1.291992041295998 0.8207461972271917 0.05845784504788363 0.1718900905073859
2 2.645553342241843 1.968751232848376 0.06000178052242564 0.1914771823459814
3 112.9497993361458 15.38988608981581 10.5024560327308 3.145546460785827
4 35.18157084358273 7.500104961018756 0.6454838222857352 1.364507586792679
5 1.308467415735512 1.037220334114596 0.3710151381842468 0.603372126139526
6 0.06643250193292681 0.3451748369195311 0.3070415869621305 0.9343093064788857
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189941253 6.982513322553853 5.300845766193617 3.646542267335169
11 NaN NaN NaN NaN
12 2.115353021176069 2.19493277251342 0.8048561193904802 0.9762335274246488
13 0.04818825793696117 0.4346840649187689 0.4198455842624117 0.6308638724336828
14 0.3958848841826965 1.064485791823125 0.1325818410934955 0.363584007465064
15 0.01059320432780731 0.1503595009887069 0.02815949222646637 0.1722880912213298
16 0.01205511874731767 0.163466448502795 0.03328539222497846 0.1763011870092357
17 0.01484594143267694 0.1708711917187422 0.09149258637860051 0.2489564269562492
18 0.009905269229272224 0.181861440981133 0.08934950726827777 0.2922230400468726
19 0.001824230042253868 0.1101160770241103 0.1882693333953174 0.7726988046064724
20 0.0002470347756328304 0.03339995062836199 0.005217338190335247 0.08175104674750377
21 0.0002429386992984446 0.02579621413580613 0.02244820210816412 0.1359408785822127
22 1.109894887926794e-05 0.004439880485395342 0.001067180964458373 0.03189630512787378
23 0.0001612297750619424 0.01805338241387489 0.002783688507112509 0.04181679533415306
24 0.0001414988011757293 0.01661346630224125 0.002130846680656094 0.03702342030683625
25 3.923071549554281e-05 0.008696162984321187 0.009251586438979944 0.07317733993816877
26 1.382090005957637e-05 0.005214471808028254 0.001213046120730715 0.02762606677650448
27 2.187133987188645e-08 0.0002165736814507824 8.521252291380773e-07 0.0007815506425109531
28 2.80179008651053e-14 1.492569663863463e-06 1.700116717284254e-15 3.118806568558341e-08


==> results/comparison_with_pod/backup-6/output_error_sm_case57_bt1.dat <==
4 1.843343677000521e-05 0.008323842169395412 0.04088996904859195 0.2688756770355916
12 NaN NaN NaN NaN
20 NaN NaN NaN NaN
28 6.83662499544917e-06 0.004269590124322598 0.07444054070026969 0.2658773646992552
36 6.883146337782234e-06 0.004271300510392706 0.0733234969352384 0.260807839157571
44 7.574910482066679e-06 0.004270872366371581 0.06618924241899352 0.2514598162574493
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 1.217754422492189e-05 0.00415239099582676 1.646156589969938 1.352832400499202
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 1.339868850786684e-06 0.001652135901077045 0.02444638737581328 0.4777113229574153
220 8.023363964616729e-07 0.001500290924230541 0.01764539414542892 0.1606765495955293
228 5.46467563275149e-15 3.245353226155601e-07 2.41308790826196e-10 1.951775542285983e-05


==> results/comparison_with_pod/backup-6/output_error_sm_case57_bt3.dat <==
4 0.002904670126779259 0.05163123220684041 1.326820735423039 1.14869300037377
12 0.002074315449464003 0.07817171147227642 39.78192646323545 8.153039009277963
20 8.811466121483734e-06 0.003622310277877183 0.0909758075853157 0.348951345518863
28 1.225689376236334e-06 0.001706757663491487 0.08433466361682448 0.4235744759577991
36 8.155647398058514e-08 0.0004686699390568094 0.01715680274051236 0.1507924258322038
44 5.792125622264803e-09 0.0001026500996004209 0.03627870325100897 0.1909985282189586
52 5.356276168101789e-09 9.3462101630859e-05 0.03521676064954528 0.20032957065627
60 1.40919150042121e-08 0.0001532438476226083 0.02945049795840707 0.2396277160482683
68 7.01059379062049e-09 0.0001147162686940817 0.04805253143666802 0.3176961580972084
76 1.385914575504385e-08 0.0001451839922825826 0.06676791108482863 0.3751682928322746
84 1.020036023319185e-07 0.0004525611645584959 0.1930897994405269 0.4797597812653192
92 3.017787297432966e-07 0.0008012672755164374 0.2536926686972924 0.55723967701711
100 3.277360196159938e-08 0.0001662957582806435 0.07812740757613613 0.5029680014431621
108 2.374114877166748e-08 0.0001692725404405238 0.1282164672307856 0.7739762092284197
116 2.195617262196528e-09 6.065977810187917e-05 0.3887370292563078 1.271456504089826
124 4.00963963318636e-08 0.0001937814817791761 0.7533242533814342 1.599139058280151
132 6.831426142737625e-09 0.0001082468345052767 0.02898034836502424 0.270195934377669
140 4.578422202120071e-10 2.546239507683623e-05 0.009255268039417532 0.1245015893040662
148 5.599393516983549e-13 1.234927125448593e-06 0.0002138003914462647 0.01811146148156784
156 2.429287378435335e-13 8.429384661390316e-07 1.032914019122655e-05 0.003479138767381817
164 5.125589793788475e-15 1.648040397483896e-07 2.49202337994192e-06 0.002394893253939046
172 3.807018712939194e-15 1.517067920175919e-07 1.073825444750428e-14 7.949100577775425e-08
180 3.807041201460988e-15 1.5170678180354e-07 1.075189602645419e-14 1.328210940121366e-07
188 3.807050651608062e-15 1.517067977907516e-07 1.073099493267193e-14 7.947219871073941e-08
196 3.807041649473831e-15 1.517067853562537e-07 1.56464289672155e-14 1.380538198203496e-07
204 3.807055226204326e-15 1.517067866885213e-07 1.074205368052538e-14 1.002651991433012e-07
212 3.807045971485408e-15 1.517067875766998e-07 1.073364829534074e-14 7.949915525884421e-08
220 3.80704296934994e-15 1.517067862444321e-07 2.993325014476165e-14 2.132276368804753e-07
228 3.807047761893062e-15 1.517067840239861e-07 1.073548588475725e-14 7.949947156138393e-08


==> results/comparison_with_pod/backup-6/output_error_sm_case57_bt5.dat <==
4 0.0005634953390309018 0.03816528286098553 0.01856897755346982 0.1654845003646994
12 0.01748804502781795 0.1272953284562055 0.05729496801036112 0.2495655463884945
20 0.0005207117112154417 0.03252668014885973 0.04560045817056201 0.2568830415661791
28 6.902722773453141e-06 0.004755316090074402 0.4499020651583612 0.8206649857578603
36 6.275238658465306e-07 0.00201025466250071 0.07271690401125909 0.3401118458668575
44 1.495657460259031e-07 0.0004918893153260662 0.04024889368285661 0.2743389908605768
52 4.532188588477104e-08 0.0003563911952011445 0.0236961206973292 0.1963503381223068
60 9.923219228640607e-08 0.0004933238445157251 0.009078016395256459 0.1148212421103143
68 5.901633232046155e-08 0.0003593177981482398 0.009186425893699854 0.1158521822463568
76 2.643405138343908e-08 0.0002349986128824533 0.005118802544295757 0.08760590624625386
84 3.78115229208062e-08 0.0002913219427607139 0.004338962648708993 0.08030105133436471
92 2.1482055313895e-09 5.206080034936278e-05 0.006274148819759467 0.09797352436043383
100 1.239835249718773e-09 5.209521723203991e-05 0.00291935697667564 0.06545896175857124
108 3.003307135765031e-10 2.634433336945463e-05 0.0002090432840550943 0.01694678839512065
116 1.335101505086999e-10 1.705319602773869e-05 0.0002830482115663311 0.02008200365794099
124 3.649566693382975e-12 2.643232869470324e-06 7.071710540059408e-05 0.01105609434285226
132 6.095184772076558e-12 2.703872658660345e-06 5.17801108760546e-05 0.009347848871709585
140 1.152192976422416e-12 1.674125876149901e-06 4.166469489108364e-05 0.008609176408721164
148 9.12934364246714e-13 1.466052829357523e-06 1.256406281656595e-05 0.004216556051688025
156 1.71874498636171e-13 6.679920518948279e-07 2.877416015014693e-06 0.002047199609082173
164 3.327804372824181e-14 4.329271257041967e-07 2.672673982338855e-07 0.0006395289018736872
172 1.938549513304322e-14 4.01960459583961e-07 5.559901081057437e-08 0.0003349089709252517
180 1.918263576173696e-14 4.05203850473157e-07 8.65244040517636e-08 0.0003813598355305592
188 1.904340652266541e-14 3.905834060624613e-07 1.167897267940636e-08 0.0001482301991128088
196 1.904625147086142e-14 3.905418033411934e-07 1.164314414958239e-08 0.0001467323399221288
204 1.908811343892654e-14 3.862758748418571e-07 2.65605222932433e-11 6.209034014381665e-06
212 1.908775248574904e-14 3.862614574856593e-07 2.002051252918034e-11 5.18955620687489e-06
220 1.90824129838865e-14 3.859177435394656e-07 1.531675833963388e-14 9.057240979437609e-08
228 1.908241273612323e-14 3.859177533094282e-07 1.531395343064092e-14 9.05746555535103e-08


==> results/comparison_with_pod/backup-6/output_error_sm_case57_bt7.dat <==
4 0.005683837376919409 0.07699777789734918 1.164424035452202 0.985632550751871
12 0.003789312035102872 0.07074248486007795 0.3005700775680135 0.6450497699315897
20 0.005621770168077279 0.06340650048259677 0.5185164200525112 0.8109824892775905
28 2.247478396766408e-05 0.004562323435849613 1.825543834908649 1.566045080783011
36 6.616358867781526e-05 0.01016825426449364 0.08010717005348872 0.3254507634641539
44 1.006229781012377e-06 0.001232766768830107 0.04286021329518962 0.2353879826365569
52 1.954220917443722e-07 0.0003940287184427405 0.026025744220756 0.1994433155634031
60 9.540665624873542e-08 0.0004594583903827498 0.01273811133147418 0.1362696918055309
68 3.266256388311303e-08 0.0003002783115411134 0.02100583033588097 0.1571671390839655
76 1.908751204063127e-09 4.876291721211956e-05 0.003135914594444846 0.06472560895083879
84 8.450287824901671e-10 5.136125067384256e-05 0.005473499272042764 0.09013341808982211
92 5.195204654109018e-10 3.667996508172067e-05 0.00350142379952671 0.07304153389973456
100 1.182071072850323e-09 5.51583691472679e-05 0.00288274439798234 0.06656780978892041
108 1.044611895599446e-09 4.652817146677535e-05 0.001811128554895964 0.05280525520160495
116 7.95392761625281e-11 1.127560206404254e-05 0.000240357493206795 0.0176480558112655
124 6.209931165669235e-11 7.528373562326607e-06 0.0001416285234051276 0.01372760070067458
132 1.323946124582467e-11 3.663750990590131e-06 5.827490577950761e-05 0.009423659716851107
140 5.579477065617147e-12 4.564186249389479e-06 0.0001001178865187568 0.01161740154641677
148 3.564012533256976e-13 8.307078007696589e-07 2.463497598254268e-05 0.006028313636757376
156 1.369741024463478e-13 6.514348425135097e-07 1.592578756768694e-05 0.00487534019619007
164 1.655017800309009e-14 2.649447892189016e-07 6.97152488783486e-07 0.001007163766006292
172 1.06357058247298e-14 2.221158279525071e-07 2.295287226752489e-07 0.000664979843882918
180 1.037549475801354e-14 2.197204351794824e-07 7.145437339362143e-09 0.0001170978273548062
188 1.03772684944959e-14 2.272042460838009e-07 6.771693599025741e-10 3.100794297394849e-05
196 1.042336690212785e-14 2.26211952281119e-07 4.279739110189588e-10 2.832024755294871e-05
204 1.042384331189541e-14 2.261756817389937e-07 3.791300574962271e-10 2.651824775945499e-05
212 1.042807193259013e-14 2.253518207595562e-07 2.614784888716516e-14 1.265250709758803e-07
220 1.042805381767259e-14 2.253518678330124e-07 2.614734308840857e-14 1.265240807679646e-07
228 1.042805963437558e-14 2.253518216477346e-07 2.614692050499644e-14 1.265237761227667e-07


==> results/comparison_with_pod/backup-6/output_error_sm_case57_pod.dat <==
4 4.962859098931507 2.525515688414647 0.5160658875909825 0.6719953909307574
12 2.449103710310366 1.762382602313287 4.116996608418964 2.480014862556565
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 0.003660541422850141 0.0597527447669548 42.55268928078721 6.36370908394711
52 NaN NaN NaN NaN
60 0.1572102419037131 0.5337211838505045 18.44790265261071 5.894315981881753
68 0.009243727718601562 0.1320303918336765 16.11860460565939 5.298997707403354
76 NaN NaN NaN NaN
84 0.0008378565280665855 0.03360615052632054 1.269734131175534 1.03085641781401
92 0.0002373977602385128 0.01792036161093513 0.3825588245476632 0.6466168663630847
100 0.0001268536487754328 0.0143707641201738 0.3862777748947299 0.5023269521493441
108 3.067550117183403e-06 0.001950804537302009 0.1385264550977832 0.3264036999262105
116 5.975672270608038e-06 0.003410572436665316 0.03271320916639184 0.1473002517164348
124 4.167107078583283e-07 0.00127100832282423 0.03607945368442449 0.2061230387415584
132 1.684587834115538e-07 0.0006210220285627344 0.02964652463540371 0.1943074956288271
140 3.098235394897141e-07 0.0005926285469328718 0.02452413289027394 0.1648447466084471
148 2.476751788951648e-07 0.0005435967238498485 0.02060054074960636 0.1434142637631053
156 3.141382996744081e-07 0.000766064816835943 0.02164769363799911 0.1265024583076182
164 3.973478378468957e-07 0.0007793580773043374 0.03525015111707264 0.1622699275724817
172 2.109141847684101e-07 0.00053927037672441 0.03386885111176621 0.155325359099671
180 4.005308718598749e-09 9.475764266930753e-05 0.01441288460128962 0.09580610870541029
188 5.859164602431766e-08 0.0003126917069726787 0.005483789612625955 0.06804598226903269
196 5.30221402208247e-09 9.212478978737337e-05 0.002571623288956117 0.04705649627876418
204 3.25419272016011e-11 9.626753987301839e-06 0.000601064531437114 0.01985929635403638
212 1.542168314857352e-10 1.273084417530157e-05 0.0003056783150908608 0.01394428488410249
220 2.477149616021704e-12 2.32092788721161e-06 1.334015231770148e-05 0.003503644088023172
228 3.492608728399234e-16 6.736446822586117e-08 1.731638987668331e-15 3.380538937669542e-08


==> results/comparison_with_pod/backup-7/output_error_en_case57_bt1.dat <==
1 0.005060010168075528 0.08089232697135573 1.932263938456605e-05 0.00608731203208368
2 0.05740568104591746 0.3487899664632388 0.003666156210663362 0.1202030611484453
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 5.278298808384667e-05 0.01306224585440763 0.002356465190285344 0.04235677502346724
12 5.881488682407546e-05 0.01375252411346928 0.002374468632537533 0.04260599553283262
13 1.121700184954329e-07 0.000430124846950708 0.002214969495272829 0.03909038804060039
14 1.357585793334631e-07 0.0005476672847377628 0.002216126523702976 0.03910344635870433
15 1.197877259599453e-07 0.000467934636320777 0.002207932595030455 0.03951915665755834
16 1.116448141604648e-07 0.0004507744650221746 0.00223060037626851 0.03918198548834528
17 1.077163845185068e-07 0.0004419288800185939 0.00206025630738334 0.03923860022217851
18 1.235443885460943e-07 0.0004776733268712086 0.002058254356457473 0.03883180735180081
19 1.508450781997496e-07 0.0005344761528451869 0.002063452282209998 0.0387598414872683
20 1.150099162218926e-07 0.0004607971575651959 0.002046412039688374 0.03889347887830796
21 1.120745417424047e-07 0.0004550492645356563 0.00204635522930864 0.03887498308278903
22 9.299543316327352e-08 0.0004142094327717061 0.002055498538280754 0.03793097712409454
23 1.281541872542676e-07 0.0005063267777876135 0.001965964256057572 0.03803994185075577
24 1.85465520210129e-07 0.0005876341945323382 0.002162223919826685 0.03856157086183476
25 1.802257347238691e-07 0.000569801164825634 0.0013729667661904 0.03122031444237106
26 1.76984855495009e-07 0.0005675644315452644 0.001437471148445685 0.03139783303476862
27 3.12317141366777e-08 0.0002301060125509125 5.176795679258638e-05 0.01147634325609781
28 2.170510396252388e-13 2.174113072683781e-06 2.113968143305222e-14 1.347298681508846e-07


==> results/comparison_with_pod/backup-7/output_error_en_case57_bt3.dat <==
1 0.001982549415060447 0.05081916604898407 4.57437409691175e-06 0.00307534596346315
2 0.007526871777243809 0.1203530711295486 5.481282996028646e-05 0.01380982340241688
3 0.004371741325419733 0.08467769696804117 1.554829041587345e-07 0.0006605245627770984
4 0.004251580013300031 0.08340943984560667 1.639808727571291e-07 0.0006782755239038707
5 0.006351336503020455 0.1266466613805006 0.001818872962695583 0.05462299889525091
6 0.004030112563416837 0.09194959631243771 0.01458735420742852 0.1631904199560124
7 0.0001447394921319324 0.01717760466492813 0.0004983783249445127 0.02399260638587064
8 0.0001307929343771971 0.0168928532444097 0.0004091304045583635 0.02315940254416049
9 0.0001533606191052863 0.01714198225742258 0.0500108536267734 0.2862413225837057
10 0.005505208380625035 0.109383739167825 0.02963687694443249 0.2582969592477145
11 0.004460264590046248 0.09748917517346678 0.1131932104418187 0.5421758157477121
12 6.801694956423802e-05 0.01331849748257197 0.004568237931214854 0.101062424679573
13 0.0001642671479458404 0.0124245406677117 0.00806102559794694 0.1114745123977907
14 5.290475651515866e-05 0.01410956004452091 0.002114445160382953 0.05123328794739268
15 5.400950699323317e-05 0.01424815486766784 0.002500787013031462 0.05348483696090189
16 8.654632282107743e-05 0.01797589651396603 0.01636111304093763 0.1480352132061427
17 6.56779753167872e-07 0.001402583253339529 0.000603187002598779 0.02912049968845776
18 1.127262389414345e-06 0.001837509487906175 0.001607462059207839 0.04858876722106376
19 1.15665572834203e-06 0.001859524396145229 0.0009156028437412694 0.03684315829574525
20 3.489122501149827e-08 0.0002356148360354027 0.0003393585700407886 0.02208630543234458
21 2.098902034782636e-08 0.0002372439050826181 1.088542530326301e-13 5.368549857998062e-07
22 3.504956071946587e-14 1.299067000637422e-06 1.653407135908032e-15 3.25726001726423e-08
23 3.504956559831172e-14 1.299067006410581e-06 1.654196035086186e-15 3.257424352476335e-08
24 3.504956578673881e-14 1.299067005966492e-06 1.65415240421758e-15 3.257463121464355e-08
25 3.504956562558257e-14 1.299067005966492e-06 1.65394769376466e-15 3.257353753394199e-08
26 3.50495655515065e-14 1.299067006410581e-06 1.653567832644847e-15 3.257289438174382e-08
27 3.504956563850462e-14 1.299067005966492e-06 1.653488949046689e-15 3.257255865030118e-08
28 3.504956568859214e-14 1.299067006410581e-06 1.653482661737875e-15 3.257252656485576e-08


==> results/comparison_with_pod/backup-7/output_error_en_case57_bt5.dat <==
1 0.002017531486885679 0.0513355179619297 4.784013176009255e-06 0.003141767243275861
2 0.006636208753871695 0.1112992169133942 4.242901539672312e-05 0.01185814635867399
3 0.004417099403981289 0.08519817299633425 1.126425051569451e-07 0.0006419072561509864
4 0.004258216378003834 0.08343254197602024 4.778611274767588e-07 0.001149871105572631
5 0.006475411148838434 0.1263561305762355 0.001486840352199761 0.04937932401235456
6 0.00407486006414673 0.09407837153985943 0.01410754876350609 0.1590530128960546
7 0.004091728960409249 0.09437588733989122 0.01410697124368248 0.1634380766959824
8 0.004086603575319418 0.09448383771061586 0.01333944146379944 0.1458041358691273
9 0.0001275510477608612 0.01657957623487949 0.005114148949758286 0.08061816502129582
10 0.004736335485263326 0.1059574604317186 0.009378043567734626 0.1379883196978301
11 0.0002900684983589636 0.02475264326087734 0.5353093806823633 0.9914307942896572
12 5.905515404174497e-05 0.01206145250117707 0.009809320312522747 0.138219366993408
13 9.428361455284617e-05 0.01672127782513932 0.01880290366801348 0.1742334652590809
14 0.000170350847265479 0.02468994295328386 0.02678280052184101 0.1902827972766707
15 6.228490853251227e-05 0.01543312771009386 0.002123818442774351 0.05040756989644146
16 9.779686138171522e-05 0.01904519494999013 0.006658881276604972 0.09175752316961805
17 7.747131148691075e-05 0.01725772440728868 0.05050874597140287 0.2718314573585572
18 4.216220717330221e-06 0.002842615642534962 0.002218732119718908 0.05703164610019473
19 2.15829166524031e-06 0.001819105638288132 0.0007994621413347188 0.03451167145323797
20 7.723232895297475e-07 0.0008073509233086362 0.0005788158435994422 0.02906625335925117
21 7.96716440737581e-07 0.0008014995213754261 1.492648937879385e-15 2.994731251870775e-08
22 1.435343267708774e-07 0.0003139331928156963 1.492918881613578e-15 2.994816994394967e-08
23 1.028040893239618e-10 1.433016263963083e-05 1.492817157923695e-15 2.994810954781713e-08
24 6.023595869517857e-11 1.11900981982771e-05 1.492815823297798e-15 2.994810788248259e-08
25 2.128442024087387e-10 1.62089871942328e-05 1.492779818153072e-15 2.994811398870922e-08
26 7.327468587018187e-13 1.33948245029103e-06 1.492844281838118e-15 2.994827741353845e-08
27 3.72546995200567e-14 1.218074426656557e-06 1.49285013555088e-15 2.994827119628951e-08
28 3.016837512098466e-14 1.218718894246962e-06 1.49287983126369e-15 2.99482121324246e-08


==> results/comparison_with_pod/backup-7/output_error_en_case57_bt7.dat <==
1 0.002057892068599967 0.05192323284670364 5.029233432886673e-06 0.003217683926978854
2 0.006039876856041392 0.1050190413245677 3.531752791874372e-05 0.01062156699112982
3 0.004506978528696185 0.08619359625640399 1.285570873650923e-07 0.000683176717689804
4 0.004391270515541262 0.08492706588206822 7.930335042464186e-07 0.001479461484141575
5 0.007073261528153716 0.1309080324192111 0.001404187932278358 0.04764213064192013
6 0.004536340453422092 0.09628619736328448 0.0123228451815962 0.1448135880580677
7 0.004362011125160177 0.09609079039804858 0.01056282251267954 0.1372284958127579
8 0.004434013224577545 0.09687198895991633 0.04115881461356981 0.3123696569621917
9 0.0001388843845792266 0.01677238448706486 0.005555051730009126 0.08459653494491937
10 0.004162247127509238 0.1004674816135709 0.009949792181095032 0.1391800147504483
11 0.0001763948094037069 0.01884812396444469 1.199591542287788 1.465532771958167
12 5.584227919232559e-05 0.01143448237226341 0.01221752555207353 0.1522191752224871
13 6.212289426171313e-05 0.0125067649919024 0.007078944817510797 0.1151644836915839
14 0.0002300442553911967 0.02917590403936821 0.05172383082111689 0.268501079894109
15 6.679252505418529e-05 0.01602184310584454 0.002124608255592268 0.05085403422251922
16 0.0001125422607660426 0.02035101019537944 0.009403671715336154 0.1080434007953517
17 9.69037498394747e-05 0.01910067617012068 0.0294511671567843 0.2095142879584396
18 4.806304878955037e-06 0.003039656461299778 0.00250694530871077 0.06066508592710507
19 2.425470970045198e-06 0.001881551804241877 0.0009383643512012153 0.03742418452796403
20 9.275152422561414e-07 0.0008759948416168228 0.000734463162903486 0.03282005961537759
21 9.805443343843148e-07 0.0008730633358258189 1.449828702339348e-15 3.04488348978893e-08
22 1.602399507664439e-07 0.0003350104634085582 1.44998928337497e-15 3.044933016838058e-08
23 1.474258332156318e-10 1.790910731980233e-05 1.449910722547741e-15 3.044929419715459e-08
24 6.205663286279479e-11 1.221386649774558e-05 1.449905331314784e-15 3.044928431616967e-08
25 2.368051083865566e-10 1.807024159816706e-05 1.449848785627143e-15 3.044929297590926e-08
26 9.873480820368589e-13 1.54845161048911e-06 1.449933020751998e-15 3.044945007246724e-08
27 4.005591709559815e-14 1.172030328344675e-06 1.449941646086409e-15 3.044943985841542e-08
28 3.069658655261675e-14 1.174215525256983e-06 1.449987518509196e-15 3.044932883611295e-08


==> results/comparison_with_pod/backup-7/output_error_en_case57_pod.dat <==
1 1.291992041295998 0.8207461972271917 0.05845784504788363 0.1718900905073859
2 2.645553342241843 1.968751232848376 0.06000178052242564 0.1914771823459814
3 112.9497993361458 15.38988608981581 10.5024560327308 3.145546460785827
4 35.18157084358273 7.500104961018756 0.6454838222857352 1.364507586792679
5 1.308467415735512 1.037220334114596 0.3710151381842468 0.603372126139526
6 0.06643250193292681 0.3451748369195311 0.3070415869621305 0.9343093064788857
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189941253 6.982513322553853 5.300845766193617 3.646542267335169
11 NaN NaN NaN NaN
12 2.115353021176069 2.19493277251342 0.8048561193904802 0.9762335274246488
13 0.04818825793696117 0.4346840649187689 0.4198455842624117 0.6308638724336828
14 0.3958848841826965 1.064485791823125 0.1325818410934955 0.363584007465064
15 0.01059320432780731 0.1503595009887069 0.02815949222646637 0.1722880912213298
16 0.01205511874731767 0.163466448502795 0.03328539222497846 0.1763011870092357
17 0.01484594143267694 0.1708711917187422 0.09149258637860051 0.2489564269562492
18 0.009905269229272224 0.181861440981133 0.08934950726827777 0.2922230400468726
19 0.001824230042253868 0.1101160770241103 0.1882693333953174 0.7726988046064724
20 0.0002470347756328304 0.03339995062836199 0.005217338190335247 0.08175104674750377
21 0.0002429386992984446 0.02579621413580613 0.02244820210816412 0.1359408785822127
22 1.109894887926794e-05 0.004439880485395342 0.001067180964458373 0.03189630512787378
23 0.0001612297750619424 0.01805338241387489 0.002783688507112509 0.04181679533415306
24 0.0001414988011757293 0.01661346630224125 0.002130846680656094 0.03702342030683625
25 3.923071549554281e-05 0.008696162984321187 0.009251586438979944 0.07317733993816877
26 1.382090005957637e-05 0.005214471808028254 0.001213046120730715 0.02762606677650448
27 2.187133987188645e-08 0.0002165736814507824 8.521252291380773e-07 0.0007815506425109531
28 2.80179008651053e-14 1.492569663863463e-06 1.700116717284254e-15 3.118806568558341e-08


==> results/comparison_with_pod/backup-7/output_error_sm_case57_bt1.dat <==
4 NaN NaN NaN NaN
12 NaN NaN NaN NaN
20 7.897108597710716e-06 0.004264526273547009 0.1012680788018546 0.347656428117403
28 6.856206687611732e-06 0.004270224116453392 0.07307268536153269 0.2636330441517958
36 7.266012249201105e-06 0.004275530265410499 0.06082383743631025 0.2495041516729266
44 9.221931818664591e-06 0.004272953681309755 0.05257663322427544 0.2407029241834464
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 NaN NaN NaN NaN
220 NaN NaN NaN NaN
228 3.655197963357803e-15 1.848892963174364e-07 8.581018288154288e-11 1.033465900102115e-05


==> results/comparison_with_pod/backup-7/output_error_sm_case57_bt3.dat <==
4 0.001060887642508367 0.06364716310390595 0.3290414474818406 0.6592431175990666
12 0.0004954181741658953 0.02563309351905296 1.227280516931639 1.2947636382107
20 5.798500841251389e-05 0.008596595797115913 0.2336717977175076 0.7555540692241611
28 6.043848349952314e-06 0.00302828710287617 0.02570672549177349 0.1710378101543235
36 2.055114588877051e-06 0.001573476773544247 0.006327784918023724 0.1092132630182034
44 3.897137619002113e-07 0.0008890381467541175 0.004801286295432143 0.08091681944077822
52 1.645868138340071e-07 0.0006746715127610159 0.03396529639809802 0.1827550559776254
60 3.278288153758227e-08 0.000343006850936689 0.100749517226561 0.3291614917355083
68 1.121460945743748e-08 0.0001777388264763147 0.06539553190013363 0.3168982169189891
76 5.202738262725448e-08 0.0003186979799525425 0.06742107964224375 0.320425860779738
84 1.373610295383243e-07 0.0005300888737722609 0.3088455162699222 0.743992935190642
92 NaN NaN NaN NaN
100 1.872855751551288e-07 0.0004507910384567992 0.3850903995842921 0.9357286620250032
108 3.022586958699429e-08 0.0001786760473319049 0.4497220115340803 1.312624146683562
116 1.331657305560376e-09 3.741112886324061e-05 0.04457135347361486 0.3037753611731853
124 1.540643639910214e-11 5.307851532521113e-06 0.002532891119141274 0.05183563799519564
132 2.295686232003953e-12 2.329999306827091e-06 0.0001934808415218499 0.02144667887037022
140 4.612169993597764e-13 1.063521622768349e-06 1.164747239351106e-05 0.00417912760213579
148 4.348461103109537e-14 3.618238864078194e-07 4.418807669905203e-06 0.002866141176605996
156 4.471190859269143e-13 8.234195760792318e-07 3.728389523770603e-06 0.002430283782079434
164 3.304663925031534e-15 8.872965340245287e-08 2.109223919256252e-07 0.0005999758965578028
172 1.09336212724171e-15 8.081240476798257e-08 6.335596750603848e-09 0.0001157080944134137
180 6.74592423596274e-16 7.864240680888201e-08 2.27441924675756e-10 2.18019173507944e-05
188 6.745073522095699e-16 7.861925466201569e-08 1.538897391835063e-10 1.796682328802923e-05
196 6.745889673017793e-16 7.86263512075891e-08 1.705703567351345e-10 1.913914522089222e-05
204 6.748866601344395e-16 7.865706885823442e-08 2.360530051221526e-10 2.178115881301679e-05
212 6.745322538053224e-16 7.864658213563303e-08 2.186263571411199e-10 2.033716789517914e-05
220 6.745664999397074e-16 7.863929685214543e-08 2.483248306309737e-10 2.134079903237662e-05
228 6.731077455143832e-16 7.854065176005065e-08 2.32086437429742e-13 7.496105224324978e-07


==> results/comparison_with_pod/backup-7/output_error_sm_case57_bt5.dat <==
4 0.001008277886524 0.06353273274662463 0.02481462543571637 0.1947956894348035
12 0.09150311721211445 0.482249368487583 2.612707755443131 2.270043886729616
20 0.0004687485920370586 0.02287230305523069 22.39076523747515 6.338910045358726
28 0.001840998545083404 0.03472038224662066 0.09797837412128238 0.3717949032052452
36 0.003717211833459621 0.08296945991034921 0.1190304153196705 0.4344970111712512
44 0.007246378123222827 0.1073989552775414 0.08184933455695725 0.3572442651740318
52 0.0002922721187634158 0.02055879535826088 0.05360107003264151 0.2815664111020717
60 2.397729738404504e-05 0.006301678306291691 0.02018184277512079 0.18651235572151
68 5.097658648904413e-08 0.0005984272130636903 0.05437688593874363 0.2343499346024347
76 1.191447031375218e-08 0.0002139900893030067 0.01674182455513995 0.1597435026004672
84 1.576833425739464e-09 0.0001171888284310363 0.00355769041626243 0.07440564373247149
92 1.320127268958003e-09 7.206975158835505e-05 0.005860225546307054 0.09609538636215609
100 5.512346122910981e-09 9.59761340064702e-05 0.00917978636180293 0.1204974557569183
108 8.340294476269806e-10 4.257958695585984e-05 0.004997491753106881 0.08835536300885405
116 9.922251124036517e-10 3.921911251580923e-05 0.0002206043150051284 0.0199055953772409
124 2.206670978968831e-09 3.95936014756515e-05 0.0003954863182171676 0.02455120975118819
132 2.903019872128607e-10 1.8340011814999e-05 0.0008672081645456957 0.03683611389571317
140 2.529865679000787e-10 1.323872524938707e-05 0.0002517879815360401 0.02027723477113041
148 2.219906981141704e-10 1.422879868018256e-05 6.00369439413645e-05 0.009501422437685703
156 2.868059750214145e-11 4.563881296881789e-06 1.87161194773349e-05 0.005365771128571839
164 7.076974718237181e-11 7.197100866385142e-06 2.300802948464067e-05 0.006055720625356087
172 6.498633884975354e-11 7.246344718936371e-06 3.613803989056248e-05 0.007440848228654318
180 1.562458586071881e-11 3.319016230296512e-06 1.645842007989956e-05 0.005090315352119235
188 1.33821733978584e-12 1.219320636902665e-06 1.138710120431241e-06 0.00131263480438315
196 1.471327861935551e-12 1.216180944840772e-06 1.053891445078356e-06 0.001274888074196068
204 1.468675105799675e-12 1.07810309257772e-06 3.776724195057251e-07 0.0007598808320730122
212 9.527419458375958e-16 1.049087448024011e-07 3.128756574904622e-09 7.675157902709007e-05
220 9.539647561475137e-16 1.048902755762526e-07 3.16863097994627e-09 7.72308046684822e-05
228 9.128885173309315e-16 1.041866122264423e-07 7.056731294097239e-15 6.879567882034365e-08


==> results/comparison_with_pod/backup-7/output_error_sm_case57_bt7.dat <==
4 0.0009924755761242987 0.06346558924745427 0.01694292809788885 0.1607826693389318
12 0.008077318627688441 0.1239949702715339 3.810277688151034 2.340454741532795
20 0.001012523604534261 0.0282986705249475 0.06608769959880798 0.2928463317537706
28 0.0007157174216737194 0.02421412393199285 0.357748939496302 0.7253903420294501
36 0.0005242089039968869 0.0311723067189682 0.02201521670107352 0.1769423446858467
44 0.007139861283065379 0.1231982420759072 0.01463389202589488 0.1547178063102003
52 0.01569397418713757 0.1338544904603456 0.01532070984663711 0.1626526265074915
60 0.001077507444486288 0.04434715025937042 0.01703754984861464 0.1625159962446112
68 0.004722715146430754 0.09517226692299774 0.01155167735777129 0.1303855651092255
76 0.0003004258729075523 0.02609660316307094 0.002262498015317653 0.05935774892915324
84 0.0008705237677057234 0.03500798822331941 0.001020242080235555 0.04286167639491234
92 0.01448771246734259 0.1531278048949138 0.000709480311938147 0.03211173097966302
100 0.0003054902279278981 0.02207358458775088 0.0003812172659155643 0.02345206858848603
108 2.045786570743582e-05 0.005869482193845421 0.001092518120788265 0.03957991951597228
116 1.918805004122334e-05 0.005608652866550656 0.000231608399681766 0.0196807956491607
124 4.340225743981129e-08 0.0002960437172743191 0.0001287848775653446 0.01507956166895863
132 1.460418105670463e-08 0.0001489421659419676 0.0001342710060651419 0.01454930418789413
140 2.048494847190321e-08 0.0001802176776135589 9.6902022980807e-05 0.01318035076311541
148 2.913080785241387e-09 7.359326674993838e-05 1.564033645867665e-05 0.005160958665648807
156 8.671416332279582e-11 1.247148269944987e-05 1.280308472073937e-05 0.004413762526086051
164 5.872254621244986e-11 8.419747072885286e-06 1.615284917801898e-05 0.005101063362414893
172 3.54914502852395e-10 2.349896481312896e-05 1.387963013317387e-05 0.004593865257734531
180 4.786463676061953e-12 2.784076105211142e-06 4.086893612097732e-07 0.0008087893062524998
188 2.176778093589275e-13 5.720173334999856e-07 7.987140660587155e-08 0.0003560377013834826
196 1.025021099651477e-13 3.858120569688595e-07 1.272425727606075e-08 0.000140438401074805
204 2.705901217728141e-14 2.77853112518045e-07 3.554254722297663e-08 0.0002648527093587205
212 1.856470544115762e-15 1.797316855345343e-07 3.501603627612524e-08 0.0002629240507427966
220 1.573743416659084e-15 1.923182075813656e-07 6.973508560505254e-10 3.760118115758715e-05
228 1.604688657522139e-15 1.911491813721966e-07 6.944270391563378e-15 6.616522230107336e-08


==> results/comparison_with_pod/backup-7/output_error_sm_case57_pod.dat <==
4 4.962859098931507 2.525515688414647 0.5160658875909825 0.6719953909307574
12 2.449103710310366 1.762382602313287 4.116996608418964 2.480014862556565
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 0.003660541422850141 0.0597527447669548 42.55268928078721 6.36370908394711
52 NaN NaN NaN NaN
60 0.1572102419037131 0.5337211838505045 18.44790265261071 5.894315981881753
68 0.009243727718601562 0.1320303918336765 16.11860460565939 5.298997707403354
76 NaN NaN NaN NaN
84 0.0008378565280665855 0.03360615052632054 1.269734131175534 1.03085641781401
92 0.0002373977602385128 0.01792036161093513 0.3825588245476632 0.6466168663630847
100 0.0001268536487754328 0.0143707641201738 0.3862777748947299 0.5023269521493441
108 3.067550117183403e-06 0.001950804537302009 0.1385264550977832 0.3264036999262105
116 5.975672270608038e-06 0.003410572436665316 0.03271320916639184 0.1473002517164348
124 4.167107078583283e-07 0.00127100832282423 0.03607945368442449 0.2061230387415584
132 1.684587834115538e-07 0.0006210220285627344 0.02964652463540371 0.1943074956288271
140 3.098235394897141e-07 0.0005926285469328718 0.02452413289027394 0.1648447466084471
148 2.476751788951648e-07 0.0005435967238498485 0.02060054074960636 0.1434142637631053
156 3.141382996744081e-07 0.000766064816835943 0.02164769363799911 0.1265024583076182
164 3.973478378468957e-07 0.0007793580773043374 0.03525015111707264 0.1622699275724817
172 2.109141847684101e-07 0.00053927037672441 0.03386885111176621 0.155325359099671
180 4.005308718598749e-09 9.475764266930753e-05 0.01441288460128962 0.09580610870541029
188 5.859164602431766e-08 0.0003126917069726787 0.005483789612625955 0.06804598226903269
196 5.30221402208247e-09 9.212478978737337e-05 0.002571623288956117 0.04705649627876418
204 3.25419272016011e-11 9.626753987301839e-06 0.000601064531437114 0.01985929635403638
212 1.542168314857352e-10 1.273084417530157e-05 0.0003056783150908608 0.01394428488410249
220 2.477149616021704e-12 2.32092788721161e-06 1.334015231770148e-05 0.003503644088023172
228 3.492608728399234e-16 6.736446822586117e-08 1.731638987668331e-15 3.380538937669542e-08


==> results/comparison_with_pod/backup-8/output_error_en_case57_bt1.dat <==
1 0.005060010168076958 0.08089232697138504 1.932263938454827e-05 0.00608731203208257
2 0.05740568104033301 0.3487899664435901 0.003666156209907219 0.12020306113474
3 NaN NaN NaN NaN
4 NaN NaN NaN NaN
5 NaN NaN NaN NaN
6 NaN NaN NaN NaN
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 NaN NaN NaN NaN
11 5.278312767969044e-05 0.01306226167860736 0.002356465550725233 0.04235678143526611
12 5.881506891000924e-05 0.01375254526625547 0.00237446903685623 0.04260600402656967
13 1.121713653506985e-07 0.0004301536383226612 0.002214969237733917 0.03909038310224267
14 1.357606654839333e-07 0.0005477740701231859 0.002216126208523605 0.03910342957373114
15 1.198046865064606e-07 0.0004679682114452355 0.002207933271025981 0.03951901144802283
16 1.126366548982178e-07 0.0004531928468929358 0.00222602531932412 0.03915607709876467
17 1.075247258961957e-07 0.00044192969382717 0.002056855052843086 0.03922501015803403
18 9.63677172536809e-08 0.0004148784364423896 0.002046279141106399 0.03889019352161949
19 7.971830012130433e-08 0.0003711784511106764 0.002038872305687302 0.03897869339022764
20 1.154502725670208e-07 0.0004615734992663434 0.002046356012982128 0.03888417120880105
21 1.126465927800001e-07 0.0004564440203544962 0.002045926744752966 0.03887330656074961
22 8.689780146013267e-08 0.0003971120791734783 0.002036958064927772 0.03769413584230352
23 1.036364774542439e-07 0.0004547494771767191 0.002028713400388453 0.03740857617698712
24 6.618085741864218e-08 0.0003514981112391347 0.001019033218698138 0.03253685360441239
25 6.392627366512087e-08 0.0003457533533821611 0.0009536336190032398 0.03057269239788907
26 8.248542801204534e-09 0.0001348171899944184 0.0006276533147515014 0.0208111213550648
27 8.072193197262628e-09 0.0001304371548735972 0.0005819574016850553 0.02014351853380125
28 2.174395617797103e-13 2.174064472004744e-06 1.348700233503171e-12 1.730639254349242e-06


==> results/comparison_with_pod/backup-8/output_error_en_case57_bt3.dat <==
1 0.001982548739156038 0.05081915553620764 4.574372795186635e-06 0.003075345467745905
2 0.007526869846974263 0.1203530543813818 5.481281858227768e-05 0.01380982171353118
3 0.004371735646588648 0.0846776339946822 1.554935516735666e-07 0.0006605037791547197
4 0.004251588851861828 0.08340955140887685 1.639607075190848e-07 0.0006782440822292735
5 0.006351329765591327 0.1266465853124914 0.00181886957418099 0.05462294204043405
6 0.004030097038182176 0.09194958572912082 0.01458736918259999 0.1631903153641829
7 0.0001447378755836383 0.01717755008895816 0.0004983758618204475 0.02399257843153668
8 0.0001307926592763392 0.01689285537882768 0.000409157332213998 0.02315939716504412
9 0.0001533599306701868 0.01714200455767934 0.05001007433714171 0.2862391457057196
10 0.005505154849856754 0.1093832218433421 0.0296369374110808 0.2582971023708729
11 0.004460398379430884 0.09749072474091003 0.1131798226108546 0.54214995027835
12 6.801899358753646e-05 0.01331901105738265 0.004568220615954176 0.1010622285712328
13 0.0001642616675795116 0.012424352581061 0.008061532416249557 0.1114783211938861
14 5.290835486606071e-05 0.0141099998959251 0.002114471999992417 0.05123355585813794
15 5.401344245635065e-05 0.01424861999828808 0.002500804892656331 0.0534850124498063
16 8.655241462668049e-05 0.01797637126726226 0.01635958654678428 0.1480248508227633
17 6.359970775453899e-07 0.001377701331284342 0.0006019339891403605 0.02909645109089376
18 1.100761472153833e-06 0.001813273806103854 0.00160486963880003 0.04854774876839718
19 9.422218010867839e-07 0.001678672884432242 0.0007689601880723857 0.03388003628576486
20 8.678936552298145e-08 0.0004281894849205159 0.0002607285430778202 0.01940052494018918
21 2.091779142952997e-08 0.0002365016182861446 1.081553111765711e-13 5.351238998585472e-07
22 3.589830515645647e-14 1.297297812286047e-06 1.966683450352504e-15 3.584640362319647e-08
23 3.599377711780258e-14 1.297418671608597e-06 3.683320533690817e-15 4.793784214029984e-08
24 3.59738857059977e-14 1.297370789021812e-06 3.628567478634723e-15 4.566480438228382e-08
25 3.599062335223584e-14 1.297434413238818e-06 4.755168919785684e-15 5.842831685143324e-08
26 3.596279519431038e-14 1.297336636341129e-06 3.279687440210316e-15 4.465965131039695e-08
27 3.596891125739892e-14 1.297349412343607e-06 2.497406366055862e-15 4.075149184767923e-08
28 3.596763678055191e-14 1.297347878903565e-06 1.656195938036991e-15 3.255845115734957e-08


==> results/comparison_with_pod/backup-8/output_error_en_case57_bt5.dat <==
1 0.002017530742166125 0.05133550654614494 4.784011547061074e-06 0.003141766650207156
2 0.006636208085913637 0.1112992118071685 4.242901969089791e-05 0.01185814703033405
3 0.004417097482619878 0.085198152088938 1.126393161049416e-07 0.0006418992950536495
4 0.004258218035406451 0.08343256352831929 4.778341293630353e-07 0.001149838391501179
5 0.006475405191144114 0.126356072842841 0.001486838538557689 0.04937929357413084
6 0.004074854138633507 0.0940783410758339 0.01410756698271186 0.1590530118835787
7 0.004091724066359554 0.09437586606764192 0.01410698742215535 0.1634380444382155
8 0.004086600389074192 0.09448383685903883 0.01333907459390021 0.1458056376801544
9 0.0001275507346328637 0.01657956367039182 0.005114166257918461 0.08061830730425168
10 0.00473631776031208 0.1059573041729553 0.009378036682170385 0.1379882560170628
11 0.0002900841021584494 0.02475334469010981 0.5353031697099161 0.9914252928778202
12 5.905559541025479e-05 0.01206180196161499 0.009809216168361912 0.1382186254657454
13 9.428213543597713e-05 0.01672126543465646 0.01880307431665268 0.1742342188853575
14 0.0001703529660378852 0.02469022302960378 0.02678258770042246 0.1902821160459414
15 6.228900293698728e-05 0.01543354837148847 0.00212382774684173 0.05040767037893878
16 9.780413060458825e-05 0.01904572696591922 0.006658857632756492 0.09175729218076134
17 7.746356440421533e-05 0.01725698834360134 0.05055584659234245 0.2719319053792758
18 4.143677079908443e-06 0.002805316807219516 0.002209057776424105 0.05690782161540797
19 1.662902169936714e-06 0.001473447399642058 0.0006082642188528812 0.03018831434514668
20 6.907061720004378e-07 0.0007994248500162726 0.0004830299459704563 0.02659874816084362
21 7.846351961077263e-07 0.0007963785904609999 1.505764619654151e-15 3.04454943478305e-08
22 1.705560192633592e-07 0.0003444120955604646 1.448368623122265e-15 2.981018676351255e-08
23 1.945925693126681e-10 1.990410057706171e-05 1.490815621222463e-15 3.009672289167042e-08
24 1.000799732452582e-10 1.463689374547883e-05 1.468263644061016e-15 2.99673323933547e-08
25 3.786085180476971e-10 2.128520429645064e-05 1.479852394460354e-15 3.00398789176981e-08
26 1.196138160394053e-12 1.707620961965972e-06 1.395704240801495e-15 3.031590434243725e-08
27 4.353093455977707e-14 1.222512322929248e-06 1.409521203301662e-15 3.031059792046875e-08
28 2.963305554957482e-14 1.219077442105032e-06 1.488228893231172e-15 3.020726435654097e-08


==> results/comparison_with_pod/backup-8/output_error_en_case57_bt7.dat <==
1 0.002057891227567666 0.05192322017102846 5.029231311000971e-06 0.00321768319121718
2 0.006039877272917079 0.1050190470676067 3.531754283273784e-05 0.01062156957851679
3 0.004506977574517491 0.08619358625195961 1.285550566448668e-07 0.0006831720145334952
4 0.004391270553110408 0.08492706757389001 7.93013907856245e-07 0.001479443333398778
5 0.007073254632368686 0.1309079749224669 0.00140418647821869 0.04764210720063433
6 0.004536334993813838 0.09628616048230576 0.01232286344572768 0.1448136219512739
7 0.00436200809940062 0.09609076956338791 0.01056283585883818 0.1372284942391027
8 0.004434010683690748 0.09687196719960367 0.04115915889771126 0.312370751111797
9 0.0001388839732596068 0.01677237120344754 0.005555061258895238 0.08459660994350804
10 0.004162233265860853 0.1004673555725764 0.009949789825420311 0.1391799906721708
11 0.0001763832761255653 0.01884753055321164 1.199585701053576 1.465529120567518
12 5.584212128314869e-05 0.01143475248035397 0.012217460817823 0.1522187647735265
13 6.212181073387959e-05 0.01250683340500336 0.00707882552642676 0.1151635236181003
14 0.0002300443721944121 0.02917596218382501 0.05172352341190101 0.2685003572298272
15 6.679683768579122e-05 0.0160222646079462 0.002124610409199593 0.05085406796770131
16 0.0001125503230254193 0.0203515468542137 0.009403589696559553 0.1080427840829437
17 9.689633591309508e-05 0.01910002239199926 0.02948500589261394 0.209610631906579
18 4.706269247073526e-06 0.002992064198612532 0.00249062453256608 0.06046819763096811
19 1.95289485929605e-06 0.001565498097420903 0.0007568584405635923 0.03368136964933677
20 8.817308021886855e-07 0.0008726898921418424 0.0006449516005530318 0.03079241455402415
21 9.742168816988097e-07 0.0008706672012523953 1.35469582637974e-15 2.929522213701574e-08
22 1.621209989124265e-07 0.0003367748583502639 1.375355235734421e-15 2.941546772827763e-08
23 1.530409418992328e-10 1.847661077691853e-05 1.397978404134539e-15 2.941627574859496e-08
24 5.994966740929982e-11 1.200882888507948e-05 1.377846629985401e-15 2.945895438699608e-08
25 2.418399180249292e-10 1.812469833728514e-05 1.395886155115025e-15 2.946319122010266e-08
26 9.364053852698025e-13 1.500732890846734e-06 1.357071482478196e-15 2.967876611137399e-08
27 3.943892371957767e-14 1.174465590558782e-06 1.36877606312403e-15 2.967026868638811e-08
28 2.841515673607388e-14 1.173573582757825e-06 1.437332397062294e-15 2.956519618013687e-08


==> results/comparison_with_pod/backup-8/output_error_en_case57_pod.dat <==
1 1.29199204129603 0.8207461972272063 0.05845784504788393 0.1718900905073854
2 2.645553342242089 1.968751232848484 0.06000178052242581 0.1914771823459828
3 112.9497993361528 15.38988608981625 10.50245603273079 3.145546460785756
4 35.18157084358675 7.500104961019289 0.6454838222858668 1.36450758679274
5 1.308467415735484 1.037220334114567 0.3710151381842544 0.6033721261395242
6 0.06643250193292653 0.3451748369197749 0.3070415869621453 0.9343093064790642
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667189945228 6.982513322562763 5.300845766206566 3.646542267343922
11 NaN NaN NaN NaN
12 2.115353021177324 2.194932772514063 0.8048561193907828 0.9762335274249994
13 0.04818825793690058 0.4346840649185997 0.4198455842630202 0.6308638724341653
14 0.3958848841827625 1.064485791823289 0.1325818410934671 0.3635840074651795
15 0.01059320432782495 0.1503595009888561 0.02815949222647113 0.1722880912212967
16 0.01205511874734248 0.1634664485029829 0.03328539222505546 0.1763011870092124
17 0.01484594143272242 0.1708711917190127 0.09149258637871711 0.248956426956372
18 0.009905269229311979 0.1818614409813897 0.08934950726811754 0.2922230400464767
19 0.001824230042447733 0.1101160770301046 0.1882693334032669 0.7726988046274492
20 0.0002470347756301306 0.03339995062817858 0.005217338190127492 0.08175104674367328
21 0.0002429386992965791 0.02579621413576039 0.02244820210833573 0.1359408785824628
22 1.109894888097273e-05 0.004439880485751502 0.001067180964449514 0.03189630512792507
23 0.0001612297750638188 0.01805338241394461 0.002783688507081465 0.04181679533390059
24 0.0001414988011824014 0.01661346630260585 0.002130846680669346 0.0370234203069475
25 3.923071549506377e-05 0.008696162984295874 0.0092515864390113 0.07317733993830378
26 1.382090005912199e-05 0.005214471807966525 0.001213046120751291 0.02762606677669988
27 2.18713398717725e-08 0.0002165736814219166 8.521252303405948e-07 0.0007815506430519648
28 2.80179030932205e-14 1.492569668304355e-06 1.700114858173898e-15 3.118805391721935e-08


==> results/comparison_with_pod/backup-8/output_error_sm_case57_bt1.dat <==
4 1.843343858915698e-05 0.008323842766298384 0.04088996927051299 0.2688756803362549
12 NaN NaN NaN NaN
20 NaN NaN NaN NaN
28 6.836646627181094e-06 0.004269585196666537 0.07443998939189218 0.2658752983564046
36 6.883213379620901e-06 0.00427129788980718 0.07332229989330616 0.2608047838116132
44 7.57341784287215e-06 0.004270864576718214 0.06618386450573714 0.2514504597060312
52 NaN NaN NaN NaN
60 NaN NaN NaN NaN
68 NaN NaN NaN NaN
76 NaN NaN NaN NaN
84 NaN NaN NaN NaN
92 NaN NaN NaN NaN
100 NaN NaN NaN NaN
108 NaN NaN NaN NaN
116 NaN NaN NaN NaN
124 NaN NaN NaN NaN
132 NaN NaN NaN NaN
140 NaN NaN NaN NaN
148 NaN NaN NaN NaN
156 NaN NaN NaN NaN
164 NaN NaN NaN NaN
172 NaN NaN NaN NaN
180 NaN NaN NaN NaN
188 NaN NaN NaN NaN
196 NaN NaN NaN NaN
204 NaN NaN NaN NaN
212 NaN NaN NaN NaN
220 1.158189884512284e-07 0.0005040056232692436 0.00322388241973048 0.05770177672923316
228 2.115047118658107e-14 3.082300450429898e-07 7.788293345910492e-10 4.062805975113548e-05


==> results/comparison_with_pod/backup-8/output_error_sm_case57_bt3.dat <==
4 0.002904661163658901 0.05163112980455109 1.326819987935331 1.148692311051559
12 0.002074316067833061 0.07817167044422657 39.78180742969117 8.153023661895405
20 8.811476889517785e-06 0.003622310896740366 0.09097538132335803 0.3489505884762807
28 1.225876737320795e-06 0.001706881985135578 0.08433377659093891 0.4235715309977146
36 8.155143852376138e-08 0.0004686577705621531 0.01715593475038093 0.1507889104177562
44 5.791336702566446e-09 0.0001026786082105602 0.03627610851246175 0.1909971027326898
52 5.352051430714496e-09 9.345425917128836e-05 0.03522142021618751 0.2003411757597002
60 1.409064162078028e-08 0.0001532318327042148 0.02944004024397703 0.2396182995362173
68 7.013984996569447e-09 0.0001147382161472699 0.04805628217521495 0.3177063794714188
76 1.384965120917482e-08 0.0001451379323897939 0.06675649185849823 0.3751185942884854
84 1.02345508322428e-07 0.0004537999234668355 0.194231701127977 0.482488926875017
92 3.023493191676319e-07 0.0008023981242715195 0.2544416099813034 0.5586621222516559
100 3.282404292792981e-08 0.0001664479967540267 0.07812389412557605 0.5033074636791028
108 2.331893365686333e-08 0.0001681091331700024 0.1261959628218177 0.7684908319407595
116 2.264917020215424e-09 6.285162912211817e-05 0.3776485217670097 1.259485769580827
124 3.583558234628915e-08 0.0001846991145479926 0.730691142953417 1.576912488772886
132 4.746173644495922e-09 8.612577236588592e-05 0.02990646190290831 0.2738617035933886
140 5.392935160184919e-10 2.770286134534672e-05 0.00953333660442685 0.1264741897973273
148 3.698169719423078e-13 9.441362283091337e-07 0.0004016513536689764 0.02506310992361382
156 3.325168981765657e-13 9.642759271066836e-07 1.316329690674822e-05 0.004748539208406122
164 4.30702595264216e-15 1.5173390544021e-07 1.617052240928159e-06 0.0018557177523848
172 3.811669794999265e-15 1.517166943187931e-07 1.073819587287788e-14 7.949740399304517e-08
180 3.811685877963471e-15 1.517166996478636e-07 1.072115793649494e-14 8.62425906245079e-08
188 3.811714808320632e-15 1.517166947628823e-07 1.178785893984398e-13 4.041249441755213e-07
196 3.811726006548175e-15 1.517166881015442e-07 1.895424272092386e-13 5.440011463520023e-07
204 3.81169524279082e-15 1.517166907660794e-07 1.073102083781324e-14 1.095551964702679e-07
212 3.811689178397573e-15 1.517166858810981e-07 1.075269262272404e-14 7.950409985912898e-08
220 3.811693220102034e-15 1.517166885456334e-07 1.765660826291802e-14 1.518710095460563e-07
228 3.811674396816005e-15 1.517166912101686e-07 1.07339779906095e-14 7.950305858095419e-08


==> results/comparison_with_pod/backup-8/output_error_sm_case57_bt5.dat <==
4 0.0005634958783036566 0.03816528170167643 0.01856907685873179 0.1654850127072318
12 0.01748752901975634 0.1272938567754283 0.05729489164575856 0.2495685950291857
20 0.0005207131992831284 0.03252672288445391 0.04560110903268456 0.2568847139062889
28 6.902716202647757e-06 0.004755316443810109 0.4499017670291691 0.8206646647548332
36 6.275219720840747e-07 0.002010253649487925 0.07271660863720866 0.3401112633516745
44 1.495658722559302e-07 0.0004918918738789912 0.04024894919448496 0.2743391706880798
52 4.532218367928866e-08 0.0003563928344747502 0.0236960247886799 0.1963499257085988
60 9.923168130894863e-08 0.0004933226300938287 0.009077989181836769 0.1148210958973329
68 5.901610709497325e-08 0.0003593173737215238 0.00918643336336945 0.1158522104362143
76 2.643421878514455e-08 0.0002349994638395358 0.005118767950398671 0.08760561918131049
84 3.781215600300164e-08 0.0002913246199294228 0.004338967867126124 0.08030117504493273
92 2.148220774335564e-09 5.20615901127286e-05 0.006274158232270031 0.09797360879829875
100 1.239846815750661e-09 5.209542784578858e-05 0.002919251372568892 0.06545775076070237
108 3.003231795604573e-10 2.634407353241386e-05 0.000209043530175288 0.0169467900997029
116 1.335083585112092e-10 1.705300186305436e-05 0.0002830449726369744 0.02008187854724164
124 3.64954845473763e-12 2.643274749747349e-06 7.071592858332989e-05 0.011055994001412
132 6.095138135058824e-12 2.703823919425474e-06 5.177842765249145e-05 0.009347690969587985
140 1.152047027923849e-12 1.673968938131765e-06 4.16638911954575e-05 0.008609096399426863
148 9.130799996075632e-13 1.466162006025229e-06 1.256436553128278e-05 0.004216607495025615
156 1.718884391471415e-13 6.68012723359368e-07 2.877467552126142e-06 0.002047218835369846
164 3.328034077932599e-14 4.329261207303148e-07 2.672647070018621e-07 0.0006395250513304696
172 1.938535014576296e-14 4.019605772676016e-07 5.559656786288016e-08 0.0003349025359735691
180 1.918262143522144e-14 4.052039743740465e-07 8.650670397163371e-08 0.0003813236340634019
188 1.904334839380154e-14 3.90582834075559e-07 1.167833790671472e-08 0.0001482257383743635
196 1.904619343220395e-14 3.905412202520608e-07 1.164235529472704e-08 0.0001467265674890417
204 1.908806396474244e-14 3.862753801264773e-07 2.655132415063223e-11 6.207817238257363e-06
212 1.908770265241484e-14 3.862609494476033e-07 2.001000483331237e-11 5.187979513210372e-06
220 1.908236375848936e-14 3.859172172937519e-07 1.531682344784835e-14 9.057259009459528e-08
228 1.908236351176552e-14 3.859172270637146e-07 1.531402036106411e-14 9.057484184893383e-08


==> results/comparison_with_pod/backup-8/output_error_sm_case57_bt7.dat <==
4 0.005683828180949377 0.07699775752088023 1.164425577888019 0.98563277402798
12 0.00378932283852927 0.07074259241469782 0.3005697716179769 0.6450494767130706
20 0.005621774728610195 0.06340654956780734 0.5185182579024268 0.8109840430312687
28 2.247640737349544e-05 0.004562328547752514 1.825555342858219 1.566051367412618
36 6.616350132115581e-05 0.01016825012345723 0.08010713239951558 0.3254507723878159
44 1.006237066023049e-06 0.001232769875016082 0.04286020060594153 0.235387952176989
52 1.954234126890988e-07 0.0003940299665634583 0.02602567409755676 0.1994430699489651
60 9.540724240267013e-08 0.0004594599646838837 0.0127381844268769 0.136269994617232
68 3.266243950188688e-08 0.0003002778976868292 0.02100582847349998 0.1571674982824476
76 1.90873677118969e-09 4.876289108679543e-05 0.003135910169874215 0.06472554061112046
84 8.450259289037386e-10 5.136124137727904e-05 0.005473484100673188 0.09013326991882309
92 5.195437026588796e-10 3.668076625640282e-05 0.003501393012477962 0.07304121504233563
100 1.182098733255687e-09 5.515908100095501e-05 0.002882717616269026 0.06656753976256446
108 1.044616521767057e-09 4.65282461314942e-05 0.001811164849704754 0.05280575171386959
116 7.954425003232544e-11 1.127592789940124e-05 0.0002403466180766393 0.01764780702773594
124 6.21006590033569e-11 7.528456627436952e-06 0.0001416212603588213 0.0137272366678296
132 1.32402484139126e-11 3.663856472435612e-06 5.827789509108245e-05 0.009423892258977773
140 5.579306691538899e-12 4.56412495930536e-06 0.000100117125445624 0.01161734990425423
148 3.564337208814278e-13 8.307554164588282e-07 2.463481079863533e-05 0.006028295866455702
156 1.369949305957418e-13 6.514717512118295e-07 1.592571273337184e-05 0.004875333028718343
164 1.655044951469497e-14 2.649487069739109e-07 6.971940828419739e-07 0.001007177682515792
172 1.063562444766496e-14 2.221208741381986e-07 2.295358316047099e-07 0.0006649910521505653
180 1.037553594198639e-14 2.197242401358324e-07 7.146009439286793e-09 0.0001171014641554446
188 1.037726112412369e-14 2.272093855282264e-07 6.778534353811201e-10 3.102320624415178e-05
196 1.042339875451272e-14 2.262162772659337e-07 4.282824508244222e-10 2.833053521023032e-05
204 1.042387535638452e-14 2.261800116087898e-07 3.794235929579472e-10 2.652860143870228e-05
212 1.042810603839112e-14 2.25355862415455e-07 2.614701043332649e-14 1.265229931934897e-07
220 1.042808789283037e-14 2.253559099330005e-07 2.614650250718056e-14 1.265220026525071e-07
228 1.042809372638047e-14 2.253558606390982e-07 2.614608109697878e-14 1.265216982293538e-07


==> results/comparison_with_pod/backup-8/output_error_sm_case57_pod.dat <==
4 4.962859098931598 2.525515688414694 0.5160658875907214 0.6719953909308967
12 2.449103710310489 1.76238260231327 4.116996608423005 2.480014862561562
20 NaN NaN NaN NaN
28 NaN NaN NaN NaN
36 NaN NaN NaN NaN
44 0.003660541435065575 0.05975274500607508 42.55268914691988 6.363709072296754
52 NaN NaN NaN NaN
60 0.1572102368186647 0.5337211670203224 18.44790280127929 5.894316054647217
68 0.009243727163585456 0.1320303883009952 16.11860329937581 5.298997495486836
76 NaN NaN NaN NaN
84 0.0008378567876951181 0.03360615619330343 1.269734527846372 1.030856592306514
92 0.0002373976645771851 0.01792035750419085 0.3825592028672435 0.6466170483368514
100 0.0001268533481315488 0.01437074347010148 0.3862780015314659 0.5023270695643238
108 3.067647630268481e-06 0.001950798810507415 0.1385269980057342 0.3264041187075779
116 5.975687772429621e-06 0.00341058190654886 0.03271276779416937 0.1472995338580738
124 4.167066300475661e-07 0.001271022100539643 0.03608023197091906 0.2061256713572462
132 1.684457190396228e-07 0.0006210025361599314 0.02964586750805111 0.1943063492590511
140 3.097910861906725e-07 0.000592585442505289 0.02452135613019683 0.164834596792822
148 2.47549969470251e-07 0.0005433478455141305 0.02059743189676445 0.143420974161472
156 3.142741049512069e-07 0.0007662557884051679 0.02165105103676265 0.1265082174000178
164 3.974655166421014e-07 0.0007794683468134167 0.03526935323157169 0.1623023154554021
172 2.109116642584906e-07 0.0005393333319623217 0.03387735393889129 0.1553373631928576
180 3.999055774976604e-09 9.48243088854106e-05 0.01440148882595796 0.09577348329340851
188 5.829128337162421e-08 0.0003119441435788239 0.005482360472099229 0.06806456740824429
196 5.250338130402325e-09 9.161029341120397e-05 0.002560925782721395 0.04699817596372591
204 4.821457471817544e-11 1.104144690700082e-05 0.0006294690116370035 0.02413040307714054
212 5.273859571398204e-10 2.79665735232193e-05 0.0002223806453203895 0.01160087099945983
220 2.447444667357966e-11 6.597907738381537e-06 5.469457235706936e-06 0.00181139803132524
228 3.492612313508777e-16 6.736453439515344e-08 1.731640424645021e-15 3.380538937669542e-08


==> results/comparison_with_pod/backup/output_error_en_case57_bt1.dat <==
1 0.005388300913744396 9.905379728272855 2.143280683097947e-05 2.142122559329205e-05
2 0.01198431129975926 22.0309066078966 0.0001489222617959402 0.0001488843142172883
3 NaN NaN NaN NaN
4 0.04020714384976169 73.91328620962622 0.01199274221888902 0.004379931850569381
5 0.0007846716028948217 1.4424714419419 0.0006778114860409407 0.0002294471127179613
6 0.01583169157434202 29.10359300549535 0.006724003501963484 0.002647452971648858
7 0.01795131076460484 33.0001149880246 0.008553319336807129 0.003451491450257041
8 0.01271138255098707 23.36749061614146 0.006998438188616206 0.001881960548918814
9 0.0001267497929667397 0.2330057006677193 0.000182106467485896 5.074990647515545e-05
10 3.261589900697049e-05 0.05995820760844127 0.0006458607542931816 0.0002563052992775866
11 0.0004099845348057436 0.7536796041979242 0.003956927960412678 0.001642948800341035
12 2.51181975383594e-05 0.04617509094055412 0.002732138007146244 0.0008168104913895526
13 2.445112639894601e-07 0.0004494880587454997 0.002214958417690221 0.0007821150896499253
14 1.707164764170463e-07 0.0003138301946853367 0.002190052725759128 0.0007898711986392538
15 6.27671044238702e-08 0.0001153855387283002 0.00220863932750379 0.0007681345642381189
16 2.02958088105241e-08 3.731003453201049e-05 0.002123661834912623 0.0007477400030518292
17 6.8637772025705e-08 0.0001261776590618754 0.002143791014273069 0.0007415259415075147
18 8.800465062808783e-08 0.0001617800297866861 0.002142438002807561 0.0007398568365185534
19 1.36069025994387e-07 0.0002501373611656778 0.002060221685921541 0.0007335364250029423
20 1.381358364297821e-07 0.0002539368041657381 0.002053162450008709 0.0007328187698143418
21 1.272202010564322e-07 0.0002338704576347568 0.002040753723929674 0.0007285058406995379
22 1.726563590717897e-07 0.0003173963047877829 0.0019074667340345 0.0006708588549729473
23 2.046532664257322e-07 0.000376216612440371 0.001972382257874905 0.0006397733663525706
24 2.190874483161653e-09 4.027511462350591e-06 0.0005839727133386254 0.0002486596039909134
25 9.552600845318535e-09 1.756066342251593e-05 0.0002901646065557878 0.0001009346707202184
26 3.053873111790419e-09 5.613972437412636e-06 0.0001610085839520193 4.587091120803599e-05
27 7.425901332819008e-10 1.365112559668546e-06 0.0001593828056954698 4.337754997932947e-05
28 1.501320825846133e-14 2.759896507642519e-11 1.006175760249158e-15 2.850643418522372e-16


==> results/comparison_with_pod/backup/output_error_en_case57_bt3.dat <==
1 0.002036741547081517 3.744166993482312 2.347715122703645e-06 2.343136564297963e-06
2 0.01192522365486653 21.92228506480147 0.0001472576580876436 0.0001472572106131492
3 0.005543672773942311 10.19100172655858 1.598920366560625e-06 8.574094791096646e-07
4 0.004023919867384563 7.397221298631468 4.533280167052038e-06 2.920195710552525e-06
5 0.004590492388454226 8.438758520594071 0.00152565858091653 0.00106305727707238
6 0.009031311835770127 16.60237143578202 0.02296176219932267 0.003879202290860645
7 0.0001169032623659649 0.2149047025668252 0.0004031497321423411 0.0001851444134853275
8 0.0001576923380821335 0.2898877612715324 0.0122117556520629 0.003920098955829722
9 0.0001708150896236315 0.3140114765537931 0.01348481641900069 0.004728007524537129
10 0.002400318425519785 4.412534833178279 0.09873918449118986 0.04701568614505029
11 0.0001556697133289583 0.2861695453536165 1.361936045503771 0.1987796862371627
12 8.553763070746726e-05 0.157244876776091 0.009349670949016498 0.003714069588905444
13 0.0002820188542820624 0.5184387225053915 0.1228694465546576 0.02922546584518868
14 7.597759632073228e-05 0.1396705481831188 0.007906627322391608 0.002311265531512549
15 7.711162811696876e-05 0.1417552527579886 0.007177335999744154 0.002103194678090337
16 0.0001801995168694779 0.3312629843835336 0.04092342140228673 0.008867890631424607
17 0.000175259976465629 0.3221825666105644 0.03277605481850854 0.008001498545237651
18 7.838341074133307e-05 0.1440931863715354 0.02600352344035982 0.006725288513413493
19 9.674237850589408e-07 0.00177842702227866 0.0007840437867590666 0.0001596728475054515
20 2.672011318351891e-08 4.911991213966187e-05 0.0003709700167176653 0.0001037376858082242
21 2.04306459998279e-08 3.755790739266314e-05 6.368663891223779e-16 1.87936920981027e-16
22 1.521485461374769e-09 2.796965404719864e-06 6.418196699836439e-16 1.883897376360483e-16
23 9.506388708595753e-12 1.747571108417744e-08 6.5986634344779e-16 1.880118796058653e-16
24 5.191715632000391e-11 9.543994591133085e-08 6.832160563273359e-16 1.889464744773773e-16
25 2.450886854998576e-11 4.505495397977496e-08 6.728320211366641e-16 1.886556866246907e-16
26 5.571601506448945e-11 1.024234345843957e-07 6.619007457804761e-16 1.88076901868657e-16
27 1.411135891810593e-11 2.594108436097999e-08 6.188084639424443e-16 1.878017491219042e-16
28 2.502640012927425e-14 4.600633863632764e-11 6.595037792650469e-16 1.882169844195957e-16


==> results/comparison_with_pod/backup/output_error_en_case57_bt5.dat <==
1 0.002037877295740447 3.746254854186953 2.35110580998987e-06 2.346525706542312e-06
2 0.01184803281441736 21.78038419504061 0.0001451178043644268 0.0001451170551411209
3 0.005538299316571952 10.18112363389837 1.590568916048473e-06 8.528673429279461e-07
4 0.004021536014658175 7.392839032895173 4.558297248752605e-06 2.939804371782732e-06
5 0.004589648147493324 8.4372065420699 0.001516550489599063 0.001057210463693466
6 0.008953182190214024 16.45874474906627 0.02289292976370901 0.00387176609928749
7 0.0001166049734996429 0.2143563544814207 0.0004022975286115224 0.0001861045153914726
8 0.0001518014172892113 0.2790584092481088 0.01039175168955426 0.003360928414141896
9 0.0001504288692533516 0.276535237341394 0.01030412810645728 0.003322385005367821
10 0.005632225159077281 10.35378866341445 0.02572620722194004 0.009246027097262988
11 9.059204588551996e-05 0.1665364702569321 0.00683632499514704 0.002159290603104405
12 7.264054569394204e-05 0.1335360070429771 0.01511852305878236 0.004287842176485381
13 0.0003169465128584972 0.5826466661145824 0.1551829536650437 0.03221627097545802
14 6.85312336389193e-05 0.1259818082373496 0.004796590813286072 0.001554146651441676
15 7.631099576121073e-05 0.1402834404680892 0.004210128206945349 0.001298895374225722
16 0.0001741181877190291 0.3200836023386005 0.03545707123588632 0.007933609491796771
17 0.000173080879748793 0.31817670636066 0.03022879922591799 0.007647762108471487
18 0.0001575470589190359 0.289620692802246 0.02564258185522286 0.007209727304393598
19 1.520273323358542e-06 0.002794737116521783 0.0008775970200254177 0.0001780014622898911
20 8.257930230265043e-07 0.001518065453466231 0.0007870507907690619 0.0001800509372868562
21 6.249581950016055e-08 0.0001148868323221592 5.866466258756056e-16 1.783342668090139e-16
22 1.737060940465065e-08 3.193260454806413e-05 5.967803055446e-16 1.788488643476096e-16
23 4.219139228711404e-09 7.75609544749735e-06 7.087299977817762e-16 1.848093582300969e-16
24 9.808715475851329e-10 1.803148209244628e-06 6.613950377094599e-16 1.81782540865401e-16
25 1.528655690085534e-10 2.810146524196233e-07 6.524851697255437e-16 1.812860229619407e-16
26 2.428341345738247e-10 4.464049711486378e-07 6.477309531059826e-16 1.807507937215921e-16
27 1.252984464403816e-11 2.303376725284191e-08 6.376861483348041e-16 1.807767762206259e-16
28 1.31396362516025e-13 2.415475465215946e-10 6.344901052729238e-16 1.805594432293844e-16


==> results/comparison_with_pod/backup/output_error_en_case57_bt7.dat <==
1 0.002040394375104111 3.750882032086333 2.358628431123955e-06 2.354039527189336e-06
2 0.01169880093192222 21.50604939315366 0.0001410318961772051 0.0001410306352688029
3 0.005528545666618173 10.16319337943125 1.576630493258781e-06 8.445352255616184e-07
4 0.004026641075831715 7.40222372953136 4.565296366027042e-06 2.957104076348925e-06
5 0.004596486111120926 8.449776854564281 0.001500925631402853 0.001049903596822541
6 0.008771146815379703 16.12410688444497 0.02264367895218295 0.003833505661006699
7 0.0001161275864602804 0.2134787680255158 0.0004020917116893379 0.0001860412396431989
8 0.0001398993363500586 0.2571786677217546 0.006799911706411382 0.002265061133900527
9 0.0001417282547004286 0.2605407907810312 0.007958918222322543 0.002601461808092045
10 0.006116015310123717 11.24314603814639 0.01946483492259652 0.006776284465809817
11 8.734047437583728e-05 0.1605590664272973 0.004509536144166355 0.001457180295173765
12 0.0001276911023001066 0.2347361211728145 0.02379717367202338 0.008119573248382328
13 0.0003356512479048005 0.6170318102103335 0.1893772661893388 0.0357228771664747
14 6.408389628307809e-05 0.1178062133708915 0.003326593388087342 0.001355043778295063
15 7.507377261417028e-05 0.1380090379660344 0.003767185230375744 0.001224449378016756
16 0.0001714662599831241 0.3152085310208363 0.0336557341085339 0.00758141110454405
17 0.000173392063778626 0.3187487597834758 0.0303453203410237 0.00765966887986481
18 0.0001672517740287004 0.3074609897445957 0.02783162681532447 0.007419677591557289
19 1.74882055737007e-06 0.003214878302949594 0.000845613325330088 0.0001715717555381349
20 2.018240992081918e-06 0.003710157196073378 0.0008370348271110697 0.0001651136883538623
21 1.237628541176258e-07 0.0002275147743072158 9.289095589140018e-16 2.071585267146311e-16
22 6.662387696554379e-09 1.22475491045812e-05 9.283360791990844e-16 2.080762132730383e-16
23 3.330523494406107e-09 6.122542232538663e-06 8.286587785496344e-16 1.977736169864965e-16
24 1.77417981805395e-09 3.261496543230375e-06 7.2344067272176e-16 1.880849772462638e-16
25 9.693141022113632e-10 1.781902015509615e-06 6.601733050622125e-16 1.835423482780646e-16
26 7.617131348173586e-11 1.400266608186862e-07 6.494117676856619e-16 1.836931539182087e-16
27 9.600158463179991e-10 1.764808917535171e-06 6.444298374678674e-16 1.837116479109017e-16
28 3.915747431360772e-14 7.198366581328131e-11 6.51125401480229e-16 1.837307316009335e-16


==> results/comparison_with_pod/backup/output_error_en_case57_pod.dat <==
1 1.29199209605821 2375.084933497245 0.05845784504788373 0.05812543337022453
2 2.645553437640546 4863.35336699986 0.06000178052242645 0.05937767112746727
3 112.9497999631754 207637.0040904484 10.5024560327309 9.677738513806956
4 35.18157119312349 64674.71429003507 0.6454838222858483 0.5158971868637854
5 1.308467351406782 2405.3715976907 0.3710151381842303 0.1624275183787041
6 0.0664325000470289 122.1236805067455 0.3070415869621312 0.2695804920537648
7 NaN NaN NaN NaN
8 NaN NaN NaN NaN
9 NaN NaN NaN NaN
10 20.77667216528729 38194.0115411992 5.300845766208705 1.964731400839946
11 NaN NaN NaN NaN
12 2.115353105734796 3888.67958696162 0.8048561193899825 0.235234337696949
13 0.04818826926909529 88.58508706169359 0.4198455842624631 0.1142623362225685
14 0.3958849202297281 727.7601096052083 0.1325818410933889 0.05710625109152741
15 0.01059321039854579 19.47362874100654 0.02815949222643681 0.006628046034712594
16 0.01205512520369685 22.16108467697104 0.03328539222492038 0.01542377391963717
17 0.01484594862272945 27.29148963441511 0.0914925863786156 0.03472799794670354
18 0.009905274846349333 18.20898836880624 0.0893495072688434 0.03190900115910117
19 0.001824232137758026 3.353508337093844 0.1882693334041628 0.07255509482381876
20 0.0002470356331448442 0.4541286375585049 0.00521733819012659 0.001676306595754298
21 0.0002429395951438174 0.4465988406093195 0.02244820210824571 0.006483527473861815
22 1.109876147244823e-05 0.02040298948740925 0.00106718096445005 0.0003964366521841755
23 0.0001612290296228578 0.2963893047549865 0.002783688507080543 0.0007105538152874722
24 0.0001414981015076523 0.2601176973408879 0.002130846680671988 0.0004266924012320919
25 3.923108566286368e-05 0.07211898646043206 0.009251586439302366 0.002263318102891054
26 1.382111949961009e-05 0.02540753367434682 0.001213046120782049 0.0002962965588548023
27 2.18626428242812e-08 4.019036473737255e-05 8.521252300791307e-07 2.955824538446766e-07
28 1.622717452791381e-14 2.983061417485785e-11 1.700114151073572e-15 4.780763871934589e-16


==> results/comparison_with_pod/backup/output_error_sm_case57_bt1.dat <==
1 0.0008730786597094866 1.026916358634527 5.237226695340822e-10 5.073098199199832e-10
21 2.173138822349617e-05 0.02556048966993603 0.08613781932528239 0.003380808468837851
41 1.066225808109839e-05 0.01254096308699887 0.06829254677193762 0.003067430265824758
61 NaN NaN NaN NaN
81 NaN NaN NaN NaN
101 NaN NaN NaN NaN
121 NaN NaN NaN NaN
141 NaN NaN NaN NaN
161 NaN NaN NaN NaN
181 NaN NaN NaN NaN
201 NaN NaN NaN NaN
221 NaN NaN NaN NaN


==> results/comparison_with_pod/backup/output_error_sm_case57_bt3.dat <==
1 0.0008554848327787742 1.006222474429242 6.727159567593195e-10 1.465823281285918e-10
21 0.00010756512194521 0.1265182490897317 0.03699512551556708 0.004536660163413986
41 9.51260223541954e-06 0.01118873624970535 0.01885915613756036 0.00333513004069343
61 2.715329904045179e-07 0.0003193774886768335 0.0762678596760706 0.005594155017982388
81 3.453525767418517e-07 0.000406204190892492 0.003478005896541331 0.0001884730902848122
101 NaN NaN NaN NaN
121 NaN NaN NaN NaN
141 1.040216193605342e-05 0.01223503763206525 0.0002670174552554885 2.925975899906393e-05
161 2.283550083195688e-08 2.685914848697804e-05 0.0001153825486368465 1.03603876776519e-05
181 7.60204821437748e-12 8.941539898673353e-09 7.06390711018901e-06 4.401124159490264e-07
201 1.759853571433848e-11 2.069942268326843e-08 3.520620247691189e-06 3.563177279579653e-07
221 3.945559104089544e-14 4.64077221781729e-11 3.61149612524228e-08 3.26629457378451e-09


==> results/comparison_with_pod/backup/output_error_sm_case57_bt5.dat <==
1 0.0008554849094738338 1.00622256463808 6.632350540369831e-10 1.493403173304182e-10
21 8.985666788259663e-05 0.1056895402892248 0.02793251843357297 0.005863695059838692
41 0.0005058161113163029 0.5949416279908306 0.2128127092274118 0.02395638587934083
61 0.07323126357494027 86.13471614757624 0.04214790930276469 0.005091757686073231
81 0.001335758082275479 1.571120552097111 0.01229125257846304 0.0009964972871801564
101 0.007669749133139373 9.021169815403088 0.006644903698505237 0.0004834537413074196
121 0.0006444577650205369 0.7580121378397315 0.005900732928091366 0.0005315381114320094
141 1.921168232211905e-06 0.002259680801273792 0.001095437478579417 0.0001494557575456634
161 2.187782362487708e-05 0.02573272719686322 0.00184788444137684 8.19669340785963e-05
181 5.080164980771664e-06 0.005975297260217749 0.0002653808271914927 3.278328051833855e-05
201 1.102497233570789e-06 0.00129675881080392 0.00010150446621473 7.37541071992021e-06
221 4.768326224206097e-10 5.608512072179839e-07 7.23890191895782e-06 4.893495998887863e-07


==> results/comparison_with_pod/backup/output_error_sm_case57_bt7.dat <==
1 0.0008554849101090855 1.006222565385264 6.63241182783762e-10 1.493424330180509e-10
21 0.000208214126598783 0.2449017512055992 0.03321462353694257 0.004505823934082023
41 0.0002540267989160123 0.2987866814030458 0.1409483221369616 0.01849553568910986
61 0.04443406968456528 52.26341582437696 0.01656724201296235 0.002737148448108976
81 0.009959775535654247 11.71470212007539 0.03827454544252738 0.002172081713089892
101 0.01664432086994022 19.57707382905347 0.007122500128814791 0.0004065140783011533
121 0.0001348579297904416 0.1586200884115897 0.008809539889752301 0.000590724343205267
141 2.982658787536337e-07 0.0003508207498927152 0.001293887164482903 0.000176208067394209
161 4.198663423044983e-06 0.004938473876981515 0.0008108926655381421 5.299815489941685e-05
181 2.441969269653609e-05 0.02872247720640116 0.0003410060375887597 2.003776882672057e-05
201 1.68973459467343e-06 0.001987468228347505 4.960380557957492e-05 4.514483425415299e-06
221 1.592992145059835e-10 1.873679621813891e-07 6.859491680449037e-06 5.311817379136936e-07


==> results/comparison_with_pod/backup/output_error_sm_case57_pod.dat <==
1 10.1691091149017 11960.9205730751 9.408986197809295 9.198705368942093
21 0.7325879196967113 861.6709508452733 54.98628656774129 16.54321360398531
41 NaN NaN NaN NaN
61 0.1267824102999084 149.1216509259455 188.2311080522857 3.850910649463299
81 0.001968937811069423 2.315867447721192 3.674663693457211 0.2995598612999412
101 3.396167389446133e-05 0.03994576903350071 0.1357796753633877 0.0153938545508309
121 5.30672915623958e-06 0.006241782364945842 0.04284222510961011 0.00353660223745751
141 2.088963349352598e-07 0.0002457041656191618 0.02104795183429334 0.002324343078231713
161 9.112578018678972e-07 0.001071822719825569 0.02463920628021537 0.003934696071138051
181 3.525112515759143e-09 4.14624234391998e-06 0.01706706914710074 0.001006580046764
201 2.765257501811528e-10 3.25249979811899e-07 0.003722300275987503 0.0001712383207532702
221 1.28347032451173e-12 1.509619617207945e-09 2.148270752570744e-06 1.933618110416917e-07


==> results/comparison_with_pod/output_error_en_case57_bt1_u_10.dat <==
4 0.008252907003264082 0.1020997733267021 0.00500474394689465 0.1235435817536027
8 0.002013255263190411 0.06007072499062061 0.002265782814727359 0.06408729656352374
12 0.0005881227536279713 0.02415993193714283 0.002997758226762658 0.07846494655109515
16 4.758005659229986e-06 0.00370625468899255 0.001366469318321261 0.05653421963008021
20 0.542159070418523 0.8882266682656208 0.005311561034870402 0.09699378034500206
24 5.763103859686869e-08 0.0002738716132982821 5.626129613067815e-07 0.001193640280671815
28 3.127495867315291e-08 0.000216294050707444 1.866216356915904e-15 3.424368366644615e-08


==> results/comparison_with_pod/output_error_en_case57_bt1_x0_10.dat <==
4 0.001589947024622336 0.04864403610393105 1.124018476090569e-05 0.00238292412797847
8 0.001489303411905367 0.04308665653112506 0.0005860261375481551 0.01815744307358402
12 0.0006342523761853702 0.03094739762213957 0.000299857761356422 0.01365248023715537
16 5.391240723034938e-06 0.002879373443712639 7.100128618044678e-05 0.007288567795997181
20 0.5391031890661863 0.8958909772055976 0.0006806325084332232 0.02109498774270047
24 1.640116557695584e-07 0.0005494622852814709 8.129976508213617e-07 0.001055773340880917
28 3.127803525508772e-08 0.0002164425030273271 1.860656275066551e-15 3.144035698454672e-08


==> results/comparison_with_pod/output_error_en_case57_bt3_u_10.dat <==
4 0.003045885712534211 0.06669904145357486 0.0005379758686163196 0.03920536023284948
8 0.0005254674037468757 0.04208361086001583 0.001230550581516287 0.05382978443468633
12 0.0006334583427411937 0.02464019791709349 0.001100869057360891 0.0418232980248332
16 8.012350447866735e-07 0.001936595876759071 0.002759732342766084 0.04877450902500802
20 2.833476059966897e-07 0.0007811948526372514 0.001051368144186741 0.0334771237779421
24 1.079314758482308e-09 4.860991391864022e-05 2.822148327229715e-05 0.004532688293194087
28 2.112834648739855e-09 5.636537065023539e-05 6.673984754201201e-15 6.48564815186603e-08


==> results/comparison_with_pod/output_error_en_case57_bt3_x0_10.dat <==
4 0.001030130445520077 0.04490888031156264 1.102375844983483e-05 0.002352055765631023
8 0.0006228682308868334 0.02944081951664411 6.343168582813996e-05 0.009306982916398421
12 0.001199430534800385 0.03747759604859193 0.0002317806931880851 0.01218520495342812
16 2.835851803797988e-05 0.006700229323495651 0.001246330715224609 0.02684124106749453
20 4.210291933256552e-05 0.005803941413230903 0.0004406321059579052 0.01730343526416989
24 2.405689324683021e-09 6.56164048643583e-05 2.781441607055159e-05 0.004815019267476184
28 2.115528109293328e-09 5.629014254005839e-05 1.115844555820861e-15 2.467317716803308e-08


==> results/comparison_with_pod/output_error_en_case57_bt5_u_10.dat <==
4 0.00202472008615862 0.05094394094673971 0.001307750168894043 0.06096292774422996
8 0.000786575095668218 0.04247041257858615 0.002525432083192415 0.07961752567093205
12 0.0003428224441319468 0.01680779771506302 0.001425155683688519 0.05119135532122088
16 1.86217434641307e-06 0.001968019199735389 0.00301802707141068 0.05496346696683807
20 3.175733570963549e-07 0.0008614423687051259 0.001211019881351975 0.03900690822651942
24 4.737153974825226e-09 6.88827162751704e-05 2.829166378537048e-05 0.004593247620481522
28 1.367984179473912e-08 0.0001433560001359302 6.92425488571013e-15 6.561991894304953e-08


==> results/comparison_with_pod/output_error_en_case57_bt5_x0_10.dat <==
4 0.001121937105740962 0.04458876061107449 1.105840155516376e-05 0.002358207549012503
8 0.001013809813820385 0.03006056571871335 6.052773197413378e-05 0.0089604488804228
12 0.0009098770797609744 0.03015396860113408 0.000223288822199866 0.01193299114782465
16 3.75317081340561e-05 0.007776050145531553 0.001198946891290573 0.02636403371952545
20 3.714709693274173e-05 0.005450307993751321 0.0004217138461460102 0.0170089825559312
24 2.348875738301234e-09 5.594515894573099e-05 2.757397367029034e-05 0.004804250825689027
28 1.367136593290138e-08 0.0001430920247993649 1.248752961755268e-15 2.612100435950282e-08


==> results/comparison_with_pod/output_error_en_case57_bt7_u_10.dat <==
4 0.001781187389203608 0.04704985295954867 0.001915763326679089 0.07359298830214711
8 0.0008731042078035101 0.04244591999357003 0.003491006329167711 0.09438728128211948
12 0.0001155292902076535 0.01176377125058808 0.001611358594010381 0.05598096060422342
16 4.534881407474668e-06 0.002506560443679584 0.003175205535290259 0.05864232758249166
20 3.094709991040744e-07 0.0008725823972679098 0.001315087117495146 0.042385986685753
24 2.68277504673354e-09 7.610301024796318e-05 2.833177583511404e-05 0.004632173173033327
28 1.808259225000332e-08 0.0001648065091103268 6.975563604325313e-15 6.669499541533952e-08


==> results/comparison_with_pod/output_error_en_case57_bt7_x0_10.dat <==
4 0.001240876905958864 0.04436104799108793 1.106816113089217e-05 0.002359035039846913
8 0.001234514858363994 0.03438541532548113 5.891992524721067e-05 0.008747466893765821
12 0.0004983521364184721 0.01953355687207012 0.000218884243150428 0.01178622587658351
16 5.050726610782753e-05 0.009013206343625608 0.001166879516771112 0.02603250847902061
20 3.571275706161141e-05 0.005378442021298425 0.000409490643467947 0.01681400045421599
24 5.51865064928202e-09 9.751341387371701e-05 2.741137713157661e-05 0.004796107221391455
28 1.807356778294729e-08 0.0001645287393946589 1.340694017726359e-15 2.697386969341409e-08


==> results/comparison_with_pod/output_error_en_case57_pod_u_10.dat <==
4 0.3940264753093938 0.8270826859948197 9.10947855385578e-05 0.02552055508736339
8 0.5470433124741136 0.9230708705279997 0.0006806749942580758 0.02137453225026942
12 0.4017772121801333 1.260908991707138 72.7375782430602 69.62657591420384
16 NaN NaN NaN NaN
20 0.006340200621652076 0.1678138613706316 0.09335070896413936 0.4555418851132353
24 7.566238406550411e-05 0.02149599938182634 0.0004650110091522353 0.0470005680755925
28 9.53540143191695e-14 1.200084668778745e-06 6.352127966815146e-16 3.086147704056685e-08


==> results/comparison_with_pod/output_error_en_case57_pod_x0_10.dat <==
4 0.0005846596999785542 0.03548681869617815 2.323196694556379e-05 0.02687010305514415
8 0.0004064330797139683 0.02550550923117424 5.68520987444777e-06 0.007387223458156567
12 0.0007558295819939192 0.03042482191785834 0.05460402330440266 0.4134603910185781
16 NaN NaN NaN NaN
20 0.002421698560218614 0.06622216068334917 0.003548549930797427 0.04235225821374466
24 0.001732985914444186 0.03306218841381715 0.007613965798996068 0.0617041073672715
28 1.55710368484833e-14 1.063544597930052e-06 2.880102955397903e-16 1.225658841086386e-08


==> results/comparison_with_pod/output_error_sm_case57_bt1_u_10.dat <==
4 0.001164615478339631 0.06764539201492369 0.001532555346954184 0.08234327569439892
12 1.818138108553743e-05 0.00556575780423591 0.01192668975440463 0.1446708633950604
20 4.707375742793224e-05 0.009072198705127137 0.006095435364499846 0.09996864431998675
28 1.312149733317547e-06 0.001540666809902386 0.02606276601106158 0.1475057446432446
36 2.015047919821669e-06 0.001809618811099253 0.02616674941162277 0.1480609695892627
44 1.076675431885032e-07 0.0005317171296437863 0.01389177147382997 0.1059104498243479
52 1.307611032372906e-07 0.0003901370870843558 0.01686859281613135 0.1232420678087656
60 1.202847751650364e-07 0.0003924533826631244 0.01231548801183283 0.1062505756616199
68 1.140972346900086e-07 0.0003392929075364606 0.006563824810537721 0.07809988611140994
76 1.712178962546343e-08 0.0001173390897804025 0.004031015437267617 0.06030106554942338
84 3.924262021017548e-09 6.978960310406908e-05 0.004367698381021106 0.05981146372596358
92 6.392873309094049e-10 3.530553863532538e-05 0.004130667402188765 0.05825369401039704
100 8.53060874932373e-10 3.833647034928722e-05 0.003152492049506043 0.0506937998204342
108 6.42542683510479e-10 2.939958108551678e-05 0.001402458180690489 0.03369816300796313
116 1.234873008321284e-09 3.499961760193484e-05 0.001583875277589913 0.03598604749756829
124 3.380313253038331e-10 2.002896703507534e-05 0.0003259476664717955 0.01585691409524104
132 1.368400961523224e-10 1.248121675243626e-05 0.0002768617427569406 0.01490524617561872
140 1.800681490068127e-10 1.510702295989645e-05 0.0001447478188407226 0.01119900317485256
148 1.113737995906636e-10 1.088479375151163e-05 0.0001377869727492236 0.01115744190640144
156 1.572618773943547e-10 1.343383559463535e-05 0.0001288506248810009 0.01084478877872086
164 2.003086468515766e-09 5.368088579941165e-05 0.0001095020427586392 0.01005844105114162
172 2.855008444623021e-09 6.497213741193941e-05 5.889167696648366e-05 0.007351105913418809
180 3.056101831397486e-09 6.75564272349452e-05 6.605385030701574e-05 0.007808249790573818
188 3.707508608215932e-09 7.422154746869643e-05 3.069179070969373e-05 0.005012152459366703
196 3.643135406353729e-09 7.365100525633973e-05 2.706951908007664e-05 0.004995537179680154
204 3.805218404788542e-09 7.53574298809935e-05 2.947033612368899e-05 0.004708434862544131
212 3.683452718065905e-09 7.406478953460305e-05 1.472069653124886e-05 0.003189939238223971
220 3.936517273117518e-09 7.643347259621812e-05 1.543755311866155e-06 0.001103351367958139
228 5.756286374220896e-09 9.285310450265691e-05 4.576183350383198e-16 1.529529358723636e-08


==> results/comparison_with_pod/output_error_sm_case57_bt1_x0_10.dat <==
4 0.0006283068164827257 0.0529618758051562 1.388399367050287e-05 0.00706003136115485
12 9.909475158877195e-06 0.00417392241600585 0.007954275352467692 0.1114940911429538
20 0.0001050475473149684 0.01060489073182235 0.003690508520240791 0.07487509210054211
28 2.465296525365349e-06 0.001825890465813974 0.01716073866125182 0.1119101033723009
36 8.273451421268666e-07 0.001200285223439408 0.01608612335609382 0.1088615924494256
44 4.477568194173833e-08 0.0003253438689280351 0.008289699767989 0.08005418997849501
52 3.056507261254911e-07 0.0006129607172532976 0.01063375079180338 0.09514585892239902
60 8.989403789486596e-08 0.0003622541160494923 0.007811865282722632 0.08394862622079469
68 1.082671791697479e-07 0.0003681274479050839 0.004246099880232558 0.06072432849844978
76 1.319740195480128e-08 0.0001116872655366544 0.002531235396268482 0.0466233276272654
84 4.864215095714465e-09 5.975627460636564e-05 0.002794019599979586 0.04517273833538071
92 7.668666561484788e-10 2.991182292735525e-05 0.002662526220228304 0.0441562263723515
100 6.1329406333186e-10 3.228405397794412e-05 0.002021509521280086 0.03845391583441482
108 5.819268755236555e-10 2.689372388891588e-05 0.0009094119652030035 0.02584016715049442
116 8.457299117714411e-10 2.671366902256764e-05 0.001022353454891483 0.02762590446120805
124 3.396698771516094e-11 6.663113342327128e-06 0.0001953851480293934 0.01203252224190543
132 2.918911713069124e-11 5.531186313922649e-06 0.000165416536885352 0.01131895173802722
140 2.002438642502757e-11 7.493359051029269e-06 9.058458189970987e-05 0.008876290642370055
148 2.088326317538115e-11 7.93694634020764e-06 8.895272010349888e-05 0.009077750244789184
156 2.489771450687997e-11 5.958839896316043e-06 8.209425364122417e-05 0.008569251526840738
164 2.81647303743247e-09 6.409462580092302e-05 6.951585689777053e-05 0.007693196008909942
172 3.592278402789703e-09 7.290710760483009e-05 3.674758547198133e-05 0.005558880537460897
180 3.566353641098668e-09 7.299760432442903e-05 4.015770787049248e-05 0.005965530962789289
188 3.92386880810851e-09 7.662391551555101e-05 1.962901101329752e-05 0.003755709328065016
196 3.794432308113822e-09 7.540375208675305e-05 1.660874210268049e-05 0.003750385714746174
204 3.813218620128874e-09 7.565507184431261e-05 1.788838623117505e-05 0.003574317235827573
212 3.764853823987471e-09 7.511262144239885e-05 9.328381744355039e-06 0.002514852141155099
220 4.067355848918046e-09 7.782916931463281e-05 8.170267506995856e-07 0.0008511097211674201
228 5.756400114325012e-09 9.285286768878284e-05 1.172031695855615e-16 8.458363343066821e-09


==> results/comparison_with_pod/output_error_sm_case57_bt3_u_10.dat <==
4 0.001045584814379097 0.06864232311157972 4.640326981436367e-10 3.445655978129292e-05
12 0.0003049231121980311 0.03576696563004393 0.004382562557011144 0.08498049811679786
20 4.94362689409415e-06 0.003127506548813705 0.006154610628763532 0.1015915062632765
28 4.145212762832872e-07 0.001033016900275047 0.01489559957035757 0.1143650171054088
36 5.449952818957488e-07 0.001366238233647007 0.03385837473635704 0.1810394590176198
44 2.424872805124805e-07 0.0008067383109775506 0.01498772796739573 0.1182593100635845
52 1.877884586807626e-08 0.0002144223912362861 0.008290440270185381 0.09021816985840014
60 1.783289779036665e-08 0.000176394513988955 0.005098221831494921 0.07303562164109378
68 1.623569245478262e-08 0.0002277531924196751 0.008869567609373116 0.0862372737234246
76 1.678498786246383e-08 0.0002362876879062831 0.009127534542939091 0.08719417422588016
84 2.634665744929783e-09 9.31490201055013e-05 0.005054027593531756 0.06616710533061132
92 6.061015914557424e-10 4.158964563219167e-05 0.001580134374605083 0.0380948678876023
100 7.000591856136482e-10 4.168975793466655e-05 0.001354216013586262 0.03574107607814092
108 5.906718087613138e-10 3.680028247124672e-05 0.001100428894735846 0.03197605398329328
116 1.530068181043791e-10 1.636449829676284e-05 0.0007951903272935413 0.02678628951651296
124 2.641327113562372e-10 2.364070240704953e-05 0.0009028903309970962 0.02795342579334459
132 2.127768266437336e-10 2.400970136688446e-05 0.0008294402799350146 0.02681718909815323
140 2.443977365079031e-11 8.820477616868026e-06 0.0004845999653392901 0.02035429054239513
148 1.421304133197433e-11 5.135095373454222e-06 0.0001750164213302492 0.01202282518832098
156 6.34942448324805e-12 3.678875227910126e-06 0.0001994796884154827 0.01273879877704709
164 3.874370298344016e-12 2.708826742626319e-06 0.000101885539947907 0.009524665338778826
172 3.804563023009713e-12 3.934735668124217e-06 5.462398076517291e-05 0.006672735686079623
180 2.937678587780888e-12 2.304464822265595e-06 4.51406562249056e-05 0.006357165790993546
188 6.447011519688454e-12 2.812933943380572e-06 4.227116347111599e-05 0.006183220459764271
196 1.440689634776496e-12 1.263444034045255e-06 9.093549176464957e-06 0.002911402942938013
204 3.983448476897167e-13 6.214768056601871e-07 6.542200842683568e-06 0.002361354768901425
212 2.882605895855599e-12 2.006533220254986e-06 2.850102076227827e-06 0.001403000054246317
220 2.960884185213551e-12 2.109422820960674e-06 7.838281698414939e-07 0.0007224110161665465
228 5.001307931169785e-12 2.735785367875138e-06 9.10852825730597e-17 8.725463906955611e-09


==> results/comparison_with_pod/output_error_sm_case57_bt3_x0_10.dat <==
4 0.002253435948320362 0.0787915443273486 8.222563353886295e-06 0.002031104879358647
12 0.0002008449610917404 0.02875725528487147 0.003788250564910677 0.06650620331039092
20 0.001269676399310016 0.02793869255165037 0.004229531864033497 0.07568075555104337
28 7.98180243606283e-07 0.001723686211052872 0.008961156889972221 0.08744563112980663
36 7.872167928105721e-07 0.001461574385143598 0.0210913922270273 0.1363905969491318
44 2.106425866324559e-07 0.0008118684810471885 0.009479797172999009 0.0905780481317946
52 1.29325641872202e-06 0.0009619800915457435 0.005384661651657501 0.06906227793608721
60 1.575931406272534e-06 0.001028608893295433 0.003301299138883241 0.05329106666519734
68 4.830438060100223e-07 0.0005852228103227046 0.005597575275817738 0.06644025955601507
76 1.220776119745023e-07 0.0003437178423668051 0.005726659749848625 0.06757885812325204
84 2.248005650170752e-08 0.0001344486667582553 0.003201607209254017 0.05094158875738086
92 6.117332093565707e-09 7.227226040191874e-05 0.0009970132157499246 0.02904182150998125
100 1.094254188587864e-08 9.151746182959101e-05 0.0008496447025287577 0.02711550899698845
108 3.323903119485355e-09 5.531114235676825e-05 0.0006942178413317389 0.02398674333738537
116 2.38770707159802e-09 4.214963977398878e-05 0.0004880065083911071 0.02091577124657662
124 4.135240618457169e-09 5.404821808277114e-05 0.0005776816880273182 0.02110268175284646
132 2.640258782718156e-09 4.639316737704846e-05 0.0005275906781012202 0.02013061483470913
140 1.135979781352884e-09 2.92979929444482e-05 0.0003110041379038429 0.01513509169296101
148 4.434648652185245e-10 1.929435337077968e-05 0.0001069529998947139 0.008932260101253586
156 1.900539901343869e-11 5.038754781731434e-06 0.000120779967554498 0.009451679774384436
164 1.005634443587524e-11 3.395115659468118e-06 6.13617661068597e-05 0.007072490629904005
172 3.426536833211953e-12 2.858085086484847e-06 3.579740925329244e-05 0.005297964440672542
180 7.400610431433081e-13 1.639169650517053e-06 2.890942852347381e-05 0.004827850621777596
188 1.555610196164523e-11 3.712974238998835e-06 2.699288267346529e-05 0.004694283735980465
196 2.298098287095493e-12 1.476311640401674e-06 6.110775246781895e-06 0.002301808908058645
204 8.040873205420419e-13 9.277267762120879e-07 4.240033810952502e-06 0.001865016530655517
212 3.503621424811132e-12 2.22668566680689e-06 1.635195641079077e-06 0.001067595249787723
220 2.960377376168034e-12 2.110363497121338e-06 4.80166446057109e-07 0.0005604001690500127
228 5.000704748966222e-12 2.737586784793983e-06 1.127459353303019e-16 8.48232006855909e-09


==> results/comparison_with_pod/output_error_sm_case57_bt5_u_10.dat <==
4 0.001047328723271701 0.06866477188639959 3.396402370724736e-11 9.319320685485799e-06
12 0.001003633777903548 0.06608862504294018 0.0007224457923812276 0.02254966819649629
20 0.0004579902139524761 0.0385744853749032 0.007675904020733672 0.08800293801034487
28 1.339765689395402e-05 0.007004363066263931 0.008706052685331441 0.1054426037323237
36 2.532971418769405e-06 0.002302174283349563 0.01231422053514951 0.09370731659689013
44 2.17982056899731e-06 0.002123471704574427 0.01350534536385348 0.0952216840278306
52 4.067716100342953e-07 0.001019133347848249 0.008654625221915103 0.07774421349575666
60 5.383522271234805e-08 0.0002722559901070006 0.01432156836004444 0.1065491176636841
68 1.597449605181836e-08 0.0001655303427678459 0.009243075012049065 0.08804294296463455
76 1.652625480603815e-08 0.0001671458850181357 0.00725234106713061 0.07728447191517673
84 6.483403230365781e-09 0.0001565027659032325 0.002447302190181657 0.04747825818284457
92 3.896920231099115e-09 9.057573778782982e-05 0.000801933427571654 0.02903778569805349
100 1.664221835931452e-09 8.199334614847342e-05 0.001011150035483848 0.03170293971097804
108 2.089703401966623e-09 9.222775411588113e-05 0.001340546593236497 0.03577624784048516
116 5.351649675185062e-10 3.323510697315381e-05 0.0002650504704229371 0.01584771064274149
124 4.499156183324734e-10 2.882435898342653e-05 0.0002042533043072214 0.01384463778257028
132 3.892083625243049e-10 2.65322732687992e-05 0.0001437385512894144 0.01140908810877939
140 1.974351171495155e-10 1.799314240657351e-05 0.000144909252822366 0.01137107257144587
148 5.855476152681127e-11 1.53381512537562e-05 4.284992420201176e-05 0.005676968433141694
156 1.13263597475124e-11 7.276031359831903e-06 3.400985933410869e-05 0.004903426464161864
164 1.792255286797086e-11 4.605621642585905e-06 1.964703462598074e-05 0.004593710257888795
172 1.271476367875174e-11 4.835354082922613e-06 2.047824293696546e-05 0.004684618930409279
180 5.702826817161168e-12 3.881070645564769e-06 1.651913480651877e-05 0.003880327074188061
188 2.76455280109262e-11 7.916651115612988e-06 7.189484572241157e-06 0.002461167468698733
196 2.010480401291007e-13 7.476922610338138e-07 5.361046458545167e-06 0.002255547504252053
204 9.129918021252883e-13 1.310836812404986e-06 1.56912936031625e-06 0.001113329071086966
212 7.869298309871566e-13 8.318109493074544e-07 7.903812973435051e-07 0.0007948406065594327
220 5.724194687825365e-12 2.939503244167238e-06 6.034600719632882e-08 0.0002137720106074603
228 1.0161726955689e-12 1.232781801068644e-06 2.523461077826714e-16 1.367132096419255e-08


==> results/comparison_with_pod/output_error_sm_case57_bt5_x0_10.dat <==
4 0.002419772190620391 0.08009268202258341 7.995724487431983e-06 0.002000718720809425
12 0.001974323564719927 0.07538336625194809 0.0006114528648231321 0.01942100552843207
20 0.0003507967821741082 0.03630171748570822 0.005914908463770534 0.06323380465181061
28 1.424314051361707e-05 0.007038296356065059 0.004245394597468513 0.07567437136074351
36 1.609318209045023e-06 0.002029566724917001 0.007588517630241792 0.07309079324552337
44 1.900147525383167e-06 0.001619963323049329 0.008923570479098216 0.07626068951963028
52 1.26857797355551e-06 0.001191912564923073 0.005901812023705588 0.06231286344180487
60 9.931063085556883e-08 0.0003765026972095947 0.009269776858951835 0.08581501536357572
68 5.01468698733096e-08 0.0002145587044766854 0.005771286637975507 0.06746227496693558
76 8.872585062433901e-09 0.0001466902885422874 0.004511127903589822 0.05905813247787983
84 2.58647850553378e-08 0.0001483565971852731 0.001574113699407433 0.03586104716295824
92 6.890604204421115e-09 7.295758116608294e-05 0.0005215578911699113 0.02178881779309572
100 3.150804251419006e-09 7.207647398622952e-05 0.0006557565649940195 0.02396146145769629
108 1.76098455171862e-09 7.716088115369835e-05 0.0008593964486539888 0.02698622837733311
116 1.722365110365518e-09 4.377772522849363e-05 0.0001628823642238814 0.01198024748953586
124 1.94872810220962e-09 4.313585707592903e-05 0.0001288373382537776 0.01042139207880277
132 1.346884255879832e-09 3.762523530410206e-05 8.145829199021383e-05 0.008712357085646882
140 1.515089309599008e-09 3.920274759282739e-05 8.16305453926491e-05 0.008646536279637629
148 2.240350786747472e-11 1.086070380006826e-05 2.651986312177892e-05 0.00434868790899301
156 9.633612714316635e-12 7.521310758720756e-06 2.040640221485052e-05 0.003547105540793183
164 2.552129641748886e-11 6.077076292321584e-06 1.274216285713633e-05 0.003465695287988124
172 5.132969185186448e-12 2.957221640420039e-06 1.450024031771971e-05 0.003627965727405869
180 2.660792195224184e-12 2.24199332589381e-06 1.099264800667491e-05 0.003104010842366334
188 5.594412757299924e-12 3.96555989748415e-06 4.914818294298726e-06 0.002024649598449946
196 5.023418575387879e-13 6.972703292108633e-07 3.718580536257603e-06 0.001843611386961985
204 2.523292722148699e-12 1.815016616572331e-06 1.006078247973674e-06 0.0008962220145850575
212 4.836523848939817e-13 6.247808790604825e-07 5.72952704239501e-07 0.0006222194062552866
220 5.766988216539687e-12 2.94265275476574e-06 5.437992557598261e-08 0.0002119440956012131
228 1.015680638083064e-12 1.232706814605425e-06 2.090454169965063e-16 1.182846309788488e-08


==> results/comparison_with_pod/output_error_sm_case57_bt7_u_10.dat <==
4 0.001061852121698437 0.06875243012277948 1.863720596760211e-10 2.182761724311977e-05
12 0.001002227916874232 0.06561909994219924 0.0005701219099499142 0.02383316671324021
20 0.0004884508126606591 0.03981833639416073 0.009049628744105979 0.1277041567889703
28 6.481407166130804e-06 0.004962226079829553 0.004143443498018461 0.07450419589466706
36 2.060421293481807e-06 0.001884588815738362 0.0102850084077628 0.08391233205643833
44 1.732851156370534e-06 0.001809968782729472 0.01165643187221092 0.08884531909563242
52 5.195576422991437e-07 0.0009270797857803062 0.008294494823179718 0.07929382244588945
60 6.818180087010296e-08 0.0003377947030848826 0.02590137640861519 0.1435351852810902
68 2.180548714207236e-08 0.000177464819186993 0.01382557534702066 0.1062977299814052
76 2.093431825492622e-08 0.0002006102120383525 0.008516991258727699 0.08347743780527406
84 1.21404011264544e-08 0.0001585387176252437 0.005376209942932204 0.06707740617780267
92 2.720236507115449e-09 9.254523586321034e-05 0.0007384591126435734 0.02718108171039424
100 1.107072576490326e-09 7.566202901866659e-05 0.0008722395946010387 0.02952685943695244
108 1.389962031074463e-09 7.391177555755857e-05 0.001223307243730706 0.03418778954064727
116 5.74857821435237e-10 3.535864145979076e-05 0.0003663340425010797 0.01847256793717378
124 4.573987749286986e-10 2.957852989229903e-05 0.0002736464981423725 0.01577526572982135
132 4.866992299816189e-10 3.223471884063189e-05 0.0001773285370765853 0.01243438196362523
140 3.809117807389784e-10 2.517122849844504e-05 9.227630216066832e-05 0.008860419392252239
148 5.448071664794956e-11 1.197817547018976e-05 5.899797893731488e-05 0.006512473274864261
156 2.757049733321932e-11 6.247469490898439e-06 1.912214286109436e-05 0.004566468139197921
164 1.420553225604461e-11 3.775390706633845e-06 1.689745650882962e-05 0.003762213810111881
172 3.310598414305204e-11 6.068471771310952e-06 1.483778808611692e-05 0.004602016749443605
180 4.257974942001027e-12 2.867363625157909e-06 1.586541602096894e-05 0.003755560295903404
188 5.151100978153017e-12 2.089974319267884e-06 7.480808303755632e-06 0.002568119790283596
196 2.837396087507276e-11 6.736799253722475e-06 6.619556420880364e-06 0.002412904034844177
204 2.593801741077258e-11 6.370336822008119e-06 1.121582146277275e-06 0.0009541785480916554
212 3.464686451349308e-13 6.079985621632034e-07 8.765341482812068e-07 0.0007959555956440489
220 3.041785013796562e-11 6.731065237909964e-06 9.715077280156163e-08 0.0002649211466563273
228 2.996902846189874e-11 6.698390952667235e-06 9.053928556230916e-16 2.508205554363485e-08


==> results/comparison_with_pod/output_error_sm_case57_bt7_x0_10.dat <==
4 0.002514314032744902 0.08019332768382184 8.049485066757371e-06 0.002010161372743791
12 0.001955811023734949 0.07472812811399054 0.0004758974789214109 0.01713593107139921
20 0.000398459330557989 0.03921939818170541 0.005854368450871143 0.08438409113468515
28 4.795054089802607e-06 0.004246184532437851 0.001991324260229094 0.05343121022567665
36 7.410286551302813e-07 0.002156886182575615 0.006163821019846786 0.06723650725715291
44 1.510996744391955e-06 0.001372304014439972 0.007673327149312299 0.07216621109887278
52 1.644127574203605e-06 0.001300829404569428 0.005514263296590928 0.06161371678154315
60 2.59149026791217e-07 0.0005188096382011641 0.01686366312740522 0.1145981590820178
68 1.055330482876506e-07 0.0003208464652256354 0.008661340236674857 0.08227236019931117
76 1.754557730810627e-08 0.0001797721419714783 0.005313513849717121 0.06421658349457293
84 3.951426879552251e-09 0.0001285231528222047 0.003367771538323533 0.05158555427737654
92 1.123638379679195e-08 9.18341834983509e-05 0.000469528647564021 0.02057491112780463
100 3.764386616870709e-09 6.027685231658683e-05 0.0005679444950722214 0.02258805618928017
108 4.236765000145175e-09 6.663901117419813e-05 0.0007871598838554181 0.02593936865377722
116 2.438726421423813e-09 4.98988686923078e-05 0.0002301015259820542 0.0140585296697584
124 3.087495240723844e-09 5.044940289124136e-05 0.0001724265037956228 0.01196157702092471
132 2.920678109714563e-09 4.928306318420853e-05 0.0001033674227082506 0.009578228332964622
140 1.979988979956841e-09 4.298457431992217e-05 5.466612227675915e-05 0.006763683989106317
148 5.722227005978133e-11 9.077255745763239e-06 3.634768123374947e-05 0.00478837001703325
156 2.781075380450308e-11 5.155643999434686e-06 1.172108533565634e-05 0.003526573685709966
164 1.766825616424513e-11 4.373536855233236e-06 1.10477691212147e-05 0.002929897872660736
172 5.50292543474263e-11 8.006346502917143e-06 1.066518988795178e-05 0.003485414985544999
180 2.200424247514868e-11 4.084444248703915e-06 9.632873852884114e-06 0.002994419498774548
188 2.489501297907771e-11 4.450261505908101e-06 5.114553363429527e-06 0.002071770372214399
196 3.476259442503249e-11 7.04929390366385e-06 4.468677748258283e-06 0.001932063751941104
204 3.420782470250352e-11 6.980853790796489e-06 7.487303053069515e-07 0.0007717330777589071
212 8.498177727053945e-14 4.024126769863745e-07 6.390890329089712e-07 0.0006335394502694491
220 3.041240174695232e-11 6.741279200693159e-06 8.15938986712951e-08 0.0002489552579489906
228 2.996542022313919e-11 6.699797773683687e-06 5.994391318698556e-16 2.111009844707468e-08


==> results/comparison_with_pod/output_error_sm_case57_pod_u_10.dat <==
4 NaN NaN NaN NaN
12 7.401948921902771e-05 0.0131784834533126 0.004244119255333274 0.08922493696550471
20 NaN NaN NaN NaN
28 0.00867298253600483 0.1343516715381342 1.016309302016585 1.513358632495067
36 0.001748284858520793 0.04523037974323797 0.6251564476147501 1.020768873105431
44 0.001348693775351832 0.05211755849480767 1.709735202820501 1.680866573573107
52 7.606590870453235e-05 0.01100944855466364 0.0783416923071328 0.3473101471043505
60 0.0001241635464730666 0.0136356722057649 0.1440767305590088 0.5219881303817884
68 9.558032099379942e-05 0.01369677589489217 0.05617305135369571 0.2802860853878808
76 4.311980551676464e-05 0.008977320507773376 0.008224353283245521 0.110841765144935
84 2.08072245413769e-05 0.007163782027633753 0.005839440765073402 0.09338465468196033
92 1.094850492433688e-05 0.005555584439694596 0.001904867020879913 0.04664097784858323
100 2.257358149694852e-06 0.002721114951709066 0.0007390355917372922 0.0347795905292374
108 1.584397818933714e-06 0.002222197537793312 0.001015709477670809 0.03882789483812266
116 6.883002279487386e-07 0.001554789898483087 0.0002722806318565918 0.02245561840277777
124 4.487110967250172e-07 0.001201654765221136 0.0001033792466872366 0.0140925354038427
132 4.181890195819408e-07 0.001107559794602777 0.0001122470160710385 0.01562870643554226
140 1.279346371563858e-07 0.0006054180528245606 0.0001220976609229697 0.01254976192368884
148 9.841714540490138e-09 0.0001662174018157714 7.825152909703189e-05 0.009551897765096351
156 3.78676823210523e-09 0.0001102122241591463 0.0001257948399008225 0.01232727149254254
164 5.618856448955213e-09 0.0001044997267774031 7.053801177127845e-05 0.008846292165233249
172 9.368417085761492e-09 8.713456211562921e-05 9.229908864947804e-05 0.008470248287819837
180 6.191628332530928e-09 8.458887152375423e-05 3.958590474603245e-05 0.006817762499460644
188 1.114420436626658e-08 9.758790812300876e-05 1.79811219947648e-05 0.004438397707945851
196 7.168134680660367e-09 8.182466639426213e-05 5.281583532657809e-06 0.002363541625112431
204 2.750041772725555e-09 4.693590126560523e-05 2.924965129321619e-06 0.001703830458768874
212 7.01749224095887e-11 9.046207354472535e-06 4.49269125370548e-08 0.0002401357957588779
220 3.528139197674695e-12 2.089357265554204e-06 4.202122506943783e-09 5.866341254545659e-05
228 8.193238965311598e-16 1.740187478387056e-07 2.541624548236786e-17 4.29684821057208e-09


==> results/comparison_with_pod/output_error_sm_case57_pod_x0_10.dat <==
4 NaN NaN NaN NaN
12 1.908058930655129e-05 0.007406826013606031 1.617661762639341e-05 0.009122459908196268
20 1.739124055725514e-05 0.007264928041660332 4.511632321041001e-06 0.008302074157990669
28 1.756553634108243e-05 0.007334809734616823 9.185105135732352e-06 0.007635526929071212
36 1.715575677465896e-05 0.006964833359185123 0.0006152595134046952 0.0254194469884258
44 1.487946256478575e-05 0.006442738950852726 0.0004555555662537999 0.02482290472182891
52 1.849027201647346e-05 0.007381817763548862 0.001692881516259608 0.04596314689319847
60 1.505681144686942e-05 0.006858622423216942 0.0008615458984658006 0.03347618828173382
68 1.701013161438769e-05 0.007222758528324005 0.001042182073774129 0.0258099665800785
76 1.633244159360666e-05 0.006754667693981933 0.001385259233035738 0.03348780583150335
84 1.405915289058802e-05 0.006179532242805319 0.001070345063392238 0.02401097247041017
92 1.473405334463438e-05 0.006339712301613364 0.002598627739676478 0.03637340045120796
100 1.77759823013843e-05 0.006105909788679503 0.0003244260669845822 0.01336624449017598
108 2.01886534058296e-05 0.006666674163624868 0.0002673347991211919 0.01185780993442553
116 2.473023960479656e-05 0.006923410335089426 0.0004410359464294541 0.01557225333031109
124 3.569880867809532e-05 0.007545537552921137 0.001120367750745241 0.02396324755518364
132 2.918718063121757e-05 0.005873447986293301 0.0006816586199265022 0.01859493087925546
140 2.569542269569013e-05 0.00473484919291073 0.001736835894836175 0.02954856685099982
148 2.825129160518986e-05 0.004620440658335778 0.001733692177908614 0.02950018299711799
156 1.617914202548588e-05 0.004445944609262314 0.001400117662146837 0.02646496038654256
164 8.905825740222029e-06 0.00391157077783176 0.0003618530099697189 0.01347856975557282
172 6.347618449331526e-06 0.003289563752678942 0.001822775355040976 0.03019085598992644
180 2.265965987023111e-05 0.005260070523097175 0.001701260273527101 0.0291821363915219
188 1.843224906827904e-05 0.003858075451429445 0.0005036068743920437 0.01587060348552138
196 3.626896136229111e-05 0.005691538496548856 0.004595845594438013 0.04793727697297578
204 8.172864635909036e-06 0.003146379894835356 0.0008647290260418692 0.02079360842904654
212 6.702386678492477e-06 0.002246400609261373 0.001838745194912987 0.03032222317918776
220 5.917285111592454e-06 0.002448764980882055 0.002013024879974455 0.03172613297099769
228 2.189931824817303e-16 7.372554060303127e-08 1.195044263625921e-16 9.58929757821636e-09


==> results/large_scale_example/large_scale_case118_en.dat <==
0 0 0 0
0.01001001001001001 -0.007590798084388657 -0.007596372782817299 5.574698428642555e-06
0.02002002002002002 -0.01881323094326401 -0.01881004035938408 3.190583879930653e-06
0.03003003003003003 -0.02965857825247207 -0.0296353172823918 2.326097008026329e-05
0.04004004004004004 -0.03975947706119376 -0.0397118027525262 4.767430866756128e-05
0.05005005005005005 -0.04909217401998239 -0.04901785825803552 7.431576194687206e-05
0.06006006006006006 -0.05766936778924383 -0.05756946365472728 9.990413451654856e-05
0.07007007007007007 -0.06551181550364951 -0.06538876213597829 0.0001230533676712248
0.08008008008008008 -0.07264688198466979 -0.0724980699008719 0.0001488120837978835
0.09009009009009009 -0.07908769149466009 -0.0789212743065317 0.0001664171881283899
0.1001001001001001 -0.08486186759027906 -0.08468119783970582 0.0001806697505732369
0.1101101101101101 -0.08999078983507673 -0.089795098831503 0.0001956910035737364
0.1201201201201201 -0.09449539042982204 -0.09429080101258627 0.0002045894172357648
0.1301301301301301 -0.09839712175312633 -0.098186776470121 0.0002103452830053282
0.1401401401401401 -0.101715767444824 -0.1015031333738711 0.000212634070952844
0.1501501501501502 -0.1044740600713339 -0.1042602804863595 0.0002137795849744412
0.1601601601601602 -0.1066922307135489 -0.106479590635996 0.0002126400775528531
0.1701701701701702 -0.1083919565509554 -0.1081846912990985 0.0002072652518569917
0.1801801801801802 -0.1095951019781206 -0.1093943808590456 0.000200721119074973
0.1901901901901902 -0.1103239046141094 -0.110130909178305 0.0001929954358043662
0.2002002002002002 -0.1106011681426631 -0.1104172402695619 0.0001839278731011612
0.2102102102102102 -0.1104501615123764 -0.1102778030847661 0.0001723584276103474
0.2202202202202202 -0.109894254961138 -0.1097341157074584 0.0001601392536795809
0.2302302302302302 -0.1089577859163902 -0.1088103968926328 0.0001473890237574382
0.2402402402402402 -0.1076657453404754 -0.1075316350438117 0.0001341102966636448
0.2502502502502503 -0.1060427974578419 -0.1059224188022761 0.0001203786555657449
0.2602602602602603 -0.1041143066138592 -0.1040078682626492 0.0001064383512099781
0.2702702702702703 -0.1019058285269957 -0.1018130318079624 9.279671903332509e-05
0.2802802802802803 -0.09944302586011737 -0.09936347169044797 7.95541696693991e-05
0.2902902902902903 -0.09675157118883919 -0.09668458617098379 6.698501785540323e-05
0.3003003003003003 -0.09385707020937294 -0.09380172116019148 5.534904918146066e-05
0.3103103103103103 -0.09078486664839203 -0.0907399968538581 4.48697945339277e-05
0.3203203203203203 -0.08756000667134684 -0.08752421177406366 3.579489728317009e-05
0.3303303303303303 -0.08420704668530055 -0.08417873320238946 2.831348291108815e-05
0.3403403403403403 -0.08074995710167263 -0.0807273415049997 2.261559667292301e-05
0.3503503503503503 -0.07721187966585107 -0.07719311894879441 1.876071705665672e-05
0.3603603603603603 -0.07361534922768807 -0.07359842181670767 1.69274109804024e-05
0.3703703703703703 -0.06998183336924001 -0.06996465487202244 1.717849721756537e-05
0.3803803803803804 -0.0663316678836476 -0.06631219875059169 1.946913305590769e-05
0.3903903903903904 -0.06268416923864696 -0.06266035733064694 2.381190800002098e-05
0.4004004004004004 -0.05905744386003032 -0.05902724430718887 3.019955284144782e-05
0.4104104104104104 -0.05546839857433029 -0.05543008612405047 3.831245027982599e-05
0.4204204204204204 -0.05193211461415202 -0.05188379095185031 4.832366230170942e-05
0.4304304304304304 -0.04846298609345308 -0.04840347175995934 5.951433349374313e-05
0.4404404404404405 -0.04507380186056383 -0.04500160986598493 7.219199457889763e-05
0.4504504504504505 -0.04177554979780985 -0.04168959807605677 8.595172175308169e-05
0.4604604604604605 -0.03857818196372942 -0.03847768303689134 0.000100498926838076
0.4704704704704705 -0.03549010134675611 -0.0353746451972008 0.0001154561495553055
0.4804804804804805 -0.03251863787696446 -0.0323883251613282 0.0001303127156362521
0.4904904904904905 -0.02966942022358981 -0.02952346139035016 0.0001459588332396525
0.5005005005005005 -0.02694641072366066 -0.02678673545009851 0.0001596752735621466
0.5105105105105106 -0.02435383078482899 -0.02418081952325207 0.0001730112615769171
0.5205205205205206 -0.02189331051924422 -0.02170719380382303 0.0001861167154211911
0.5305305305305306 -0.01956583538506048 -0.01936821852552986 0.0001976168595306249
0.5405405405405406 -0.01737147322500399 -0.01716397485996075 0.0002074983650432356
0.5505505505505506 -0.01530933435383002 -0.01509386790182712 0.0002154664520028979
0.5605605605605606 -0.01337800611566253 -0.01315633187385969 0.0002216742418028363
0.5705705705705706 -0.01157485955072151 -0.01134900733167062 0.0002258522190508871
0.5805805805805806 -0.009896955484974351 -0.009669037074575206 0.0002279184103991458
0.5905905905905906 -0.008340769061682589 -0.008113002676587263 0.0002277663850953262
0.6006006006006006 -0.006902221973857447 -0.006676887853252714 0.0002253341206047326
0.6106106106106106 -0.005577153869743293 -0.005356240906785207 0.0002209129629580859
0.6206206206206206 -0.004360890917101989 -0.004146461468540685 0.0002144294485613039
0.6306306306306306 -0.003248679135824251 -0.003042627197174966 0.0002060519386492847
0.6406406406406406 -0.002235651778495723 -0.002039886065598572 0.0001957657128971511
0.6506506506506506 -0.001316892606067218 -0.001132469581390043 0.0001844230246771748
0.6606606606606606 -0.0004875055974883566 -0.0003168119632700701 0.0001706936342182865
0.6706706706706707 0.0002572500284737488 0.0004141062819625945 0.0001568562534888456
0.6806806806806807 0.0009221756336903494 0.001064233133042183 0.0001420574993518337
0.6906906906906907 0.00151172057034088 0.001638533608471543 0.0001268130381306637
0.7007007007007007 0.002030276988593926 0.002141709741475555 0.0001114327528816284
0.7107107107107107 0.002481994765343504 0.002578105591081237 9.611082573773248e-05
0.7207207207207207 0.002870832782698739 0.002952350179076928 8.151739637818909e-05
0.7307307307307307 0.003200476729481123 0.003268238796422126 6.776206694100294e-05
0.7407407407407407 0.003474456802798852 0.003529657838566619 5.520103576776717e-05
0.7507507507507507 0.003696058611938276 0.003740168714954725 4.411010301644865e-05
0.7607607607607607 0.003868377357519926 0.003903203582582047 3.482622506212124e-05
0.7707707707707707 0.003994321843634025 0.004021945524349944 2.762368071591945e-05
0.7807807807807807 0.004076635592038864 0.004099237043203036 2.260145116417256e-05
0.7907907907907908 0.004117905954697406 0.004137872724749832 1.996677005242607e-05
0.8008008008008008 0.004120596834806208 0.004140678305661183 2.008147085497472e-05
0.8108108108108109 0.004087075096783827 0.004109767999112988 2.269290232916055e-05
0.8208208208208209 0.0040196080896824 0.004047672296434634 2.806420675223378e-05
0.8308308308308309 0.003920420331742214 0.003956585060076225 3.616472833401028e-05
0.8408408408408409 0.003791672305689453 0.00383860197082885 4.692966513939649e-05
0.8508508508508509 0.003635506263574427 0.003695769466360743 6.026320278631602e-05
0.8608608608608609 0.003454034863233616 0.003530108411963721 7.607354873010418e-05
0.8708708708708709 0.003249374205805941 0.003343470063624645 9.409585781870429e-05
0.8808808808808809 0.00302367671925064 0.003137910965812954 0.0001142342465623135
0.8908908908908909 0.002779060854795859 0.002915246364492467 0.0001361855096966087
0.9009009009009009 0.002517666865996139 0.002677383637613152 0.0001597167716170132
0.9109109109109109 0.002241676420099411 0.00242614937562505 0.0001844729555256393
0.9209209209209209 0.001953287941243915 0.002163536210590801 0.0002102482693468865
0.9309309309309309 0.001654688029321715 0.001891339439608271 0.0002366514102865556
0.9409409409409409 0.001348032364762085 0.001611312010567013 0.0002632796458049281
0.9509509509509509 0.001035532887186398 0.001325593068913829 0.000290060181727431
0.960960960960961 0.0007193488808858173 0.001035851873692641 0.0003165029928068235
0.970970970970971 0.000401637064537547 0.000743951377098 0.000342314312560453
0.980980980980981 8.442062831174116e-05 0.0004515456979531599 0.0003671250696414188
0.990990990990991 -0.0002302455421769826 0.0001606699314081881 0.0003909154735851707
1.001001001001001 -0.0005404229078555578 -0.0001271633037639645 0.0004132596040915933
1.011011011011011 -0.0008442640555258666 -0.0004103969240740087 0.000433867131451858
1.021021021021021 -0.001140029362948464 -0.0006873431691625496 0.0004526861937859147
1.031031031031031 -0.001426083536066828 -0.0009564417640282421 0.0004696417720385856
1.041041041041041 -0.001700967834923328 -0.001216541162923509 0.0004844266719998193
1.051051051051051 -0.001963296755111736 -0.001466414654676858 0.0004968821004348776
1.061061061061061 -0.002211911415184836 -0.001704684511731875 0.0005072269034529613
1.071071071071071 -0.002445774345291446 -0.001930457709640392 0.0005153166356510544
1.081081081081081 -0.00266402195383678 -0.002142928081044095 0.0005210938727926852
1.091091091091091 -0.002865972826024086 -0.002341365820852688 0.0005246070051713979
1.101101101101101 -0.003051098433732903 -0.002525167141084705 0.0005259312926481985
1.111111111111111 -0.003219064235362606 -0.002693901022093804 0.0005251632132688027
1.121121121121121 -0.003369704371529819 -0.002847319841938127 0.0005223845295916924
1.131131131131131 -0.003503012227542885 -0.002985304190479585 0.000517708037063299
1.141141141141141 -0.003619153791896451 -0.003107922897839743 0.0005112308940567077
1.151151151151151 -0.003718436502251443 -0.003215311449356168 0.0005031250528952751
1.161161161161161 -0.003801336660515428 -0.003307819427053764 0.0004935172334616642
1.171171171171171 -0.003868451022275333 -0.003385910242786282 0.000482540779489051
1.181181181181181 -0.003920508454843145 -0.00345018273859644 0.0004703257162467053
1.191191191191191 -0.003958353730810138 -0.003501327333716749 0.0004570263970933891
1.201201201201201 -0.003982930165344431 -0.003540142936077474 0.0004427872292669566
1.211211211211211 -0.003995271434986691 -0.003567676081518088 0.0004275953534686031
1.221221221221221 -0.003996489168357212 -0.003584693356851889 0.0004117958115053225
1.231231231231231 -0.003987757784891544 -0.003592432776903073 0.0003953250079884708
1.241241241241241 -0.003970263563670888 -0.003591978491940162 0.0003782850717307259
1.251251251251251 -0.003945298666187194 -0.003584486990764035 0.0003608116754231588
1.261261261261261 -0.003914104431541904 -0.003571157654522428 0.0003429467770194763
1.271271271271271 -0.003877956622652049 -0.003553201853106201 0.0003247547695458476
1.281281281281281 -0.003838124879417683 -0.003531815434236157 0.0003063094451815256
1.291291291291291 -0.003795845317729281 -0.003508249465328801 0.0002875958524004795
1.301301301301301 -0.003752332653883848 -0.003483602085538611 0.0002687305683452376
1.311311311311311 -0.003708765519664759 -0.003459024446575898 0.0002497410730888617
1.321321321321321 -0.003666252691192331 -0.003435649169541081 0.0002306035216512502
1.331331331331331 -0.003625850462920221 -0.003414443441149917 0.0002114070217703037
1.341341341341341 -0.003588537581799757 -0.003396315001204104 0.0001922225805956537
1.351351351351351 -0.003555220660345378 -0.003382170299646262 0.0001730503606991157
1.361361361361361 -0.003526728249917474 -0.003372837813164296 0.0001538904367531782
1.371371371371371 -0.00350378431141153 -0.00336887057602458 0.0001349137353869501
1.381381381381381 -0.003487025911213587 -0.003370867322832136 0.0001161585883814511
1.391391391391391 -0.003476984074057955 -0.003379347641293906 9.763643276404976e-05
1.401401401401401 -0.003474109132594423 -0.003394627888390281 7.948124420414145e-05
1.411411411411411 -0.003478729760278908 -0.003416943353334032 6.178640694487654e-05
1.421421421421421 -0.003491077732290348 -0.003446419066665831 4.465866562451681e-05
1.431431431431431 -0.003511283681231301 -0.003483076179356286 2.820750187501478e-05
1.441441441441441 -0.003539373827261109 -0.003526814135422564 1.255969183854445e-05
1.451451451451451 -0.003575277092364211 -0.003577480990492943 2.203898128731643e-06
1.461461461461461 -0.003618828755921333 -0.003634651453390432 1.582269746909937e-05
1.471471471471471 -0.003669757253187228 -0.003698140464136126 2.838321094889799e-05
1.481481481481481 -0.003727716761559933 -0.003767272534941121 3.955577338118866e-05
1.491491491491491 -0.003792270122724552 -0.003841510159883818 4.924003715926642e-05
1.501501501501501 -0.003862902629926657 -0.003920254535170675 5.735190524401752e-05
1.511511511511511 -0.003939022717315173 -0.004002818529807653 6.379581249247972e-05
1.521521521521521 -0.004019977328905417 -0.004088422052063495 6.844472315807766e-05
1.531531531531531 -0.004105056804588839 -0.004176183836599226 7.112703201038635e-05
1.541541541541541 -0.004193500150522621 -0.004265353218862095 7.18530683394749e-05
1.551551551551551 -0.004284498085321364 -0.004355208821462434 7.071073614106985e-05
1.561561561561561 -0.004377216682920761 -0.004444505455030373 6.728877210961191e-05
1.571571571571572 -0.004470797077047855 -0.00453263266005681 6.183558300895415e-05
1.581581581581582 -0.004564365543694499 -0.00461868235004095 5.431680634645098e-05
1.591591591591592 -0.004657046640924585 -0.004701786092425241 4.473945150065568e-05
1.601601601601602 -0.004747946802538141 -0.004781195788229965 3.324898569182378e-05
1.611611611611612 -0.004836244056250498 -0.004856023806262928 1.977975001242992e-05
1.621621621621622 -0.004921085157722727 -0.004925648543341055 4.563385618328031e-06
1.631631631631632 -0.00500167756821111 -0.004989435437219127 1.224213099198287e-05
1.641641641641642 -0.0050772681424966 -0.005046632285196587 3.063585730001244e-05
1.651651651651652 -0.00514715242607168 -0.005096858721871982 5.029370419969842e-05
1.661661661661662 -0.005210703244354212 -0.005139656667804774 7.104657654943749e-05
1.671671671671672 -0.005267338892186396 -0.005174627132510952 9.271175967544374e-05
1.681681681681682 -0.00531655716728055 -0.00520152057899342 0.0001150365882871297
1.691691691691692 -0.005357957398265058 -0.005220161301199828 0.0001377960970652299
1.701701701701702 -0.005391199482700384 -0.005230416320976001 0.0001607831617243833
1.711711711711712 -0.005416041449960122 -0.005232445373378842 0.0001835960765812798
1.721721721721722 -0.005432341760512685 -0.005226122552160223 0.0002062192083524626
1.731731731731732 -0.005440002357020676 -0.005211755487199882 0.000228246869820794
1.741741741741742 -0.0054391090478485 -0.005189590234764942 0.0002495188130835586
1.751751751751752 -0.005429760737670319 -0.005159954698536971 0.0002698060391333485
1.761761761761762 -0.005412172230168422 -0.005123315421399739 0.0002888568087686836
1.771771771771772 -0.005386645564595869 -0.005080070379644579 0.0003065751849512903
1.781781781781782 -0.005353558154987994 -0.005030852128559044 0.00032270602642895
1.791791791791792 -0.005313369679373177 -0.004976223436995568 0.0003371462423776084
1.801801801801802 -0.005266602740931751 -0.004916770580579244 0.0003498321603525069
1.811811811811812 -0.005213824471284097 -0.004853225520025082 0.0003605989512590144
1.821821821821822 -0.00515570388337212 -0.004786371464218051 0.0003693324191540691
1.831831831831832 -0.005092900143783117 -0.004716722293484773 0.0003761778502983431
1.841841841841842 -0.005026126997466586 -0.004645114162245103 0.0003810128352214823
1.851851851851852 -0.004956121884222897 -0.004572278940816566 0.000383842943406331
1.861861861861862 -0.004883634259702703 -0.004498903951135789 0.000384730308566914
1.871871871871872 -0.004809416890332483 -0.004425662993509188 0.0003837538968232959
1.881881881881882 -0.004734217895244801 -0.004353176649794465 0.0003810412454503358
1.891891891891892 -0.004658764085776293 -0.004282132802550379 0.0003766312832259146
1.901901901901902 -0.004583760298248099 -0.004213066855176674 0.0003706934430714251
1.911911911911912 -0.004509873383424178 -0.004146502088127875 0.0003633712952963034
1.921921921921922 -0.004437734156466784 -0.004082917375240328 0.0003548167812264559
1.931931931931932 -0.00436791479522808 -0.004022719590039442 0.0003451952051886382
1.941941941941942 -0.004300935730646783 -0.003966265462314762 0.0003346702683320211
1.951951951951952 -0.004237261885864142 -0.003913868685428219 0.000323393200435923
1.961961961961962 -0.004177285514023653 -0.003865709513336361 0.0003115760006872923
1.971971971971972 -0.0041213329824522 -0.003821980810836126 0.0002993521716160743
1.981981981981982 -0.004069662929138294 -0.003782773936451866 0.0002868889926864278
1.991991991991992 -0.004022464602405101 -0.003748135410054683 0.000274329192350418
2.002002002002002 -0.003979859493220254 -0.003718034649606922 0.0002618248436133323
2.012012012012012 -0.003941898566010345 -0.003692420746756237 0.0002494778192541082
2.022022022022022 -0.003908573145249404 -0.003671164500469208 0.0002374086447801964
2.032032032032032 -0.003879812231355077 -0.003654101158087566 0.0002257110732675105
2.042042042042042 -0.003855496956974929 -0.003641029951547133 0.0002144670054277961
2.052052052052052 -0.003835446304676931 -0.003631714320829987 0.000203731983846944
2.062062062062062 -0.003819453286193614 -0.003625941538405563 0.0001935117477880506
2.072072072072072 -0.003807266369280336 -0.003623357720780815 0.0001839086484995206
2.082082082082082 -0.003798608621711407 -0.003623723984026015 0.0001748846376853916
2.092092092092092 -0.003793188648998471 -0.003626731471470731 0.00016645717752774
2.102102102102102 -0.00379066934443315 -0.003632090650004422 0.0001585786944287289
2.112112112112112 -0.003790771238595737 -0.003639490617522643 0.0001512806210730942
2.122122122122122 -0.00379316173625051 -0.003648655074834488 0.0001445066614160226
2.132132132132132 -0.003797536580720624 -0.003659354912600674 0.0001381816681199502
2.142142142142142 -0.003803604944157264 -0.003671276037113618 0.0001323289070436461
2.152152152152152 -0.003811093437808193 -0.003684223494240223 0.0001268699435679698
2.162162162162162 -0.003819761507337775 -0.003697996692764267 0.0001217648145735079
2.172172172172172 -0.003829381125242371 -0.003712418997901603 0.0001169621273407685
2.182182182182182 -0.00383977011416996 -0.003727350256915446 0.0001124198572545142
2.192192192192192 -0.003850776510989431 -0.003742633589244176 0.0001081429217452542
2.202202202202202 -0.00386227729924917 -0.003758234361284325 0.0001040429379648451
2.212212212212212 -0.003874188598642289 -0.003774054835751489 0.0001001337628908005
2.222222222222222 -0.003886450785224114 -0.003790034862496178 9.641592272793559e-05
2.232232232232232 -0.00389905529629248 -0.003806180855074828 9.287444121765243e-05
2.242242242242242 -0.003912003774913691 -0.003822490578174226 8.951319673946526e-05
2.252252252252252 -0.003925331077839151 -0.003838988428045186 8.634264979396483e-05
2.262262262262262 -0.003939093519747426 -0.003855696126910105 8.339739283732064e-05
2.272272272272272 -0.003953366260685257 -0.003872647513651045 8.071874703421229e-05
2.282282282282282 -0.003968236976951756 -0.003889905621790922 7.833135516083396e-05
2.292292292292292 -0.003983795345866003 -0.003907515138356135 7.628020750986755e-05
2.302302302302302 -0.00400013998904664 -0.003925504150724645 7.463583832199513e-05
2.312312312312312 -0.004017365206439454 -0.003943918252085118 7.344695435433646e-05
2.322322322322322 -0.004035554361817042 -0.003962814674312356 7.273968750468561e-05
2.332332332332332 -0.004054778600302108 -0.003982177938794369 7.260066150773826e-05
2.342342342342342 -0.004075088048628479 -0.00400199951959907 7.308852902940949e-05
2.352352352352352 -0.004096520216309078 -0.004022296721838138 7.422349447094075e-05
2.362362362362362 -0.004119076744269848 -0.004043015278039571 7.606146623027714e-05
2.372372372372372 -0.004142735266098091 -0.004064102029344197 7.86332367538941e-05
2.382382382382382 -0.004167441668268284 -0.004085466334798676 8.197533346960759e-05
2.392392392392392 -0.004193109607133484 -0.004107007625337566 8.610198179591789e-05
2.402402402402402 -0.004219623725767018 -0.004128662559563826 9.096116620319235e-05
2.412412412412412 -0.004246827389888107 -0.004150189507755433 9.663788213267344e-05
2.422422422422422 -0.004274542045003263 -0.004171490718958241 0.0001030513260450224
2.432432432432432 -0.004302555676285389 -0.004192379100186753 0.0001101765760986367
2.442442442442442 -0.004330629086108443 -0.004212670804918049 0.0001179582811903944
2.452452452452452 -0.004358500531900001 -0.004232162597761636 0.0001263379341383646
2.462462462462462 -0.004385887125520746 -0.004250639662762857 0.0001352474627578891
2.472472472472472 -0.004412495935492648 -0.004267907062894918 0.0001445888725977295
2.482482482482482 -0.004438021701743211 -0.00428374679000112 0.0001542749117420909
2.492492492492492 -0.004462153325254075 -0.004297959634861522 0.000164193690392553
2.502502502502503 -0.004484585656618209 -0.00431032956817257 0.0001742560884456391
2.512512512512513 -0.00450501886766105 -0.004320738618755961 0.0001842802489050895
2.522522522522523 -0.004523167486448922 -0.004328947929718881 0.0001942195567300412
2.532532532532533 -0.004538765104638113 -0.004334844449627955 0.0002039206550101579
2.542542542542543 -0.004551567844658996 -0.004338308466850422 0.0002132593778085739
2.552552552552553 -0.004561367101688599 -0.004339244692728262 0.0002221224089603369
2.562562562562563 -0.004567984826621296 -0.00433759787360428 0.0002303869530170168
2.572572572572573 -0.004571279301501033 -0.004333310319763742 0.0002379689817372911
2.582582582582583 -0.004571155830915169 -0.004326399520581661 0.0002447563103335085
2.592592592592593 -0.004567565115302812 -0.004316907307513163 0.0002506578077896499
2.602602602602603 -0.004560497610194173 -0.004304875628423853 0.0002556219817703206
2.612612612612613 -0.00454999519679459 -0.004290408197867754 0.0002595869989268362
2.622622622622623 -0.004536149146569919 -0.004273647080901883 0.0002625020656680356
2.632632632632633 -0.004519098035969564 -0.004254773771828976 0.0002643242641405877
2.642642642642643 -0.004499021147797909 -0.004233938283565832 0.0002650828642320772
2.652652652652653 -0.004476143590157287 -0.004211380187995491 0.0002647634021617964
2.662662662662663 -0.004450733292811957 -0.004187378269798283 0.0002633550230136741
2.672672672672673 -0.004423092213185273 -0.004162150891698625 0.0002609413214866487
2.682682682682683 -0.004393552704215629 -0.004135983718539604 0.0002575689856760249
2.692692692692693 -0.004362473878695098 -0.00410917990954069 0.0002532939691544077
2.702702702702703 -0.004330238219101069 -0.004082050774078439 0.0002481874450226303
2.712712712712713 -0.004297244475606447 -0.004054911034060438 0.0002423334415460089
2.722722722722723 -0.004263894484663875 -0.004028014859375826 0.0002358796252880484
2.732732732732733 -0.004230597795960343 -0.004001722351496977 0.0002288754444633662
2.742742742742743 -0.004197760595261994 -0.003976307297383175 0.0002214532978788196
2.752752752752753 -0.004165778342695405 -0.003952037435093998 0.0002137409076014077
2.762762762762763 -0.004135029591243744 -0.003929180342933869 0.0002058492483098754
2.772772772772773 -0.004105870868251588 -0.003907976427468537 0.0001978944407830512
2.782782782782783 -0.004078636813610646 -0.003888653896683325 0.0001899829169273205
2.792792792792793 -0.004053627313442843 -0.003871404210047296 0.0001822231033955478
2.802802802802803 -0.004031103808659761 -0.003856365530457006 0.0001747382782027553
2.812812812812813 -0.004011292594936601 -0.003843692925452914 0.0001675996694836873
2.822822822822823 -0.003994379139350578 -0.003833479380420887 0.0001608997589296916
2.832832832832833 -0.003980501314003652 -0.003825789781424304 0.0001547115325793479
2.842842842842843 -0.003969750704709114 -0.003820651529149081 0.0001490991755600329
2.852852852852853 -0.003962176274019366 -0.00381806148677278 0.0001441147872465855
2.862862862862863 -0.003957781021664931 -0.003818007413244054 0.0001397736084208768
2.872872872872873 -0.00395652116718818 -0.0038203977378823 0.0001361234293058805
2.882882882882883 -0.003958311338739272 -0.003825141327387121 0.0001331700113521512
2.892892892892893 -0.003963023199259514 -0.003832126759360091 0.0001308964398994226
2.902902902902903 -0.00397049572308648 -0.003841200711140285 0.0001292950119461947
2.912912912912913 -0.003980530591481547 -0.003852194178218486 0.0001283364132630615
2.922922922922923 -0.003992898609844812 -0.00386490723350038 0.0001279913763444314
2.932932932932933 -0.004007347202186894 -0.003879144916356277 0.0001282022858306166
2.942942942942943 -0.004023606358507167 -0.003894700780300278 0.000128905578206889
2.952952952952953 -0.004041384073867223 -0.003911311874236294 0.0001300721996309291
2.962962962962963 -0.004060380926729533 -0.003928769609389021 0.0001316113173405126
2.972972972972973 -0.00408029395384206 -0.003946835764804749 0.0001334581890373105
2.982982982982983 -0.004100819430700463 -0.003965275817282577 0.0001355436134178852
2.992992992992993 -0.004121656548966708 -0.003983859101916628 0.0001377974470500804
3.003003003003003 -0.004142513302983489 -0.00400235290797131 0.0001401603950121786
3.013013013013013 -0.004163114809086405 -0.00402057461752758 0.0001425401915588244
3.023023023023023 -0.004183203712596359 -0.004038304839625148 0.000144898872971211
3.033033033033033 -0.004202539011961374 -0.004055354105101176 0.0001471849068601979
3.043043043043043 -0.004220907719339117 -0.004071574132058524 0.0001493335872805937
3.053053053053053 -0.004238123417364983 -0.004086814685269383 0.0001513087320955996
3.063063063063063 -0.004254028060327707 -0.00410095354279761 0.0001530745175300973
3.073073073073073 -0.004268491106763229 -0.004113876008702426 0.0001546150980608028
3.083083083083083 -0.00428141210945478 -0.004125503008411619 0.0001559091010431618
3.093093093093093 -0.004292726059896629 -0.004135798493696738 0.0001569275661998902
3.103103103103103 -0.004302393551139947 -0.004144680772806468 0.0001577127783334792
3.113113113113113 -0.004310403298740589 -0.004152152963871577 0.0001582503348690114
3.123123123123123 -0.004316773996565548 -0.004158217480043432 0.0001585565165221165
3.133133133133133 -0.004321549839706765 -0.00416289352268254 0.0001586563170242247
3.143143143143143 -0.004324797648845215 -0.004166222058988735 0.0001585755898564807
3.153153153153153 -0.004326603705423153 -0.004168237004229062 0.0001583667011940916
3.163163163163163 -0.004327073188102422 -0.004169037814323049 0.0001580353737793729
3.173173173173173 -0.004326325445698461 -0.004168688613828191 0.0001576368318702706
3.183183183183183 -0.004324491473042033 -0.004167260454280806 0.0001572310187612277
3.193193193193193 -0.004321710513706496 -0.004164871226468556 0.0001568392872379398
3.203203203203203 -0.004318121950735838 -0.004161619963903409 0.000156501986832429
3.213213213213213 -0.004313878076258156 -0.004157617524009232 0.0001562605522489246
3.223223223223223 -0.004309114424885097 -0.004152961659967942 0.0001561527649171553
3.233233233233233 -0.004303973465253066 -0.004147757899315042 0.0001562155659380242
3.243243243243243 -0.004298587262021559 -0.004142146459573375 0.0001564408024481833
3.253253253253253 -0.004293077249283594 -0.004136183581304199 0.0001568936679793949
3.263263263263263 -0.004287555362112578 -0.004129984289196463 0.0001575710729161154
3.273273273273273 -0.004282117457674466 -0.004123643385708668 0.0001584740719657984
3.283283283283283 -0.004276847952803876 -0.004117242107564423 0.0001596058452394532
3.293293293293293 -0.004271818608335385 -0.004110863826547954 0.0001609547817874304
3.303303303303303 -0.00426707634273427 -0.004104548846296006 0.0001625274964382637
3.313313313313313 -0.004262663012048715 -0.004098387174229839 0.0001642758378188761
3.323323323323323 -0.004258598710702176 -0.004092416453279132 0.0001661822574230438
3.333333333333333 -0.004254890451835623 -0.004086651914410556 0.0001682385374250665
3.343343343343343 -0.004251532201411026 -0.004081141981375933 0.0001703902200350929
3.353353353353353 -0.004248501136844407 -0.004075903388618732 0.000172597748225675
3.363363363363364 -0.00424577060802635 -0.004070950218804588 0.0001748203892217625
3.373373373373374 -0.004243298641771147 -0.0040662868449364 0.000177011796834747
3.383383383383384 -0.004241037605333872 -0.004061888997623345 0.0001791486077105274
3.393393393393394 -0.004238934287398568 -0.004057796695399714 0.0001811375919988541
3.403403403403404 -0.004236930984105243 -0.004053947386771689 0.0001829835973335544
3.413413413413414 -0.004234971458282104 -0.004050337408155434 0.0001846340501266697
3.423423423423424 -0.004232995430837045 -0.004046951997093694 0.0001860434337433506
3.433433433433434 -0.004230948519835103 -0.004043765764968042 0.0001871827548670605
3.443443443443444 -0.004228779717818677 -0.004040767324852592 0.0001880123929660854
3.453453453453454 -0.004226443293889173 -0.004037906764800794 0.0001885365290883794
3.463463463463464 -0.004223901367495104 -0.004035189732443337 0.0001887116350517675
3.473473473473474 -0.004221123770591969 -0.004032596357581766 0.0001885274130102033
3.483483483483484 -0.004218090585989181 -0.004030083218080822 0.0001880073679083587
3.493493493493494 -0.004214792981867222 -0.004027654421323057 0.0001871385605441648
3.503503503503504 -0.00421122954067025 -0.004025297632854892 0.0001859319078153579
3.513513513513514 -0.004207413271288896 -0.004023008083726829 0.0001844051875620669
3.523523523523524 -0.004203365657717215 -0.004020792875762284 0.0001825727819549303
3.533533533533534 -0.004199118924197292 -0.004018631474619291 0.0001804874495780007
3.543543543543544 -0.004194714953780934 -0.004016550628625343 0.0001781643251555906
3.553553553553554 -0.004190202636788303 -0.004014554826186092 0.0001756478106022114
3.563563563563564 -0.004185642110685959 -0.004012663052744223 0.0001729790579417367
3.573573573573574 -0.004181095569305461 -0.004010880170608777 0.0001702153986966838
3.583583583583584 -0.004176632053024363 -0.00400924742615021 0.0001673846268741529
3.593593593593594 -0.004172323967237086 -0.004007790195040523 0.0001645337721965633
3.603603603603604 -0.004168244489397761 -0.004006499828474574 0.000161744660923187
3.613613613613614 -0.004164467364408901 -0.004005436424968803 0.0001590309394400979
3.623623623623624 -0.004161063871487182 -0.004004615912311623 0.000156447959175559
3.633633633633634 -0.004158101276547965 -0.004004066856747208 0.0001540344198007566
3.643643643643644 -0.004155645264422938 -0.00400381386734389 0.0001518313970790474
3.653653653653654 -0.00415374991239746 -0.004003865166899306 0.000149884745498154
3.663663663663664 -0.004152465460061384 -0.00400428769251281 0.0001481777675485744
3.673673673673674 -0.00415183160009198 -0.004005041183362119 0.0001467904167298606
3.683683683683684 -0.004151878316502878 -0.004006164840354378 0.0001457134761485004
3.693693693693694 -0.00415262547583959 -0.004007669975316342 0.0001449555005232483
3.703703703703704 -0.004154079557079408 -0.004009557141326622 0.0001445224157527857
3.713713713713714 -0.004156238860728716 -0.004011829710034161 0.0001444091506945548
3.723723723723724 -0.004159087740607331 -0.004014467165247797 0.0001446205753595341
3.733733733733734 -0.004162598937102462 -0.004017476935402808 0.0001451220016996536
3.743743743743744 -0.004166735305245329 -0.004020828780384053 0.0001459065248612763
3.753753753753754 -0.004171448329723358 -0.004024500510060243 0.0001469478196631157
3.763763763763764 -0.004176680436948991 -0.004028463797351435 0.000148216639597556
3.773773773773774 -0.004182364659559379 -0.004032682447213734 0.0001496822123456445
3.783783783783784 -0.004188426462039644 -0.004037142430542019 0.0001512840314976246
3.793793793793794 -0.004194786451427068 -0.004041757486482959 0.0001530289649441094
3.803803803803804 -0.004201359294737293 -0.004046521401558038 0.0001548378931792551
3.813813813813814 -0.004208055367255535 -0.004051373490108494 0.0001566818771470404
3.823823823823824 -0.004214784812306798 -0.004056257218237727 0.0001585275940690712
3.833833833833834 -0.004221458810478022 -0.004061126859214491 0.0001603319512635312
3.843843843843844 -0.004227986504010183 -0.004065924083649241 0.0001620624203609424
3.853853853853854 -0.004234281886817323 -0.004070605438474807 0.0001636764483425156
3.863863863863864 -0.004240263516237871 -0.0040751270502381 0.0001651364659997715
3.873873873873874 -0.004245855887679229 -0.004079405194080336 0.0001664506935988921
3.883883883883884 -0.004250989343983627 -0.00408343808886449 0.0001675512551191369
3.893893893893894 -0.004255601759185044 -0.004087153204326037 0.0001684485548590076
3.903903903903904 -0.004259642173434846 -0.004090519018517647 0.0001691231549171991
3.913913913913914 -0.004263068374457085 -0.004093499794831684 0.0001695685796254016
3.923923923923924 -0.00426584714901305 -0.004096058325143 0.00016978882387005
3.933933933933934 -0.004267957040219704 -0.00409819950419838 0.0001697575360213241
3.943943943943944 -0.004269387169044415 -0.004099864583867685 0.0001695225851767301
3.953953953953954 -0.004270137601713636 -0.004101060535205459 0.0001690770665081767
3.963963963963964 -0.004270218621418407 -0.004101779468827432 0.0001684391525909757
3.973973973973974 -0.004269649514239608 -0.004102024125193057 0.0001676253890465513
3.983983983983984 -0.004268461037856891 -0.004101798469957217 0.000166662567899674
3.993993993993994 -0.004266691688610324 -0.004101097445995914 0.0001655942426144101
4.004004004004004 -0.004264386973673832 -0.004099985664033468 0.0001644013096403643
4.014014014014014 -0.004261600011260892 -0.004098434857409007 0.0001631651538518851
4.024024024024024 -0.00425838933113125 -0.004096490553149027 0.0001618987779822226
4.034034034034034 -0.004254818531939212 -0.004094190365712083 0.0001606281662271287
4.044044044044044 -0.004250953401350641 -0.004091567955161941 0.0001593854461887003
4.054054054054054 -0.004246861467946555 -0.004088674192301817 0.0001581872756447377
4.064064064064064 -0.004242613330144468 -0.00408552397506837 0.0001570893550760979
4.074074074074074 -0.004238276584250094 -0.004082193658846614 0.0001560829254034796
4.084084084084084 -0.004233917754278883 -0.004078723701598043 0.0001551940526808397
4.094094094094094 -0.004229600862002003 -0.004075135845392167 0.0001544650166098354
4.104104104104104 -0.004225386280101492 -0.00407149592959486 0.0001538903505066318
4.114114114114114 -0.004221329819295768 -0.004067846916180682 0.0001534829031150861
4.124124124124124 -0.004217480044302322 -0.004064234714290374 0.0001532453300119481
4.134134134134134 -0.004213881300132921 -0.004060707417064395 0.0001531738830685258
4.144144144144144 -0.004210571387156953 -0.004057285380590784 0.0001532860065661694
4.154154154154154 -0.004207579280023371 -0.004054022485166854 0.0001535567948565174
4.164164164164164 -0.004204927721091738 -0.004050944899891305 0.0001539828212004336
4.174174174174174 -0.004202631941444439 -0.004048084946189977 0.0001545469952544624
4.184184184184184 -0.004200700306799099 -0.004045453927663951 0.0001552463791351481
4.194194194194194 -0.004199134021729532 -0.004043093850307 0.0001560401714225312
4.204204204204204 -0.004197926276271638 -0.004041015450421917 0.0001569108258497208
4.214214214214214 -0.004197066180672534 -0.00403920226277835 0.0001578639178941837
4.224224224224224 -0.004196536395098408 -0.004037691302105577 0.0001588450929928308
4.234234234234235 -0.004196313894207804 -0.004036472719376873 0.000159841174830931
4.244244244244245 -0.004196372019361486 -0.004035546650672293 0.0001608253686891927
4.254254254254255 -0.004196680467351353 -0.004034904535708688 0.0001617759316426652
4.264264264264265 -0.004197207275722273 -0.004034523691289059 0.0001626835844332139
4.274274274274275 -0.004197917362160609 -0.004034434883146126 0.000163482479014483
4.284284284284285 -0.004198774824897247 -0.004034561357980549 0.0001642134669166979
4.294294294294295 -0.004199745410317396 -0.004034915356259914 0.0001648300540574819
4.304304304304305 -0.004200793973805711 -0.004035474170362023 0.000165319803443688
4.314314314314315 -0.004201887081370576 -0.004036212045398942 0.0001656750359716333
4.324324324324325 -0.004202993534638227 -0.004037109279419582 0.0001658842552186455
4.334334334334335 -0.004204084896946431 -0.004038126860959945 0.0001659580359864863
4.344344344344345 -0.004205136913496144 -0.004039262353664097 0.0001658745598320469
4.354354354354355 -0.004206126651209245 -0.004040475575909966 0.0001656510752992783
4.364364364364365 -0.004207037219377893 -0.004041745250744859 0.0001652919686330337
4.374374374374375 -0.004207855646336203 -0.004043049116104125 0.0001648065302320778
4.384384384384385 -0.00420857235144827 -0.004044364535365676 0.0001642078160825934
4.394394394394395 -0.004209182361055879 -0.004045694709959883 0.000163487651095996
4.404404404404405 -0.004209684505887956 -0.004046978235352355 0.0001627062705356003
4.414414414414415 -0.004210082428480631 -0.004048243848112751 0.0001618385803678797
4.424424424424425 -0.004210382894682068 -0.004049462121498631 0.0001609207731834367
4.434434434434435 -0.004210594680136429 -0.0040506188800786 0.0001599758000578287
4.444444444444445 -0.004210731653571507 -0.004051712964360313 0.0001590186892111945
4.454454454454455 -0.004210808609185513 -0.004052734069050019 0.0001580745401354939
4.464464464464465 -0.004210842207492784 -0.004053689739727383 0.0001571524677654017
4.474474474474475 -0.004210850380031645 -0.004054582323391452 0.0001562680566401936
4.484484484484485 -0.004210851250397286 -0.004055385867279991 0.0001554653831172953
4.494494494494495 -0.004210864889646363 -0.004056146378556047 0.0001547185110903166
4.504504504504505 -0.004210908137500617 -0.004056839021202797 0.0001540691162978201
4.514514514514515 -0.004210998444918702 -0.004057479866016137 0.0001535185789025657
4.524524524524525 -0.004211151971444944 -0.004058075464386612 0.0001530765070583322
4.534534534534535 -0.004211382161996741 -0.004058628330968069 0.0001527538310286724
4.544544544544545 -0.004211700428858068 -0.004059175723489369 0.0001525247053686986
4.554554554554555 -0.004212115097494118 -0.004059685486958158 0.0001524296105359594
4.564564564564565 -0.004212631983629311 -0.00406018796660336 0.0001524440170259517
4.574574574574575 -0.004213254814610331 -0.004060688849371399 0.0001525659652389325
4.584584584584585 -0.004213981506710591 -0.004061198783505959 0.0001527827232046322
4.594594594594595 -0.004214809548554323 -0.004061719616367633 0.0001530899321866902
4.604604604604605 -0.004215732065129495 -0.004062243784985642 0.0001534882801438537
4.614614614614615 -0.004216739438180571 -0.004062818844433309 0.0001539205937472615
4.624624624624625 -0.004217819399811973 -0.004063393790656301 0.0001544256091556718
4.634634634634635 -0.004218956274536268 -0.004063989762788548 0.00015496651174772
4.644644644644645 -0.004220134668960958 -0.004064609239406652 0.0001555254295543063
4.654654654654655 -0.004221335108513217 -0.00406524675407084 0.0001560883544423769
4.664664664664665 -0.004222537542120803 -0.004065907997583655 0.0001566295445371482
4.674674674674675 -0.004223721885782905 -0.004066559208870613 0.0001571626769122925
4.684684684684685 -0.004224866894279511 -0.004067228711684632 0.0001576381825948792
4.694694694694695 -0.004225951949559184 -0.004067897321461857 0.0001580546280973271
4.704704704704705 -0.004226956575917251 -0.004068533118899817 0.0001584234570174339
4.714714714714715 -0.004227860925025439 -0.004069146786298165 0.0001587141387272744
4.724724724724725 -0.004228649270830311 -0.004069724620642264 0.0001589246501880479
4.734734734734735 -0.004229303914314884 -0.004070258287397817 0.0001590456269170669
4.744744744744745 -0.004229812290271836 -0.004070740402250001 0.0001590718880218342
4.754754754754755 -0.004230163383234012 -0.004071145859823174 0.0001590175234108381
4.764764764764765 -0.004230349040019188 -0.004071480109081843 0.000158868930937345
4.774774774774775 -0.004230364482536197 -0.004071727970156033 0.0001586365123801637
4.784784784784785 -0.004230206601369605 -0.004071884791116084 0.0001583218102535217
4.794794794794795 -0.004229877579959523 -0.004071931401410668 0.0001579461785488553
4.804804804804805 -0.004229381616370304 -0.004071886439224989 0.0001574951771453146
4.814814814814815 -0.004228725171793489 -0.004071735544428693 0.0001569896273647961
4.824824824824825 -0.004227918966820014 -0.004071456769190508 0.0001564621976295061
4.834834834834835 -0.004226975556910635 -0.004071077759723502 0.0001558977971871326
4.844844844844845 -0.004225910340579911 -0.004070588215832096 0.0001553221247478148
4.854854854854855 -0.004224740664823815 -0.004069995039894429 0.0001547456249293864
4.864864864864865 -0.004223484069163891 -0.004069300595414327 0.0001541834737495643
4.874874874874875 -0.00422216340596865 -0.004068502294599051 0.0001536611113695996
4.884884884884885 -0.00422079796159429 -0.004067651457916314 0.000153146503677975
4.894894894894895 -0.004219410041532127 -0.004066696366558399 0.0001527136749737285
4.904904904904905 -0.004218021451424571 -0.004065685476965912 0.0001523359744586587
4.914914914914915 -0.004216653501904445 -0.004064626228027689 0.0001520272738767562
4.924924924924925 -0.004215327413763212 -0.004063530144989503 0.0001517972687737085
4.934934934934935 -0.004214061737048557 -0.004062415440303026 0.0001516462967455301
4.944944944944945 -0.004212874784329908 -0.004061282223266723 0.0001515925610631854
4.954954954954955 -0.004211783815132947 -0.004060169694644161 0.0001516141204887869
4.964964964964965 -0.004210801549974323 -0.004059073654158744 0.0001517278958155788
4.974974974974975 -0.004209940295889087 -0.004058011985777517 0.0001519283101115701
4.984984984984985 -0.004209209126266608 -0.004056998677935693 0.0001522104483309156
4.994994994994995 -0.004208614703352358 -0.004056045687460957 0.0001525690158914001
5.005005005005005 -0.004208161467744451 -0.004055185117333197 0.0001529763504112538
5.015015015015015 -0.004207848631579123 -0.004054383773128994 0.0001534648584501294
5.025025025025025 -0.004207677442145193 -0.004053697430987128 0.0001539800111580647
5.035035035035035 -0.004207642434202088 -0.004053112174872446 0.0001545302593296419
5.045045045045045 -0.004207737333782672 -0.004052631388119399 0.0001551059456632734
5.055055055055055 -0.004207953696258942 -0.004052265449127978 0.0001556882471309634
5.065065065065065 -0.004208280822157929 -0.004052011886355576 0.0001562689358023533
5.075075075075075 -0.004208707127228487 -0.004051882410982583 0.0001568247162459045
5.085085085085085 -0.00420921819758059 -0.004051873923938916 0.0001573442736416738
5.095095095095095 -0.004209800050739792 -0.004051962597309965 0.0001578374534298276
5.105105105105105 -0.004210437367005056 -0.004052183082942391 0.0001582542840626649
5.115115115115115 -0.004211114528349642 -0.004052498639967154 0.0001586158883824882
5.125125125125125 -0.004211815995374176 -0.004052912852784288 0.000158903142589888
5.135135135135135 -0.004212525458943747 -0.004053415932630847 0.0001591095263128997
5.145145145145145 -0.004213230165910098 -0.004053994010933692 0.0001592361549764059
5.155155155155155 -0.004213914655217558 -0.004054664214883701 0.0001592504403338567
5.165165165165165 -0.004214566929411661 -0.004055374570938435 0.0001591923584732258
5.175175175175175 -0.004215176107132733 -0.004056137327950481 0.0001590387791822519
5.185185185185185 -0.004215732410170295 -0.004056937845670154 0.0001587945645001414
5.195195195195195 -0.004216228328194216 -0.004057768470836802 0.0001584598573574139
5.205205205205205 -0.00421665755933247 -0.004058611397485628 0.0001580461618468426
5.215215215215215 -0.004217015784325998 -0.004059447564198559 0.0001575682201274383
5.225225225225225 -0.004217302444333566 -0.004060307357692052 0.0001569950866415143
5.235235235235235 -0.004217515449522449 -0.004061126425301276 0.0001563890242211726
5.245245245245245 -0.004217657625916877 -0.004061920120035582 0.0001557375058812947
5.255255255255255 -0.004217732022649274 -0.00406268228225931 0.0001550497403899637
5.265265265265265 -0.004217743574134063 -0.004063403455478356 0.000154340118655707
5.275275275275275 -0.004217698906707787 -0.004064086639379319 0.0001536122673284675
5.285285285285285 -0.004217604194010389 -0.00406469911902882 0.0001529050749815688
5.295295295295295 -0.004217469647956797 -0.00406527579236725 0.0001521938555895472
5.305305305305305 -0.0042173032779828 -0.00406579746523227 0.0001515058127505306
5.315315315315315 -0.004217114578729002 -0.004066242699600798 0.0001508718791282046
5.325325325325325 -0.004216913642340867 -0.004066632327115569 0.0001502813152252985
5.335335335335335 -0.00421670985874675 -0.004066962939112888 0.0001497469196338622
5.345345345345345 -0.004216512827451029 -0.004067238817470131 0.0001492740099808985
5.355355355355355 -0.004216331207155069 -0.004067462782201294 0.0001488684249537752
5.365365365365365 -0.004216171877256358 -0.004067627385264616 0.0001485444919917421
5.375375375375375 -0.004216044300780898 -0.004067748837725358 0.0001482954630555398
5.385385385385385 -0.004215952212775753 -0.004067825443238527 0.0001481267695372258
5.395395395395395 -0.004215901274639982 -0.004067864581440166 0.000148036693199816
5.405405405405405 -0.004215894683541222 -0.004067859337621257 0.0001480353459199649
5.415415415415415 -0.004215934333499006 -0.004067839945267849 0.0001480943882311569
5.425425425425425 -0.00421602132611863 -0.00406779479659409 0.0001482265295245401
5.435435435435435 -0.004216153441559871 -0.004067716169125067 0.0001484372724348043
5.445445445445445 -0.004216329927272723 -0.004067632921169177 0.0001486970061035453
5.455455455455455 -0.004216546777158174 -0.004067537193663992 0.0001490095834941812
5.465465465465465 -0.004216799290948682 -0.004067436892419287 0.0001493623985293954
5.475475475475475 -0.004217081750337463 -0.004067331589520684 0.0001497501608167789
5.485485485485485 -0.004217387093066978 -0.004067217294457125 0.0001501697986098531
5.495495495495495 -0.004217709177632086 -0.00406713658802866 0.0001505725896034258
5.505505505505505 -0.004218039312230974 -0.004067028911700986 0.0001510104005299877
5.515515515515515 -0.004218369680646689 -0.004066937048878529 0.0001514326317681594
5.525525525525525 -0.004218691918586757 -0.004066853072868795 0.0001518388457179623
5.535535535535535 -0.004218998533631905 -0.00406677628903622 0.0001522222445956853
5.545545545545545 -0.004219281050657176 -0.004066710263069324 0.000152570787587852
5.555555555555555 -0.00421953179055156 -0.004066640141809861 0.0001528916487416989
5.565565565565565 -0.004219745903545626 -0.004066591317667131 0.000153154585878495
5.575575575575575 -0.004219916173722593 -0.004066540693032318 0.0001533754806902748
5.585585585585585 -0.004220038147723043 -0.00406649170026406 0.0001535464474589823
5.595595595595595 -0.004220108053857424 -0.004066443171622984 0.0001536648822344396
5.605605605605605 -0.004220123267447308 -0.004066393045665807 0.0001537302217815015
5.615615615615615 -0.004220083218292745 -0.004066357600454901 0.0001537256178378446
5.625625625625625 -0.00421998587083061 -0.004066292428896404 0.0001536934419342061
5.635635635635635 -0.004219834295308853 -0.004066244955566916 0.0001535893397419377
5.645645645645645 -0.004219630390890764 -0.004066187607871729 0.0001534427830190352
5.655655655655655 -0.004219377165521091 -0.004066118294497788 0.0001532588710233037
5.665665665665665 -0.004219079325410159 -0.00406604189758029 0.0001530374278298696
5.675675675675675 -0.004218742131132638 -0.004065953073137659 0.000152789057994979
5.685685685685685 -0.004218372354509317 -0.004065862983353064 0.0001525093711562536
5.695695695695695 -0.004217976727013541 -0.004065764870567791 0.0001522118564457496
5.705705705705705 -0.004217561429632399 -0.004065644513457386 0.0001519169161750128
5.715715715715715 -0.0042171365819165 -0.004065537503977376 0.0001515990779391244
5.725725725725725 -0.004216708626392837 -0.004065413135961614 0.0001512954904312235
5.735735735735735 -0.004216285593271727 -0.004065284469136778 0.0001510011241349493
5.745745745745745 -0.004215875196011363 -0.004065151110671945 0.0001507240853394183
5.755755755755755 -0.00421548442772238 -0.00406501138568991 0.0001504730420324703
5.765765765765765 -0.004215121192262234 -0.004064892821362012 0.0001502283709002225
5.775775775775776 -0.004214789590913747 -0.004064756780588836 0.0001500328103249109
5.785785785785786 -0.004214496313920488 -0.004064629966168234 0.0001498663477522543
5.795795795795796 -0.004214246055118925 -0.004064510621499212 0.0001497354336197129
5.805805805805806 -0.004214041420979878 -0.004064405126355681 0.0001496362946241964
5.815815815815816 -0.004213884969221901 -0.004064307194590153 0.0001495777746317482
5.825825825825826 -0.004213777816437959 -0.004064215214056234 0.000149562602381725
5.835835835835836 -0.004213720341855492 -0.004064168313390695 0.0001495520284647963
5.845845845845846 -0.004213711760798503 -0.004064112777969769 0.0001495989828287341
5.855855855855856 -0.004213749905824593 -0.004064078039904623 0.0001496718659199691
5.865865865865866 -0.00421383210933554 -0.004064065292484579 0.0001497668168509601
5.875875875875876 -0.004213954529966028 -0.004064073495131608 0.0001498810348344202
5.885885885885886 -0.004214113115772364 -0.004064111163227233 0.0001500019525451316
5.895895895895896 -0.004214301572404468 -0.00406415133848461 0.0001501502339198574
5.905905905905906 -0.004214515280660408 -0.004064235355703468 0.0001502799249569397
5.915915915915916 -0.004214748244849808 -0.004064340459601301 0.0001504077852485068
5.925925925925926 -0.004214993439499374 -0.004064449944268702 0.000150543495230672
5.935935935935936 -0.004215245055996188 -0.00406458380161075 0.0001506612543854379
5.945945945945946 -0.004215496636662843 -0.004064736306018973 0.0001507603306438697
5.955955955955956 -0.004215742340960784 -0.004064909215026315 0.000150833125934469
5.965965965965966 -0.004215976747338968 -0.004065098679856568 0.0001508780674824
5.975975975975976 -0.004216193055994464 -0.004065296693039219 0.000150896362955245
5.985985985985986 -0.004216389416152414 -0.004065510919771854 0.00015087849638056
5.995995995995996 -0.004216560002161409 -0.004065733926940493 0.000150826075220916
6.006006006006006 -0.004216702309887483 -0.004065966019814849 0.0001507362900726337
6.016016016016016 -0.004216814093927272 -0.004066194329265197 0.0001506197646620753
6.026026026026026 -0.004216893849239202 -0.004066443198118753 0.0001504506511204491
6.036036036036036 -0.004216941688851187 -0.004066688540881384 0.0001502531479698034
6.046046046046046 -0.004216956926646144 -0.004066923533685042 0.0001500333929611011
6.056056056056056 -0.004216941794866432 -0.004067166633651349 0.0001497751612150834
6.066066066066066 -0.0042168981466174 -0.004067404030134197 0.0001494941164832033
6.076076076076076 -0.004216828790474304 -0.004067638712875892 0.0001491900775984116
6.086086086086086 -0.004216737229627664 -0.004067864578970467 0.0001488726506571969
6.096096096096096 -0.004216626765972759 -0.004068076013731993 0.0001485507522407661
6.106106106106106 -0.004216503667893522 -0.004068309036387925 0.0001481946315055969
6.116116116116116 -0.004216370692443216 -0.004068500856161775 0.0001478698362814409
6.126126126126126 -0.004216233979463798 -0.004068695623388626 0.000147538356075172
6.136136136136136 -0.004216098627159494 -0.004068880585133529 0.0001472180420259653
6.146146146146146 -0.004215969415337763 -0.004069055324215118 0.0001469140911226456
6.156156156156156 -0.004215851378479578 -0.004069222843944947 0.0001466285345346312
6.166166166166166 -0.0042157485718213 -0.004069369118716581 0.0001463794531047198
6.176176176176176 -0.004215665295365462 -0.004069521876131598 0.0001461434192338634
6.186186186186186 -0.00421560582176306 -0.00406965645176384 0.0001459493699992199
6.196196196196196 -0.004215571588003349 -0.004069779145645079 0.0001457924423582694
6.206206206206206 -0.004215566149874419 -0.004069890811575935 0.0001456753382984835
6.216216216216216 -0.004215590545657041 -0.004069991766151827 0.0001455987795052141
6.226226226226226 -0.004215645572066723 -0.004070097794550839 0.0001455477775158844
6.236236236236236 -0.004215731339354665 -0.004070168123076964 0.0001455632162777002
6.246246246246246 -0.004215845853647981 -0.004070253646497577 0.0001455922071504035
6.256256256256257 -0.004215989163390235 -0.0040703241102157 0.0001456650531745356
6.266266266266267 -0.004216157895031606 -0.004070380609181539 0.0001457772858500673
6.276276276276277 -0.004216349104280488 -0.004070428814634435 0.0001459202896460527
6.286286286286287 -0.004216558940962285 -0.004070464461760375 0.0001460944792019102
6.296296296296297 -0.00421678342617109 -0.004070499486607386 0.0001462839395637034
6.306306306306307 -0.004217018288920885 -0.004070522740337579 0.0001464955485833055
6.316316316316317 -0.004217256833077062 -0.004070526385771951 0.0001467304473051117
6.326326326326327 -0.004217496123727031 -0.004070540883307794 0.0001469552404192364
6.336336336336337 -0.004217729935984462 -0.00407053422853195 0.0001471957074525116
6.346346346346347 -0.004217952944045898 -0.004070519243231521 0.0001474337008143776
6.356356356356357 -0.004218160187421976 -0.004070493725779678 0.0001476664616422976
6.366366366366367 -0.004218346471580052 -0.004070455321709842 0.0001478911498702107
6.376376376376377 -0.004218508529127655 -0.004070427818213756 0.000148080710913899
6.386386386386387 -0.004218640940953388 -0.004070371808842387 0.0001482691321110013
6.396396396396397 -0.004218740853136897 -0.004070312759871528 0.0001484280932653693
6.406406406406407 -0.004218806464408404 -0.004070246451277491 0.0001485600131309129
6.416416416416417 -0.004218834920421048 -0.004070177911028169 0.0001486570093928788
6.426426426426427 -0.004218825117790115 -0.004070097757919941 0.000148727359870174
6.436436436436437 -0.004218776507079335 -0.004070007487764149 0.0001487690193151857
6.446446446446447 -0.00421868925981168 -0.004069941418111808 0.0001487478416998724
6.456456456456457 -0.004218565140263806 -0.004069844950372993 0.0001487201898908138
6.466466466466467 -0.004218405387267922 -0.004069750869976208 0.0001486545172917145
6.476476476476477 -0.004218212861628525 -0.00406965844422208 0.0001485544174064449
6.486486486486487 -0.004217990691943964 -0.004069567693728553 0.000148422998215411
6.496496496496497 -0.004217743266568669 -0.004069486902100989 0.0001482563644676794
6.506506506506507 -0.004217474040403456 -0.004069391393779131 0.0001480826466243252
6.516516516516517 -0.004217188092783918 -0.004069326313963354 0.0001478617788205636
6.526526526526527 -0.00421689154971202 -0.004069265009009818 0.0001476265407022023
6.536536536536537 -0.004216588525416274 -0.004069197727181 0.0001473907982352746
6.546546546546547 -0.004216284917809302 -0.004069145740584841 0.0001471391772244609
6.556556556556557 -0.004215986021151397 -0.004069105522054252 0.000146880499097145
6.566566566566567 -0.004215697194446684 -0.004069081862421628 0.0001466153320250569
6.576576576576577 -0.004215423993888951 -0.004069071093887787 0.0001463529000011636
6.586586586586587 -0.004215169323972953 -0.004069072169850561 0.0001460971541223923
6.596596596596597 -0.004214939887123349 -0.004069092290587939 0.0001458475965354098
6.606606606606607 -0.004214738228497863 -0.004069127085501015 0.0001456111429968482
6.616616616616617 -0.004214567565684282 -0.004069178692211045 0.0001453888734732371
6.626626626626627 -0.004214430573810234 -0.004069237358245935 0.0001451932155643
6.636636636636637 -0.004214328942411815 -0.00406932994931723 0.0001449989930945852
6.646646646646647 -0.004214264399743197 -0.004069428719974879 0.0001448356797683174
6.656656656656657 -0.004214236534271009 -0.004069535640586778 0.000144700893684231
6.666666666666667 -0.004214245611964632 -0.00406966566432421 0.0001445799476404216
6.676676676676677 -0.004214290565111458 -0.004069805747112302 0.0001444848179991565
6.686686686686687 -0.004214369708194101 -0.004069959498644604 0.0001444102095494977
6.696696696696697 -0.004214480839281683 -0.004070119952900877 0.0001443608863808061
6.706706706706707 -0.004214620116070083 -0.004070283499223524 0.0001443366168465592
6.716716716716717 -0.004214785939537553 -0.004070481835950136 0.0001443041035874169
6.726726726726727 -0.004214972923487598 -0.004070652789397448 0.0001443201340901503
6.736736736736737 -0.004215177418176404 -0.004070841753203509 0.0001443356649728951
6.746746746746747 -0.004215395285402012 -0.004071031357636531 0.0001443639277654814
6.756756756756757 -0.004215621744967165 -0.004071220730734126 0.000144401014233039
6.766766766766767 -0.004215852457284901 -0.004071410774794699 0.0001444416824902019
6.776776776776777 -0.004216082556574331 -0.004071586435862229 0.0001444961207121027
6.786786786786787 -0.004216307260749321 -0.004071774996821353 0.0001445322639279682
6.796796796796797 -0.004216523903278634 -0.00407194752360188 0.000144576379676754
6.806806806806807 -0.004216726769599138 -0.00407211026404561 0.0001446165055535272
6.816816816816817 -0.004216913512378656 -0.00407226308037174 0.000144650432006916
6.826826826826827 -0.00421708081053025 -0.004072405568936356 0.0001446752415938946
6.836836836836837 -0.004217226148047226 -0.004072550108994205 0.0001446760390530202
6.846846846846847 -0.004217347875490008 -0.004072657558745154 0.0001446903167448537
6.856856856856857 -0.004217443382734901 -0.004072779516880494 0.000144663865854407
6.866866866866867 -0.004217513389452765 -0.004072881527213792 0.000144631862238973
6.876876876876877 -0.004217556974114672 -0.004072966762122508 0.0001445902119921634
6.886886886886887 -0.00421757450644447 -0.004073041001003598 0.000144533505440872
6.896896896896897 -0.004217566798590523 -0.004073100904556748 0.0001444658940337748
6.906906906906907 -0.004217535230988721 -0.004073159372852162 0.0001443758581365587
6.916916916916917 -0.004217482621965999 -0.004073202144546519 0.0001442804774194808
6.926926926926927 -0.004217409323550854 -0.004073229074102381 0.000144180249448473
6.936936936936937 -0.004217319945474913 -0.004073266991551677 0.000144052953923236
6.946946946946947 -0.004217216962155697 -0.004073285096645766 0.000143931865509931
6.956956956956957 -0.004217103336970426 -0.004073298383425912 0.0001438049535445142
6.966966966966967 -0.004216982541033781 -0.004073305652647948 0.0001436768883858333
6.976976976976977 -0.0042168574978944 -0.004073306480594256 0.0001435510173001444
6.986986986986987 -0.004216732619262433 -0.004073323433645725 0.0001434091856167075
6.996996996996997 -0.00421661027231051 -0.004073319627621043 0.0001432906446894667
7.007007007007007 -0.004216493369447683 -0.00407332125818944 0.0001431721112582435
7.017017017017017 -0.004216385905874684 -0.004073323933329905 0.000143061972544779
7.027027027027027 -0.004216289773329914 -0.004073333055342037 0.0001429567179878771
7.037037037037037 -0.004216207282892025 -0.004073337794911109 0.0001428694879809164
7.047047047047047 -0.00421614024591834 -0.004073343441566972 0.0001427968043513674
7.057057057057057 -0.004216089569772916 -0.004073379234730575 0.0001427103350423401
7.067067067067067 -0.004216057321819299 -0.004073390720207245 0.0001426666016120541
7.077077077077077 -0.004216043106605984 -0.004073412253221049 0.0001426308533849343
7.087087087087087 -0.004216047200377895 -0.004073439832026531 0.0001426073683513636
7.097097097097097 -0.00421606898316945 -0.004073472551503142 0.0001425964316663086
7.107107107107107 -0.004216108112012595 -0.004073515809878029 0.000142592302134566
7.117117117117117 -0.004216162676586451 -0.004073544466795934 0.0001426182097905172
7.127127127127127 -0.004216230524906172 -0.004073603448774389 0.0001426270761317834
7.137137137137137 -0.004216311406933831 -0.004073658366458946 0.0001426530404748843
7.147147147147147 -0.004216401613628751 -0.004073703004434546 0.0001426986091942048
7.157157157157157 -0.004216498987966834 -0.004073754832907641 0.0001427441550591931
7.167167167167167 -0.004216600827198709 -0.004073808249857049 0.0001427925773416598
7.177177177177177 -0.004216704286750041 -0.0040738665923235 0.0001428376944265413
7.187187187187187 -0.004216807361839934 -0.004073922213793745 0.0001428851480461896
7.197197197197197 -0.004216905428030314 -0.004073976839666806 0.0001429285883635086
7.207207207207207 -0.004216997706691034 -0.004074033222764196 0.0001429644839268376
7.217217217217217 -0.004217081292224474 -0.004074086727751465 0.0001429945644730087
7.227227227227227 -0.004217153462869286 -0.004074138347535078 0.0001430151153342081
7.237237237237237 -0.00421721238603537 -0.004074179056692785 0.0001430333293425852
7.247247247247247 -0.004217256175159323 -0.004074235984207777 0.000143020190951546
7.257257257257257 -0.004217283910127386 -0.004074276934120921 0.0001430069760064651
7.267267267267267 -0.004217294174330194 -0.004074311882585013 0.0001429822917451817
7.277277277277277 -0.004217286524763154 -0.004074352015447914 0.0001429345093152401
7.287287287287287 -0.004217260861032302 -0.004074385928985666 0.0001428749320466364
7.297297297297297 -0.004217217374863491 -0.004074419059861252 0.00014279831500224
7.307307307307307 -0.004217156940182379 -0.004074445624249869 0.0001427113159325095
7.317317317317317 -0.004217079495092656 -0.004074466259511897 0.0001426132355807595
7.327327327327327 -0.004216987923088686 -0.004074510845113324 0.0001424770779753625
7.337337337337337 -0.004216883055087071 -0.00407452208408904 0.0001423609709980305
7.347347347347347 -0.004216766752344253 -0.004074549322522863 0.0001422174298213903
7.357357357357357 -0.004216641643105363 -0.004074574649987641 0.0001420669931177215
7.367367367367367 -0.004216509925229332 -0.004074600787110454 0.0001419091381188774
7.377377377377377 -0.004216374417445569 -0.004074630528703548 0.0001417438887420207
7.387387387387387 -0.004216237656490822 -0.004074651972444946 0.000141585684045876
7.397397397397397 -0.004216101377794976 -0.004074695471184163 0.0001414059066108132
7.407407407407407 -0.004215970339822663 -0.004074731648898895 0.0001412386909237671
7.417417417417417 -0.004215845177690967 -0.004074770127212551 0.0001410750504784158
7.427427427427427 -0.004215729178869899 -0.00407481268645217 0.0001409164924177295
7.437437437437437 -0.004215624466676358 -0.004074860686414548 0.0001407637802618095
7.447447447447447 -0.004215533003182921 -0.004074925053265094 0.0001406079499178267
7.457457457457457 -0.004215457007116875 -0.004074970317731958 0.0001404866893849176
7.467467467467467 -0.004215396752207076 -0.00407504910915701 0.0001403476430500662
7.477477477477477 -0.004215354609309528 -0.004075123520674785 0.000140231088634743
7.487487487487487 -0.0042153309441822 -0.004075198717230831 0.0001401322269513694
7.497497497497497 -0.004215326119962934 -0.004075280043602437 0.0001400460763604965
7.507507507507508 -0.004215340139593245 -0.00407536381318002 0.0001399763264132246
7.517517517517518 -0.004215372310317606 -0.004075462124606579 0.0001399101857110273
7.527527527527528 -0.004215423308734166 -0.004075555962038335 0.000139867346695831
7.537537537537538 -0.0042154900735637 -0.004075650345468504 0.0001398397280951962
7.547547547547548 -0.004215572805875487 -0.004075765495541409 0.0001398073103340784
7.557557557557558 -0.004215669671998612 -0.004075869321184269 0.0001398003508143435
7.567567567567568 -0.004215778605849806 -0.004075975918963408 0.0001398026868863981
7.577577577577578 -0.004215897686025889 -0.00407608217008293 0.0001398155159429591
7.587587587587588 -0.004216024206885472 -0.004076186457424207 0.000139837749461265
7.597597597597598 -0.0042161565400349 -0.004076307057898699 0.0001398494821362008
7.607607607607608 -0.004216292099226937 -0.004076407451240545 0.0001398846479863927
7.617617617617618 -0.004216427608199069 -0.004076511692917569 0.0001399159152814999
7.627627627627628 -0.00421656189258688 -0.00407661321708597 0.0001399486755009104
7.637637637637638 -0.004216692053293437 -0.004076715966009604 0.0001399760872838329
7.647647647647648 -0.004216815972971609 -0.004076806690593477 0.0001400092823781321
7.657657657657658 -0.004216931648715024 -0.004076893318073481 0.0001400383306415431
7.667667667667668 -0.004217036423672217 -0.004076999121101686 0.0001400373025705311
7.677677677677678 -0.004217130119538887 -0.004077071185588742 0.0001400589339501448
7.687687687687688 -0.004217210385087372 -0.004077144962508863 0.0001400654225785095
7.697697697697698 -0.004217276338187339 -0.004077214388878036 0.0001400619493093034
7.707707707707708 -0.004217326994775603 -0.00407727912114081 0.0001400478736347929
7.717717717717718 -0.004217362303444092 -0.004077343473161819 0.0001400188302822731
7.727727727727728 -0.004217381882333362 -0.004077384341747639 0.0001399975405857231
7.737737737737738 -0.0042173847112375 -0.004077448391818065 0.0001399363194194347
7.747747747747748 -0.004217373319952786 -0.004077496423771632 0.0001398768961811533
7.757757757757758 -0.004217347069049616 -0.004077529176829218 0.0001398178922203987
7.767767767767768 -0.004217307039678551 -0.004077562709379243 0.0001397443302993085
7.777777777777778 -0.004217254439299079 -0.004077592518869686 0.0001396619204293934
7.787787787787788 -0.004217190403768245 -0.004077623381060535 0.0001395670227077109
7.797797797797798 -0.00421711746836487 -0.004077646754726773 0.0001394707136380966
7.807807807807808 -0.0042170355944211 -0.004077669634859305 0.0001393659595617953
7.817817817817818 -0.004216947755141403 -0.004077692646427014 0.0001392551087143886
7.827827827827828 -0.004216856153066309 -0.004077713092716652 0.0001391430603496571
7.837837837837838 -0.004216761914941611 -0.00407773257831651 0.0001390293366251016
7.847847847847848 -0.004216667091956185 -0.004077744194849274 0.000138922897106911
7.857857857857858 -0.004216573354332507 -0.004077775858146273 0.000138797496186234
7.867867867867868 -0.004216482613595578 -0.004077791965746788 0.0001386906478487897
7.877877877877878 -0.004216396551186731 -0.004077810159405454 0.0001385863917812763
7.887887887887888 -0.004216316378745429 -0.004077837180945674 0.0001384791977997544
7.897897897897898 -0.00421624357690518 -0.00407786254397844 0.0001383810329267402
7.907907907907908 -0.004216179168048666 -0.004077892043577763 0.0001382871244709032
7.917917917917918 -0.00421612443425115 -0.00407791948513032 0.00013820494912083
7.927927927927928 -0.004216079011670525 -0.004077947410781904 0.0001381316008886206
7.937937937937938 -0.004216044318234388 -0.004078001087191631 0.000138043231042757
7.947947947947948 -0.004216020596819556 -0.004078026233647019 0.0001379943631725361
7.957957957957958 -0.004216007143222475 -0.004078072319194864 0.0001379348240276119
7.967967967967968 -0.00421600418942467 -0.004078118048674912 0.0001378861407497585
7.977977977977978 -0.004216011113089064 -0.004078166590743945 0.0001378445223451184
7.987987987987988 -0.004216027470809335 -0.004078219390556057 0.0001378080802532777
7.997997997997998 -0.004216052610066879 -0.00407826468092268 0.0001377879291441994
8.008008008008009 -0.004216084158798227 -0.00407833252994457 0.0001377516288536568
8.018018018018019 -0.004216123416944021 -0.004078390335293398 0.000137733081650623
8.028028028028029 -0.004216167471480478 -0.004078448790170928 0.0001377186813095498
8.038038038038039 -0.004216215536737541 -0.00407850890487434 0.0001377066318632011
8.048048048048049 -0.004216266316407657 -0.004078571797660661 0.0001376945187469957
8.058058058058059 -0.004216318367220782 -0.00407864522084752 0.0001376731463732612
8.068068068068069 -0.004216370932332241 -0.004078696520190036 0.0001376744121422057
8.078078078078079 -0.004216421707246117 -0.004078777883091658 0.0001376438241544589
8.088088088088089 -0.004216470419210476 -0.004078847813254968 0.0001376226059555084
8.098098098098099 -0.004216515754669557 -0.004078913457421462 0.0001376022972480948
8.108108108108109 -0.004216556715153534 -0.00407898027858783 0.0001375764365657041
8.118118118118119 -0.004216592465306682 -0.004079044865823825 0.0001375475994828575
8.128128128128129 -0.00421662164139032 -0.004079119542982268 0.0001375020984080528
8.138138138138139 -0.004216645332683351 -0.00407918255768091 0.0001374627750024412
8.148148148148149 -0.004216661275305926 -0.004079245634445458 0.0001374156408604681
8.158158158158159 -0.00421667030219351 -0.004079324274596873 0.0001373460275966376
8.168168168168169 -0.004216672410193424 -0.004079387752837374 0.0001372846573560495
8.178178178178179 -0.004216667517865591 -0.004079451692976257 0.0001372158248893343
8.188188188188189 -0.004216656113304008 -0.004079513751181039 0.0001371423621229686
8.198198198198199 -0.004216638219437794 -0.004079573672160583 0.0001370645472772115
8.208208208208209 -0.004216614645839525 -0.004079647961845329 0.000136966683994196
8.218218218218219 -0.004216586741255858 -0.004079703582637987 0.0001368831586178714
8.228228228228229 -0.004216553940012735 -0.004079764558574095 0.0001367893814386402
8.238238238238239 -0.004216518349434636 -0.004079824660846581 0.0001366936885880557
8.248248248248249 -0.004216480499045083 -0.004079888464090838 0.0001365920349542448
8.258258258258259 -0.004216441458575334 -0.004079942656047188 0.000136498802528146
8.268268268268269 -0.00421640240926674 -0.00407999917700022 0.0001364032322665196
8.278278278278279 -0.00421636333780482 -0.004080076368695118 0.0001362869691097024
8.288288288288289 -0.004216326801998449 -0.004080125197455294 0.000136201604543155
8.298298298298299 -0.004216292826467914 -0.004080182046845138 0.0001361107796227761
8.308308308308309 -0.004216262400994195 -0.004080239506324329 0.0001360228946698655
8.318318318318319 -0.004216236151113537 -0.004080298003393042 0.0001359381477204951
8.328328328328329 -0.004216214984990443 -0.004080360613879642 0.0001358543711108004
8.338338338338339 -0.004216199779746323 -0.004080406109970467 0.0001357936697758567
8.348348348348349 -0.004216189378114712 -0.004080481671916476 0.0001357077061982358
8.358358358358359 -0.004216186131355588 -0.004080542640225268 0.00013564349113032
8.368368368368369 -0.004216189290923064 -0.004080595895527652 0.0001355933953954115
8.378378378378379 -0.004216198764640574 -0.004080654222894579 0.0001355445417459949
8.388388388388389 -0.00421621450996834 -0.004080712866346907 0.0001355016436214336
8.398398398398399 -0.004216235884447481 -0.004080776335154979 0.0001354595492925022
8.408408408408409 -0.004216263547944452 -0.004080833769454913 0.0001354297784895396
8.418418418418419 -0.00421629558105792 -0.004080895490833006 0.0001354000902249134
8.428428428428429 -0.004216331833908681 -0.004080958208366562 0.0001353736255421192
8.438438438438439 -0.004216372416926366 -0.004081019577642148 0.0001353528392842186
8.448448448448449 -0.004216415734528015 -0.004081080235555868 0.0001353354989721469
8.458458458458459 -0.00421646105559431 -0.004081133897037978 0.0001353271585563314
8.468468468468469 -0.004216507389496566 -0.004081207496019477 0.0001352998934770894
8.478478478478479 -0.004216553676376984 -0.00408126150844083 0.0001352921679361541
8.488488488488489 -0.004216599568772527 -0.004081319711189284 0.0001352798575832426
8.498498498498499 -0.004216643562707479 -0.004081383437477232 0.0001352601252302462
8.508508508508509 -0.004216685018557258 -0.004081442664917982 0.0001352423536392757
8.518518518518519 -0.004216722979654707 -0.004081503007555672 0.0001352199720990356
8.528528528528529 -0.004216757175498381 -0.00408155780744688 0.0001351993680515015
8.538538538538539 -0.004216786061124331 -0.004081611249901716 0.0001351748112226143
8.548548548548549 -0.004216809345244271 -0.004081683903911438 0.000135125441332833
8.558558558558559 -0.004216827480679171 -0.004081725618069164 0.0001351018626100072
8.568568568568569 -0.004216838992634079 -0.004081785663053863 0.000135053329580216
8.578578578578579 -0.004216844097985889 -0.004081840279450887 0.0001350038185350027
8.588588588588589 -0.004216842584963978 -0.004081893891070019 0.000134948693893959
8.598598598598599 -0.004216834556089021 -0.00408194745005253 0.0001348871060364914
8.608608608608609 -0.004216820625657841 -0.004081990396213256 0.0001348302294445856
8.618618618618619 -0.004216799381161735 -0.004082053207858811 0.0001347461733029239
8.628628628628629 -0.004216773480594976 -0.004082101242255132 0.0001346722383398441
8.638638638638639 -0.004216742252616984 -0.004082147567732492 0.0001345946848844912
8.648648648648649 -0.004216706326418681 -0.004082193142269149 0.0001345131841495317
8.658658658658659 -0.004216666494443563 -0.004082239846784155 0.0001344266476594087
8.668668668668669 -0.004216623340317981 -0.004082293151556872 0.0001343301887611094
8.678678678678679 -0.004216578209812969 -0.004082324410524051 0.0001342537992889171
8.688688688688689 -0.004216531150337331 -0.004082385506855468 0.0001341456434818629
8.698698698698699 -0.004216483568271776 -0.00408243232424586 0.0001340512440259163
8.708708708708709 -0.004216436272439649 -0.004082474488542306 0.0001339617838973422
8.718718718718719 -0.004216390117771823 -0.004082518053739482 0.0001338720640323412
8.728728728728729 -0.004216346031469248 -0.004082559980431319 0.0001337860510379294
8.738738738738739 -0.004216303906053987 -0.00408261275229894 0.0001336911537550478
8.748748748748749 -0.004216266141136151 -0.004082652409631678 0.0001336137315044736
8.758758758758759 -0.004216231895433194 -0.004082696825474781 0.0001335350699584129
8.768768768768769 -0.004216202213304486 -0.004082756348683326 0.0001334458646211597
8.778778778778779 -0.004216177796871479 -0.004082801576004204 0.0001333762208672751
8.788788788788789 -0.004216158786264732 -0.004082849101320688 0.0001333096849440432
8.798798798798799 -0.00421614567195105 -0.004082896842487656 0.0001332488294633945
8.808808808808809 -0.004216138291991506 -0.004082945169628201 0.0001331931223633055
8.818818818818819 -0.00421613634193936 -0.004083008001834591 0.0001331283401047696
8.828828828828829 -0.004216141133963187 -0.004083055474072835 0.0001330856598903514
8.838838838838839 -0.004216150750068425 -0.004083110429085029 0.0001330403209833962
8.848848848848849 -0.004216165962655507 -0.004083166335837893 0.0001329996268176134
8.858858858858859 -0.004216186103511296 -0.004083227549240643 0.0001329585542706535
8.868868868868869 -0.004216210706453821 -0.004083280308539727 0.0001329303979140939
8.878878878878879 -0.004216239523865752 -0.004083339523154299 0.0001329000007114535
8.888888888888889 -0.00421627080964492 -0.004083417660018313 0.0001328531496266067
8.898898898898899 -0.00421630534627789 -0.004083470027408625 0.0001328353188692647
8.908908908908909 -0.00421634176571535 -0.004083532527818293 0.0001328092378970564
8.918918918918919 -0.004216379356565414 -0.004083596187438729 0.0001327831691266849
8.928928928928929 -0.004216417285303117 -0.004083661869654175 0.0001327554156489424
8.938938938938939 -0.004216454779914331 -0.004083731146927258 0.0001327236329870729
8.948948948948949 -0.004216491965139305 -0.004083784719257832 0.0001327072458814724
8.958958958958959 -0.004216526305832965 -0.004083869674893426 0.0001326566309395386
8.968968968968969 -0.004216558982662754 -0.004083936337798691 0.000132622644864063
8.978978978978979 -0.004216588935034931 -0.004083997997132434 0.0001325909379024971
8.988988988988989 -0.004216615439102954 -0.004084063960054828 0.0001325514790481265
8.998998998998999 -0.004216638195615746 -0.004084129634808689 0.000132508560807057
9.009009009009009 -0.004216656420653543 -0.004084199510340548 0.0001324569103129955
9.019019019019019 -0.004216670847019266 -0.004084261142125776 0.0001324097048934899
9.029029029029029 -0.004216680438302789 -0.004084328365197596 0.0001323520731051925
9.039039039039039 -0.004216684969323015 -0.004084394480460728 0.0001322904888622868
9.049049049049049 -0.004216685523630101 -0.004084458149776492 0.000132227373853609
9.059059059059059 -0.004216681579817298 -0.0040845196843598 0.0001321618954574985
9.069069069069069 -0.004216673432201579 -0.004084574020620423 0.0001320994115811564
9.079079079079079 -0.004216661355425068 -0.004084647336759618 0.00013201401866545
9.089089089089089 -0.004216645264428826 -0.004084697622458856 0.0001319476419699697
9.099099099099099 -0.004216626632872171 -0.004084754762634603 0.0001318718702375682
9.109109109109109 -0.004216605128222082 -0.004084815248749099 0.0001317898794729834
9.119119119119119 -0.004216581529865707 -0.004084870282210652 0.000131711247655055
9.129129129129129 -0.00421655623824832 -0.004084925743099269 0.0001316304951490509
9.139139139139139 -0.004216530349597938 -0.004084975158987225 0.0001315551906107132
9.149149149149149 -0.004216503867339358 -0.004085024580861849 0.0001314792864775096
9.159159159159159 -0.004216476950290854 -0.004085090087235748 0.0001313868630551064
9.169169169169169 -0.004216451800358156 -0.004085126656581526 0.0001313251437766302
9.179179179179179 -0.004216427615696666 -0.00408518284474885 0.0001312447709478151
9.189189189189189 -0.004216405227780544 -0.004085232911443344 0.0001311723163372001
9.199199199199199 -0.004216385047024891 -0.004085282684586231 0.0001311023624386599
9.209209209209209 -0.004216367389741006 -0.004085332677077341 0.0001310347126636654
9.219219219219219 -0.004216353312170741 -0.004085373614363277 0.0001309796978074635
9.22922922922923 -0.004216341305862467 -0.004085436008669001 0.0001309052971934658
9.23923923923924 -0.004216333338020317 -0.004085483239893949 0.0001308500981263673
9.24924924924925 -0.004216329097998749 -0.004085530726589002 0.0001307983714097473
9.25925925925926 -0.004216328205856659 -0.004085578871869306 0.0001307493339873528
9.26926926926927 -0.004216330777592143 -0.004085630024826762 0.0001307007527653814
9.27927927927928 -0.00421633651171638 -0.004085687036998777 0.0001306494747176029
9.28928928928929 -0.004216345627479797 -0.004085725170317007 0.00013062045716279
9.2992992992993 -0.004216357435279867 -0.00408579500187482 0.000130562433405047
9.30930930930931 -0.004216371761654077 -0.004085849679744524 0.000130522081909553
9.31931931931932 -0.004216388306096355 -0.004085900926164308 0.0001304873799320462
9.32932932932933 -0.004216406623469174 -0.004085954831010683 0.0001304517924584905
9.33933933933934 -0.004216426496777819 -0.004086008151716973 0.0001304183450608464
9.34934934934935 -0.004216446447899334 -0.00408607283248309 0.0001303736154162436
9.35935935935936 -0.004216467441655019 -0.004086122850510536 0.0001303445911444824
9.36936936936937 -0.004216488152786194 -0.004086181215875046 0.0001303069369111478
9.37937937937938 -0.004216508014102597 -0.004086252588736732 0.0001302554253658651
9.38938938938939 -0.004216526947289238 -0.004086308761243894 0.0001302181860453446
9.3993993993994 -0.004216544315292255 -0.004086366893579064 0.0001301774217131908
9.40940940940941 -0.004216559973304022 -0.004086424769553036 0.0001301352037509865
9.41941941941942 -0.004216573463898999 -0.004086483013921324 0.0001300904499776743
9.42942942942943 -0.004216583624416554 -0.004086552614546114 0.0001300310098704405
9.43943943943944 -0.004216592196503422 -0.004086607035894314 0.0001299851606091076
9.44944944944945 -0.004216597180879275 -0.004086667426658775 0.0001299297542205003
9.45945945945946 -0.004216599289776355 -0.004086726992784876 0.0001298722969914788
9.46946946946947 -0.004216598360464945 -0.004086789762554669 0.0001298085979102755
9.47947947947948 -0.004216594369587221 -0.004086841849725014 0.0001297525198622066
9.48948948948949 -0.00421658785040817 -0.004086900894205251 0.0001296869562029193
9.4994994994995 -0.004216577847763193 -0.004086973419325183 0.0001296044284380101
9.50950950950951 -0.004216565774310814 -0.00408702017225132 0.0001295456020594943
9.51951951951952 -0.00421655151121323 -0.004087076000056825 0.000129475511156405
9.52952952952953 -0.004216535335688974 -0.004087130886157845 0.0001294044495311298
9.53953953953954 -0.004216517568422617 -0.004087186467926672 0.0001293311004959457
9.54954954954955 -0.004216498260924933 -0.004087243200443669 0.0001292550604812632
9.55955955955956 -0.004216479091724495 -0.00408728428459625 0.0001291948071282445
9.56956956956957 -0.004216458548976549 -0.004087356605003536 0.000129101943973013
9.57957957957958 -0.004216438521040988 -0.004087406438607401 0.0001290320824335863
9.58958958958959 -0.004216419209175894 -0.004087453896966441 0.0001289653122094527
9.5995995995996 -0.004216400822281612 -0.004087504944739643 0.0001288958775419692
9.60960960960961 -0.004216383878001556 -0.004087555711535865 0.0001288281664656912
9.61961961961962 -0.004216368276375683 -0.004087610952714513 0.0001287573236611692
9.62962962962963 -0.004216355022885133 -0.004087657381607391 0.0001286976412777415
9.63963963963964 -0.00421634419593863 -0.004087712336738575 0.0001286318592000554
9.64964964964965 -0.004216335239402349 -0.004087766045316686 0.0001285691940856636
9.65965965965966 -0.00421632948291939 -0.004087818518805335 0.0001285109641140552
9.66966966966967 -0.004216326494261066 -0.004087870021201949 0.0001284564730591169
9.67967967967968 -0.004216326414190594 -0.004087916826126774 0.0001284095880638202
9.68968968968969 -0.004216329278480539 -0.004087984075418089 0.0001283452030624499
9.6996996996997 -0.004216334272464324 -0.004088028191822718 0.0001283060806416061
9.70970970970971 -0.004216342634177231 -0.004088084413937033 0.0001282582202401985
9.71971971971972 -0.004216353259434785 -0.004088144370105671 0.0001282088893291141
9.72972972972973 -0.004216366123560181 -0.004088200543201813 0.0001281655803583685
9.73973973973974 -0.0042163807807444 -0.004088258829367791 0.0001281219513766096
9.74974974974975 -0.004216397349898913 -0.004088312851542744 0.0001280844983561694
9.75975975975976 -0.00421641529329074 -0.004088370044179676 0.0001280452491110636
9.76976976976977 -0.004216433196661091 -0.004088441577840526 0.0001279916188205643
9.77977977977978 -0.004216452687465378 -0.004088487794134045 0.0001279648933313329
9.78978978978979 -0.004216472116028083 -0.004088555440916607 0.0001279166751114759
9.7997997997998 -0.004216491236577602 -0.004088616717253283 0.0001278745193243188
9.80980980980981 -0.004216509699104739 -0.004088678472492804 0.0001278312266119351
9.81981981981982 -0.004216526916074251 -0.004088740398756743 0.0001277865173175078
9.82982982982983 -0.004216543476039686 -0.004088794181597672 0.0001277492944420132
9.83983983983984 -0.00421655742521534 -0.004088869708938968 0.0001276877162763711
9.84984984984985 -0.004216569641885033 -0.004088928297492326 0.0001276413443927066
9.85985985985986 -0.004216580205289366 -0.004088987490695483 0.0001275927145938834
9.86986986986987 -0.004216588231541117 -0.004089046674883223 0.0001275415566578944
9.87987987987988 -0.004216593769247372 -0.00408910844437069 0.0001274853248766821
9.88988988988989 -0.004216596603081074 -0.00408917291745169 0.0001274236856293846
9.8998998998999 -0.004216596894240659 -0.00408921937422722 0.0001273775200134391
9.90990990990991 -0.004216594719179918 -0.004089296487429011 0.0001272982317509063
9.91991991991992 -0.004216589934252192 -0.004089354887811608 0.0001272350464405839
9.92992992992993 -0.004216582845781745 -0.004089408997378124 0.0001271738484036212
9.93993993993994 -0.004216573559862807 -0.004089464499007964 0.0001271090608548431
9.94994994994995 -0.004216562662886286 -0.004089518230664537 0.0001270444322217486
9.95995995995996 -0.004216549428163595 -0.004089581622575834 0.000126967805587761
9.96996996996997 -0.004216535093946469 -0.004089627517090287 0.0001269075768561816
9.97997997997998 -0.00421651996852325 -0.004089683783378708 0.000126836185144542
9.98998998998999 -0.004216503750185697 -0.004089749745979939 0.0001267540042057579
10 -0.004216487177721117 -0.004089798159529675 0.0001266890181914424


==> results/large_scale_example/large_scale_case118_sm.dat <==
0 0 0 0
0.01001001001001001 -0.003563313992686065 -0.003594448617810843 3.113462512477827e-05
0.02002002002002002 -0.01018670403321669 -0.01028440968769974 9.770565448305284e-05
0.03003003003003003 -0.0180263722689521 -0.01820036861914302 0.0001739963501909171
0.04004004004004004 -0.02651811039940916 -0.02676450443535767 0.000246394035948512
0.05005005005005005 -0.0353084009467443 -0.03561371790382466 0.0003053169570803593
0.06006006006006006 -0.04413054892035558 -0.04447499188013225 0.0003444429597766682
0.07007007007007007 -0.05277531974758017 -0.05313391918063034 0.0003585994330501663
0.08008008008008008 -0.06107360854645002 -0.06142265801219829 0.0003490494657482704
0.09009009009009009 -0.06889283281555558 -0.06920799341619754 0.0003151606006419616
0.1001001001001001 -0.07612701999653827 -0.07638650775833154 0.00025948776179327
0.1101101101101101 -0.08269392592159883 -0.08287971696675613 0.0001857910451572992
0.1201201201201201 -0.08853163413367876 -0.08863039763499499 9.876350131622635e-05
0.1301301301301301 -0.09359632883082823 -0.09359888966966518 2.560838836943025e-06
0.1401401401401401 -0.09785996871505541 -0.09776211164886031 9.785706619509782e-05
0.1501501501501502 -0.1013083764913397 -0.1011099577720071 0.0001984187193325437
0.1601601601601602 -0.1039398190257715 -0.1036445576314015 0.0002952613943699722
0.1701701701701702 -0.1057633301751637 -0.1053780446455519 0.0003852855296118118
0.1801801801801802 -0.1067973497827941 -0.1063314820861081 0.0004658676966860092
0.1901901901901902 -0.1070683001631462 -0.1065322971244796 0.0005360030386666048
0.2002002002002002 -0.1066093410826264 -0.1060159908803653 0.0005933502022610754
0.2102102102102102 -0.1054591657549417 -0.1048204802303079 0.0006386855246337808
0.2202202202202202 -0.1036608985823361 -0.1029891594215258 0.0006717391608103418
0.2302302302302302 -0.1012610612671605 -0.1005696078018309 0.0006914534653296306
0.2402402402402402 -0.09830870558905555 -0.0976075932343463 0.0007011123547092518
0.2502502502502503 -0.09485456786000913 -0.09415417514310143 0.0007003927169077079
0.2602602602602603 -0.09095035696057789 -0.0902616713257019 0.0006886856348759934
0.2702702702702703 -0.08664815905085484 -0.08597866170971699 0.0006694973411378452
0.2802802802802803 -0.0819999133317654 -0.08135637495250948 0.0006435383792559174
0.2902902902902903 -0.07705698478274149 -0.07644590277544699 0.0006110820072944972
0.3003003003003003 -0.07186971784442586 -0.07129730424207424 0.0005724136023516208
0.3103103103103103 -0.06648711695858379 -0.06595572661679035 0.0005313903417934474
0.3203203203203203 -0.06095665634519215 -0.06046999504451227 0.0004866613006798831
0.3303303303303303 -0.05532411911271003 -0.05488590314274312 0.0004382159699669042
0.3403403403403403 -0.04963339993109624 -0.04924512583396773 0.0003882740971285145
0.3503503503503503 -0.04392612395287381 -0.04358897228470827 0.0003371516681655376
0.3603603603603603 -0.03824174120979723 -0.03795515655731386 0.0002865846524833723
0.3703703703703703 -0.03261754220137919 -0.03238283696693806 0.0002347052344411349
0.3803803803803804 -0.02708845484093438 -0.02690464434550004 0.000183810495434332
0.3903903903903904 -0.02168666977537361 -0.02155266666028921 0.0001340031150843975
0.4004004004004004 -0.01644192910582355 -0.01635591954432124 8.600956150230793e-05
0.4104104104104104 -0.01138170096208985 -0.01134125811512129 4.044284696856811e-05
0.4204204204204204 -0.006530682474650031 -0.006534008297336179 3.325822686148575e-06
0.4304304304304304 -0.001910588875575807 -0.001950796317184749 4.020744160894148e-05
0.4404404404404405 0.002459288145768837 0.00238285427033644 7.643387543239746e-05
0.4504504504504505 0.006561935671409076 0.006454829664540733 0.0001071060068683427
0.4604604604604605 0.01038335023455898 0.01025107608344009 0.0001322741511188899
0.4704704704704705 0.01391248213473532 0.01376049200936865 0.0001519901253666679
0.4804804804804805 0.0171405628583211 0.01697501268525083 0.0001655501730702669
0.4904904904904905 0.02006107420025745 0.01988867280809664 0.0001724013921608099
0.5005005005005005 0.02267028590399436 0.02249743746453734 0.0001728484394570261
0.5105105105105106 0.02496701122366471 0.02480081116841544 0.0001662000552492653
0.5205205205205206 0.02695221034177517 0.02680100066804031 0.0001512096737348624
0.5305305305305306 0.02862904642667343 0.02849813422775737 0.0001309121989160611
0.5405405405405406 0.03000275971781744 0.02990009088094377 0.0001026688368736678
0.5505505505505506 0.03108057213683841 0.03101403580889847 6.653632793993808e-05
0.5605605605605606 0.03187150531453232 0.0318471841640505 2.432115048181527e-05
0.5705705705705706 0.0323862775304032 0.03241059453527122 2.431700486802552e-05
0.5805805805805806 0.03263696686779766 0.03271633250419038 7.936563639272115e-05
0.5905905905905906 0.03263708838556893 0.03277653041189049 0.0001394420263215596
0.6006006006006006 0.03240129045862863 0.03260843723983967 0.0002071467812110317
0.6106106106106106 0.03194517380734879 0.03222255583141993 0.0002773820240711475
0.6206206206206206 0.03128514043314182 0.03163816603187192 0.0003530255987301001
0.6306306306306306 0.03043821404805037 0.03087065976784169 0.0004324457197913238
0.6406406406406406 0.02942187329838669 0.02993710325474601 0.0005152299563593241
0.6506506506506506 0.02825386639464781 0.02885361009864905 0.0005997437040012391
0.6606606606606606 0.02695204397060506 0.02763961935516521 0.0006875753845601504
0.6706706706706707 0.02553423398537778 0.02631106773543376 0.0007768337500559802
0.6806806806806807 0.02401806554639116 0.02488460678573715 0.0008665412393459929
0.6906906906906907 0.02242083796071906 0.02337775203835062 0.0009569140776315606
0.7007007007007007 0.02075943229561195 0.02180673335515966 0.001047301059547708
0.7107107107107107 0.01905009977875445 0.02018710543893458 0.001137005660180126
0.7207207207207207 0.01730844193446488 0.01853462309552486 0.001226181161059978
0.7307307307307307 0.01554930745574219 0.01686273530533985 0.001313427849597659
0.7407407407407407 0.01378670265845116 0.01518570341135581 0.001399000752904651
0.7507507507507507 0.01203371776896355 0.01351604019027619 0.001482322421312639
0.7607607607607607 0.01030248035894964 0.01186552209614333 0.001563041737193696
0.7707707707707707 0.00860410738845889 0.01024470240951861 0.001640595021059723
0.7807807807807807 0.006948715711086193 0.008663633159459191 0.001714917448372998
0.7907907907907908 0.005345399453985764 0.007131278523368532 0.001785879069382768
0.8008008008008008 0.003802078223508108 0.00565469607616198 0.001852617852653872
0.8108108108108109 0.002325810474327405 0.004241168975574064 0.001915358501246659
0.8208208208208209 0.0009225112890402913 0.002896447605763491 0.0019739363167232
0.8308308308308309 -0.0004028663696156289 0.001625039657814579 0.002027906027430208
0.8408408408408409 -0.001646330335049319 0.0004308945631371027 0.002077224898186422
0.8508508508508509 -0.002804843043853518 -0.0006830616969689385 0.00212178134688458
0.8608608608608609 -0.003876169221569198 -0.001714715702807255 0.002161453518761943
0.8708708708708709 -0.004858965319597687 -0.002662692411671176 0.00219627290792651
0.8808808808808809 -0.005752631823598701 -0.003526482999031928 0.002226148824566773
0.8908908908908909 -0.00655726325087565 -0.004306192718177657 0.002251070532697993
0.9009009009009009 -0.007273601458057439 -0.00500247836926104 0.002271123088796399
0.9109109109109109 -0.007902969433622014 -0.005616574769344684 0.00228639466427733
0.9209209209209209 -0.008447211357923499 -0.006150228350548199 0.002296983007375301
0.9309309309309309 -0.008908600568680185 -0.00660557695319287 0.002303023615487315
0.9409409409409409 -0.009289811713533049 -0.006985132973093526 0.002304678740439523
0.9509509509509509 -0.009593876492520425 -0.007291716811667947 0.002302159680852478
0.960960960960961 -0.009824064857405577 -0.007528314639802456 0.002295750217603121
0.970970970970971 -0.009983911313681371 -0.007698445195222775 0.002285466118458595
0.980980980980981 -0.01007703731444983 -0.007804903506019121 0.002272133808430705
0.990990990990991 -0.01010729985610795 -0.00785199603664273 0.002255303819465223
1.001001001001001 -0.01007857080828114 -0.007842928504048276 0.002235642304232862
1.011011011011011 -0.009994790402077885 -0.00778140548392735 0.002213384918150535
1.021021021021021 -0.009859914414842685 -0.007671093676217909 0.002188820738624776
1.031031031031031 -0.009677886528237581 -0.007515592919575094 0.002162293608662487
1.041041041041041 -0.009452613596449793 -0.007318648466530304 0.002133965129919489
1.051051051051051 -0.009187946619123548 -0.007083866792171253 0.002104079826952295
1.061061061061061 -0.008887665890215564 -0.00681475698744427 0.002072908902771294
1.071071071071071 -0.008555460810424943 -0.006514740713819602 0.002040720096605341
1.081081081081081 -0.008194924229185363 -0.006187388012582235 0.002007536216603128
1.091091091091091 -0.007809546893734591 -0.005835762727269466 0.001973784166465126
1.101101101101101 -0.007402717712863227 -0.005463265560310226 0.001939452152553001
1.111111111111111 -0.006977703496638709 -0.005073156201860946 0.001904547294777763
1.121121121121121 -0.006537660300429916 -0.004668339735218215 0.001869320565211701
1.131131131131131 -0.006085631169388732 -0.004251670143245186 0.001833961026143546
1.141141141141141 -0.005624540566534663 -0.0038261946171868 0.001798345949347863
1.151151151151151 -0.005157203974040949 -0.003394744836523681 0.001762459137517268
1.161161161161161 -0.00468632211063848 -0.002959784871338327 0.001726537239300153
1.171171171171171 -0.004214493688682049 -0.002523950463813067 0.001690543224868982
1.181181181181181 -0.003744186243118061 -0.002089719887751332 0.001654466355366729
1.191191191191191 -0.003277778288201293 -0.001659455667252822 0.001618322620948471
1.201201201201201 -0.002817542819088124 -0.001235381871381449 0.001582160947706675
1.211211211211211 -0.002365640260011888 -0.0008195993006574647 0.001546040959354423
1.221221221221221 -0.001924106960866722 -0.0004141396595477589 0.001509967301318963
1.231231231231231 -0.001494888773742593 -2.087953431907522e-05 0.001474009239423518
1.241241241241241 -0.00107982892436818 0.0003583748293325209 0.001438203753700701
1.251251251251251 -0.0006806417927812869 0.0007220752264259674 0.001402717019207254
1.261261261261261 -0.000298934911175074 0.001068642012385072 0.001367576923560146
1.271271271271271 6.380355428791794e-05 0.001396669695581961 0.001332866141294043
1.281281281281281 0.000406208529448831 0.001704965629905642 0.001298757100456811
1.291291291291291 0.0007270342911105932 0.00199249688103618 0.001265462589925587
1.301301301301301 0.001025162783149259 0.002258164646195448 0.001233001863046189
1.311311311311311 0.001299615439568786 0.002501157652628338 0.001201542213059552
1.321321321321321 0.001549540429089641 0.002721037808354879 0.001171497379265238
1.331331331331331 0.001774256948200769 0.00291700473422493 0.001142747786024162
1.341341341341341 0.001973181196953277 0.003088754437705362 0.001115573240752086
1.351351351351351 0.002145914994312429 0.003236091107980576 0.001090176113668147
1.361361361361361 0.002292198847071387 0.003358848181594871 0.001066649334523484
1.371371371371371 0.002411930013288924 0.00345741509543733 0.001045485082148406
1.381381381381381 0.002505153442375189 0.003531507743442319 0.00102635430106713
1.391391391391391 0.002572075436509181 0.003581835813990237 0.001009760377481056
1.401401401401401 0.002613056824563551 0.003608754470910228 0.0009956976463466774
1.411411411411411 0.002628610115400546 0.003612941830626979 0.0009843317152264329
1.421421421421421 0.002619397770661309 0.003594844170754756 0.0009754464000934463
1.431431431431431 0.002586231793346319 0.003556332738929824 0.0009701009455835049
1.441441441441441 0.002530054089455367 0.003497104373397854 0.0009670502839424873
1.451451451451451 0.002451953060234366 0.00341895291862928 0.0009669998583949138
1.461461461461461 0.002353138645645464 0.003323008256088345 0.0009698696104428811
1.471471471471471 0.002234936494156707 0.003210637236623278 0.0009757007424665712
1.481481481481481 0.002098790067141143 0.003083221466526547 0.0009844313993854037
1.491491491491491 0.001946218466133333 0.002941895127902624 0.0009956766617692909
1.501501501501501 0.001778846497193082 0.002788743916574003 0.001009897419380921
1.511511511511511 0.001598361782270627 0.002624885438892557 0.00102652365662193
1.521521521521521 0.001406509733909469 0.002452021740453858 0.00104551200654439
1.531531531531531 0.00120508316881532 0.002271790799919059 0.001066707631103739
1.541541541541541 0.0009958976211696829 0.002085835870856434 0.001089938249686751
1.551551551551551 0.0007807985187152887 0.001895891791673879 0.00111509327295859
1.561561561561561 0.0005616249405871877 0.001703448823192942 0.001141823882605754
1.571571571571572 0.0003401834383871291 0.001510103174905395 0.001169919736518266
1.581581581581582 0.0001182840167334247 0.001317504020558098 0.001199220003824673
1.591591591591592 -0.0001023259769528488 0.001127108464694214 0.001229434441647062
1.601601601601602 -0.0003199485283295017 0.0009403821939636607 0.001260330722293162
1.611611611611612 -0.0005329614894300418 0.0007587134238664283 0.00129167491329647
1.621621621621622 -0.0007398374742452808 0.0005833812499214997 0.00132321872416678
1.631631631631632 -0.0009390476957208756 0.0004156984977392903 0.001354746193460166
1.641641641641642 -0.001129363005761364 0.0002566435261366091 0.001386006531897974
1.651651651651652 -0.001309478573801935 0.0001073136617069448 0.00141679223550888
1.661661661661662 -0.001478293548480753 -3.139618678988298e-05 0.00144689736169087
1.671671671671672 -0.001634826291490453 -0.0001586973012335023 0.00147612899025695
1.681681681681682 -0.001778225460785052 -0.0002739179685052643 0.001504307492279788
1.691691691691692 -0.001907784027876104 -0.000376523227850244 0.00153126080002586
1.701701701701702 -0.002022938100994462 -0.0004661076969792819 0.00155683040401518
1.711711711711712 -0.002123259637318621 -0.0005423493211596042 0.001580910316159017
1.721721721721722 -0.002208465738822479 -0.0006051358289092161 0.001603329909913263
1.731731731731732 -0.002278414968752499 -0.0006543498609244218 0.001624065107828077
1.741741741741742 -0.002333125693355591 -0.0006901708143441053 0.001642954879011486
1.751751751751752 -0.00237272499252338 -0.0007127902516402755 0.001659934740883104
1.761761761761762 -0.00239748539793459 -0.0007225348855860302 0.00167495051234856
1.771771771771772 -0.002407803205624916 -0.0007198546033022793 0.001687948602322637
1.781781781781782 -0.002404191808002757 -0.0007052535403274142 0.001698938267675343
1.791791791791792 -0.00238727116380788 -0.0006794132225369307 0.00170785794127095
1.801801801801802 -0.00235776767073618 -0.000643101023416266 0.001714666647319914
1.811811811811812 -0.002316490645564978 -0.0005970941028120354 0.001719396542752942
1.821821821821822 -0.002264331048367537 -0.0005421863223454434 0.001722144726022094
1.831831831831832 -0.002202244990270892 -0.000479537297193191 0.001722707693077701
1.841841841841842 -0.002131245721071749 -0.0004098608181948187 0.00172138490287693
1.851851851851852 -0.002052389781249013 -0.0003343660180528507 0.001718023763196163
1.861861861861862 -0.00196676457701419 -0.0002540435530886886 0.001712721023925502
1.871871871871872 -0.001875473432170318 -0.0001699287001624889 0.001705544732007829
1.881881881881882 -0.001779626886748781 -8.313045341971524e-05 0.001696496433329066
1.891891891891892 -0.001680335635940216 5.41813681889311e-06 0.001685753772759109
1.901901901901902 -0.001578687610805361 9.463362867831492e-05 0.001673321239483676
1.911911911911912 -0.001475744630607247 0.0001834839208713886 0.001659228551478636
1.921921921921922 -0.001372530526436287 0.0002710929018488024 0.00164362342828509
1.931931931931932 -0.0012700240788796 0.0003565501887321009 0.001626574267611701
1.941941941941942 -0.001169150295140347 0.0004391076791583331 0.00160825797429868
1.951951951951952 -0.001070763113540455 0.0005178152763202245 0.00158857838986068
1.961961961961962 -0.0009756531896824836 0.0005922488474473515 0.001567902037129835
1.971971971971972 -0.000884539435706383 0.0006616345445952811 0.001546173980301664
1.981981981981982 -0.0007980549027887512 0.000725463905585914 0.001523518808374665
1.991991991991992 -0.0007167499900413536 0.0007833137587793192 0.001500063748820673
2.002002002002002 -0.0006410920737656956 0.0008349059506485589 0.001475998024414255
2.012012012012012 -0.0005714649121916094 0.0008800062709611923 0.001451471183152802
2.022022022022022 -0.0005081648500671358 0.0009182682001840177 0.001426433050251153
2.032032032032032 -0.0004514016956283914 0.0009497574529189305 0.001401159148547322
2.042042042042042 -0.0004013027883738693 0.0009747925135276296 0.001376095301901499
2.052052052052052 -0.0003579190426225344 0.0009927454988340545 0.001350664541456589
2.062062062062062 -0.0003212255445648473 0.001004350158910554 0.001325575703475401
2.072072072072072 -0.0002911239970198745 0.001009759862654673 0.001300883859674547
2.082082082082082 -0.0002674513333727553 0.001009213680525493 0.001276665013898249
2.092092092092092 -0.0002499872209206252 0.001003076117763945 0.00125306333868457
2.102102102102102 -0.0002384584866003863 0.0009916993794440582 0.001230157866044444
2.112112112112112 -0.0002325445525982908 0.0009757716307868666 0.001208316183385157
2.122122122122122 -0.0002318874774928873 0.0009556361930832678 0.001187523670576155
2.132132132132132 -0.000236095651766056 0.00093178848450761 0.001167884136273666
2.142142142142142 -0.0002447558076136974 0.0009048309504596282 0.001149586758073326
2.152152152152152 -0.000257439106609508 0.0008753092958469471 0.001132748402456455
2.162162162162162 -0.0002737025245618668 0.0008438502127616574 0.001117552737323524
2.172172172172172 -0.0002931022429830026 0.0008109015947018847 0.001104003837684887
2.182182182182182 -0.0003151979773619897 0.000777037520614544 0.001092235497976534
2.192192192192192 -0.0003395578340677449 0.000742780542731478 0.001082338376799223
2.202202202202202 -0.000365765287077653 0.0007086821951489178 0.001074447482226571
2.212212212212212 -0.000393420756757874 0.000675023441459633 0.001068444198217507
2.222222222222222 -0.0004221482421983315 0.000642577046646615 0.001064725288844947
2.232232232232232 -0.0004516022089307899 0.0006113764666071603 0.00106297867553795
2.242242242242242 -0.0004814615898924035 0.0005818801826908801 0.001063341772583284
2.252252252252252 -0.0005114373579327139 0.0005543751583403037 0.001065812516273018
2.262262262262262 -0.0005412741048666106 0.0005290720399956841 0.001070346144862295
2.272272272272272 -0.0005707512491587769 0.0005064966346816106 0.001077247883840388
2.282282282282282 -0.000599678479408262 0.0004861250031537633 0.001085803482562025
2.292292292292292 -0.0006278968171837779 0.0004686990770749314 0.001096595894258709
2.302302302302302 -0.0006552804791273097 0.0004539224548019837 0.001109202933929293
2.312312312312312 -0.0006817389129104615 0.0004418985493061197 0.001123637462216581
2.322322322322322 -0.0007071936600688768 0.0004325736850368089 0.001139767345105686
2.332332332332332 -0.0007316052479283434 0.0004257805990303489 0.001157385846958692
2.342342342342342 -0.0007549499735294389 0.0004217030732864631 0.001176653046815902
2.352352352352352 -0.0007772253588684145 0.0004198732831990253 0.00119709864206744
2.362362362362362 -0.0007984402422615252 0.0004202049548042348 0.00121864519706576
2.372372372372372 -0.000818614133237265 0.0004225776213304193 0.001241191754567684
2.382382382382382 -0.0008377886281143382 0.0004267461185438132 0.001264534746658151
2.392392392392392 -0.0008559969000019722 0.000432489695452661 0.001288486595454633
2.402402402402402 -0.0008732796702866151 0.0004395963547782523 0.001312876025064867
2.412412412412412 -0.0008896745003312825 0.0004477879412133805 0.001337462441544663
2.422422422422422 -0.0009052240958706986 0.0004568697551179742 0.001362093850988673
2.432432432432432 -0.0009199602841412878 0.0004666028214688864 0.001386563105610174
2.442442442442442 -0.0009339053699316787 0.0004767692222196322 0.001410674592151311
2.452452452452452 -0.0009470773136393807 0.0004871354644625293 0.00143421277810191
2.462462462462462 -0.0009594866319651541 0.0004975768671014883 0.001457063499066642
2.472472472472472 -0.0009711297469903891 0.0005078506001284012 0.00147898034711879
2.482482482482482 -0.0009819877807186214 0.0005178151446498676 0.001499802925368489
2.492492492492492 -0.0009920417856481701 0.0005273419168594692 0.001519383702507639
2.502502502502503 -0.00100125638943491 0.0005363295599111972 0.001537585949346107
2.512512512512513 -0.001009587043551783 0.000544691469160434 0.001554278512712217
2.522522522522523 -0.00101698288746633 0.000552313337158457 0.001569296224624787
2.532532532532533 -0.001023386079963742 0.0005591866159175029 0.001582572695881245
2.542542542542543 -0.001028731132108973 0.0005652685173702129 0.001593999649479186
2.552552552552553 -0.001032957504952535 0.0005705695150416807 0.001603527019994215
2.562562562562563 -0.001035996179020822 0.0005750270009164705 0.001611023179937293
2.572572572572573 -0.001037783670942359 0.0005788495946989032 0.001616633265641262
2.582582582582583 -0.001038259542182829 0.000581844877748019 0.001620104419930848
2.592592592592593 -0.001037369745870557 0.0005841876453033597 0.001621557391173917
2.602602602602603 -0.001035069541865837 0.0005859218633605082 0.001620991405226346
2.612612612612613 -0.001031323614508184 0.0005870954734389015 0.001618419087947085
2.622622622622623 -0.001026109808741999 0.0005878504970838151 0.001613960305825815
2.632632632632633 -0.001019419266264354 0.0005881410233892358 0.001607560289653589
2.642642642642643 -0.001011261686071186 0.0005881189112642627 0.001599380597335449
2.652652652652653 -0.00100165579069799 0.0005878295981562396 0.00158948538885423
2.662662662662663 -0.0009906493231311491 0.0005873443682915176 0.001577993691422667
2.672672672672673 -0.0009782995194388211 0.0005867078152908042 0.001565007334729625
2.682682682682683 -0.0009646841438008882 0.0005859732194840399 0.001550657363284928
2.692692692692693 -0.0009498990829842091 0.0005851921030442706 0.00153509118602848
2.702702702702703 -0.000934054133268628 0.0005843910697736977 0.001518445203042326
2.712712712712713 -0.0009172845568630726 0.0005835791617772434 0.001500863718640316
2.722722722722723 -0.0008997295976832073 0.0005827723249409583 0.001482501922624166
2.732732732732733 -0.0008815484864750727 0.0005820207454443073 0.00146356923191938
2.742742742742743 -0.0008629093145821952 0.0005812161320989137 0.001444125446681109
2.752752752752753 -0.0008439925576415081 0.0005804296070530345 0.001424422164694543
2.762762762762763 -0.0008249810965466234 0.0005796163093804889 0.001404597405927112
2.772772772772773 -0.0008060635496048921 0.0005787248444410935 0.001384788394045986
2.782782782782783 -0.0007874352702086167 0.0005777272758402223 0.001365162546048839
2.792792792792793 -0.0007692846965545149 0.0005765756484941314 0.001345860345048646
2.802802802802803 -0.0007517985543326385 0.0005752602337789647 0.001327058788111603
2.812812812812813 -0.0007351569785302953 0.0005737204325925102 0.001308877411122805
2.822822822822823 -0.0007195319217061943 0.0005718776437801353 0.00129140956548633
2.832832832832833 -0.0007050849752194169 0.0005697543909696217 0.001274839366189039
2.842842842842843 -0.0006919594369526215 0.0005672795482757134 0.001259238985228335
2.852852852852853 -0.000680287383163951 0.0005644316474459608 0.001244719030609912
2.862862862862863 -0.0006701807023163945 0.000561190991826388 0.001231371694142783
2.872872872872873 -0.0006617322530561311 0.0005575397923512503 0.001219272045407381
2.882882882882883 -0.0006550143254037142 0.0005534778921032642 0.001208492217506978
2.892892892892893 -0.0006500750974946898 0.000549018135021704 0.001199093232516394
2.902902902902903 -0.000646945016921413 0.000544158894434025 0.001191103911355438
2.912912912912913 -0.0006456278247321187 0.0005389391091629413 0.00118456693389506
2.922922922922923 -0.0006461058932563631 0.0005333966939842965 0.00117950258724066
2.932932932932933 -0.0006483392153648721 0.0005275798535698383 0.00117591906893471
2.942942942942943 -0.0006522659060812499 0.0005215384652259539 0.001173804371307204
2.952952952952953 -0.0006578059488500793 0.0005153439854164638 0.001173149934266543
2.962962962962963 -0.0006648560557733644 0.0005090839031701806 0.001173939958943545
2.972972972972973 -0.0006732991671381371 0.00050282050086733 0.001176119668005467
2.982982982982983 -0.0006830020524106351 0.0004966474924751199 0.001179649544885755
2.992992992992993 -0.0006938174016305559 0.0004906595962132121 0.001184476997843768
3.003003003003003 -0.0007055869706168445 0.0004849488819570454 0.00119053585257389
3.013013013013013 -0.000718142290595612 0.0004796120237132184 0.00119775431430883
3.023023023023023 -0.0007313151096333915 0.0004747290576570828 0.001206044167290474
3.033033033033033 -0.000744923979654733 0.0004704140014193275 0.00121533798107406
3.043043043043043 -0.0007587934016794191 0.0004667271145532581 0.001225520516232677
3.053053053053053 -0.0007727491556727062 0.0004637554029073452 0.001236504558580051
3.063063063063063 -0.0007866182314253721 0.0004615678936829809 0.001248186125108353
3.073073073073073 -0.0008002355817540111 0.0004602155698983654 0.001260451151652377
3.083083083083083 -0.0008134435959519545 0.0004597822743507654 0.00127322587030272
3.093093093093093 -0.0008260956282913528 0.0004602557423165178 0.001286351370607871
3.103103103103103 -0.0008380612359140086 0.0004616921830906699 0.001299753419004678
3.113113113113113 -0.0008492147674286216 0.000464087600378367 0.001313302367806989
3.123123123123123 -0.0008594556066625499 0.0004674404048270273 0.001326896011489577
3.133133133133133 -0.0008686940401623987 0.0004717047685787608 0.00134039880874116
3.143143143143143 -0.0008768585714798191 0.0004769474326771603 0.001353806004156979
3.153153153153153 -0.0008838952972540269 0.0004829784196202108 0.001366873716874238
3.163163163163163 -0.0008897637834394973 0.000489817771051281 0.001379581554490778
3.173173173173173 -0.0008944512388792919 0.0004973788077155044 0.001391830046594796
3.183183183183183 -0.000897951678349215 0.0005055779281233326 0.001403529606472548
3.193193193193193 -0.0009002801788268733 0.0005143264495851593 0.001414606628412033
3.203203203203203 -0.000901466328830322 0.000523495005308728 0.00142496133413905
3.213213213213213 -0.0009015550006939029 0.0005329897675119383 0.001434544768205841
3.223223223223223 -0.0009006051284745726 0.0005426883727097953 0.001443293501184368
3.233233233233233 -0.0008986827135971306 0.0005524703187143108 0.001451153032311441
3.243243243243243 -0.0008958707978738716 0.0005622117320236027 0.001458082529897474
3.253253253253253 -0.0008922565638860903 0.0005717738569178776 0.001464030420803968
3.263263263263263 -0.0008879346099015125 0.0005810900707553419 0.001469024680656854
3.273273273273273 -0.0008830049926329283 0.0005899653295160924 0.001472970322149021
3.283283283283283 -0.0008775701033121998 0.0005983332782624139 0.001475903381574614
3.293293293293293 -0.0008717354169794048 0.000606080913712581 0.001477816330691986
3.303303303303303 -0.0008656050032623637 0.0006131085989985771 0.001478713602260941
3.313313313313313 -0.0008592802758923082 0.000619341568342062 0.00147862184423437
3.323323323323323 -0.0008528609054276369 0.0006246930086707459 0.001477553914098383
3.333333333333333 -0.0008464406248656262 0.0006291117825307927 0.001475552407396419
3.343343343343343 -0.0008401076982976 0.0006325379677399262 0.001472645666037526
3.353353353353353 -0.0008339425947059107 0.0006349348381724917 0.001468877432878402
3.363363363363364 -0.0008280171611960143 0.0006362914140328863 0.001464308575228901
3.373373373373374 -0.0008223978091715795 0.0006366391679975473 0.001459036977169127
3.383383383383384 -0.0008171370460507586 0.0006359041913143464 0.001453041237365105
3.393393393393394 -0.0008122806973699455 0.0006341683179157788 0.001446449015285724
3.403403403403404 -0.0008078641438461244 0.0006314520278150994 0.001439316171661224
3.413413413413414 -0.0008039130034603217 0.000627818273004164 0.001431731276464486
3.423423423423424 -0.0008004437222202312 0.0006233065953548341 0.001423750317575065
3.433433433433434 -0.0007974618319716684 0.0006179899440568117 0.00141545177602848
3.443443443443444 -0.0007949668002811363 0.0006119941907511413 0.001406960991032278
3.453453453453454 -0.0007929492352864191 0.0006053455271600242 0.001398294762446443
3.463463463463464 -0.0007913909234793675 0.0005981652280601531 0.001389556151539521
3.473473473473474 -0.0007902691107098811 0.0005905613386685492 0.00138083044937843
3.483483483483484 -0.0007895547224060846 0.0005826319085491384 0.001372186630955223
3.493493493493494 -0.0007892147369676834 0.0005744829177718913 0.001363697654739575
3.503503503503504 -0.0007892121921242489 0.0005662216377304587 0.001355433829854708
3.513513513513514 -0.0007895059829005689 0.0005579387725225078 0.001347444755423077
3.523523523523524 -0.0007900579896604073 0.0005497746330162976 0.001339832622676705
3.533533533533534 -0.0007908248500954457 0.0005417750309454454 0.001332599881040891
3.543543543543544 -0.0007917655439160089 0.0005340582210051075 0.001325823764921116
3.553553553553554 -0.000792840167316461 0.0005267043466705614 0.001319544513987022
3.563563563563564 -0.0007940105006333533 0.0005197940992633233 0.001313804599896677
3.573573573573574 -0.0007952417417402798 0.0005133859505059898 0.00130862769224627
3.583583583583584 -0.0007965006167167583 0.0005075507820872277 0.001304051398803986
3.593593593593594 -0.000797758310532672 0.0005023253759110819 0.001300083686443754
3.603603603603604 -0.0007989919734825691 0.0004977482486548334 0.001296740222137402
3.613613613613614 -0.000800179666939251 0.000493847827985503 0.001294027494924754
3.623623623623624 -0.0008013057521635341 0.0004906276766724763 0.00129193342883601
3.633633633633634 -0.0008023585205351636 0.0004881527104933273 0.001290511231028491
3.643643643643644 -0.0008033305876487592 0.0004863320280622504 0.00128966261571101
3.653653653653654 -0.0008042195245141987 0.0004852038508104087 0.001289423375324607
3.663663663663664 -0.0008050237202432567 0.0004847374905365643 0.001289761210779821
3.673673673673674 -0.0008057493511916649 0.0004849071533195477 0.001290656504511213
3.683683683683684 -0.0008064029965653592 0.0004856717794032833 0.001292074775968642
3.693693693693694 -0.000806993594126078 0.0004869827683780525 0.001293976362504131
3.703703703703704 -0.0008075329663816623 0.000488797816219526 0.001296330782601188
3.713713713713714 -0.0008080339121643767 0.0004910611498908156 0.001299095062055192
3.723723723723724 -0.0008085110322114176 0.0004937203655760881 0.001302231397787506
3.733733733733734 -0.0008089782554065905 0.0004967084555534632 0.001305686710960054
3.743743743743744 -0.0008094482735788258 0.0004999813262598898 0.001309429599838716
3.753753753753754 -0.0008099372576829003 0.0005034672304250558 0.001313404488107956
3.763763763763764 -0.0008104556509304799 0.0005071121248583495 0.001317567775788829
3.773773773773774 -0.0008110142124381861 0.0005108597492746703 0.001321873961712856
3.783783783783784 -0.0008116215508295723 0.000514651092151677 0.001326272642981249
3.793793793793794 -0.0008122837258649593 0.0005184631989856893 0.001330746924850649
3.803803803803804 -0.0008130057907929488 0.0005222101549611467 0.001335215945754096
3.813813813813814 -0.0008137864880693661 0.0005258783873607277 0.001339664875430094
3.823823823823824 -0.0008146258642140864 0.000529422121785781 0.001344047985999867
3.833833833833834 -0.0008155199120060993 0.0005328160542526703 0.00134833596625877
3.843843843843844 -0.0008164605755980009 0.0005360117524499377 0.001352472328047939
3.853853853853854 -0.0008174385007943068 0.0005390480615598834 0.00135648656235419
3.863863863863864 -0.0008184415423612588 0.0005418406067044302 0.001360282149065689
3.873873873873874 -0.0008194561350029429 0.0005444115682910135 0.001363867703293956
3.883883883883884 -0.0008204670393062107 0.0005467546221992075 0.001367221661505418
3.893893893893894 -0.0008214550704431656 0.0005488693671185621 0.001370324437561728
3.903903903903904 -0.0008224053480199497 0.0005507738312724598 0.001373179179292409
3.913913913913914 -0.0008232981861662821 0.0005524440265535792 0.001375742212719861
3.923923923923924 -0.0008241151413926361 0.000553914034612607 0.001378029176005243
3.933933933933934 -0.000824838492803852 0.0005551900148094858 0.001380028507613338
3.943943943943944 -0.0008254507400362139 0.000556290161025561 0.001381740901061775
3.953953953953954 -0.0008259376209736654 0.0005572240018075982 0.001383161622781264
3.963963963963964 -0.0008262835309083816 0.000558016767747937 0.001384300298656319
3.973973973973974 -0.0008264771754668459 0.0005586804144364602 0.001385157589903306
3.983983983983984 -0.0008265105460031224 0.000559232138091021 0.001385742684094143
3.993993993993994 -0.0008263759167443652 0.0005596885697100999 0.001386064486454465
4.004004004004004 -0.0008260698655631464 0.0005600596577996892 0.001386129523362836
4.014014014014014 -0.0008255918267324538 0.0005603741308202611 0.001385965957552715
4.024024024024024 -0.0008249441219187244 0.0005606213957108567 0.001385565517629581
4.034034034034034 -0.0008241335925628958 0.000560820950801609 0.001384954543364505
4.044044044044044 -0.0008231684066383402 0.0005609779023568275 0.001384146308995168
4.054054054054054 -0.0008220609500952528 0.0005610988215766785 0.001383159771671931
4.064064064064064 -0.0008208259621439395 0.0005611796484351378 0.001382005610579077
4.074074074074074 -0.0008194816283172176 0.000561224077509386 0.001380705705826604
4.084084084084084 -0.0008180466727860966 0.0005612274958460418 0.001379274168632138
4.094094094094094 -0.0008165431114722913 0.0005611833649063515 0.001377726476378643
4.104104104104104 -0.000814995686840703 0.0005610857259929379 0.001376081412833641
4.114114114114114 -0.0008134272251682532 0.000560920901643227 0.00137434812681148
4.124124124124124 -0.0008118635292336798 0.0005607010272868852 0.001372564556520565
4.134134134134134 -0.000810329784546824 0.0005603873381084335 0.001370717122655258
4.144144144144144 -0.0008088511317287353 0.0005599845928138635 0.001368835724542599
4.154154154154154 -0.0008074525251401642 0.0005594815917269371 0.001366934116867101
4.164164164164164 -0.0008061549870988266 0.0005588692130300953 0.001365024200128922
4.174174174174174 -0.000804982688869858 0.0005581421782526342 0.001363124867122492
4.184184184184184 -0.0008039538421779685 0.0005572845673832831 0.001361238409561252
4.194194194194194 -0.0008030853853660557 0.0005562997865587089 0.001359385171924765
4.204204204204204 -0.000802391811280701 0.000555181593488845 0.001357573404769546
4.214214214214214 -0.0008018842358237174 0.0005539300520305741 0.001355814287854292
4.224224224224224 -0.0008015714424837923 0.000552541072025411 0.001354112514509203
4.234234234234235 -0.0008014575956029283 0.0005510312907180724 0.001352488886321001
4.244244244244245 -0.000801543204862728 0.0005494007729109135 0.001350943977773641
4.254254254254255 -0.0008018286108640443 0.0005476516405003465 0.001349480251364391
4.264264264264265 -0.0008023064669807501 0.000545808508466597 0.001348114975447347
4.274274274274275 -0.0008029684309369942 0.0005438814789514271 0.001346849909888421
4.284284284284285 -0.0008038025981970151 0.0005418895216276584 0.001345692119824674
4.294294294294295 -0.0008047940447750809 0.0005398493017641781 0.001344643346539259
4.304304304304305 -0.0008059265010340157 0.0005377809319932416 0.001343707433027257
4.314314314314315 -0.0008071779463464401 0.000535724079939238 0.001342902026285678
4.324324324324325 -0.0008085291744224427 0.0005336754513448499 0.001342204625767293
4.334334334334335 -0.0008099567799463732 0.0005316775429605298 0.001341634322906903
4.344344344344345 -0.0008114360667178071 0.0005297525374522711 0.001341188604170078
4.354354354354355 -0.0008129425701221852 0.0005279245605297194 0.001340867130651905
4.364364364364365 -0.0008144511880662378 0.0005262191468092762 0.001340670334875514
4.374374374374375 -0.000815937795463747 0.0005246522192818397 0.001340590014745587
4.384384384384385 -0.0008173780459074013 0.0005232588701171437 0.001340636916024545
4.394394394394395 -0.0008187492487387754 0.0005220517090627997 0.001340800957801575
4.404404404404405 -0.0008200302424374896 0.0005210389911974563 0.001341069233634946
4.414414414414415 -0.0008212015578570081 0.0005202481651004 0.001341449722957408
4.424424424424425 -0.0008222463078748259 0.0005196858561121558 0.001341932163986982
4.434434434434435 -0.0008231483326360824 0.0005193619452653997 0.001342510277901482
4.444444444444445 -0.0008238974082700992 0.000519278966235011 0.00134317637450511
4.454454454454455 -0.0008244832429053126 0.0005194349520379281 0.001343918194943241
4.464464464464465 -0.0008248993138174968 0.0005198478786920253 0.001344747192509522
4.474474474474475 -0.0008251428193511243 0.0005204806723165941 0.001345623491667718
4.484484484484485 -0.0008252131630891485 0.0005213435338619209 0.001346556696951069
4.494494494494495 -0.0008251132950146695 0.0005224205662240911 0.001347533861238761
4.504504504504505 -0.0008248485626567623 0.0005236952599656248 0.001348543822622387
4.514514514514515 -0.0008244258420560327 0.0005251503506472225 0.001349576192703255
4.524524524524525 -0.000823858450951045 0.0005267556098734233 0.001350614060824468
4.534534534534535 -0.0008231567043209963 0.0005285040723405441 0.00135166077666154
4.544544544544545 -0.0008223364142305348 0.0005303597184405889 0.001352696132671124
4.554554554554555 -0.0008214137493972439 0.0005322882957209561 0.0013537020451182
4.564564564564565 -0.0008204062366510491 0.0005342737006366681 0.001354679937287717
4.574574574574575 -0.0008193329994172142 0.0005362834382430241 0.001355616437660238
4.584584584584585 -0.0008182116334303721 0.0005382904809128897 0.001356502114343262
4.594594594594595 -0.0008170630081127629 0.0005402643566227929 0.001357327364735556
4.604604604604605 -0.0008159057325510997 0.0005421738263671175 0.001358079558918217
4.614614614614615 -0.0008147583846469762 0.0005440153534194141 0.00135877373806639
4.624624624624625 -0.0008136387377227525 0.0005457309079401288 0.001359369645662881
4.634634634634635 -0.000812562994511459 0.0005473192045377874 0.001359882199049246
4.644644644644645 -0.0008115481747896455 0.0005487575070072131 0.001360305681796859
4.654654654654655 -0.0008106054175961237 0.0005500284763601659 0.00136063389395629
4.664664664664665 -0.0008097484939175743 0.0005511205673936347 0.001360869061311209
4.674674674674675 -0.0008089870430600795 0.0005520132011933515 0.001361000244253431
4.684684684684685 -0.0008083286587452433 0.0005527159956322837 0.001361044654377527
4.694694694694695 -0.0008077792397872844 0.0005532156551910561 0.00136099489497834
4.704704704704705 -0.0008073417798216309 0.0005535008297759274 0.001360842609597558
4.714714714714715 -0.000807018524242498 0.0005535895751034216 0.00136060809934592
4.724724724724725 -0.0008068087184728463 0.0005534813073242882 0.001360290025797135
4.734734734734735 -0.0008067086902749029 0.0005531866503817031 0.001359895340656606
4.744744744744745 -0.000806715509230763 0.0005527130569204625 0.001359428566151225
4.754754754754755 -0.000806822417080614 0.0005520713137663717 0.001358893730846986
4.764764764764765 -0.0008070219884307138 0.0005513018320259964 0.00135832382045671
4.774774774774775 -0.0008073055151701959 0.0005503826515591385 0.001357688166729334
4.784784784784785 -0.0008076622178978666 0.0005493583730797943 0.001357020590977661
4.794794794794795 -0.0008080832714875801 0.000548244201786942 0.001356327473274522
4.804804804804805 -0.0008085564448926221 0.0005470605445050125 0.001355616989397635
4.814814814814815 -0.0008090706299417275 0.0005458309462881891 0.001354901576229917
4.824824824824825 -0.0008096142473097544 0.0005445677773616912 0.001354182024671446
4.834834834834835 -0.0008101766281281091 0.0005433073141729553 0.001353483942301064
4.844844844844845 -0.000810746905553222 0.0005420554645551886 0.001352802370108411
4.854854854854855 -0.0008113135983299994 0.0005408353872672737 0.001352148985597273
4.864864864864865 -0.0008118698755395187 0.0005396643992233731 0.001351534274762892
4.874874874874875 -0.0008124059422536314 0.0005385567622536408 0.001350962704507272
4.884884884884885 -0.0008129146711815909 0.0005375374981295891 0.00135045216931118
4.894894894894895 -0.0008133900367849221 0.0005365988962053973 0.001349988932990319
4.904904904904905 -0.0008138268958872382 0.0005357634390200862 0.001349590334907324
4.914914914914915 -0.0008142228070191137 0.0005350353820724341 0.001349258189091548
4.924924924924925 -0.0008145735686013785 0.0005344220156561857 0.001348995584257564
4.934934934934935 -0.0008148792996052847 0.0005339190600355745 0.001348798359640859
4.944944944944945 -0.0008151406142600276 0.0005335358447531085 0.001348676459013136
4.954954954954955 -0.000815357844128204 0.0005332657283954679 0.001348623572523672
4.964964964964965 -0.0008155333852055209 0.000533104276466443 0.001348637661671964
4.974974974974975 -0.000815670152129546 0.0005330456394712856 0.001348715791600832
4.984984984984985 -0.0008157720621241931 0.000533082025896968 0.001348854088021161
4.994994994994995 -0.0008158436705238471 0.0005332164716937821 0.001349060142217629
5.005005005005005 -0.0008158893914255246 0.0005334160051167175 0.001349305396542242
5.015015015015015 -0.000815914471306228 0.0005336897014193258 0.001349604172725554
5.025025025025025 -0.0008159239270181841 0.0005340196099067719 0.001349943536924956
5.035035035035035 -0.000815923255610146 0.0005343916467963421 0.001350314902406488
5.045045045045045 -0.0008159162015996405 0.0005347958832972542 0.001350712084896895
5.055055055055055 -0.0008159081266280147 0.0005352170740178124 0.001351125200645827
5.065065065065065 -0.0008159032868529383 0.0005356502941186803 0.001351553580971619
5.075075075075075 -0.0008159042318750961 0.0005360835754715178 0.001351987807346614
5.085085085085085 -0.0008159142057829684 0.0005364950299003193 0.001352409235683288
5.095095095095095 -0.0008159350416075202 0.0005368939002454972 0.001352828941853017
5.105105105105105 -0.0008159681460908909 0.0005372597611767406 0.001353227907267631
5.115115115115115 -0.0008160141992897435 0.0005375896582712055 0.001353603857560949
5.125125125125125 -0.0008160712590594157 0.0005378770763401508 0.001353948335399566
5.135135135135135 -0.0008161407169242894 0.0005381157678452432 0.001354256484769533
5.145145145145145 -0.00081621902288237 0.0005383181030411384 0.001354537125923508
5.155155155155155 -0.0008163040476588577 0.0005384570499340864 0.001354761097592944
5.165165165165165 -0.0008163927423216377 0.0005385545728410299 0.001354947315162668
5.175175175175175 -0.0008164813952196231 0.0005386047847021607 0.001355086179921784
5.185185185185185 -0.0008165666456561357 0.0005386088164694011 0.001355175462125537
5.195195195195195 -0.0008166432929243741 0.0005385726744433976 0.001355215967367772
5.205205205205205 -0.0008167078752437714 0.0005384971656944145 0.001355205040938186
5.215215215215215 -0.000816755917860945 0.0005383942008189901 0.001355150118679935
5.225225225225225 -0.0008167832509163343 0.0005382702194501776 0.001355053470366512
5.235235235235235 -0.0008167860075647035 0.000538117712205874 0.001354903719770578
5.245245245245245 -0.0008167599106779231 0.0005379630741205663 0.001354722984798489
5.255255255255255 -0.000816703620521234 0.0005378000587670149 0.001354503679288249
5.265265265265265 -0.0008166128629728269 0.0005376392835334189 0.001354252146506246
5.275275275275275 -0.000816486732126199 0.0005374860267094296 0.001353972758835629
5.285285285285285 -0.0008163242653881492 0.0005373427609954187 0.001353667026383568
5.295295295295295 -0.0008161249617467791 0.0005372315173415897 0.001353356479088369
5.305305305305305 -0.0008158895610115889 0.0005371320968363385 0.001353021657847927
5.315315315315315 -0.0008156190239493127 0.0005370623963150659 0.001352681420264379
5.325325325325325 -0.0008153155588166532 0.0005370230670120242 0.001352338625828677
5.335335335335335 -0.0008149830107890038 0.0005370174814012924 0.001352000492190296
5.345345345345345 -0.0008146235651196741 0.0005370447540073496 0.001351668319127024
5.355355355355355 -0.0008142427462527885 0.0005371035040718499 0.001351346250324638
5.365365365365365 -0.0008138451356319437 0.0005371959602395639 0.001351041095871508
5.375375375375375 -0.0008134362423638372 0.0005373176812792859 0.001350753923643123
5.385385385385385 -0.0008130221292579867 0.0005374664758434665 0.001350488605101453
5.395395395395395 -0.0008126078854558878 0.0005376342960290207 0.001350242181484908
5.405405405405405 -0.0008122013254915428 0.0005378310846957577 0.001350032410187301
5.415415415415415 -0.0008118079660943502 0.0005380345781547322 0.001349842544249082
5.425425425425425 -0.0008114341353939896 0.0005382462124864521 0.001349680347880442
5.435435435435435 -0.0008110857351275673 0.0005384648232095151 0.001349550558337082
5.445445445445445 -0.0008107685898597265 0.0005386790126181758 0.001349447602477902
5.455455455455455 -0.0008104884409245393 0.0005388855457030173 0.001349373986627557
5.465465465465465 -0.000810248346897365 0.0005390752836029874 0.001349323630500352
5.475475475475475 -0.0008100542460754098 0.0005392442397434884 0.001349298485818898
5.485485485485485 -0.000809908765937427 0.0005393993465938906 0.001349308112531318
5.495495495495495 -0.0008098142851967771 0.0005395090321065137 0.001349323317303291
5.505505505505505 -0.0008097726087052891 0.0005395943012861041 0.001349366909991393
5.515515515515515 -0.0008097841879928197 0.0005396405901568462 0.001349424778149666
5.525525525525525 -0.0008098499667893548 0.0005396471826239488 0.001349497149413304
5.535535535535535 -0.0008099678845165767 0.0005396127554967876 0.001349580640013364
5.545545545545545 -0.0008101363723147285 0.0005395309419343047 0.001349667314249033
5.555555555555555 -0.0008103537060373507 0.0005394174868303785 0.001349771192867729
5.565565565565565 -0.0008106158441611943 0.0005392549995042514 0.001349870843665446
5.575575575575575 -0.0008109188234337438 0.0005390522755249886 0.001349971098958732
5.585585585585585 -0.0008112579151452952 0.000538812185668707 0.001350070100814002
5.595595595595595 -0.0008116276677902386 0.0005385390626154295 0.001350166730405668
5.605605605605605 -0.0008120231783064241 0.0005382386292586022 0.001350261807565026
5.615615615615615 -0.0008124378444894307 0.0005379023596871224 0.001350340204176553
5.625625625625625 -0.0008128657285756077 0.0005375615708669858 0.001350427299442594
5.635635635635635 -0.0008133004267425314 0.0005371972680073773 0.001350497694749909
5.645645645645645 -0.0008137361466786781 0.0005368215285993794 0.001350557675278057
5.655655655655655 -0.0008141660534359174 0.000536443467464909 0.001350609520900826
5.665665665665665 -0.0008145842029021635 0.0005360674873996826 0.001350651690301846
5.675675675675675 -0.0008149861520655726 0.0005357054442940018 0.001350691596359574
5.685685685685685 -0.0008153655780067707 0.0005353493003889855 0.001350714878395756
5.695695695695695 -0.0008157181501920749 0.0005350186062065658 0.001350736756398641
5.705705705705705 -0.0008160396560269677 0.0005347181110526649 0.001350757767079633
5.715715715715715 -0.0008163265724360283 0.0005344386111248867 0.001350765183560915
5.725725725725725 -0.0008165765511599847 0.0005341937510966485 0.001350770302256633
5.735735735735735 -0.0008167858338392789 0.0005339856548311614 0.00135077148867044
5.745745745745745 -0.0008169547709248708 0.0005338177661830044 0.001350772537107875
5.755755755755755 -0.0008170818215603296 0.0005336952114909205 0.00135077703305125
5.765765765765765 -0.0008171667040776233 0.0005336092064410171 0.00135077591051864
5.775775775775776 -0.0008172100863797415 0.0005335691144558738 0.001350779200835615
5.785785785785786 -0.000817212975922809 0.0005335711619249002 0.001350784137847709
5.795795795795796 -0.0008171775492035759 0.0005336158702206311 0.001350793419424207
5.805805805805806 -0.0008171055080909281 0.0005336947461936563 0.001350800254284584
5.815815815815816 -0.0008169998760649919 0.0005338172125665631 0.001350817088631555
5.825825825825826 -0.0008168637605014792 0.000533975213904297 0.001350838974405776
5.835835835835836 -0.0008167005638620773 0.000534154332134986 0.001350854895997063
5.845845845845846 -0.0008165140768340092 0.0005343648322268225 0.001350878909060832
5.855855855855856 -0.0008163072709733957 0.0005345960612674343 0.00135090333224083
5.865865865865866 -0.0008160854215510326 0.0005348450036559973 0.00135093042520703
5.875875875875876 -0.0008158513943591745 0.0005351049354241091 0.001350956329783284
5.885885885885886 -0.0008156091895452073 0.0005353666697823782 0.001350975859327586
5.895895895895896 -0.0008153627850074384 0.00053564610775812 0.001351008892765558
5.905905905905906 -0.0008151155097568729 0.0005359063399624051 0.001351021849719278
5.915915915915916 -0.0008148708536578676 0.0005361635972689423 0.00135103445092681
5.925925925925926 -0.0008146316304050794 0.0005364090262074336 0.001351040656612513
5.935935935935936 -0.0008143999867055189 0.0005366379556834421 0.001351037942388961
5.945945945945946 -0.0008141797279106852 0.0005368484242296136 0.001351028152140299
5.955955955955956 -0.0008139712829893222 0.0005370299410976755 0.001351001224086998
5.965965965965966 -0.0008137770566134829 0.0005371936705925733 0.001350970727206056
5.975975975975976 -0.0008135981132465662 0.0005373253245851682 0.001350923437831734
5.985985985985986 -0.0008134353010779628 0.0005374261622251319 0.001350861463303095
5.995995995995996 -0.0008132894620245376 0.0005374955204733084 0.001350784982497846
6.006006006006006 -0.0008131598417721424 0.0005375331388256387 0.001350692980597781
6.016016016016016 -0.0008130474486095123 0.0005375467145932143 0.001350594163202727
6.026026026026026 -0.0008129514951317265 0.0005375164053541019 0.001350467900485828
6.036036036036036 -0.0008128713696163624 0.0005374697139602343 0.001350341083576597
6.046046046046046 -0.000812806240707213 0.0005373916239670507 0.001350197864674264
6.056056056056056 -0.0008127550082616848 0.0005372852843445694 0.001350040292606254
6.066066066066066 -0.0008127175410188557 0.0005371559256991086 0.001349873466717964
6.076076076076076 -0.0008126911393339662 0.0005370043898477511 0.001349695529181717
6.086086086086086 -0.000812676011202303 0.0005368400004044315 0.001349516011606734
6.096096096096096 -0.0008126707494820074 0.00053665757063004 0.001349328320112047
6.106106106106106 -0.0008126740864277116 0.0005364611931620257 0.001349135279589737
6.116116116116116 -0.0008126850956352671 0.0005362662071113473 0.001348951302746614
6.126126126126126 -0.0008127024609585879 0.0005360596080353206 0.001348762068993909
6.136136136136136 -0.0008127260295584114 0.0005358519262453933 0.001348577955803805
6.146146146146146 -0.0008127546795044988 0.0005356450235631163 0.001348399703067615
6.156156156156156 -0.0008127873911069872 0.0005354414281938604 0.001348228819300848
6.166166166166166 -0.0008128246202802566 0.0005352531477159123 0.001348077767996169
6.176176176176176 -0.0008128655559064483 0.0005350646939602218 0.00134793024986667
6.186186186186186 -0.0008129100545986147 0.0005348906735657241 0.001347800728164339
6.196196196196196 -0.0008129580212846766 0.0005347297167193777 0.001347687738004054
6.206206206206206 -0.0008130089301284942 0.0005345854770886383 0.001347594407217133
6.216216216216216 -0.0008130638476627214 0.0005344521503725967 0.001347515998035318
6.226226226226226 -0.0008131221633214704 0.0005343365170032729 0.001347458680324743
6.236236236236236 -0.0008131842024342983 0.000534247890208072 0.00134743209264237
6.246246246246246 -0.0008132499794304879 0.0005341615642823483 0.001347411543712836
6.256256256256257 -0.0008133200109703741 0.0005340958612571238 0.001347415872227498
6.266266266266267 -0.0008133941141002699 0.0005340460733178659 0.001347440187418136
6.276276276276277 -0.0008134716766290554 0.0005340116793499665 0.001347483355979022
6.286286286286287 -0.0008135541822388874 0.0005339925399847198 0.001347546722223607
6.296296296296297 -0.0008136404548729883 0.0005339774873551052 0.001347617942228093
6.306306306306307 -0.0008137304402411963 0.0005339892549881681 0.001347719695229364
6.316316316316317 -0.0008138237989321101 0.0005340006030748316 0.001347824402006942
6.326326326326327 -0.0008139199327419065 0.000534017533653224 0.00134793746639513
6.336336336336337 -0.0008140189342841879 0.0005340427368883526 0.001348061671172541
6.346346346346347 -0.000814118765677543 0.0005340723463218454 0.001348191111999388
6.356356356356357 -0.0008142196922073671 0.0005341070708959187 0.001348326763103286
6.366366366366367 -0.0008143208489951614 0.0005341385503271536 0.001348459399322315
6.376376376376377 -0.0008144207486901049 0.0005341739874767672 0.001348594736166872
6.386386386386387 -0.0008145184569897084 0.0005342070595335444 0.001348725516523253
6.396396396396397 -0.0008146127297224059 0.0005342364855375542 0.00134884921525996
6.406406406406407 -0.0008147026238823547 0.0005342612583988811 0.001348963882281236
6.416416416416417 -0.0008147868880054379 0.0005342789004404362 0.001349065788445874
6.426426426426427 -0.0008148643044703784 0.0005343010674626705 0.001349165371933049
6.436436436436437 -0.0008149338901233664 0.0005343046185066671 0.001349238508630033
6.446446446446447 -0.0008149945765253326 0.0005343091885771749 0.001349303765102507
6.456456456456457 -0.0008150456798559922 0.0005343082269251946 0.001349353906781187
6.466466466466467 -0.0008150856184958679 0.000534298588079261 0.001349384206575129
6.476476476476477 -0.0008151145758436558 0.0005342834461734567 0.001349398022017112
6.486486486486487 -0.0008151318099007057 0.0005342601541523514 0.001349391964053057
6.496496496496497 -0.000815136608656977 0.0005342340783764305 0.001349370687033408
6.506506506506507 -0.0008151291202425563 0.0005342074070327461 0.001349336527275302
6.516516516516517 -0.0008151092126325861 0.000534166110599647 0.001349275323232233
6.526526526526527 -0.0008150772443761968 0.0005341325755317257 0.001349209819907922
6.536536536536537 -0.0008150336451616413 0.0005340920476586282 0.00134912569282027
6.546546546546547 -0.0008149780893364936 0.0005340500992465562 0.00134902818858305
6.556556556556557 -0.0008149129827380763 0.0005340068141293669 0.001348919796867443
6.566566566566567 -0.0008148379390655607 0.0005339603579781818 0.001348798297043742
6.576576576576577 -0.0008147544533263686 0.0005339255513243453 0.001348680004650714
6.586586586586587 -0.0008146636912961893 0.0005338820331154169 0.001348545724411606
6.596596596596597 -0.0008145668773428564 0.0005338422424360956 0.001348409119778952
6.606606606606607 -0.0008144657648250933 0.0005338051246341672 0.001348270889459261
6.616616616616617 -0.0008143610254893832 0.0005337730835487851 0.001348134109038168
6.626626626626627 -0.0008142548581045244 0.000533742692244822 0.001347997550349346
6.636636636636637 -0.0008141485547411443 0.0005337111024465552 0.0013478596571877
6.646646646646647 -0.0008140435591477489 0.0005336983157290301 0.001347741874876779
6.656656656656657 -0.0008139412859228955 0.0005336760267650453 0.001347617312687941
6.666666666666667 -0.000813842681955855 0.0005336579945700677 0.001347500676525923
6.676676676676677 -0.000813750087577802 0.0005336442203746961 0.001347394307952498
6.686686686686687 -0.0008136632815688343 0.0005336334425599253 0.00134729672412876
6.696696696696697 -0.000813584098453805 0.0005336291181455093 0.001347213216599314
6.706706706706707 -0.0008135133648420529 0.0005336170573322415 0.001347130422174294
6.716716716716717 -0.0008134516319286225 0.0005336185290816427 0.001347070161010265
6.726726726726727 -0.0008133995508048993 0.0005336197415740074 0.001347019292378907
6.736736736736737 -0.000813357172647649 0.0005336135024430204 0.001346970675090669
6.746746746746747 -0.0008133249400591662 0.0005336095546471364 0.001346934494706303
6.756756756756757 -0.0008133031426091094 0.0005336048563791594 0.001346907998988269
6.766766766766767 -0.0008132907800051767 0.0005336006969962706 0.001346891477001447
6.776776776776777 -0.0008132883810034056 0.0005335936638685879 0.001346882044871993
6.786786786786787 -0.0008132951682541037 0.000533583113237267 0.001346878281491371
6.796796796796797 -0.0008133106118117473 0.0005335712011154512 0.001346881812927199
6.806806806806807 -0.0008133340981094947 0.0005335551824820445 0.001346889280591539
6.816816816816817 -0.0008133641724695859 0.0005335354229279643 0.00134689959539755
6.826826826826827 -0.0008134010211461496 0.000533507214917928 0.001346908236064078
6.836836836836837 -0.0008134430759658253 0.0005334844087509592 0.001346927484716784
6.846846846846847 -0.0008134894765417771 0.0005334500328325513 0.001346939509374328
6.856856856856857 -0.0008135391363331022 0.00053341026440973 0.001346949400742832
6.866866866866867 -0.000813591284334544 0.0005333700600991301 0.001346961344433674
6.876876876876877 -0.0008136450976912839 0.000533323743210347 0.001346968840901631
6.886886886886887 -0.0008136986798868567 0.00053327421895815 0.001346972898845007
6.896896896896897 -0.0008137525898873972 0.0005332184780564102 0.001346971067943807
6.906906906906907 -0.0008138053765558329 0.0005331581372069365 0.001346963513762769
6.916916916916917 -0.000813856321325059 0.0005331060679760859 0.001346962389301145
6.926926926926927 -0.000813904881760689 0.0005330354326030166 0.001346940314363706
6.936936936936937 -0.0008139503347162707 0.0005329720894324745 0.001346922424148745
6.946946946946947 -0.0008139929880476766 0.0005329052063537554 0.001346898194401432
6.956956956956957 -0.0008140315682577011 0.000532837236900942 0.001346868805158643
6.966966966966967 -0.0008140663181340838 0.0005327692744818598 0.001346835592615944
6.976976976976977 -0.0008140976530418018 0.0005326964598800945 0.001346794112921896
6.986986986986987 -0.0008141250497897714 0.0005326349299867206 0.001346759979776492
6.996996996996997 -0.000814148706373577 0.0005325674229033988 0.001346716129276976
7.007007007007007 -0.0008141687333748865 0.0005325012672523582 0.001346670000627245
7.017017017017017 -0.000814185332773078 0.0005324373901107013 0.001346622722883779
7.027027027027027 -0.0008141991076902879 0.0005323773416153594 0.001346576449305647
7.037037037037037 -0.0008142100509530691 0.0005323232584388193 0.001346533309391888
7.047047047047047 -0.000814218675415505 0.0005322624312806344 0.001346481106696139
7.057057057057057 -0.0008142252776844432 0.0005322211033952449 0.001346446381079688
7.067067067067067 -0.0008142305383723415 0.0005321755257529106 0.001346406064125252
7.077077077077077 -0.0008142342273501214 0.0005321318580671641 0.001346366085417286
7.087087087087087 -0.0008142369637985504 0.000532093350901658 0.001346330314700208
7.097097097097097 -0.0008142395365027442 0.0005320584779860992 0.001346298014488843
7.107107107107107 -0.0008142415300046849 0.0005320331506861887 0.001346274680690874
7.117117117117117 -0.0008142434523381692 0.0005320035049717164 0.001346246957309886
7.127127127127127 -0.0008142453820484978 0.0005319832669583189 0.001346228649006817
7.137137137137137 -0.0008142474851945453 0.000531972110365206 0.001346219595559751
7.147147147147147 -0.0008142500620819055 0.0005319561335943835 0.001346206195676289
7.157157157157157 -0.0008142520386247576 0.0005319444256283935 0.001346196464253151
7.167167167167167 -0.0008142548265782819 0.0005319354770667952 0.001346190303645077
7.177177177177177 -0.0008142574708243254 0.0005319297383809458 0.001346187209205271
7.187187187187187 -0.0008142598747883081 0.0005319300330527093 0.001346189907841017
7.197197197197197 -0.0008142618883352319 0.0005319259266022536 0.001346187814937486
7.207207207207207 -0.0008142631663977874 0.0005319260362527767 0.001346189202650564
7.217217217217217 -0.0008142637924868981 0.0005319265409865527 0.001346190333473451
7.227227227227227 -0.0008142629541434015 0.0005319286755766568 0.001346191629720058
7.237237237237237 -0.0008142607580742733 0.0005319253628880997 0.001346186120962373
7.247247247247247 -0.0008142568803798846 0.0005319280106861127 0.001346184891065997
7.257257257257257 -0.0008142510698172967 0.000531931623353109 0.001346182693170406
7.267267267267267 -0.0008142431560917845 0.0005319246940748024 0.001346167850166587
7.277277277277277 -0.0008142324147062795 0.0005319214254068932 0.001346153840113173
7.287287287287287 -0.0008142197643219726 0.000531915356681326 0.001346135121003299
7.297297297297297 -0.0008142041342464948 0.000531907930040459 0.001346112064286954
7.307307307307307 -0.0008141858501113431 0.0005318971708224494 0.001346083020933793
7.317317317317317 -0.0008141650703461256 0.0005318786305365652 0.001346043700882691
7.327327327327327 -0.0008141417477994265 0.0005318731701873304 0.001346014917986757
7.337337337337337 -0.000814116182715049 0.0005318487731505463 0.001345964955865595
7.347347347347347 -0.0008140883924463056 0.0005318261015437508 0.001345914493990056
7.357357357357357 -0.000814058498730882 0.0005318009481582943 0.001345859446889176
7.367367367367367 -0.0008140276434543832 0.0005317727367498992 0.001345800380204282
7.377377377377377 -0.000813995166688146 0.0005317433044385806 0.001345738471126727
7.387387387387387 -0.0008139621756946577 0.0005317054974675337 0.001345667673162191
7.397397397397397 -0.0008139289530335143 0.0005316732895655259 0.00134560224259904
7.407407407407407 -0.0008138960039938761 0.0005316348987462823 0.001345530902740158
7.417417417417417 -0.0008138640153772764 0.0005315933485500303 0.001345457363927307
7.427427427427427 -0.0008138328142719966 0.0005315492432460297 0.001345382057518026
7.437437437437437 -0.000813803816661423 0.000531503030020863 0.001345306846682286
7.447447447447447 -0.0008137770897506534 0.0005314626951667366 0.00134523978491739
7.457457457457457 -0.0008137531194602893 0.0005314079488390891 0.001345161068299378
7.467467467467467 -0.0008137322743376921 0.0005313653645338014 0.001345097638871493
7.477477477477477 -0.000813714933232916 0.000531318813721982 0.001345033746954898
7.487487487487487 -0.0008137019018803009 0.0005312695969233333 0.001344971498803634
7.497497497497497 -0.0008136923304753346 0.0005312208308890379 0.001344913161364372
7.507507507507508 -0.0008136875354801633 0.0005311709034695623 0.001344858438949726
7.517517517517518 -0.0008136873230644112 0.0005311264319117913 0.001344813754976202
7.527527527527528 -0.0008136916102023791 0.0005310795190224837 0.001344771129224863
7.537537537537538 -0.0008137004425013139 0.000531030901121382 0.001344731343622696
7.547547547547548 -0.0008137134474363573 0.000530993060974701 0.001344706508411058
7.557557557557558 -0.0008137310414204285 0.0005309498771786021 0.001344680918599031
7.567567567567568 -0.0008137524059892635 0.0005309087558344528 0.001344661161823716
7.577577577577578 -0.0008137771504188045 0.0005308686008041073 0.001344645751222912
7.587587587587588 -0.0008138055070670792 0.0005308291062242668 0.001344634613291346
7.597597597597598 -0.0008138366377889892 0.0005307997775897359 0.001344636415378725
7.607607607607608 -0.0008138701007709831 0.0005307626503393151 0.001344632751110298
7.617617617617618 -0.000813905352636778 0.0005307302552166838 0.001344635607853462
7.627627627627628 -0.0008139415794942454 0.0005306994464198212 0.001344641025914067
7.637637637637638 -0.0008139788097853489 0.0005306723942073411 0.00134465120399269
7.647647647647648 -0.0008140159801946433 0.0005306421616680739 0.001344658141862717
7.657657657657658 -0.0008140526608027636 0.0005306145429520934 0.001344667203754857
7.667667667667668 -0.0008140881918266684 0.0005305986200678358 0.001344686811894504
7.677677677677678 -0.0008141223384528348 0.0005305693307246181 0.001344691669177453
7.687687687687688 -0.0008141542361132931 0.000530545098762979 0.001344699334876272
7.697697697697698 -0.0008141831936909353 0.00053052171321586 0.001344704906906795
7.707707707707708 -0.0008142097450870118 0.0005304992944448485 0.00134470903953186
7.717717717717718 -0.0008142327471269794 0.0005304786652496267 0.001344711412376606
7.727727727727728 -0.0008142521084524433 0.0005304496620302441 0.001344701770482687
7.737737737737738 -0.0008142675791413057 0.0005304362792243012 0.001344703858365607
7.747747747747748 -0.0008142789640545127 0.0005304129227138321 0.001344691886768345
7.757757757757758 -0.0008142866014453939 0.0005303867390038033 0.001344673340449197
7.767767767767768 -0.000814289447094085 0.0005303621472861125 0.001344651594380197
7.777777777777778 -0.0008142886172612632 0.0005303368286527005 0.001344625445913964
7.787787787787788 -0.0008142839801526768 0.0005303130507534931 0.00134459703090617
7.797797797797798 -0.0008142754978745048 0.0005302840025979251 0.00134455950047243
7.807807807807808 -0.0008142635177424929 0.0005302581834467929 0.001344521701189286
7.817817817817818 -0.0008142482413837767 0.0005302307575304269 0.001344478998914204
7.827827827827828 -0.0008142302626436134 0.0005302016056013352 0.001344431868244949
7.837837837837838 -0.0008142097170169647 0.0005301708032742557 0.00134438052029122
7.847847847847848 -0.000814187114455986 0.0005301367339815722 0.001344323848437558
7.857857857857858 -0.0008141629361496914 0.0005301118882279012 0.001344274824377593
7.867867867867868 -0.0008141376190867406 0.0005300737395840744 0.001344211358670815
7.877877877877878 -0.0008141117540636819 0.0005300421234716675 0.001344153877535349
7.887887887887888 -0.0008140852163276424 0.0005300109631997561 0.001344096179527399
7.897897897897898 -0.0008140592824150868 0.0005299771148157429 0.00134403639723083
7.907907907907908 -0.0008140338885416383 0.0005299436757917482 0.001343977564333387
7.917917917917918 -0.0008140093790533205 0.0005299077573131757 0.001343917136366496
7.927927927927928 -0.0008139863317502389 0.000529874313976273 0.001343860645726512
7.937937937937938 -0.0008139649487984243 0.0005298453122552838 0.001343810261053708
7.947947947947948 -0.0008139456486695971 0.0005298058348794407 0.001343751483549038
7.957957957957958 -0.0008139285989222497 0.0005297777906983106 0.00134370638962056
7.967967967967968 -0.0008139134818420032 0.0005297457855967191 0.001343659267438722
7.977977977977978 -0.0008139015551940749 0.0005297146044594895 0.001343616159653564
7.987987987987988 -0.0008138918565157053 0.0005296836126436814 0.001343575469159387
7.997997997997998 -0.0008138848750701812 0.0005296501775227027 0.001343535052592884
8.008008008008009 -0.0008138805179560222 0.000529628465774781 0.001343508983730803
8.018018018018019 -0.0008138786841074708 0.0005295974565373905 0.001343476140644861
8.028028028028029 -0.0008138795083813652 0.0005295688823662059 0.001343448390747571
8.038038038038039 -0.0008138822082377319 0.0005295411788364839 0.001343423387074216
8.048048048048049 -0.0008138872650232483 0.0005295162553191992 0.001343403520342447
8.058058058058059 -0.0008138942421157028 0.0005294903873713044 0.001343384629487007
8.068068068068069 -0.0008139028720664039 0.0005294602117508498 0.001343363083817254
8.078078078078079 -0.0008139128721711404 0.0005294456930034172 0.001343358565174558
8.088088088088089 -0.0008139237706688797 0.0005294184860372216 0.001343342256706101
8.098098098098099 -0.0008139360036542548 0.00052939213841858 0.001343328142072835
8.108108108108109 -0.000813948202513369 0.0005293668423136636 0.001343315044827033
8.118118118118119 -0.000813960896107805 0.0005293414895267555 0.001343302385634561
8.128128128128129 -0.000813973696385029 0.0005293198517780998 0.001343293548163129
8.138138138138139 -0.0008139862378019774 0.0005292880242898624 0.00134327426209184
8.148148148148149 -0.0008139983601595587 0.0005292675615880581 0.001343265921747617
8.158158158158159 -0.0008140095998939783 0.0005292454190986072 0.001343255018992586
8.168168168168169 -0.0008140201433054499 0.000529214652874122 0.001343234796179572
8.178178178178179 -0.0008140297521443737 0.0005291855914667711 0.001343215343611145
8.188188188188189 -0.0008140378522611498 0.0005291557544022736 0.001343193606663423
8.198198198198199 -0.0008140449981900808 0.0005291269669080315 0.001343171965098112
8.208208208208209 -0.0008140508343829965 0.0005290964753608624 0.001343147309743859
8.218218218218219 -0.0008140553845488873 0.0005290639575761097 0.001343119342124997
8.228228228228229 -0.000814058682184253 0.0005290322252150272 0.00134309090739928
8.238238238238239 -0.0008140603404410631 0.0005289989607684706 0.001343059301209534
8.248248248248249 -0.0008140611837798573 0.0005289649663834982 0.001343026150163355
8.258258258258259 -0.0008140607896360221 0.0005289258331324241 0.001342986622768446
8.268268268268269 -0.0008140593780356733 0.000528895701811027 0.0013429550798467
8.278278278278279 -0.0008140569837853336 0.000528858045875687 0.001342915029661021
8.288288288288289 -0.0008140539792492007 0.0005288188376631653 0.001342872816912366
8.298298298298299 -0.0008140504338556209 0.0005287833600704011 0.001342833793926022
8.308308308308309 -0.0008140459101747448 0.0005287459123770708 0.001342791822551816
8.318318318318319 -0.0008140416781833152 0.0005287093230662786 0.001342751001249594
8.328328328328329 -0.0008140372263768666 0.0005286704601983306 0.001342707686575197
8.338338338338339 -0.0008140327802156873 0.0005286306291224048 0.001342663409338092
8.348348348348349 -0.0008140285100742017 0.0005286026560906124 0.001342631166164814
8.358358358358359 -0.0008140244252451169 0.0005285591684233647 0.001342583593668482
8.368368368368369 -0.0008140211620834407 0.0005285256382607795 0.00134254680034422
8.378378378378379 -0.0008140179476006705 0.0005284909287621127 0.001342508876362783
8.388388388388389 -0.0008140154545940312 0.0005284569646147753 0.001342472419208806
8.398398398398399 -0.0008140139541819966 0.0005284243708818274 0.001342438325063824
8.408408408408409 -0.0008140131014667002 0.0005283877145985352 0.001342400816065235
8.418418418418419 -0.0008140130171709358 0.0005283625930150239 0.00134237561018596
8.428428428428429 -0.0008140136335068123 0.0005283313267160188 0.001342344960222831
8.438438438438439 -0.0008140150137761937 0.0005283005962644321 0.001342315610040626
8.448448448448449 -0.0008140171770070885 0.0005282708419847696 0.001342288018991858
8.458458458458459 -0.0008140199201699017 0.0005282431010658201 0.001342263021235722
8.468468468468469 -0.0008140232663039933 0.0005282191762338152 0.001342242442537808
8.478478478478479 -0.0008140270816710685 0.0005281857342216219 0.00134221281589269
8.488488488488489 -0.0008140314662611731 0.0005281687033531885 0.001342200169614362
8.498498498498499 -0.0008140357846777831 0.0005281441413314421 0.001342179926009225
8.508508508508509 -0.000814040378151892 0.0005281177953021924 0.001342158173454084
8.518518518518519 -0.0008140451806744413 0.0005280927040071698 0.001342137884681611
8.528528528528529 -0.0008140496881987834 0.0005280671814383566 0.00134211686963714
8.538538538538539 -0.000814054010514187 0.0005280470731457423 0.001342101083659929
8.548548548548549 -0.0008140579367316918 0.0005280185340035791 0.001342076470735271
8.558558558558559 -0.0008140614423058855 0.0005279950910307566 0.001342056533336642
8.568568568568569 -0.0008140645164462037 0.0005279767838770491 0.001342041300323253
8.578578578578579 -0.0008140663317306378 0.0005279497821399771 0.001342016113870615
8.588588588588589 -0.000814068014603527 0.0005279233220431695 0.001341991336646696
8.598598598598599 -0.0008140686540423852 0.0005278961768684326 0.001341964830910818
8.608608608608609 -0.0008140684157669676 0.0005278690840544989 0.001341937499821466
8.618618618618619 -0.0008140672797412748 0.0005278453598666208 0.001341912639607896
8.628628628628629 -0.00081406516735849 0.0005278147557437928 0.001341879923102283
8.638638638638639 -0.0008140623611686691 0.0005277864217255578 0.001341848782894227
8.648648648648649 -0.0008140583770101148 0.0005277569722075535 0.001341815349217668
8.658658658658659 -0.0008140536956116303 0.0005277281208954034 0.001341781816507034
8.668668668668669 -0.0008140482821053009 0.0005276932284436677 0.001341741510548969
8.678678678678679 -0.0008140422103401334 0.0005276640805397903 0.001341706290879924
8.688688688688689 -0.0008140355871472538 0.000527636449640176 0.00134167203678743
8.698698698698699 -0.0008140281728134533 0.0005275989125681883 0.001341627085381642
8.708708708708709 -0.0008140209104705357 0.0005275662651045847 0.00134158717557512
8.718718718718719 -0.000814013009968347 0.0005275324685424859 0.001341545478510833
8.728728728728729 -0.0008140050836021148 0.0005274993073919178 0.001341504390994033
8.738738738738739 -0.0008139973009769863 0.0005274651908219554 0.001341462491798942
8.748748748748749 -0.0008139896930974126 0.0005274258276424053 0.001341415520739818
8.758758758758759 -0.0008139824969396509 0.0005274024542758463 0.001341384951215497
8.768768768768769 -0.0008139756430793842 0.0005273632705934941 0.001341338913672878
8.778778778778779 -0.0008139693263809018 0.0005273288669297707 0.001341298193310672
8.788788788788789 -0.0008139640446767492 0.0005272953053617009 0.00134125935003845
8.798798798798799 -0.0008139591888635354 0.0005272619937856044 0.00134122118264914
8.808808808808809 -0.000813955442110297 0.0005272307682816445 0.001341186210391942
8.818818818818819 -0.0008139526820496279 0.000527194381680229 0.001341147063729857
8.828828828828829 -0.0008139510001017335 0.0005271666034776055 0.001341117603579339
8.838838838838839 -0.0008139505319346664 0.0005271356249419499 0.001341086156876616
8.848848848848849 -0.0008139507842474343 0.0005271041828214819 0.001341054967068916
8.858858858858859 -0.0008139525342479945 0.0005270726093506211 0.001341025143598616
8.868868868868869 -0.0008139553355922934 0.0005270410380717383 0.001340996373664032
8.878878878878879 -0.0008139592064346467 0.0005270172599695345 0.001340976466404181
8.888888888888889 -0.0008139640236900702 0.0005269805333313212 0.001340944557021391
8.898898898898899 -0.0008139698072410196 0.0005269570106656916 0.001340926817906711
8.908908908908909 -0.0008139766739998703 0.0005269304005914126 0.001340907074591283
8.918918918918919 -0.000813983713418719 0.0005269015331281204 0.001340885246546839
8.928928928928929 -0.0008139917953042504 0.0005268731676199017 0.001340864962924152
8.938938938938939 -0.0008140003938109405 0.0005268433162537167 0.001340843710064657
8.948948948948949 -0.0008140093042750757 0.0005268182529876275 0.001340827557262703
8.958958958958959 -0.0008140184309093999 0.0005267899520290083 0.001340808382938408
8.968968968968969 -0.0008140274347347614 0.0005267585339540784 0.00134078596868884
8.978978978978979 -0.0008140366803080935 0.0005267364782943623 0.001340773158602456
8.988988988988989 -0.0008140453847534129 0.0005267074306585418 0.001340752815411955
8.998998998998999 -0.0008140535714325158 0.0005266785730078565 0.001340732144440372
9.009009009009009 -0.0008140615326361596 0.0005266486732060731 0.001340710205842233
9.019019019019019 -0.0008140687711596728 0.0005266172997808092 0.001340686070940482
9.029029029029029 -0.0008140752254942036 0.0005265940365831146 0.001340669262077318
9.039039039039039 -0.000814080758351537 0.0005265607860378834 0.00134064154438942
9.049049049049049 -0.0008140851836559611 0.00052653015128262 0.001340615334938581
9.059059059059059 -0.00081408876570124 0.0005264990869322432 0.001340587852633483
9.069069069069069 -0.0008140911385450793 0.0005264698843029094 0.001340561022847989
9.079079079079079 -0.0008140923885572794 0.0005264357878412354 0.001340528176398515
9.089089089089089 -0.0008140924362413223 0.0005264026034156053 0.001340495039656928
9.099099099099099 -0.000814091530173448 0.0005263799050714089 0.001340471435244857
9.109109109109109 -0.0008140893061931729 0.0005263426500047115 0.001340431956197884
9.119119119119119 -0.0008140858663940116 0.0005263095023007448 0.001340395368694756
9.129129129129129 -0.0008140818102107014 0.0005262765757362421 0.001340358385946944
9.139139139139139 -0.0008140766448446481 0.0005262442144277507 0.001340320859272399
9.149149149149149 -0.0008140706723504302 0.0005262135599058151 0.001340284232256245
9.159159159159159 -0.0008140639595436922 0.000526174584367965 0.001340238543911657
9.169169169169169 -0.0008140566486014426 0.0005261515196131393 0.001340208168214582
9.179179179179179 -0.0008140491265803238 0.0005261192218296478 0.001340168348409972
9.189189189189189 -0.0008140407086364696 0.0005260846953613757 0.001340125403997845
9.199199199199199 -0.0008140325735167225 0.0005260527066480946 0.001340085280164817
9.209209209209209 -0.0008140243959418926 0.000526021056334534 0.001340045452276427
9.219219219219219 -0.0008140162792199357 0.0005259921224681397 0.001340008401688075
9.22922922922923 -0.0008140084262620697 0.0005259592224739389 0.001339967648736009
9.23923923923924 -0.0008140008888380844 0.0005259307384410379 0.001339931627279122
9.24924924924925 -0.0008139940401848365 0.0005259020108236067 0.001339896051008443
9.25925925925926 -0.0008139876571641776 0.000525872837471528 0.001339860494635706
9.26926926926927 -0.0008139820490095438 0.0005258432459079171 0.001339825294917461
9.27927927927928 -0.0008139772916620366 0.0005258114761969757 0.001339788767859012
9.28928928928929 -0.0008139734522431873 0.0005257899826708002 0.001339763434913988
9.2992992992993 -0.0008139706466753615 0.0005257561384623922 0.001339726785137754
9.30930930930931 -0.0008139684664431024 0.000525729398659859 0.001339697865102961
9.31931931931932 -0.0008139677040218314 0.0005257037542100427 0.001339671458231874
9.32932932932933 -0.000813967725959203 0.0005256758009635383 0.001339643526922741
9.33933933933934 -0.0008139686606866178 0.0005256484454615414 0.001339617106148159
9.34934934934935 -0.0008139706003476768 0.0005256185865637258 0.001339589186911403
9.35935935935936 -0.000813973381651123 0.0005255909327958833 0.001339564314447006
9.36936936936937 -0.0008139770450399098 0.0005255675073365398 0.00133954455237645
9.37937937937938 -0.000813981381997785 0.0005255329002061358 0.001339514282203921
9.38938938938939 -0.0008139860572766934 0.0005255090166742396 0.001339495073950933
9.3993993993994 -0.0008139917088550719 0.0005254803857043422 0.001339472094559414
9.40940940940941 -0.0008139973797842179 0.0005254516190045739 0.001339448998788792
9.41941941941942 -0.0008140034177878497 0.0005254220187626037 0.001339425436550453
9.42942942942943 -0.0008140095887139791 0.0005253888318936728 0.001339398420607652
9.43943943943944 -0.0008140157626840136 0.0005253662648011734 0.001339382027485187
9.44944944944945 -0.0008140219801800247 0.0005253333046395144 0.001339355284819539
9.45945945945946 -0.0008140275915948588 0.0005253016370398824 0.001339329228634741
9.46946946946947 -0.0008140331308989376 0.0005252697996036486 0.001339302930502586
9.47947947947948 -0.0008140382292613651 0.0005252397694443579 0.001339277998705723
9.48948948948949 -0.00081404279143485 0.0005252080328712787 0.001339250824306129
9.4994994994995 -0.000814046703899811 0.0005251711335774833 0.001339217837477294
9.50950950950951 -0.0008140498389451389 0.0005251493656473717 0.001339199204592511
9.51951951951952 -0.0008140526088004059 0.0005251145958131693 0.001339167204613575
9.52952952952953 -0.0008140540929493048 0.0005250803585322896 0.001339134451481594
9.53953953953954 -0.0008140550695722201 0.0005250471278347101 0.00133910219740693
9.54954954954955 -0.0008140553556307576 0.0005250139568171172 0.001339069312447875
9.55955955955956 -0.0008140548652549474 0.0005249848560648362 0.001339039721319784
9.56956956956957 -0.0008140536889390503 0.0005249460506367835 0.001338999739575834
9.57957957957958 -0.0008140516620986811 0.0005249191424152545 0.001338970804513936
9.58958958958959 -0.0008140492650591342 0.0005248915360192732 0.001338940801078407
9.5995995995996 -0.0008140462632214057 0.0005248561706573114 0.001338902433878717
9.60960960960961 -0.0008140425623992583 0.0005248235468028328 0.001338866109202091
9.61961961961962 -0.000814038763764343 0.00052479128779441 0.001338830051558753
9.62962962962963 -0.000814034681113142 0.0005247612633445353 0.001338795944457677
9.63963963963964 -0.0008140304553756086 0.0005247308755370302 0.001338761330912639
9.64964964964965 -0.0008140261898216873 0.0005246995957346795 0.001338725785556367
9.65965965965966 -0.0008140217267084211 0.0005246703766335612 0.001338692103341982
9.66966966966967 -0.0008140177080566695 0.0005246408191562617 0.001338658527212931
9.67967967967968 -0.0008140138252949584 0.0005246116746156528 0.001338625499910611
9.68968968968969 -0.0008140102757405723 0.0005245783782299117 0.001338588653970484
9.6996996996997 -0.0008140070599382647 0.0005245549444012261 0.001338562004339491
9.70970970970971 -0.0008140044750936121 0.0005245249264649279 0.00133852940155854
9.71971971971972 -0.0008140023691313473 0.0005244937773411355 0.001338496146472483
9.72972972972973 -0.0008140004762951236 0.0005244668540014762 0.0013384673302966
9.73973973973974 -0.0008139996637160085 0.0005244382484451099 0.001338437912161118
9.74974974974975 -0.0008139993277085657 0.0005244105945725165 0.001338409922281082
9.75975975975976 -0.0008139995933055849 0.0005243805925987618 0.001338380185904347
9.76976976976977 -0.0008140004421390862 0.0005243492650811032 0.001338349707220189
9.77977977977978 -0.0008140017858961845 0.0005243294890087424 0.001338331274904927
9.78978978978979 -0.0008140039586811846 0.0005242935307880835 0.001338297489469268
9.7997997997998 -0.0008140061126555094 0.0005242667078704439 0.001338272820525953
9.80980980980981 -0.0008140088932535238 0.0005242378818238894 0.001338246775077413
9.81981981981982 -0.0008140121760566547 0.0005242088072284165 0.001338220983285071
9.82982982982983 -0.0008140156331276358 0.0005241800509497175 0.001338195684077353
9.83983983983984 -0.0008140192615642447 0.0005241460609947913 0.001338165322559036
9.84984984984985 -0.0008140228988879629 0.0005241223908441562 0.001338145289732119
9.85985985985986 -0.0008140266078477325 0.0005240914599717651 0.001338118067819498
9.86986986986987 -0.0008140301894393235 0.0005240598478000579 0.001338090037239381
9.87987987987988 -0.0008140335543638999 0.0005240280581471526 0.001338061612511052
9.88988988988989 -0.0008140366751624491 0.0005239971679970837 0.001338033843159533
9.8998998998999 -0.0008140394556768031 0.0005239691946630964 0.001338008650339899
9.90990990990991 -0.0008140419601283234 0.0005239307068533867 0.00133797266698171
9.91991991991992 -0.0008140436708321875 0.0005239078221001233 0.001337951492932311
9.92992992992993 -0.0008140451151554475 0.0005238768674767536 0.001337921982632201
9.93993993993994 -0.0008140460299601365 0.0005238436066817664 0.001337889636641903
9.94994994994995 -0.0008140462440726849 0.0005238112381114593 0.001337857482184144
9.95995995995996 -0.0008140459362012929 0.000523778233424733 0.001337824169626026
9.96996996996997 -0.000814045021132226 0.0005237506259256003 0.001337795647057826
9.97997997997998 -0.0008140436191920505 0.0005237147842794159 0.001337758403471466
9.98998998998999 -0.0008140416924594632 0.0005236867887351963 0.001337728481194659
10 -0.0008140390667737314 0.000523656207280794 0.001337695274054525


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_avg_1.dat <==
0 0.02261902656821424 0.02261902656821424
0.002002002002002002 0.0223629131422291 0.02235705552860748
0.004004004004004004 0.02171066581808152 0.02170380242259683
0.006006006006006006 0.02078657063507187 0.02078322559792933
0.008008008008008008 0.01966921819437667 0.01967330308795128
0.01001001001001001 0.01840901269999473 0.01842377126317802
0.01201201201201201 0.01703892509069975 0.01706698170581412
0.01401401401401401 0.0155811020185916 0.01562454789701101
0.01601601601601602 0.01405093193646853 0.01411141693584109
0.01801801801801802 0.0124595502946282 0.01253836848615382
0.02002002002002002 0.01081538602571793 0.0109135469781046
0.02202202202202202 0.009125118750703404 0.00924340734565721
0.02402402402402402 0.007394273473398209 0.007533296894743047
0.02602602602602603 0.005627591929447259 0.005787816840904455
0.02802802802802803 0.003829266160590122 0.004011047983319617
0.03003003003003003 0.002003086860686783 0.0022066926899014
0.03203203203203203 0.0001525388828111209 0.0003781653336126095
0.03403403403403404 -0.001719136197274307 -0.001471349025150358
0.03603603603603604 -0.003608898068730325 -0.003338855369018123
0.03803803803803804 -0.005513878753232919 -0.005221521704000507
0.04004004004004004 -0.007431361881106503 -0.007116661619916108
0.04204204204204205 -0.009358767411412753 -0.009021718658828393
0.04404404404404404 -0.01129363980477987 -0.01093425676179081
0.04604604604604605 -0.01323363860308268 -0.01285195176098116
0.04804804804804805 -0.01517653067318806 -0.01477258369902266
0.05005005005005005 -0.0171201836000066 -0.0166940318098763
0.05205205205205205 -0.01906255995721617 -0.01861426897060602
0.05405405405405406 -0.0210017122693944 -0.02053135627311355
0.05605605605605606 -0.02293577851183071 -0.0224434416456863
0.05805805805805806 -0.02486297802813393 -0.02434875147425104
0.06006006006006006 -0.02678160783697216 -0.02624559319751606
0.06206206206206206 -0.02869003927274667 -0.02813234627971671
0.06406406406406406 -0.03058671488654396 -0.03000746343317495
0.06606606606606606 -0.03247014559470397 -0.03186946688561036
0.06806806806806807 -0.03433890806516631 -0.03371694344787395
0.07007007007007007 -0.03619164229662086 -0.03554854730890346
0.07207207207207207 -0.0380270493584866 -0.03736299200617282
0.07407407407407407 -0.03984388930560112 -0.03915905252784502
0.07607607607607608 -0.04164097924210166 -0.04093556249291033
0.07807807807807808 -0.04341719149358542 -0.04269140953424497
0.08008008008008008 -0.04517145190241188 -0.04442553868216634
0.08208208208208208 -0.0469027382349935 -0.04613694583022547
0.08408408408408409 -0.04861007866964411 -0.04782467805659033
0.08608608608608609 -0.05029255036221141 -0.04948783406277726
0.08808808808808809 -0.05194927809195 -0.051125558225411
0.09009009009009009 -0.05357943297104303 -0.05273704325785865
0.0920920920920921 -0.0551822311994092 -0.05432152783644689
0.0940940940940941 -0.05675693287322218 -0.05587829253859958
0.0960960960960961 -0.05830284083746869 -0.05740666286179782
0.09809809809809809 -0.05981929957254653 -0.05890600572540258
0.1001001001001001 -0.06130569410844748 -0.06037572647244649
0.1021021021021021 -0.06276144896884639 -0.06181527157208992
0.1041041041041041 -0.06418602713796348 -0.06322412545391624
0.1061061061061061 -0.06557892904472272 -0.06460180768996783
0.1081081081081081 -0.06693969156316933 -0.06594787493141688
0.1101101101101101 -0.06826788702836575 -0.06726191880047734
0.1121121121121121 -0.06956312226234534 -0.06854356314464304
0.1141141141141141 -0.0708250376093343 -0.06979246509077244
0.1161161161161161 -0.07205330598291795 -0.07100831366930895
0.1181181181181181 -0.07324763192062142 -0.07219082734649376
0.1201201201201201 -0.07440775064178935 -0.0733397545728558
0.1221221221221221 -0.07553342711555801 -0.07445487263185031
0.1241241241241241 -0.07662445513907055 -0.07553598549273878
0.1261261261261261 -0.07768065641967947 -0.07658292419708719
0.1281281281281281 -0.07870187965925589 -0.07759554562741725
0.1301301301301301 -0.07968799965555372 -0.07857373065837434
0.1321321321321321 -0.0806389164118049 -0.0795173846582433
0.1341341341341341 -0.08155455424869648 -0.08042643588564151
0.1361361361361361 -0.08243486092653191 -0.08130083407181569
0.1381381381381381 -0.08327980678981839 -0.08214055112636089
0.1401401401401401 -0.0840893839156544 -0.08294557885440038
0.1421421421421421 -0.0848636052666966 -0.08371592847550061
0.1441441441441441 -0.08560250387453675 -0.08445163099256381
0.1461461461461462 -0.08630613203300141 -0.0851527344318172
0.1481481481481481 -0.08697456049454796 -0.08581930486180352
0.1501501501501502 -0.08760787769629717 -0.08645142509907301
0.1521521521521522 -0.08820618900621262 -0.08704919298021843
0.1541541541541541 -0.08876961597399721 -0.08761272298270435
0.1561561561561562 -0.08929829560403502 -0.08814214295497981
0.1581581581581581 -0.08979237965998876 -0.0886375952903784
0.1601601601601602 -0.09025203397888867 -0.08909923600960913
0.1621621621621622 -0.09067743779773617 -0.08952723274246084
0.1641641641641642 -0.0910687831163024 -0.08992176692054887
0.1661661661661662 -0.09142627407748577 -0.09028302993329623
0.1681681681681682 -0.09175012636249695 -0.09061122541782581
0.1701701701701702 -0.0920405666044901 -0.090906567122102
0.1721721721721722 -0.09229783183591304 -0.09116927837559574
0.1741741741741742 -0.09252216895224025 -0.09139959333047802
0.1761761761761762 -0.09271383419448079 -0.09159775341927666
0.1781781781781782 -0.09287309264820992 -0.09176401077631859
0.1801801801801802 -0.09300021777294015 -0.09189862391879586
0.1821821821821822 -0.09309549095167288 -0.09200186056986531
0.1841841841841842 -0.09315920105761698 -0.09207399523159568
0.1861861861861862 -0.09319164403699853 -0.09211530939137798
0.1881881881881882 -0.09319312251590332 -0.09212609215661109
0.1901901901901902 -0.09316394543075693 -0.09210663750389063
0.1921921921921922 -0.09310442767340224 -0.09205724755740857
0.1941941941941942 -0.09301488975384414 -0.09197822794532395
0.1961961961961962 -0.09289565747772942 -0.09186989214719249
0.1981981981981982 -0.09274706164857659 -0.09173255681595682
0.2002002002002002 -0.0925694377851032 -0.09156654529968285
0.2022022022022022 -0.09236312585289759 -0.09137218459958507
0.2042042042042042 -0.09212847001091244 -0.09114980679072883
0.2062062062062062 -0.09186581837185342 -0.09089974844992979
0.2082082082082082 -0.09157552278208674 -0.09062234953715499
0.2102102102102102 -0.09125793861318714 -0.09031795536704408
0.2122122122122122 -0.09091342456589323 -0.08998691319089104
0.2142142142142142 -0.09054234248662105 -0.08962957618187335
0.2162162162162162 -0.09014505719523065 -0.08924629849846562
0.2182182182182182 -0.08972193632409588 -0.08883744027322028
0.2202202202202202 -0.08927335016996063 -0.08840336233601077
0.2222222222222222 -0.08879967155432242 -0.08794443092868064
0.2242242242242242 -0.08830127569284676 -0.0874610133260835
0.2262262262262262 -0.08777854007337749 -0.08695348118228557
0.2282282282282282 -0.08723184434187949 -0.08642220794001092
0.2302302302302302 -0.08666157019565121 -0.08586757011805581
0.2322322322322322 -0.08606810128309607 -0.08528994698834395
0.2342342342342342 -0.08545182310921193 -0.08468971951999565
0.2362362362362362 -0.08481312294704881 -0.08406727240247656
0.2382382382382382 -0.08415238975355437 -0.08342299076560038
0.2402402402402402 -0.08347001408930042 -0.08275726421271214
0.2422422422422423 -0.08276638804160555 -0.08207048187000403
0.2442442442442442 -0.08204190515044056 -0.08136303763595257
0.2462462462462462 -0.08129696033651203 -0.0806353245928698
0.2482482482482483 -0.08053194983096823 -0.07988774022214468
0.2502502502502503 -0.07974727110611245 -0.07912068152693003
0.2522522522522522 -0.07894332280661882 -0.07833454888887222
0.2542542542542542 -0.07812050468070791 -0.07752974309565389
0.2562562562562563 -0.07727921751077928 -0.07670666683711844
0.2582582582582583 -0.07641986304302435 -0.07586572439775374
0.2602602602602603 -0.07554284391557153 -0.07500732030290239
0.2622622622622622 -0.07464856358472537 -0.07413186184791311
0.2642642642642642 -0.07373742624903379 -0.07323975508526771
0.2662662662662663 -0.07280983677067707 -0.07233140957660764
0.2682682682682683 -0.07186620059363374 -0.07140723281974258
0.2702702702702703 -0.07090692365880213 -0.07046763562905942
0.2722722722722723 -0.06993241231571196 -0.06951302698033812
0.2742742742742743 -0.06894307323055393 -0.06854381786613863
0.2762762762762763 -0.06793931329039621 -0.06756041860731678
0.2782782782782783 -0.06692153950346318 -0.0665632395086851
0.2802802802802803 -0.06589015889539608 -0.06555269177187049
0.2822822822822823 -0.06484557840145519 -0.06452918448419956
0.2842842842842843 -0.06378820475426145 -0.06349312880367568
0.2862862862862863 -0.06271844436606372 -0.06244493255566362
0.2882882882882883 -0.06163670320996772 -0.06138500544811713
0.2902902902902903 -0.06054338669694817 -0.06031375427117933
0.2922922922922923 -0.05943889954868078 -0.05923158583814321
0.2942942942942943 -0.05832364566692737 -0.05813890578531823
0.2962962962962963 -0.0571980279977431 -0.05703611716419563
0.2982982982982983 -0.05606244839372704 -0.0559236236111193
0.3003003003003003 -0.05491730747733094 -0.05480182441992325
0.3023023023023023 -0.0537630044997178 -0.05367111956961949
0.3043043043043043 -0.05259993719737403 -0.05253190518150802
0.3063063063063063 -0.05142850164424814 -0.05138457583757043
0.3083083083083083 -0.05024909210646453 -0.05022952447735948
0.3103103103103103 -0.04906210089869226 -0.04906713966844566
0.3123123123123123 -0.04786791823785357 -0.04789780989006345
0.3143143143143143 -0.04666693209572866 -0.04672191850779249
0.3163163163163163 -0.04545952805039612 -0.04553984738977029
0.3183183183183183 -0.04424608914570689 -0.04435197537368195
0.3203203203203203 -0.04302699574991223 -0.04315867668718568
0.3223223223223223 -0.04180262541528455 -0.04196032462105971
0.3243243243243243 -0.04057335273739396 -0.04075728686929878
0.3263263263263263 -0.03933954922121935 -0.03954992881258795
0.3283283283283283 -0.03810158315288452 -0.0383386125931216
0.3303303303303303 -0.03685981947256928 -0.03712369491299727
0.3323323323323323 -0.03561461965088591 -0.03590553099660047
0.3343343343343343 -0.0343663415678124 -0.0346844706878592
0.3363363363363364 -0.03311533940202122 -0.03346085986756116
0.3383383383383383 -0.03186196352398484 -0.032235041926792
0.3403403403403403 -0.03060656039343577 -0.03100735425286226
0.3423423423423423 -0.02934947246224213 -0.02977813135921353
0.3443443443443444 -0.02809103808175676 -0.02854770394439161
0.3463463463463464 -0.02683159142012054 -0.02731639692693408
0.3483483483483483 -0.02557146238517004 -0.02608453269942167
0.3503503503503503 -0.02431097655280375 -0.02485242902984054
0.3523523523523523 -0.02305045510194707 -0.02362039827672363
0.3543543543543544 -0.02179021475603919 -0.02238875016214827
0.3563563563563564 -0.02053056773050136 -0.02115778958140977
0.3583583583583583 -0.01927182168876403 -0.01992781623196983
0.3603603603603603 -0.01801427970465759 -0.01869912688651133
0.3623623623623624 -0.0167582402308708 -0.0174720137260233
0.3643643643643644 -0.01550399707401975 -0.01624676387595331
0.3663663663663664 -0.01425183937624513 -0.01502366105139127
0.3683683683683684 -0.0130020516032317 -0.01380298481882535
0.3703703703703703 -0.01175491353852579 -0.01258501008255684
0.3723723723723724 -0.01051070028400566 -0.0113700078233478
0.3743743743743744 -0.009269682266336413 -0.01015824481087383
0.3763763763763764 -0.008032125249234467 -0.008949983745731513
0.3783783783783784 -0.006798290351467067 -0.007745483645734384
0.3803803803803804 -0.005568434070190986 -0.006544999935103463
0.3823823823823824 -0.004342808309489824 -0.005348782097518299
0.3843843843843844 -0.003121660413931265 -0.004157076416113594
0.3863863863863864 -0.001905233206923202 -0.002970126982924242
0.3883883883883884 -0.0006937650336399604 -0.00178817448935174
0.3903903903903904 0.0005125101915653706 -0.000611452707762368
0.3923923923923924 0.001713362934171878 0.0005598072455660387
0.3943943943943944 0.002908567984074907 0.001725376059370048
0.3963963963963964 0.004097904396705062 0.002885028925629623
0.3983983983983984 0.005281155430799607 0.004038546189708486
0.4004004004004004 0.006458108483033949 0.005185709865631834
0.4024024024024024 0.007628555019761411 0.006326304910776483
0.4044044044044044 0.008792290506105626 0.007460121906686306
0.4064064064064064 0.009949114332650697 0.00858695332527625
0.4084084084084084 0.01109882973997739 0.009706593855540532
0.4104104104104104 0.01224124374129387 0.01081884372558481
0.4124124124124124 0.01337616704340833 0.01192350514987391
0.4144144144144144 0.01450341396629429 0.01302038220306952
0.4164164164164164 0.01562280236149778 0.01410928431911401
0.4184184184184184 0.01673415352963874 0.01519002278841841
0.4204204204204204 0.01783729213725962 0.01626241065448305
0.4224224224224224 0.01893204613327382 0.01732626616213197
0.4244244244244244 0.02001824666527051 0.01838140907761758
0.4264264264264264 0.0210957279959321 0.01942766105063006
0.4284284284284284 0.0221643274198237 0.02046484872250798
0.4304304304304304 0.02322388518081313 0.02149279982527091
0.4324324324324325 0.02427424439038475 0.02251134434262234
0.4344344344344344 0.02531525094711014 0.02352031688500457
0.4364364364364364 0.02634675345763836 0.02451955275961475
0.4384384384384384 0.02736860315950648 0.02550889008939115
0.4404404404404405 0.02838065384550783 0.02648817105586075
0.4424424424424425 0.02938276179043374 0.02745723829603551
0.4444444444444444 0.03037478568037438 0.02841593793091502
0.4464464464464464 0.03135658654478683 0.02936411939268961
0.4484484484484484 0.03232802769159554 0.03030163256870171
0.4504504504504505 0.03328897464559286 0.03122833146864703
0.4524524524524525 0.03423929509040013 0.03214407257926806
0.4544544544544545 0.03517885881425404 0.03304871313344621
0.4564564564564564 0.03610753765980314 0.03394211494425953
0.4584584584584585 0.03702520547837913 0.03482414151614799
0.4604604604604605 0.03793173808887437 0.03569465769383624
0.4624624624624625 0.03882701324108136 0.03655353304147825
0.4644644644644645 0.03971091058416814 0.03740063823293168
0.4664664664664664 0.04058331164043828 0.03823584611665608
0.4684684684684685 0.0414440997844233 0.03905903404192169
0.4704704704704705 0.04229316022762846 0.03987008020830776
0.4724724724724725 0.0431303800090383 0.0406688658906598
0.4744744744744745 0.04395564799151613 0.0414552764451764
0.4764764764764765 0.04476885486423236 0.04222919810965904
0.4784784784784785 0.04556989315123754 0.0429905210453454
0.4804804804804805 0.04635865722645267 0.04373913901933947
0.4824824824824825 0.0471350433346616 0.04447494694841973
0.4844844844844845 0.04789894961864623 0.04519784439014803
0.4864864864864865 0.04865027615280507 0.04590773408742246
0.4884884884884885 0.04938892498305261 0.04660452037170015
0.4904904904904905 0.05011480017293957 0.04728811276719949
0.4924924924924925 0.05082780785590847 0.04795842368654341
0.4944944944944945 0.05152785629357039 0.04861536767031723
0.4964964964964965 0.05221485593985416 0.04925886484330998
0.4984984984984985 0.05288871951088881 0.04988883807200353
0.5005005005005005 0.05354936206025423 0.05050521292285392
0.5025025025025025 0.054196701059454 0.05110792081118846
0.5045045045045045 0.05483065648352636 0.05169689588975373
0.5065065065065065 0.0554511509015496 0.05227207555438866
0.5085085085085085 0.05605810957121506 0.0528334032384115
0.5105105105105106 0.05665146053706741 0.05338082521953175
0.5125125125125125 0.05723113473254159 0.05391429147943089
0.5145145145145145 0.05779706608517756 0.05443375820639054
0.5165165165165165 0.05834919162457543 0.05493918460400311
0.5185185185185185 0.05888745159264015 0.05543053393087528
0.5205205205205206 0.0594117895556459 0.05590777582920167
0.5225225225225225 0.05992215251800991 0.05637088315813313
0.5245245245245245 0.06041849103758915 0.05681983305675199
0.5265265265265265 0.06090075933923884 0.05725460923865983
0.5285285285285285 0.06136891542882495 0.0576751988474205
0.5305305305305306 0.06182292120679688 0.05808159339645428
0.5325325325325325 0.06226274258050783 0.05847379116826375
0.5345345345345346 0.06268834957475974 0.058851794093135
0.5365365365365365 0.06309971644064589 0.05921560842586075
0.5385385385385385 0.06349682176188991 0.05956524736108051
0.5405405405405406 0.06387964855559947 0.05990072796898658
0.5425425425425425 0.06424818437028389 0.06022207148015057
0.5445445445445446 0.06460242137983178 0.06052930615791342
0.5465465465465466 0.06494235647275355 0.06082246439908905
0.5485485485485485 0.065267991336261 0.06110158251468494
0.5505505505505506 0.06557933253530232 0.06136670378190504
0.5525525525525525 0.06587639158545884 0.06161787593595702
0.5545545545545546 0.06615918501806407 0.06185515033657021
0.5565565565565566 0.06642773443961147 0.06207858501215276
0.5585585585585585 0.06668206658434492 0.06228824286093859
0.5605605605605606 0.06692221335964701 0.06248419012020186
0.5625625625625625 0.06714821188399438 0.06266649911977459
0.5645645645645646 0.06736010451728169 0.06283524754604503
0.5665665665665666 0.06755793888337709 0.06299051619759104
0.5685685685685685 0.06774176788494218 0.06313239111399442
0.5705705705705706 0.06791164970982574 0.06326096417877332
0.5725725725725725 0.06806764782941808 0.06337633027869656
0.5745745745745746 0.06820983098915609 0.06347858850405411
0.5765765765765766 0.06833827319096925 0.06356784410382146
0.5785785785785785 0.06845305366771132 0.06364420539950698
0.5805805805805806 0.06855425684965587 0.06370778391850911
0.5825825825825826 0.06864197232316278 0.06375869716290274
0.5845845845845846 0.06871629478165649 0.06379706606885774
0.5865865865865866 0.06877732396907889 0.06382301403289752
0.5885885885885885 0.06882516461600738 0.06383666951400634
0.5905905905905906 0.06885992636865172 0.06383816508899434
0.5925925925925926 0.06888172371096032 0.06382763533860125
0.5945945945945946 0.06889067588008618 0.06380521848397336
0.5965965965965966 0.06888690677546655 0.06377105752055889
0.5985985985985987 0.06887054486178167 0.06372529733929799
0.6006006006006006 0.06884172306606419 0.06366808505451507
0.6026026026026026 0.06880057867003846 0.06359957252495811
0.6046046046046046 0.06874725319758243 0.06351991388538772
0.6066066066066066 0.06868189229641092 0.06342926460443421
0.6086086086086087 0.0686046456147605 0.06332778367517067
0.6106106106106106 0.06851566667430586 0.06321563327690205
0.6126126126126126 0.06841511274019908 0.06309297653311699
0.6146146146146146 0.06830314468762093 0.0629599783530545
0.6166166166166166 0.06817992686787548 0.06281680739467678
0.6186186186186187 0.06804562696767424 0.06266363342095124
0.6206206206206206 0.06790041586601003 0.06250062683344541
0.6226226226226226 0.06774446749057636 0.06232796080317954
0.6246246246246246 0.06757795867253921 0.06214581058310761
0.6266266266266266 0.06740106900201362 0.06195435162195218
0.6286286286286287 0.06721398068290654 0.06175376029973723
0.6306306306306306 0.06701687838173701 0.06154421578518857
0.6326326326326326 0.06680994907889996 0.06132589766167027
0.6346346346346347 0.06659338192024276 0.06109898539625493
0.6366366366366366 0.06636736807200491 0.06086366004107401
0.6386386386386387 0.06613210057603339 0.06062010422170531
0.6406406406406406 0.06588777419936628 0.06036850017939187
0.6426426426426426 0.06563458528814824 0.06010903001932859
0.6446446446446447 0.06537273162414663 0.05984187766535575
0.6466466466466466 0.06510241228939653 0.05956722728602251
0.6486486486486487 0.06482382752290733 0.05928526230941885
0.6506506506506506 0.06453717857814818 0.05899616625505322
0.6526526526526526 0.06424266758840046 0.05870012403244929
0.6546546546546547 0.06394049743975116 0.05839731992999651
0.6566566566566566 0.06363087163823571 0.05808793729774244
0.6586586586586587 0.06331399417919467 0.057772159838503
0.6606606606606606 0.06299006942358179 0.05745017187795035
0.6626626626626627 0.06265930197694795 0.05712215668154613
0.6646646646646647 0.06232189657147123 0.05678829646275748
0.6666666666666666 0.06197805795149582 0.05644877389323465
0.6686686686686687 0.06162799076088166 0.0561037715576439
0.6706706706706707 0.06127189943457154 0.05575347074143115
0.6726726726726727 0.06090998809403452 0.05539805162641295
0.6746746746746747 0.06054246044620716 0.05503769480833064
0.6766766766766766 0.06016951968599069 0.05467258025751583
0.6786786786786787 0.05979136840233994 0.05430288649630996
0.6806806806806807 0.05940820848795732 0.05392879092738586
0.6826826826826827 0.05902024105259254 0.05355047123710828
0.6846846846846847 0.05862766633993015 0.05316810410846502
0.6866866866866866 0.05823068364803616 0.05278186466764245
0.6886886886886887 0.05782949125331992 0.05239192692696894
0.6906906906906907 0.0574242863379606 0.05199846501949808
0.6926926926926927 0.05701526492073095 0.05160165180833565
0.6946946946946947 0.05660262179114676 0.05120165850759621
0.6966966966966966 0.05618655044685881 0.05079865524611907
0.6986986986986987 0.05576724303419328 0.05039281209811958
0.7007007007007007 0.05534489029174532 0.04998429766588967
0.7027027027027027 0.0549196814969168 0.0495732788163562
0.7047047047047047 0.05449180441528833 0.04915992138717153
0.7067067067067067 0.05406144525270513 0.04874439097203002
0.7087087087087087 0.05362878860995775 0.04832685151787122
0.7107107107107107 0.05319401743992914 0.04790746515292545
0.7127127127127127 0.05275731300708154 0.04748639306523589
0.7147147147147147 0.05231885484915028 0.04706379597557549
0.7167167167167167 0.05187882074091311 0.04663983278848736
0.7187187187187187 0.05143738665990191 0.04621466051361731
0.7207207207207207 0.05099472675392473 0.04578843534379402
0.7227227227227228 0.05055101331026581 0.04536131271643901
0.7247247247247247 0.05010641672643489 0.04493344608435443
0.7267267267267268 0.04966110548233798 0.04450498695078427
0.7287287287287287 0.04921524611374649 0.04407608614025571
0.7307307307307307 0.04876900318694355 0.04364689334957778
0.7327327327327328 0.04832253927443431 0.0432175561286938
0.7347347347347347 0.04787601493160671 0.0427882200735842
0.7367367367367368 0.04742958867424055 0.04235903019971908
0.7387387387387387 0.04698341695676493 0.04193012995082067
0.7407407407407407 0.04653765415117199 0.04150166047429565
0.7427427427427428 0.04609245252650734 0.04107376105282264
0.7447447447447447 0.04564796222884819 0.04064657034820461
0.7467467467467468 0.04520433126170295 0.04022022499623915
0.7487487487487487 0.04476170546676848 0.03979485920293507
0.7507507507507507 0.04432022850498666 0.03937060552903414
0.7527527527527528 0.04388004183785013 0.0389475956226448
0.7547547547547547 0.043441284708914 0.0385259587395585
0.7567567567567568 0.04300409412547791 0.03810582160980443
0.7587587587587588 0.04256860484040619 0.03768730958838118
0.7607607607607607 0.04213494933406425 0.0372705466197292
0.7627627627627628 0.04170325779634911 0.03685565399747434
0.7647647647647647 0.0412736581088036 0.03644275047443258
0.7667667667667668 0.04084627582679982 0.03603195361914034
0.7687687687687688 0.04042123416178627 0.03562337901050583
0.7707707707707707 0.03999865396388053 0.03521713941007606
0.7727727727727728 0.03957865370512707 0.0348133451383441
0.7747747747747747 0.03916134946171392 0.03441210531702676
0.7767767767767768 0.0387468548965632 0.03401352656702965
0.7787787787787788 0.03833528124214976 0.03361771258792536
0.7807807807807807 0.03792673728340831 0.03322476484721779
0.7827827827827828 0.0375213293407887 0.03283478333655822
0.7847847847847848 0.0371191612557448 0.03244786521895403
0.7867867867867868 0.03672033437566331 0.03206410468096021
0.7887887887887888 0.03632494753579735 0.03168359387939011
0.7907907907907908 0.03593309704297928 0.03130642309782462
0.7927927927927928 0.03554487665978602 0.03093267962162272
0.7947947947947948 0.03516037759494304 0.03056244775244485
0.7967967967967968 0.03477968848953928 0.03019580986559941
0.7987987987987988 0.03440289539778243 0.02983284609887395
0.8008008008008008 0.0340300817718544 0.02947363352520355
0.8028028028028028 0.03366132845830695 0.02911824625533748
0.8048048048048048 0.03329671368672676 0.02876675645928458
0.8068068068068068 0.03293631304681134 0.02841923382015598
0.8088088088088088 0.03258019947994614 0.02807574495626098
0.8108108108108109 0.03222844328716494 0.02773635354554861
0.8128128128128128 0.03188111209965385 0.02740112122039748
0.8148148148148148 0.03153827086759776 0.02707010701052629
0.8168168168168168 0.03119998187781266 0.02674336692956708
0.8188188188188188 0.03086630472443142 0.02642095406650491
0.8208208208208209 0.03053729629955933 0.02610291929893261
0.8228228228228228 0.03021301081149605 0.02578931088346889
0.8248248248248248 0.02989349976205234 0.02548017415792669
0.8268268268268268 0.02957881193812405 0.02517555158747653
0.8288288288288288 0.0292689934289447 0.02487548322415834
0.8308308308308309 0.02896408761260659 0.0245800064978481
0.8328328328328328 0.02866413514743235 0.02428915605734715
0.8348348348348348 0.02836917398853194 0.02400296380572303
0.8368368368368369 0.02807923938426937 0.02372145908210373
0.8388388388388388 0.02779436386776623 0.02344466853368932
0.8408408408408409 0.0275145772723021 0.02317261616988292
0.8428428428428428 0.02723990673826386 0.02290532344633554
0.8448448448448449 0.02697037670576125 0.02264280925160752
0.8468468468468469 0.02670600892846406 0.02238508963618657
0.8488488488488488 0.02644682249065145 0.02213217813584149
0.8508508508508509 0.02619283380280312 0.02188408594637429
0.8528528528528528 0.02594405661397115 0.02164082182384128
0.8548548548548549 0.02570050203684575 0.02140239155507734
0.8568568568568569 0.02546217854960363 0.02116879850147555
0.8588588588588588 0.02522909200724716 0.02094004391096973
0.8608608608608609 0.02500124567117326 0.02071612678753333
0.8628628628628628 0.02477864022148461 0.02049704310188749
0.8648648648648649 0.02456127376790544 0.02028278647409425
0.8668668668668669 0.024349141880346 0.02007334864621378
0.8688688688688688 0.02414223761486471 0.01986871933959397
0.8708708708708709 0.0239405515259106 0.01966888525415509
0.8728728728728729 0.02374407169533897 0.01947383083425525
0.8748748748748749 0.02355278377147394 0.0192835388883437
0.8768768768768769 0.02336667098721773 0.01909799043226165
0.8788788788788788 0.02318571418816838 0.01891716353117879
0.8808808808808809 0.02300989187598714 0.01874103414676308
0.8828828828828829 0.02283918024269558 0.01856957685190295
0.8848848848848849 0.02267355319779547 0.01840276464551208
0.8868868868868869 0.02251298240963444 0.01824056768818023
0.8888888888888888 0.02235743735717912 0.01808295426968938
0.8908908908908909 0.02220688536243317 0.01792989154128911
0.8928928928928929 0.02206129163117323 0.01778134527696971
0.8948948948948949 0.02192061930619649 0.01763727856236827
0.8968968968968969 0.0217848295206927 0.01749765293021587
0.8988988988988988 0.02165388143840665 0.01736242902434135
0.9009009009009009 0.0215277323054664 0.0172315662722241
0.9029029029029029 0.02140633751094115 0.01710502161618453
0.9049049049049049 0.02128965064528255 0.01698275083110964
0.9069069069069069 0.02117762355003128 0.01686470904698071
0.908908908908909 0.0210702063773084 0.01675085028654957
0.9109109109109109 0.02096734765560201 0.01664112637928235
0.9129129129129129 0.02086899435660742 0.01653548839882647
0.9149149149149149 0.02077509195277413 0.01643388700717546
0.9169169169169169 0.0206855844838401 0.01633627180690815
0.918918918918919 0.02060041462560872 0.01624259062693132
0.9209209209209209 0.02051952376219729 0.0161527909218877
0.9229229229229229 0.02044285205577947 0.01606681994551633
0.924924924924925 0.02037033851541652 0.01598462391278407
0.9269269269269269 0.02030192107019267 0.01590614779203322
0.928928928928929 0.02023753664330381 0.01583133650046561
0.9309309309309309 0.02017712122717477 0.01576013492417205
0.9329329329329329 0.02012060996040098 0.01569248695982674
0.934934934934935 0.02006793720215664 0.0156283358342473
0.9369369369369369 0.02001903660798781 0.01556762497751181
0.938938938938939 0.01997384120677543 0.01551029790243798
0.9409409409409409 0.01993228347784683 0.01545629727087906
0.9429429429429429 0.01989429542810613 0.01540556561972368
0.944944944944945 0.01985980866932365 0.01535804588232829
0.9469469469469469 0.0198287544955929 0.01531368112782661
0.948948948948949 0.01980106395871474 0.01527241384302111
0.9509509509509509 0.01977666794380993 0.01523418682297333
0.9529529529529529 0.01975549724449529 0.01519894340779552
0.954954954954955 0.01973748263720708 0.01516662708265495
0.9569569569569569 0.01972255495452935 0.01513718113945246
0.958958958958959 0.01971064515738398 0.01511054945671948
0.960960960960961 0.01970168440628015 0.01508667656811441
0.9629629629629629 0.0196956041312104 0.01506550718596727
0.964964964964965 0.01969233609892679 0.01504698622705625
0.9669669669669669 0.01969181247914474 0.01503105935774742
0.968968968968969 0.01969396590903724 0.01501767297080463
0.970970970970971 0.01969872955580174 0.01500677372999225
0.972972972972973 0.01970603717718692 0.0149983088247256
0.974974974974975 0.01971582317988599 0.01499222628409936
0.9769769769769769 0.01972802267631439 0.01498847490567023
0.978978978978979 0.01974257153864713 0.01498700389960385
0.980980980980981 0.019759406449502 0.01498776321324994
0.982982982982983 0.01977846495080318 0.01499070367893248
0.984984984984985 0.01979968549011731 0.01499577692464062
0.9869869869869869 0.01982300746435146 0.01500293514685705
0.988988988988989 0.01984837126088138 0.01501213138828212
0.990990990990991 0.01987571829730879 0.01502331959209398
0.992992992992993 0.01990499105670914 0.01503645451956685
0.994994994994995 0.01993613311952125 0.0150514916332502
0.996996996996997 0.01996908919348166 0.01506838727682091
0.998998998998999 0.02000380514071767 0.01508709868588951
1.001001001001001 0.02004022800308971 0.01510758393161298
1.003003003003003 0.02007830602615364 0.01512980187572746
1.005005005005005 0.02011798867566606 0.01515371225197263
1.007007007007007 0.02015922665290139 0.01517927565544006
1.009009009009009 0.02020197190777511 0.01520645351821516
1.011011011011011 0.0202461776531646 0.0152352081107767
1.013013013013013 0.02029179837365839 0.01526550254461148
1.015015015015015 0.02033878982694013 0.01529730074215966
1.017017017017017 0.02038710904600855 0.01533056743399416
1.019019019019019 0.02043671434620426 0.01536526820440604
1.021021021021021 0.0204875653227936 0.01540136944608226
1.023023023023023 0.02053962283976312 0.01543883829612352
1.025025025025025 0.02059284902732144 0.01547764263644043
1.027027027027027 0.02064720728246815 0.01551775117219027
1.029029029029029 0.02070266224480003 0.0155591334133395
1.031031031031031 0.02075917978753908 0.01560175953991316
1.033033033033033 0.02081672701717089 0.01564560039427876
1.035035035035035 0.02087527223498553 0.01569062752672429
1.037037037037037 0.02093478493624252 0.01573681332375871
1.039039039039039 0.02099523579021583 0.01578413080326665
1.041041041041041 0.02105659660258248 0.01583255355247657
1.043043043043043 0.02111884032236617 0.0158820557285636
1.045045045045045 0.02118194098905235 0.01593261218292419
1.047047047047047 0.02124587372794474 0.0159841985392024
1.049049049049049 0.02131061472045737 0.01603679091738787
1.051051051051051 0.02137614116585763 0.01609036590106706
1.053053053053053 0.02144243127827396 0.01614490053832678
1.055055055055055 0.02150946422898219 0.01620037249355264
1.057057057057057 0.02157722014499534 0.01625676016731221
1.059059059059059 0.02164568006160331 0.01631404236910648
1.061061061061061 0.02171482589736727 0.01637219827542088
1.063063063063063 0.02178464043420741 0.01643120742972553
1.065065065065065 0.0218551072633165 0.0164910498376894
1.067067067067067 0.02192621078795565 0.01655170621067597
1.069069069069069 0.02199793615581327 0.01661315762646384
1.071071071071071 0.02207026926165272 0.01667538545161169
1.073073073073073 0.0221431966933401 0.01673837134186601
1.075075075075075 0.02221670570902166 0.01680209728525014
1.077077077077077 0.02229078421724531 0.0168665458773499
1.079079079079079 0.02236542071792105 0.01693170008291896
1.081081081081081 0.02244060431564504 0.0169975430869443
1.083083083083083 0.02251632464104209 0.0170640582957528
1.085085085085085 0.02259257186490121 0.0171312293551794
1.087087087087087 0.02266933664405849 0.01719904041208924
1.089089089089089 0.02274661009416229 0.01726747600201978
1.091091091091091 0.02282438378178324 0.01733652082134213
1.093093093093093 0.02290264967223597 0.01740615972353851
1.095095095095095 0.02298140011620472 0.01747637772795242
1.097097097097097 0.02306062783022589 0.0175471602755318
1.099099099099099 0.02314032585596478 0.01761849320971682
1.101101101101101 0.02322048754349839 0.0176903624858244
1.103103103103103 0.02330110653529972 0.01776275416126188
1.105105105105105 0.02338217673164444 0.01783565440396365
1.107107107107107 0.02346369226937434 0.01790904976751819
1.109109109109109 0.02354564750933897 0.01798292720808239
1.111111111111111 0.02362803701113147 0.01805727374294657
1.113113113113113 0.02371085550909252 0.01813207643203604
1.115115115115115 0.02379409789530969 0.01820732238826679
1.117117117117117 0.02387775920711616 0.01828299912082206
1.119119119119119 0.02396183460456269 0.01835909457317324
1.121121121121121 0.02404631935162691 0.0184355966852485
1.123123123123123 0.02413120880091544 0.01851249336636085
1.125125125125125 0.02421649838255011 0.01858977250337199
1.127127127127127 0.02430218358734414 0.01866742238160357
1.129129129129129 0.02438825995007824 0.01874543183852291
1.131131131131131 0.02447472303621113 0.01882378964236606
1.133133133133133 0.02456156843064859 0.01890248444055367
1.135135135135135 0.02464879172805716 0.01898150476136334
1.137137137137137 0.02473638851769418 0.01906083944544378
1.139139139139139 0.02482435437163193 0.0191404781018874
1.141141141141141 0.02491268483417966 0.01922041024082002
1.143143143143143 0.02500137541357856 0.01930062515759887
1.145145145145145 0.02509042157372106 0.01938111193281255
1.147147147147147 0.02517981872184479 0.01946185977539949
1.149149149149149 0.02526956219927009 0.01954285886938889
1.151151151151151 0.02535964727282292 0.0196240993320485
1.153153153153153 0.02545006912846591 0.01970557098265475
1.155155155155155 0.02554082286473977 0.01978726334316887
1.157157157157157 0.02563190348216003 0.01986916591010425
1.159159159159159 0.0257233058753937 0.0199512692158967
1.161161161161161 0.02581502482595464 0.0200335637654606
1.163163163163163 0.02590705499740338 0.02011603970348445
1.165165165165165 0.02599939092968604 0.02019868682028799
1.167167167167167 0.0260920270292003 0.02028149483922293
1.169169169169169 0.02618495756168697 0.02036445447994346
1.171171171171171 0.02627817664567013 0.02044755637866399
1.173173173173173 0.02637167824964167 0.0205307907555509
1.175175175175175 0.02646545618494563 0.02061414741919594
1.177177177177177 0.02655950409614879 0.02069761616792533
1.179179179179179 0.02665381545411345 0.02078118774690565
1.181181181181181 0.02674838355138841 0.0208648526619952
1.183183183183183 0.02684320150008707 0.02094860094406583
1.185185185185185 0.02693826222020614 0.02103242215129302
1.187187187187187 0.02703355843133629 0.02111630599644509
1.189189189189189 0.02712908264718277 0.02120024298696574
1.191191191191191 0.02722482717581706 0.0212842232157672
1.193193193193193 0.0273207841069097 0.021368236243549
1.195195195195195 0.02741694530143312 0.02145227112358762
1.197197197197197 0.02751330238766632 0.02153631731869356
1.199199199199199 0.0276098467621824 0.02162036475791695
1.201201201201201 0.02770656957302211 0.02170440281789547
1.203203203203203 0.02780346170931721 0.02178842029697345
1.205205205205205 0.02790051380507629 0.02187240553722763
1.207207207207207 0.02799771623058784 0.02195634753073794
1.209209209209209 0.02809505907286064 0.02204023526977267
1.211211211211211 0.02819253213672803 0.02212405712069674
1.213213213213213 0.02829012494673537 0.02220780083072874
1.215215215215215 0.02838782671972762 0.02229145389753658
1.217217217217217 0.02848562636583691 0.02237500449510758
1.219219219219219 0.02858351249537923 0.02245844036698254
1.221221221221221 0.02868147338382187 0.02254174860273393
1.223223223223223 0.02877949698254584 0.02262491565416545
1.225225225225225 0.02887757091764342 0.02270792810755292
1.227227227227227 0.02897568245263157 0.02279077286563218
1.229229229229229 0.02907381851886258 0.02287343619246497
1.231231231231231 0.02917196568337617 0.02295590367705995
1.233233233233233 0.0292701101399489 0.02303816035534522
1.235235235235235 0.02936823773031246 0.02312019170391411
1.237237237237237 0.02946633389609812 0.02320198302134777
1.239239239239239 0.02956438370973979 0.02328351891569003
1.241241241241241 0.02966237184866588 0.02336478331167324
1.243243243243243 0.02976028258419361 0.02344575982927436
1.245245245245245 0.02985809980356096 0.02352643252547367
1.247247247247247 0.02995580696395865 0.02360678492394854
1.249249249249249 0.03005338712906174 0.02368679987329275
1.251251251251251 0.03015082293340596 0.02376645956552658
1.253253253253253 0.03024809659142392 0.02384574623991779
1.255255255255255 0.03034518990113863 0.02392464225239089
1.257257257257257 0.03044208421527014 0.02400312932534295
1.259259259259259 0.03053876047817137 0.02408118853418291
1.261261261261261 0.0306351991776234 0.02415880040611807
1.263263263263263 0.03073138038910683 0.02423594574925903
1.265265265265265 0.03082728373630354 0.02431260515988589
1.267267267267267 0.03092288841825393 0.02438875862631326
1.269269269269269 0.03101817319703533 0.02446438553862794
1.271271271271271 0.03111311639691874 0.02453946492387629
1.273273273273273 0.03120769592346622 0.02461397613734887
1.275275275275275 0.03130188923648051 0.02468789813815722
1.277277277277277 0.03139567339390892 0.02476120935500799
1.279279279279279 0.03148902501024954 0.02483388768949155
1.281281281281281 0.03158192030933017 0.02490591089978937
1.283283283283283 0.03167433508762831 0.02497725698459475
1.285285285285285 0.03176624475524858 0.02504790353192326
1.287287287287287 0.03185762432378569 0.02511782769465478
1.289289289289289 0.03194844841979183 0.02518700619744224
1.291291291291291 0.03203869130759839 0.02525541579980538
1.293293293293293 0.03212832687216971 0.0253230334215117
1.295295295295295 0.03221732867007938 0.0253898356499786
1.297297297297297 0.03230566990151014 0.02545579874986157
1.299299299299299 0.03239332345807103 0.02552089867662091
1.301301301301301 0.03248026191971365 0.02558511154128221
1.303303303303303 0.03256645756886942 0.0256484136067873
1.305305305305305 0.0326518824265301 0.02571078092185296
1.307307307307307 0.03273650824571823 0.02577218934133732
1.309309309309309 0.03282030654658238 0.02583261453947781
1.311311311311311 0.03290324863700937 0.02589203242809226
1.313313313313313 0.03298530561925132 0.02595041913373673
1.315315315315315 0.03306644842749887 0.02600775070458132
1.317317317317317 0.03314664784629166 0.02606400313513047
1.319319319319319 0.03322587452497295 0.02611915237312091
1.321321321321321 0.033304099014374 0.02617317466326911
1.323323323323323 0.03338129178978446 0.02622604658133094
1.325325325325325 0.03345742326849793 0.02627774476598284
1.327327327327327 0.03353246384442494 0.02632824594694198
1.329329329329329 0.03360638391872126 0.02637752694599644
1.331331331331331 0.03367915391866509 0.02642556493259059
1.333333333333333 0.03375074432898318 0.02647233754517795
1.335335335335335 0.0338211257292648 0.02651782262060523
1.337337337337337 0.03389026881615092 0.02656199823324133
1.339339339339339 0.03395814443173231 0.02660484269511833
1.341341341341341 0.03402472360040117 0.02664633474273279
1.343343343343343 0.03408997756081115 0.02668645368221018
1.345345345345345 0.0341538777908444 0.02672517915800236
1.347347347347347 0.0342163960402833 0.0267624911851162
1.349349349349349 0.03427750436929668 0.02679837014931813
1.351351351351351 0.03433717517617243 0.02683279696510639
1.353353353353353 0.03439538122592129 0.02686575320223084
1.355355355355355 0.03445209568459441 0.02689722089384775
1.357357357357357 0.03450729215658877 0.02692718255735867
1.359359359359359 0.03456094471024374 0.02695562119508782
1.361361361361361 0.03461302790785978 0.02698252044733804
1.363363363363363 0.03466351684073423 0.02700786469062367
1.365365365365365 0.03471238716308813 0.02703163886681586
1.367367367367367 0.03475961511627901 0.02705382849543231
1.369369369369369 0.03480517755843273 0.02707441967551741
1.371371371371371 0.03484905199956394 0.02709339924621221
1.373373373373373 0.03489121662999897 0.02711075485094388
1.375375375375375 0.03493165034321914 0.02712647477684998
1.377377377377377 0.03497033276449824 0.02714054796169781
1.379379379379379 0.03500724428481225 0.02715296399797737
1.381381381381381 0.03504236608151694 0.02716371330569009
1.383383383383383 0.0350756801401545 0.02717278715716157
1.385385385385385 0.03510716928361844 0.02718017752426859
1.387387387387387 0.03513681719913369 0.0271858770827302
1.389389389389389 0.03516460845243159 0.02718987921919657
1.391391391391391 0.03519052850981894 0.02719217821336753
1.393393393393393 0.03521456376777108 0.02719276922297689
1.395395395395395 0.03523670156461287 0.02719164814119575
1.397397397397397 0.03525693019483146 0.02718881160001373
1.399399399399399 0.0352752389363431 0.02718425697991291
1.401401401401401 0.03529161806295885 0.0271779825912993
1.403403403403403 0.03530605885070084 0.02716998762857479
1.405405405405405 0.03531855360240692 0.02716027204075291
1.407407407407407 0.03532909565876298 0.02714883653465846
1.409409409409409 0.03533767939804985 0.02713568258484491
1.411411411411411 0.03534430026029069 0.02712081259935578
1.413413413413413 0.0353489547514895 0.02710422986133516
1.415415415415415 0.03535164044017133 0.027085938414181
1.417417417417417 0.0353523559833507 0.02706594306488801
1.419419419419419 0.03535110111588002 0.02704424939083539
1.421421421421421 0.03534787665482451 0.02702086387214141
1.423423423423423 0.03534268451796187 0.02699579384289055
1.425425425425425 0.0353355276992434 0.02696904739241282
1.427427427427427 0.0353264102948269 0.02694063336933128
1.429429429429429 0.03531533748505145 0.02691056138378693
1.431431431431431 0.03530231553501736 0.02687884188914738
1.433433433433433 0.03528735180409555 0.02684548615332207
1.435435435435436 0.03527045471525851 0.02681050618539992
1.437437437437437 0.03525163378639792 0.02677391474296117
1.439439439439439 0.03523089958016098 0.02673572533212199
1.441441441441441 0.03520826374447543 0.02669595223278283
1.443443443443444 0.03518373895349726 0.02665461046623901
1.445445445445446 0.03515733895065361 0.02661171576798024
1.447447447447447 0.03512907848442145 0.026567284606965
1.449449449449449 0.03509897335196862 0.0265213341856208
1.451451451451451 0.03506704033199939 0.02647388243290883
1.453453453453454 0.03503329722733037 0.02642494790859086
1.455455455455456 0.03499776279499703 0.02637454982484539
1.457457457457457 0.03496045678917477 0.02632270810865818
1.459459459459459 0.03492139988775102 0.02626944340276972
1.461461461461461 0.03488061373549898 0.02621477706076778
1.463463463463464 0.03483812086892932 0.02615873098180684
1.465465465465466 0.03479394475622138 0.02610132756408607
1.467467467467467 0.03474810972626606 0.02604258989001462
1.469469469469469 0.03470064099839527 0.02598254173788804
1.471471471471471 0.03465156462267091 0.02592120758188801
1.473473473473474 0.03460090749422585 0.02585861247371133
1.475475475475476 0.03454869730825219 0.02579478173163845
1.477477477477477 0.03449496255690155 0.0257297412695405
1.479479479479479 0.03443973250094394 0.02566351766425571
1.481481481481481 0.03438303714828342 0.02559613815515783
1.483483483483484 0.03432490724019276 0.02552763060698684
1.485485485485486 0.03426537422026048 0.02545802306702498
1.487487487487487 0.03420447022107991 0.02538734395892663
1.489489489489489 0.03414222803815266 0.02531562232473392
1.491491491491491 0.03407868110582955 0.02524288781670697
1.493493493493494 0.03401386348474322 0.02516917069265991
1.495495495495496 0.03394780982109386 0.02509450145412569
1.497497497497497 0.03388055535035194 0.02501891072099863
1.499499499499499 0.03381213584223664 0.02494242965771094
1.501501501501501 0.03374258761198087 0.02486508997478075
1.503503503503504 0.03367194746727552 0.0247869239288121
1.505505505505506 0.03360025270505488 0.02470796410523225
1.507507507507508 0.03352754108289605 0.02462824299340656
1.509509509509509 0.03345385078597989 0.02454779351063497
1.511511511511511 0.03337922042529131 0.02446664904736108
1.513513513513514 0.03330368899006688 0.02438484346660668
1.515515515515516 0.03322729584153659 0.02430241100208845
1.517517517517518 0.03315008068673849 0.02421938568976623
1.519519519519519 0.0330720835432768 0.02413580179839984
1.521521521521521 0.03299334473618393 0.02405169399356991
1.523523523523524 0.03291390485831645 0.02396709732926046
1.525525525525526 0.03283380474958311 0.0238820472167262
1.527527527527528 0.03275308548591079 0.02379657888322125
1.529529529529529 0.03267178833870063 0.02371072753378567
1.531531531531531 0.03258995476171422 0.02362452868249359
1.533533533533534 0.03250762637206782 0.02353801813482001
1.535535535535536 0.03242484491305512 0.02345123198531054
1.537537537537538 0.0323416522440322 0.02336420623761791
1.539539539539539 0.03225809031626101 0.0232769766073671
1.541541541541541 0.03217420113910698 0.0231895790061529
1.543543543543544 0.0320900267709886 0.02310204953142714
1.545545545545546 0.03200560929235789 0.02301442446649799
1.547547547547548 0.03192099077436002 0.02292674010956464
1.549549549549549 0.03183621327025299 0.02283903226531568
1.551551551551551 0.03175131878685507 0.0227513367623256
1.553553553553554 0.03166634925489063 0.02266368950786112
1.555555555555556 0.03158134652086986 0.02257612648390075
1.557557557557558 0.03149635231755039 0.0224886837087719
1.559559559559559 0.03141140823559643 0.02240139670499537
1.561561561561561 0.03132655571612851 0.02231430071142686
1.563563563563564 0.03124183602016023 0.02222743094703091
1.565565565565566 0.03115729020167288 0.02214082259069324
1.567567567567568 0.03107295910105463 0.02205451078122103
1.56956956956957 0.03098888331301767 0.0219685303512795
1.571571571571572 0.03090510316178774 0.02188291547719851
1.573573573573574 0.03082165869534874 0.02179770018957648
1.575575575575576 0.03073858965109177 0.02171291836147411
1.577577577577578 0.03065593543468454 0.02162860370828571
1.57957957957958 0.03057373511399924 0.02154478974915939
1.581581581581582 0.03049202738215603 0.02146150929194394
1.583583583583584 0.03041085054257606 0.02137879466312534
1.585585585585586 0.03033024249948679 0.02129667793952393
1.587587587587588 0.03025024071969853 0.02121519092451689
1.58958958958959 0.03017088222648281 0.0211343651480382
1.591591591591592 0.03009220358126248 0.02105423169353592
1.593593593593594 0.03001424084893835 0.02097482075888493
1.595595595595596 0.02993702960043277 0.02089616214602157
1.597597597597598 0.02986060487985728 0.0208182852792993
1.5995995995996 0.02978500118409064 0.02074121920214305
1.601601601601602 0.02971025246294648 0.02066499257361793
1.603603603603604 0.02963639207611438 0.02058963330795556
1.605605605605606 0.02956345279631252 0.0205151684605413
1.607607607607608 0.02949146678522769 0.02044162463295848
1.60960960960961 0.02942046556612157 0.02036902795201071
1.611611611611612 0.02935048003243103 0.02029740406972187
1.613613613613614 0.02928154040003467 0.02022677813742784
1.615615615615616 0.02921367621989004 0.02015717432831087
1.617617617617618 0.02914691634470246 0.02008861598607118
1.61961961961962 0.02908128891647986 0.02002112592241991
1.621621621621622 0.02901682136507674 0.01995472639840903
1.623623623623624 0.02895354036655719 0.01988943912443109
1.625625625625626 0.02889147186683474 0.01982528520317975
1.627627627627628 0.02883064102464038 0.0197622845876315
1.62962962962963 0.02877107224342831 0.01970045639783235
1.631631631631632 0.02871278911524832 0.01963981916223496
1.633633633633634 0.02865581444823354 0.01958039080426898
1.635635635635636 0.02860017021922372 0.01952218864234116
1.637637637637638 0.02854587759425491 0.01946522930276382
1.63963963963964 0.02849295688835051 0.01940952812494099
1.641641641641642 0.0284414275821159 0.01935509960009023
1.643643643643644 0.02839130828749608 0.01930195759291803
1.645645645645646 0.02834261675976955 0.01925011533085134
1.647647647647648 0.02829536986952045 0.01919958540403745
1.64964964964965 0.02824958361135586 0.01915037964870313
1.651651651651652 0.02820527308028205 0.01910250850394662
1.653653653653654 0.02816245247903667 0.01905598154814959
1.655655655655656 0.02812113509701907 0.01901080772363677
1.657657657657658 0.02808133331820473 0.01896699532887285
1.65965965965966 0.02804305860069791 0.01892455201846232
1.661661661661662 0.02800632148725151 0.01888348465274953
1.663663663663664 0.02797113158347259 0.01884379859744676
1.665665665665666 0.02793749757297895 0.01880549839611938
1.667667667667668 0.02790542719231954 0.01876858796365119
1.66966966966967 0.02787492725269053 0.01873307057613477
1.671671671671672 0.02784600360986349 0.01869894887087149
1.673673673673674 0.02781866119394007 0.01866622458543565
1.675675675675676 0.02779290397334895 0.01863489798066541
1.677677677677678 0.02776873499283245 0.01860496863537016
1.67967967967968 0.02774615633264362 0.01857643549761089
1.681681681681682 0.02772516915184901 0.01854929688131727
1.683683683683684 0.02770577364807739 0.01852355045547348
1.685685685685686 0.02768796909813157 0.01849919274219361
1.687687687687688 0.0276717538288054 0.01847621911226987
1.68968968968969 0.02765712524238638 0.01845462433427682
1.691691691691692 0.02764407981223266 0.01843440256779618
1.693693693693694 0.02763261307952662 0.01841554736341671
1.695695695695696 0.02762271968446904 0.01839805155227274
1.697697697697698 0.02761439333131066 0.01838190667571682
1.6996996996997 0.02760762684424973 0.01836710350603269
1.701701701701702 0.02760241212691469 0.01835363226543479
1.703703703703704 0.02759874021138473 0.01834148262087771
1.705705705705706 0.02759660123424145 0.01833064368091711
1.707707707707708 0.02759598447110903 0.0183211036227051
1.70970970970971 0.02759687832761884 0.01831284951459983
1.711711711711712 0.02759927036496184 0.01830586791003756
1.713713713713714 0.02760314729893601 0.01830014488054644
1.715715715715716 0.0276084950232198 0.01829566601574613
1.717717717717718 0.02761529861048227 0.01829241634799937
1.71971971971972 0.0276235423384514 0.01829037978652842
1.721721721721722 0.02763320968891523 0.01828953954626526
1.723723723723724 0.02764428337966293 0.01828987844957023
1.725725725725726 0.02765674535945828 0.01829137892158342
1.727727727727728 0.02767057684611445 0.01829402298964979
1.72972972972973 0.02768575831920562 0.01829779197470997
1.731731731731732 0.027702269559938 0.01830266621157112
1.733733733733734 0.02772008964818135 0.01830862567522473
1.735735735735736 0.02773919699579163 0.01831565003580612
1.737737737737738 0.02775956935655919 0.01832371865859396
1.73973973973974 0.02778118384547348 0.0183328105563193
1.741741741741742 0.02780401696621204 0.01834290386286813
1.743743743743744 0.02782804461598845 0.01835397614274402
1.745745745745746 0.02785324212502371 0.01836600475665283
1.747747747747748 0.02787958425874248 0.01837896685949829
1.74974974974975 0.0279070452522862 0.01839283940038201
1.751751751751752 0.02793559882746422 0.01840759892360946
1.753753753753754 0.02796521820935377 0.01842322115452319
1.755755755755756 0.02799587616245159 0.01843968160764369
1.757757757757758 0.02802754499554172 0.01845695569529238
1.75975975975976 0.02806019660026356 0.01847501872726404
1.761761761761762 0.02809380246603852 0.01849384590230897
1.763763763763764 0.02812833370121942 0.01851341191533938
1.765765765765766 0.02816376106879042 0.01853369092459142
1.767767767767768 0.02820005499316004 0.01855465706938289
1.76976976976977 0.02823718559947979 0.01857628449064536
1.771771771771772 0.02827512273013099 0.01859854733092383
1.773773773773774 0.02831383596557417 0.01862141968658523
1.775775775775776 0.02835329466192742 0.01864487511436144
1.777777777777778 0.02839346795785017 0.01866888699060586
1.77977977977978 0.0284343248133696 0.01869342878448554
1.781781781781782 0.02847583402870776 0.01871847404349878
1.783783783783784 0.02851796426277525 0.01874399639347466
1.785785785785786 0.02856068407277633 0.01876996935210526
1.787787787787788 0.02860396192000843 0.01879636611151776
1.78978978978979 0.02864776620810092 0.01882315998994421
1.791791791791792 0.02869206530252126 0.01885032444370839
1.793793793793794 0.02873682754721554 0.01887783306711707
1.795795795795796 0.02878202130485072 0.01890565955304018
1.797797797797798 0.02882761496015199 0.01893377743821534
1.7997997997998 0.02887357695960925 0.0189621603436925
1.801801801801802 0.02891987582671287 0.01899078209197345
1.803803803803804 0.02896648018074642 0.01901961670278112
1.805805805805806 0.02901335877366636 0.01904863838768405
1.807807807807808 0.02906048049073164 0.01907782139893976
1.80980980980981 0.02910781439484813 0.01910714007478199
1.811811811811812 0.02915532972923754 0.01913656900594665
1.813813813813814 0.02920299594854439 0.0191660830361604
1.815815815815816 0.02925078273946899 0.01919565726208173
1.817817817817818 0.02929866003019967 0.01922526696857809
1.81981981981982 0.02934659802960028 0.0192548875814291
1.821821821821822 0.0293945672204443 0.01928449481714953
1.823823823823824 0.02944253840718994 0.01931406469362326
1.825825825825826 0.0294904827049501 0.01934357353010356
1.827827827827828 0.02953837158404307 0.01937299792775228
1.82982982982983 0.02958617686415537 0.01940231471886285
1.831831831831832 0.02963387074958053 0.01943150105933879
1.833833833833834 0.02968142583121377 0.01946053444676695
1.835835835835836 0.02972881511241098 0.01948939272002581
1.837837837837838 0.02977601201679807 0.01951805405593071
1.83983983983984 0.02982299040823599 0.01954649695664133
1.841841841841842 0.0298697245996798 0.01957470028894285
1.843843843843844 0.02991618937312319 0.01960264329283297
1.845845845845846 0.02996235998251506 0.01963030558070189
1.847847847847848 0.03000821218080857 0.01965766713780241
1.84984984984985 0.0300537222113833 0.01968470834886663
1.851851851851852 0.03009886684504964 0.01971141002221789
1.853853853853854 0.03014362335963835 0.01973775336319314
1.855855855855856 0.03018796958548276 0.01976371997150462
1.857857857857858 0.03023188387581986 0.0197892918414834
1.85985985985986 0.03027534515698049 0.01981445141025277
1.861861861861862 0.03031833289513061 0.01983918161628127
1.863863863863864 0.03036082714364179 0.01986346581679792
1.865865865865866 0.0304028085152292 0.01988728777604041
1.867867867867868 0.03044425821684021 0.01991063166525595
1.86986986986987 0.03048515803660134 0.01993348210786513
1.871871871871872 0.03052549035801698 0.01995582431475869
1.873873873873874 0.03056523816811453 0.01997764394849807
1.875875875875876 0.03060438504716445 0.01999892708165655
1.877877877877878 0.03064291519844353 0.0200196601968646
1.87987987987988 0.03068081341758408 0.02003983021437091
1.881881881881882 0.03071806513461897 0.02005942470314747
1.883883883883884 0.03075465637806059 0.02007843175371622
1.885885885885886 0.03079057380918674 0.0200968398601248
1.887887887887888 0.03082580470290244 0.02011463791966202
1.88988988988989 0.03086033695439133 0.02013181524169711
1.891891891891892 0.03089415909137204 0.02014836178283002
1.893893893893894 0.03092726024653222 0.02016426814663014
1.895895895895896 0.03095963019756775 0.02017952533307963
1.897897897897898 0.03099125932138858 0.02019412472842909
1.8998998998999 0.0310221386341452 0.02020805810536344
1.901901901901902 0.03105225976155709 0.02022131779767319
1.903903903903904 0.03108161494571235 0.0202338969488467
1.905905905905906 0.03111019705689256 0.02024578912168731
1.907907907907908 0.03113799955559573 0.02025698823788914
1.90990990990991 0.03116501654010473 0.02026748857803697
1.911911911911912 0.03119124268863845 0.02027728485450482
1.913913913913914 0.03121667330112629 0.02028637267213247
1.915915915915916 0.03124130426730781 0.02029474818686825
1.917917917917918 0.03126513207070539 0.0203024078748606
1.91991991991992 0.03128815379220086 0.02030934853324203
1.921921921921922 0.03131036708421212 0.02031556729183862
1.923923923923924 0.03133177019451477 0.0203210620524636
1.925925925925926 0.03135236192616941 0.02032583152126781
1.927927927927928 0.03137214166864335 0.02032987470331839
1.92992992992993 0.03139110935330986 0.02033319088634606
1.931931931931932 0.03140926548511738 0.02033577964074553
1.933933933933934 0.03142661109798751 0.02033764106867338
1.935935935935936 0.03144314778460145 0.02033877627781246
1.937937937937938 0.03145887765298427 0.02033918671784887
1.93993993993994 0.03147380335379584 0.02033887408308993
1.941941941941942 0.0314879280386088 0.0203378403126773
1.943943943943944 0.03150125538405764 0.02033608770122673
1.945945945945946 0.03151378955291947 0.02033361954578869
1.947947947947948 0.03152553521353837 0.02033043962087681
1.94994994994995 0.03153649750587025 0.02032655189822248
1.951951951951952 0.03154668205362233 0.02032196055121208
1.953953953953954 0.03155609493816114 0.02031666999680538
1.955955955955956 0.03156474270043785 0.02031068552759437
1.957957957957958 0.03157263232556425 0.02030401307599965
1.95995995995996 0.03157977123221142 0.02029665872763049
1.961961961961962 0.03158616726948815 0.02028862872097608
1.963963963963964 0.03159182869322887 0.02027992945836154
1.965965965965966 0.03159676417454857 0.02027056803518502
1.967967967967968 0.03160098276517755 0.0202605523284489
1.96996996996997 0.03160449391392459 0.02024989033918446
1.971971971971972 0.0316073074266482 0.02023859016896651
1.973973973973974 0.03160943348347874 0.02022666002066767
1.975975975975976 0.0316108826015955 0.02021410858870847
1.977977977977978 0.03161166564501999 0.02020094544363287
1.97997997997998 0.03161179379757209 0.0201871802715503
1.981981981981982 0.03161127855951457 0.02017282280438985
1.983983983983984 0.0316101317345808 0.02015788281989988
1.985985985985986 0.03160836541153354 0.02014237039434396
1.987987987987988 0.03160599196541923 0.02012629650811871
1.98998998998999 0.03160302402565331 0.02010967227696241
1.991991991991992 0.03159947448842328 0.02009250880541706
1.993993993993994 0.03159535647573215 0.02007481718770587
1.995995995995996 0.03159068335357413 0.02005660874165976
1.997997997997998 0.03158546868802728 0.02003789555510427
2 0.03157972626327143 0.02001868962134251


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_avg_2.dat <==
0 0.02673157685334407 0.02673157685334407
0.002002002002002002 0.02646993713579177 0.02646960581373731
0.004004004004004004 0.02580418481773045 0.02581635270772666
0.006006006006006006 0.02486178502225262 0.02489577588305916
0.008008008008008008 0.02372322218503693 0.02378585337308111
0.01001001001001001 0.02244002587737467 0.02253632154830786
0.01201201201201201 0.02104583412240703 0.02117953199094395
0.01401401401401401 0.01956318836831959 0.01973709818214085
0.01601601601601602 0.01800771097447791 0.01822396722097092
0.01801801801801802 0.01639067707644867 0.01665091877128366
0.02002002002002002 0.01472060082038469 0.01502609726323443
0.02202202202202202 0.01300421623875735 0.01335595763078704
0.02402402402402402 0.0112470858847884 0.01164584717987288
0.02602602602602603 0.009453980396666263 0.009900367126034287
0.02802802802802803 0.00762911677237578 0.008123598268449449
0.03003003003003003 0.005776309375554771 0.006319242975031232
0.03203203203203203 0.00389906688260371 0.004490715618742442
0.03403403403403404 0.002000655575129435 0.002641201259979475
0.03603603603603604 8.414162251293121e-05 0.0007736949161117092
0.03803803803803804 -0.001847579862645272 -0.001108971418870675
0.04004004004004004 -0.00379176422195008 -0.003004111334786275
0.04204204204204205 -0.005745802050177117 -0.00490916837369856
0.04404404404404404 -0.007707207537041249 -0.006821706476660975
0.04604604604604605 -0.009673609250322053 -0.008739401475851328
0.04804804804804805 -0.01164274250047351 -0.01066003341389283
0.05005005005005005 -0.01361244291113401 -0.01258148152474647
0.05205205205205205 -0.01558064087912978 -0.01450171868547619
0.05405405405405406 -0.01754535665056216 -0.01641880598798372
0.05605605605605606 -0.01950469596015115 -0.01833089136055647
0.05805805805805806 -0.02145684611873858 -0.0202362011891212
0.06006006006006006 -0.02340007242347562 -0.02213304291238623
0.06206206206206206 -0.02533271492356785 -0.02401979599458688
0.06406406406406406 -0.02725318545868872 -0.02589491314804512
0.06606606606606606 -0.02915996491027148 -0.02775691660048053
0.06806806806806807 -0.03105160071305468 -0.02960439316274412
0.07007007007007007 -0.03292670453549268 -0.03143599702377363
0.07207207207207207 -0.03478395012652177 -0.03325044172104299
0.07407407407407407 -0.03662207135126887 -0.03504650224271519
0.07607607607607608 -0.03843986032764533 -0.0368230122077805
0.07807807807807808 -0.04023616570430575 -0.03857885924911514
0.08008008008008008 -0.04200989105922358 -0.04031298839703651
0.08208208208208208 -0.04375999336456451 -0.04202439554509564
0.08408408408408409 -0.04548548156432137 -0.0437121277714605
0.08608608608608609 -0.04718541521655641 -0.04537528377764743
0.08808808808808809 -0.04885890318729313 -0.04701300794028117
0.09009009009009009 -0.05050510242105247 -0.04862449297272882
0.0920920920920921 -0.05212321674201319 -0.05020897755131706
0.0940940940940941 -0.0537124956940374 -0.05176574225346975
0.0960960960960961 -0.05527223342487496 -0.053294112576668
0.09809809809809809 -0.05680176758412984 -0.05479345544027275
0.1001001001001001 -0.05830047824514968 -0.05626317618731666
0.1021021021021021 -0.05976778684858937 -0.05770272128696009
0.1041041041041041 -0.06120315515087828 -0.05911157516878641
0.1061061061061061 -0.0626060841853372 -0.060489257404838
0.1081081081081081 -0.06397611322920137 -0.06183532464628705
0.1101101101101101 -0.06531281877345696 -0.06314936851534751
0.1121121121121121 -0.06661581349726477 -0.06443101285951321
0.1141141141141141 -0.06788474523891466 -0.06567991480564261
0.1161161161161161 -0.06911929597413845 -0.06689576338417912
0.1181181181181181 -0.07031918078927325 -0.06807827706136393
0.1201201201201201 -0.07148414685375665 -0.06922720428772597
0.1221221221221221 -0.07261397240291294 -0.07034232234672048
0.1241241241241241 -0.07370846570756065 -0.07142343520760895
0.1261261261261261 -0.07476746405753314 -0.07247037391195736
0.1281281281281281 -0.0757908327494943 -0.07348299534228742
0.1301301301301301 -0.07677846406453745 -0.07446118037324451
0.1321321321321321 -0.07773027627383086 -0.07540483437311347
0.1341341341341341 -0.07864621263924804 -0.07631388560051168
0.1361361361361361 -0.07952624041798911 -0.07718828378668587
0.1381381381381381 -0.0803703499008647 -0.07802800084123106
0.1401401401401401 -0.08117855343784099 -0.07883302856927055
0.1421421421421421 -0.08195088449269128 -0.07960337819037078
0.1441441441441441 -0.08268739672009534 -0.08033908070743398
0.1461461461461462 -0.08338816303549502 -0.08104018414668737
0.1481481481481481 -0.08405327473632403 -0.08170675457667369
0.1501501501501502 -0.08468284062170334 -0.08233887481394318
0.1521521521521522 -0.08527698613465416 -0.0829366426950886
0.1541541541541541 -0.08583585254866355 -0.08350017269757452
0.1561561561561562 -0.08635959614624811 -0.08402959266984998
0.1581581581581581 -0.08684838744721668 -0.08452504500524857
0.1601601601601602 -0.08730241046025301 -0.0849866857244793
0.1621621621621622 -0.08772186193839586 -0.08541468245733101
0.1641641641641642 -0.08810695069178792 -0.08580921663541904
0.1661661661661662 -0.08845789691255157 -0.0861704796481664
0.1681681681681682 -0.08877493151405576 -0.08649867513269598
0.1701701701701702 -0.08905829552400536 -0.08679401683697217
0.1721721721721722 -0.08930823949171422 -0.08705672809046591
0.1741741741741742 -0.08952502290971497 -0.08728704304534819
0.1761761761761762 -0.08970891368311301 -0.08748520313414683
0.1781781781781782 -0.08986018762105033 -0.08765146049118876
0.1801801801801802 -0.08997912794329964 -0.08778607363366603
0.1821821821821822 -0.09006602481584262 -0.08788931028473548
0.1841841841841842 -0.0901211749240661 -0.08796144494646585
0.1861861861861862 -0.0901448810612161 -0.08800275910624815
0.1881881881881882 -0.09013745173330878 -0.08801354187148126
0.1901901901901902 -0.09009920079741439 -0.0879940872187608
0.1921921921921922 -0.09003044712598947 -0.08794469727227874
0.1941941941941942 -0.08993151428563148 -0.08786567766019412
0.1961961961961962 -0.08980273023110491 -0.08775734186206266
0.1981981981981982 -0.08964442703287076 -0.08762000653082699
0.2002002002002002 -0.08945694062103275 -0.08745399501455302
0.2022022022022022 -0.0892406105434647 -0.08725963431445524
0.2042042042042042 -0.08899577973856675 -0.087037256505599
0.2062062062062062 -0.08872279433519444 -0.08678719816479996
0.2082082082082082 -0.0884220034657673 -0.08650979925202516
0.2102102102102102 -0.08809375909276478 -0.08620540508191425
0.2122122122122122 -0.08773841584734002 -0.08587436290576121
0.2142142142142142 -0.08735633088543923 -0.08551702589674352
0.2162162162162162 -0.08694786375963784 -0.08513374821333579
0.2182182182182182 -0.08651337630026423 -0.08472488998809045
0.2202202202202202 -0.08605323250798971 -0.08429081205088094
0.2222222222222222 -0.08556779845611519 -0.08383188064355081
0.2242242242242242 -0.08505744220346409 -0.08334846304095367
0.2262262262262262 -0.0845225337192798 -0.08284093089715575
0.2282282282282282 -0.08396344481457794 -0.08230965765488109
0.2302302302302302 -0.08338054908095258 -0.08175501983292598
0.2322322322322322 -0.08277422183630272 -0.08117739670321412
0.2342342342342342 -0.0821448400767259 -0.08057716923486583
0.2362362362362362 -0.08149278243326162 -0.07995472211734674
0.2382382382382382 -0.08081842913378699 -0.07931044048047055
0.2402402402402402 -0.08012216196957778 -0.07864471392758231
0.2422422422422423 -0.07940436426422831 -0.0779579315848742
0.2442442442442442 -0.07866542084490008 -0.07725048735082274
0.2462462462462462 -0.07790571801525666 -0.07652277430773997
0.2482482482482483 -0.07712564352930018 -0.07577518993701485
0.2502502502502503 -0.07632558656547864 -0.0750081312418002
0.2522522522522522 -0.07550593770033276 -0.07422199860374239
0.2542542542542542 -0.07466708888100841 -0.07341719281052406
0.2562562562562563 -0.07380943339577772 -0.07259411655198861
0.2582582582582583 -0.07293336584250272 -0.07175317411262391
0.2602602602602603 -0.07203928209424236 -0.07089477001777256
0.2622622622622622 -0.07112757926088106 -0.07001931156278328
0.2642642642642642 -0.07019865564737943 -0.06912720480013788
0.2662662662662663 -0.0692529107060544 -0.06821885929147781
0.2682682682682683 -0.06829074498497328 -0.06729468253461275
0.2702702702702703 -0.06731256007059822 -0.06635508534392959
0.2722722722722723 -0.06631875852458008 -0.06540047669520829
0.2742742742742743 -0.06530974381433756 -0.0644312675810088
0.2762762762762763 -0.06428592023552421 -0.06344786832218695
0.2782782782782783 -0.06324769282854815 -0.06245068922355528
0.2802802802802803 -0.06219546729054469 -0.06144014148674067
0.2822822822822823 -0.06112964987902775 -0.06041663419906973
0.2842842842842843 -0.06005064730836719 -0.05938057851854585
0.2862862862862863 -0.05895886663676383 -0.05833238227053379
0.2882882882882883 -0.05785471514557857 -0.0572724551629873
0.2902902902902903 -0.05673860021836639 -0.0562012039860495
0.2922922922922923 -0.05561092921005938 -0.05511903555301338
0.2942942942942943 -0.05447210930708063 -0.0540263555001884
0.2962962962962963 -0.05332254737749088 -0.0529235668790658
0.2982982982982983 -0.05216264982584319 -0.05181107332598947
0.3003003003003003 -0.05099282243910664 -0.05068927413479342
0.3023023023023023 -0.04981347022181706 -0.04955856928448966
0.3043043043043043 -0.04862499722645523 -0.04841935489637819
0.3063063063063063 -0.04742780639073303 -0.0472720255524406
0.3083083083083083 -0.04622229936481981 -0.04611697419222965
0.3103103103103103 -0.04500887632776996 -0.04495458938331583
0.3123123123123123 -0.04378793581246571 -0.04378525960493362
0.3143143143143143 -0.04255987453084326 -0.04260936822266266
0.3163163163163163 -0.04132508718884976 -0.04142729710464046
0.3183183183183183 -0.04008396630079208 -0.04023942508855212
0.3203203203203203 -0.03883690201693808 -0.03904612640205585
0.3223223223223223 -0.03758428194415858 -0.03784777433592988
0.3243243243243243 -0.03632649096052575 -0.03664473658416895
0.3263263263263263 -0.03506391104548503 -0.03543737852745812
0.3283283283283283 -0.03379692111220115 -0.03422606230799177
0.3303303303303303 -0.03252589683492534 -0.03301114462786744
0.3323323323323323 -0.03125121048248119 -0.03179298071147064
0.3343343343343343 -0.02997323076712991 -0.03057192040272937
0.3363363363363364 -0.02869232269172483 -0.02934830958243132
0.3383383383383383 -0.02740884739663862 -0.02812249164166216
0.3403403403403403 -0.02612316202251308 -0.02689480396773243
0.3423423423423423 -0.02483561958117185 -0.02566558107408369
0.3443443443443444 -0.02354656882869714 -0.02443515365926178
0.3463463463463464 -0.02225635414209227 -0.02320384664180425
0.3483483483483483 -0.02096531541309524 -0.02197198241429184
0.3503503503503503 -0.01967378794862078 -0.0207398787447107
0.3523523523523523 -0.0183821023767772 -0.0195078479915938
0.3543543543543544 -0.01709058455843289 -0.01827619987701844
0.3563563563563564 -0.01579955551211257 -0.01704523929627994
0.3583583583583583 -0.0145093313492754 -0.01581526594683999
0.3603603603603603 -0.01322022321538348 -0.01458657660138149
0.3623623623623624 -0.01193253723946457 -0.01335946344089347
0.3643643643643644 -0.01064657449068738 -0.01213421359082348
0.3663663663663664 -0.009362630946568943 -0.01091111076626143
0.3683683683683684 -0.008080997470113866 -0.009690434533695513
0.3703703703703703 -0.006801959793599361 -0.008472459797427011
0.3723723723723724 -0.005525798510459709 -0.007257457538217969
0.3743743743743744 -0.004252789075102806 -0.006045694525743998
0.3763763763763764 -0.002983201810271618 -0.00483743346060168
0.3783783783783784 -0.001717301921645015 -0.003632933360604551
0.3803803803803804 -0.0004553495208296861 -0.00243244964997363
0.3823823823823824 0.0008024003453436933 -0.001236231812388466
0.3843843843843844 0.002055697659113881 -4.452613098376162e-05
0.3863863863863864 0.003304297389718302 0.00114242330220559
0.3883883883883884 0.004547959445251973 0.002324375795778093
0.3903903903903904 0.005786448618754546 0.003501097577367464
0.3923923923923924 0.007019534528827339 0.004672357530695871
0.3943943943943944 0.008246991555211459 0.00583792634449988
0.3963963963963964 0.009468598769117853 0.006997579210759455
0.3983983983983984 0.01068413985925645 0.008151096474838318
0.4004004004004004 0.01189340305376602 0.009298260150761666
0.4024024024024024 0.01309618103783726 0.01043885519590632
0.4044044044044044 0.01429227086776347 0.01157267219181614
0.4064064064064064 0.01548147388157091 0.01269950361040608
0.4084084084084084 0.01666359560651486 0.01381914414067036
0.4104104104104104 0.01783844566371941 0.01493139401071465
0.4124124124124124 0.0190058376702366 0.01603605543500374
0.4144144144144144 0.02016558913884924 0.01713293248819935
0.4164164164164164 0.02131752137588914 0.01822183460424384
0.4184184184184184 0.02246145937710622 0.01930257307354825
0.4204204204204204 0.0235972317221071 0.02037496093961289
0.4224224224224224 0.02472467046758119 0.0214388164472618
0.4244244244244244 0.02584361103957018 0.02249395936274741
0.4264264264264264 0.02695389212505051 0.02354021133575989
0.4284284284284284 0.02805535556310402 0.02457739900763781
0.4304304304304304 0.02914784623595243 0.02560535011040075
0.4324324324324325 0.03023121196013801 0.02662389462775217
0.4344344344344344 0.03130530337839143 0.02763286717013441
0.4364364364364364 0.03236997385227971 0.02863210304474458
0.4384384384384384 0.03342507935517176 0.02962144037452098
0.4404404404404405 0.03447047836683333 0.03060072134099058
0.4424424424424425 0.03550603176979734 0.03156978858116535
0.4444444444444444 0.03653160274756121 0.03252848821604485
0.4464464464464464 0.03754705668518238 0.03347666967781944
0.4484484484484484 0.03855226107276072 0.03441418285383154
0.4504504504504505 0.03954708541175886 0.03534088175377686
0.4524524524524525 0.04053140112374835 0.0362566228643979
0.4544544544544545 0.04150508146325223 0.03716126341857603
0.4564564564564564 0.04246800143458718 0.03805466522938936
0.4584584584584585 0.04342003771299686 0.03893669180127782
0.4604604604604605 0.04436106857035203 0.03980720797896607
0.4624624624624625 0.04529097380583445 0.04066608332660808
0.4644644644644645 0.04620963468248106 0.04151318851806152
0.4664664664664664 0.04711693386886767 0.04234839640178592
0.4684684684684685 0.04801275538628868 0.04317158432705152
0.4704704704704705 0.0488969845627112 0.04398263049343759
0.4724724724724725 0.04976950799322761 0.04478141617578964
0.4744744744744745 0.05063021350762465 0.04556782673030624
0.4764764764764765 0.05147899014508441 0.04634174839478888
0.4784784784784785 0.05231572813699373 0.04710307133047524
0.4804804804804805 0.05314031889724091 0.0478516893044693
0.4824824824824825 0.05395265501932324 0.04858749723354956
0.4844844844844845 0.05475263028231758 0.04931039467527785
0.4864864864864865 0.05554013966524895 0.0500202843725523
0.4884884884884885 0.05631507936992296 0.05071707065682998
0.4904904904904905 0.05707734685232515 0.05140066305232932
0.4924924924924925 0.05782684086274948 0.05207097397167323
0.4944944944944945 0.05856346149529314 0.05272791795544707
0.4964964964964965 0.0592871102448067 0.05337141512843981
0.4984984984984985 0.05999769007233371 0.05400138835713336
0.5005005005005005 0.06069510547952568 0.05461776320798375
0.5025025025025025 0.06137926259152629 0.0552204710963183
0.5045045045045045 0.06205006924760947 0.05580944617488356
0.5065065065065065 0.06270743510011681 0.05638462583951849
0.5085085085085085 0.0633512717207437 0.05694595352354133
0.5105105105105106 0.06398149271511877 0.05749337550466158
0.5125125125125125 0.06459801384418845 0.05802684176456073
0.5145145145145145 0.06520075315006849 0.05854630849152037
0.5165165165165165 0.06578963108890995 0.05905173488913294
0.5185185185185185 0.06636457066937505 0.05954308421600511
0.5205205205205206 0.06692549759612655 0.0600203261143315
0.5225225225225225 0.0674723404197778 0.06048343344326296
0.5245245245245245 0.06800503068960424 0.06093238334188182
0.5265265265265265 0.06852350310579609 0.06136715952378967
0.5285285285285285 0.06902769567638228 0.06178774913255033
0.5305305305305306 0.06951754987618355 0.06219414368158412
0.5325325325325325 0.06999301080957196 0.06258634145339358
0.5345345345345346 0.07045402737149678 0.06296434437826483
0.5365365365365365 0.07090055240401261 0.06332815871099058
0.5385385385385385 0.07133254285458933 0.06367779764621034
0.5405405405405406 0.07174995993336816 0.06401327825411642
0.5425425425425425 0.07215276927097992 0.0643346217652804
0.5445445445445446 0.0725409410663513 0.06464185644304325
0.5465465465465466 0.07291445023111143 0.06493501468421889
0.5485485485485485 0.07327327653107578 0.06521413279981478
0.5505505505505506 0.07361740472438506 0.06547925406703488
0.5525525525525525 0.0739468246928125 0.06573042622108685
0.5545545545545546 0.07426153156103084 0.06596770062170004
0.5565565565565566 0.07456152581175818 0.06619113529728259
0.5585585585585585 0.07484681339353259 0.06640079314606842
0.5605605605605606 0.07511740582231002 0.0665967404053317
0.5625625625625625 0.07537332027105634 0.06677904940490442
0.5645645645645646 0.07561457964828144 0.06694779783117485
0.5665665665665666 0.07584121266920109 0.06710306648272087
0.5685685685685685 0.07605325391698095 0.06724494139912425
0.5705705705705706 0.07625074389455147 0.06737351446390315
0.5725725725725725 0.07643372906569806 0.06748888056382639
0.5745745745745746 0.07660226188284514 0.06759113878918394
0.5765765765765766 0.07675640080577806 0.06768039438895131
0.5785785785785785 0.07689621030977446 0.06775675568463681
0.5805805805805806 0.0770217608828624 0.06782033420363894
0.5825825825825826 0.07713312901223712 0.06787124744803257
0.5845845845845846 0.07723039716001656 0.06790961635398757
0.5865865865865866 0.07731365372842483 0.06793556431802734
0.5885885885885885 0.07738299301381178 0.06794921979913617
0.5905905905905906 0.07743851515087674 0.06795071537412417
0.5925925925925926 0.07748032604701999 0.06794018562373108
0.5945945945945946 0.07750853730697145 0.0679177687691032
0.5965965965965966 0.07752326614801268 0.06788360780568874
0.5985985985985987 0.07752463530614044 0.06783784762442782
0.6006006006006006 0.07751277293354447 0.06778063533964492
0.6026026026026026 0.07748781248779626 0.06771212281008794
0.6046046046046046 0.07744989261316057 0.06763246417051755
0.6066066066066066 0.07739915701445521 0.06754181488956404
0.6086086086086087 0.07733575432388246 0.0674403339603005
0.6106106106106106 0.07725983796124411 0.06732818356203188
0.6126126126126126 0.07717156598793838 0.06720552681824683
0.6146146146146146 0.07707110095621592 0.06707252863818433
0.6166166166166166 0.07695860975406911 0.06692935767980661
0.6186186186186187 0.07683426344273227 0.06677618370608107
0.6206206206206206 0.07669823709130126 0.06661317711857524
0.6226226226226226 0.07655070960790089 0.06644051108830937
0.6246246246246246 0.07639186356771567 0.06625836086823744
0.6266266266266266 0.07622188503842206 0.06606690190708202
0.6286286286286287 0.07604096340521643 0.06586631058486705
0.6306306306306306 0.07584929119194005 0.0656567660703184
0.6326326326326326 0.0756470638796836 0.06543844794680011
0.6346346346346347 0.07543447972598731 0.06521153568138476
0.6366366366366366 0.0752117395835681 0.06497621032620385
0.6386386386386387 0.07497904671949621 0.06473265450683514
0.6406406406406406 0.07473660663738056 0.0644810504645217
0.6426426426426426 0.07448462689571977 0.06422158030445842
0.6446446446446447 0.07422331692782888 0.06395442795048559
0.6466466466466466 0.07395288786422487 0.06367977757115234
0.6486486486486487 0.07367355235729985 0.06339781259454869
0.6506506506506506 0.07338552441259047 0.06310871654018305
0.6526526526526526 0.07308901921638981 0.06281267431757913
0.6546546546546547 0.07278425296556329 0.06250987021512634
0.6566566566566566 0.07247144270103213 0.06220048758287228
0.6586586586586587 0.0721508061510876 0.06188471012363284
0.6606606606606606 0.07182256157484442 0.06156272216308019
0.6626626626626627 0.0714869276048042 0.06123470696667596
0.6646646646646647 0.07114412309720104 0.06090084674788732
0.6666666666666666 0.07079436698686609 0.06056132417836448
0.6686686686686687 0.07043787814614559 0.06021632184277373
0.6706706706706707 0.07007487524818294 0.05986602102656098
0.6726726726726727 0.06970557663477941 0.05951060191154278
0.6746746746746747 0.06933020018900625 0.05915024509346048
0.6766766766766766 0.06894896321264807 0.05878513054264567
0.6786786786786787 0.0685620823084863 0.05841543678143979
0.6806806806806807 0.06816977326768621 0.0580413412125157
0.6826826826826827 0.06777225096221245 0.05766302152223812
0.6846846846846847 0.06736972924227021 0.05728065439359485
0.6866866866866866 0.06696242083878017 0.05689441495277228
0.6886886886886887 0.06655053727087189 0.05650447721209878
0.6906906906906907 0.06613428875836662 0.05611101530462791
0.6926926926926927 0.06571388413919819 0.05571420209346548
0.6946946946946947 0.06528953079170682 0.05531420879272605
0.6966966966966966 0.06486143456172482 0.0549112055312489
0.6986986986986987 0.06442979969435625 0.05450536238324942
0.7007007007007007 0.06399482877035909 0.0540968479510195
0.7027027027027027 0.06355672264699913 0.05368582910148603
0.7047047047047047 0.063115680403175 0.05327247167230136
0.7067067067067067 0.06267189928872675 0.05285694125715985
0.7087087087087087 0.06222557467775503 0.05243940180300105
0.7107107107107107 0.06177690002577754 0.05202001543805528
0.7127127127127127 0.06132606683054247 0.05159894335036572
0.7147147147147147 0.06087326459631193 0.05117634626070532
0.7167167167167167 0.0604186808014204 0.05075238307361719
0.7187187187187187 0.05996250086890851 0.05032721079874714
0.7207207207207207 0.05950490814002832 0.04990098562892385
0.7227227227227228 0.05904608385041176 0.04947386300156884
0.7247247247247247 0.05858620710869375 0.04904599636948426
0.7267267267267268 0.05812545487737995 0.0486175372359141
0.7287287287287287 0.05766400195575819 0.04818863642538554
0.7307307307307307 0.05720202096471052 0.04775944363470762
0.7327327327327328 0.0567396823330175 0.04733010641382362
0.7347347347347347 0.05627715428507099 0.04690077035871403
0.7367367367367368 0.0558146028298788 0.04647158048484892
0.7387387387387387 0.0553521917511146 0.0460426802359505
0.7407407407407407 0.05489008259803245 0.04561421075942548
0.7427427427427428 0.05442843467707423 0.04518631133795247
0.7447447447447447 0.05396740504400672 0.04475912063333445
0.7467467467467468 0.05350714849643803 0.04433277528136899
0.7487487487487487 0.05304781756657047 0.0439074094880649
0.7507507507507507 0.05258956251405947 0.04348315581416397
0.7527527527527528 0.05213253131886031 0.04306014590777463
0.7547547547547547 0.05167686967395511 0.04263850902468833
0.7567567567567568 0.05122272097786554 0.04221837189493426
0.7587587587587588 0.05077022632686841 0.04179985987351101
0.7607607607607607 0.05031952450684275 0.04138309690485903
0.7627627627627628 0.04987075198469013 0.04096820428260417
0.7647647647647647 0.04942404289928098 0.04055530075956241
0.7667667667667668 0.04897952905188922 0.04014450390427017
0.7687687687687688 0.04853733989609082 0.03973592929563566
0.7707707707707707 0.04809760252710947 0.03932968969520589
0.7727727727727728 0.04766044167060196 0.03892589542347394
0.7747747747747747 0.04722597967088567 0.0385246556021566
0.7767767767767768 0.04679433647861439 0.03812607685215948
0.7787787787787788 0.04636562963791695 0.0377302628730552
0.7807807807807807 0.04593997427301606 0.03733731513234763
0.7827827827827828 0.04551748307436538 0.03694733362168805
0.7847847847847848 0.04509826628486832 0.03656041550408386
0.7867867867867868 0.04468243168562624 0.03617665496609004
0.7887887887887888 0.04427008458065935 0.03579614416451994
0.7907907907907908 0.0438613277815978 0.03541897338295445
0.7927927927927928 0.0434562615920655 0.03504522990675255
0.7947947947947948 0.04305498379174003 0.03467499803757468
0.7967967967967968 0.04265758962031761 0.03430836015072924
0.7987987987987988 0.04226417176460581 0.03394539638400378
0.8008008008008008 0.04187482034297026 0.03358618381033338
0.8028028028028028 0.04148962288715465 0.03323079654046731
0.8048048048048048 0.04110866432553038 0.03287930674441442
0.8068068068068068 0.04073202696755008 0.03253178410528581
0.8088088088088088 0.04035979049675816 0.03218829524139082
0.8108108108108109 0.03999203195163518 0.03184890383067844
0.8128128128128128 0.0396288257059259 0.03151367150552731
0.8148148148148148 0.03927024345477421 0.03118265729565612
0.8168168168168168 0.03891635421489455 0.03085591721469691
0.8188188188188188 0.03856722430222582 0.03053350435163474
0.8208208208208209 0.0382229173100668 0.03021546958406244
0.8228228228228228 0.03788349411129544 0.02990186116859873
0.8248248248248248 0.0375490128513442 0.02959272444305653
0.8268268268268268 0.03721952891970713 0.02928810187260637
0.8288288288288288 0.03689509494779929 0.02898803350928817
0.8308308308308309 0.0365757608135866 0.02869255678297794
0.8328328328328328 0.03626157361712232 0.02840170634247698
0.8348348348348348 0.0359525776724715 0.02811551409085286
0.8368368368368369 0.03564881451494345 0.02783400936723356
0.8388388388388388 0.03535032289024592 0.02755721881881916
0.8408408408408409 0.03505713874181363 0.02728516645501275
0.8428428428428428 0.03476929521409889 0.02701787373146537
0.8448448448448449 0.03448682265765529 0.02675535953673735
0.8468468468468469 0.03420974861634613 0.0264976399213164
0.8488488488488488 0.03393809782720686 0.02624472842097132
0.8508508508508509 0.03367189223168029 0.02599663623150412
0.8528528528528528 0.03341115097399669 0.02575337210897111
0.8548548548548549 0.03315589039827616 0.02551494184020717
0.8568568568568569 0.03290612405762244 0.02528134878660538
0.8588588588588588 0.03266186272828362 0.02505259419609956
0.8608608608608609 0.0324231144080161 0.02482867707266316
0.8628628628628628 0.03218988432371516 0.02460959338701732
0.8648648648648649 0.0319621749503701 0.02439533675922408
0.8668668668668669 0.03173998602356782 0.02418589893134361
0.8688688688688688 0.03152331454574773 0.0239812696247238
0.8708708708708709 0.0313121548037298 0.02378143553928492
0.8728728728728729 0.03110649839519588 0.02358638111938508
0.8748748748748749 0.03090633424197521 0.02339608917347354
0.8768768768768769 0.030711648607606 0.02321054071739148
0.8788788788788788 0.03052242512367571 0.02302971381630862
0.8808808808808809 0.03033864482228128 0.02285358443189291
0.8828828828828829 0.03016028615589763 0.02268212713703278
0.8848848848848849 0.02998732502499645 0.02251531493064191
0.8868868868868869 0.02981973481290902 0.02235311797331007
0.8888888888888888 0.02965748642597889 0.02219550455481922
0.8908908908908909 0.02950054832257804 0.02204244182641895
0.8928928928928929 0.02934888655010909 0.02189389556209954
0.8948948948948949 0.02920246478806945 0.0217498288474981
0.8968968968968969 0.02906124439816359 0.0216102032153457
0.8988988988988988 0.02892518446376119 0.02147497930947119
0.9009009009009009 0.02879424183586839 0.02134411655735394
0.9029029029029029 0.02866837118453051 0.02121757190131436
0.9049049049049049 0.02854752505880236 0.02109530111623948
0.9069069069069069 0.02843165393931803 0.02097725933211055
0.908908908908909 0.02832070629204621 0.02086340057167941
0.9109109109109109 0.0282146286286543 0.02075367666441219
0.9129129129129129 0.02811336557374885 0.02064803868395629
0.9149149149149149 0.02801685993308559 0.02054643729230529
0.9169169169169169 0.02792505275425228 0.02044882209203798
0.918918918918919 0.0278378833971063 0.02035514091206116
0.9209209209209209 0.02775528960675408 0.02026534120701753
0.9229229229229229 0.0276772075895139 0.02017937023064616
0.924924924924925 0.02760357208991923 0.02009717419791391
0.9269269269269269 0.02753431646584166 0.02001869807716306
0.928928928928929 0.02746937276845705 0.01994388678559545
0.9309309309309309 0.02740867182412121 0.01987268520930189
0.9329329329329329 0.02735214331766622 0.01980503724495657
0.934934934934935 0.0272997158770563 0.01974088611937714
0.9369369369369369 0.02725131715983145 0.01968017526264164
0.938938938938939 0.02720687393970879 0.01962284818756782
0.9409409409409409 0.0271663121937727 0.0195688475560089
0.9429429429429429 0.02712955719120239 0.01951811590485351
0.944944944944945 0.02709653358259541 0.01947059616745813
0.9469469469469469 0.02706716548969308 0.01942623141295644
0.948948948948949 0.02704137659532702 0.01938496412815094
0.9509509509509509 0.02701909023340338 0.01934673710810316
0.9529529529529529 0.0270002294787348 0.01931149369292535
0.954954954954955 0.02698471723653521 0.01927917736778478
0.9569569569569569 0.02697247633153407 0.01924973142458229
0.958958958958959 0.02696342959609684 0.01922309974184931
0.960960960960961 0.02695749995736226 0.01919922685324425
0.9629629629629629 0.02695461052340734 0.0191780574710971
0.964964964964965 0.02695468466808996 0.01915953651218609
0.9669669669669669 0.02695764611437955 0.01914360964287725
0.968968968968969 0.02696341901599133 0.01913022325593446
0.970970970970971 0.02697192803714577 0.01911932401512208
0.972972972972973 0.02698309843027891 0.01911085910985543
0.974974974974975 0.0269968561115384 0.0191047765692292
0.9769769769769769 0.02701312773390624 0.01910102519080006
0.978978978978979 0.02703184075779607 0.01909955418473368
0.980980980980981 0.02705292351900449 0.01910031349837978
0.982982982982983 0.02707630529404946 0.01910325396406232
0.984984984984985 0.02710191636232269 0.01910832720977045
0.9869869869869869 0.02712968806519022 0.01911548543198689
0.988988988988989 0.0271595528620609 0.01912468167341195
0.990990990990991 0.02719144438323391 0.01913586987722381
0.992992992992993 0.02722529747944545 0.01914900480469668
0.994994994994995 0.02726104826804514 0.01916404191838004
0.996996996996997 0.02729863417574761 0.01918093756195074
0.998998998998999 0.02733799397790947 0.01919964897101934
1.001001001001001 0.02737906783450109 0.01922013421674281
1.003003003003003 0.02742179732311372 0.01924235216085729
1.005005005005005 0.02746612546728161 0.01926626253710246
1.007007007007007 0.02751199676154872 0.01929182594056989
1.009009009009009 0.0275593571931807 0.019319003803345
1.011011011011011 0.02760815426035426 0.01934775839590654
1.013013013013013 0.02765833698688055 0.01937805282974131
1.015015015015015 0.02770985593502657 0.01940985102728949
1.017017017017017 0.02776266321430169 0.019443117719124
1.019019019019019 0.02781671248468876 0.01947781848953588
1.021021021021021 0.02787195895784068 0.0195139197312121
1.023023023023023 0.02792835939520518 0.01955138858125335
1.025025025025025 0.02798587210691045 0.01959019292157026
1.027027027027027 0.02804445694465805 0.0196303014573201
1.029029029029029 0.02810407528767478 0.01967168369846933
1.031031031031031 0.02816469002856379 0.019714309825043
1.033033033033033 0.0282262655645979 0.0197581506794086
1.035035035035035 0.02828876777866572 0.01980317781185412
1.037037037037037 0.02835216401075107 0.01984936360888854
1.039039039039039 0.02841642304123531 0.01989668108839649
1.041041041041041 0.02848151507412782 0.0199451038376064
1.043043043043043 0.02854741169251842 0.01999460601369343
1.045045045045045 0.02861408584304635 0.02004516246805402
1.047047047047047 0.02868151180890582 0.02009674882433223
1.049049049049049 0.02874966515941803 0.02014934120251771
1.051051051051051 0.02881852274003789 0.02020291618619689
1.053053053053053 0.02888806262360094 0.02025745082345661
1.055055055055055 0.02895826407130298 0.02031292277868248
1.057057057057057 0.02902910751486094 0.02036931045244204
1.059059059059059 0.02910057449451276 0.02042659265423631
1.061061061061061 0.02917264763832764 0.02048474856055071
1.063063063063063 0.02924531061980496 0.02054375771485536
1.065065065065065 0.02931854810496192 0.02060360012281923
1.067067067067067 0.02939234573742767 0.02066425649580581
1.069069069069069 0.02946669007100851 0.02072570791159367
1.071071071071071 0.02954156854741951 0.02078793573674152
1.073073073073073 0.02961696945359706 0.02085092162699584
1.075075075075075 0.02969288186455948 0.02091464757037998
1.077077077077077 0.02976929563470446 0.02097909616247973
1.079079079079079 0.02984620132036831 0.02104425036804879
1.081081081081081 0.0299235901708786 0.02111009337207413
1.083083083083083 0.03000145407546368 0.02117660858088263
1.085085085085085 0.03007978551450509 0.02124377964030924
1.087087087087087 0.03015857755292717 0.02131159069721907
1.089089089089089 0.03023782375995791 0.02138002628714962
1.091091091091091 0.03031751820960234 0.02144907110647196
1.093093093093093 0.03039765542752262 0.02151871000866834
1.095095095095095 0.03047823034781323 0.02158892801308225
1.097097097097097 0.03055923830053584 0.02165971056066164
1.099099099099099 0.03064067496321312 0.02173104349484666
1.101101101101101 0.03072253632539594 0.02180291277095423
1.103103103103103 0.03080481866987478 0.02187530444639171
1.105105105105105 0.03088751853781352 0.02194820468909349
1.107107107107107 0.03097063269358473 0.02202160005264803
1.109109109109109 0.03105415810008563 0.02209547749321222
1.111111111111111 0.03113809189812763 0.02216982402807641
1.113113113113113 0.03122243137475895 0.02224462671716588
1.115115115115115 0.03130717393731457 0.02231987267339662
1.117117117117117 0.03139231709113081 0.02239554940595189
1.119119119119119 0.03147785842114802 0.02247164485830307
1.121121121121121 0.03156379556903421 0.02254814697037833
1.123123123123123 0.03165012621093995 0.02262504365149068
1.125125125125125 0.03173684803900425 0.02270232278850182
1.127127127127127 0.0318239587441041 0.0227799726667334
1.129129129129129 0.03191145600146127 0.02285798212365274
1.131131131131131 0.03199933745393396 0.02293633992749589
1.133133133133133 0.03208760069600357 0.0230150347256835
1.135135135135135 0.03217624326031463 0.02309405504649318
1.137137137137137 0.03226526260514713 0.02317338973057361
1.139139139139139 0.03235465610312535 0.02325302838701723
1.141141141141141 0.03244442103184257 0.02333296052594985
1.143143143143143 0.03253455456249719 0.02341317544272871
1.145145145145145 0.03262505375012471 0.02349366221794238
1.147147147147147 0.03271591552516671 0.02357441006052932
1.149149149149149 0.03280713668571623 0.02365540915451873
1.151151151151151 0.0328987138904566 0.02373664961717833
1.153153153153153 0.03299064365324476 0.02381812126778459
1.155155155155155 0.03308292233701094 0.0238998136282987
1.157157157157157 0.03317554614728142 0.02398171619523409
1.159159159159159 0.0332685111271277 0.02406381950102653
1.161161161161161 0.03336181315254517 0.02414611405059043
1.163163163163163 0.03345544792817155 0.02422858998861429
1.165165165165165 0.03354941098368745 0.02431123710541782
1.167167167167167 0.03364369767147818 0.02439404512435276
1.169169169169169 0.03373830316201214 0.02447700476507329
1.171171171171171 0.03383322244007409 0.02456010666379383
1.173173173173173 0.03392845030154804 0.02464334104068074
1.175175175175175 0.03402398135026113 0.02472669770432578
1.177177177177177 0.03411980999506141 0.02481016645305516
1.179179179179179 0.03421593044866824 0.02489373803203549
1.181181181181181 0.03431233672389602 0.02497740294712503
1.183183183183183 0.03440902262936753 0.02506115122919566
1.185185185185185 0.0345059817661453 0.02514497243642285
1.187187187187187 0.03460320752419405 0.02522885628157493
1.189189189189189 0.0347006930797955 0.02531279327209557
1.191191191191191 0.03479843139445387 0.02539677350089704
1.193193193193193 0.03489641520841866 0.02548078652867884
1.195195195195195 0.03499463703566137 0.02556482140871745
1.197197197197197 0.03509308915912557 0.02564886760382339
1.199199199199199 0.03519176362757073 0.02573291504304679
1.201201201201201 0.03529065225463941 0.02581695310302531
1.203203203203203 0.0353897466094857 0.02590097058210328
1.205205205205205 0.03548903800973893 0.02598495582235746
1.207207207207207 0.03558851751564965 0.02606889781586777
1.209209209209209 0.03568817593089112 0.0261527855549025
1.211211211211211 0.03578800379363562 0.02623660740582657
1.213213213213213 0.03588799136472841 0.02632035111585857
1.215215215215215 0.03598812862082197 0.02640400418266641
1.217217217217217 0.03608840525792607 0.02648755478023741
1.219219219219219 0.03618881067767908 0.02657099065211237
1.221221221221221 0.03628933397217905 0.02665429888786377
1.223223223223223 0.03638996392395755 0.02673746593929528
1.225225225225225 0.03649068900623915 0.02682047839268275
1.227227227227227 0.03659149735710163 0.02690332315076201
1.229229229229229 0.03669237677504279 0.02698598647759481
1.231231231231231 0.03679331472944216 0.02706845396218978
1.233233233233233 0.0368942983262034 0.02715071064047505
1.235235235235235 0.03699531430592194 0.02723274198904394
1.237237237237237 0.03709634905573137 0.02731453330647761
1.239239239239239 0.03719738856591868 0.02739606920081986
1.241241241241241 0.03729841844569821 0.02747733359680307
1.243243243243243 0.03739942391524155 0.02755831011440419
1.245245245245245 0.0375003897711112 0.0276389828106035
1.247247247247247 0.03760130041316891 0.02771933520907838
1.249249249249249 0.03770213981128522 0.02779935015842258
1.251251251251251 0.03780289149684476 0.02787900985065641
1.253253253253253 0.03790353857973901 0.02795829652504763
1.255255255255255 0.0380040637034396 0.02803719253752072
1.257257257257257 0.0381044490704452 0.02811567961047278
1.259259259259259 0.03820467641963897 0.02819373881931274
1.261261261261261 0.03830472701206254 0.0282713506912479
1.263263263263263 0.03840458165327849 0.02834849603438886
1.265265265265265 0.03850422064773259 0.02842515544501572
1.267267267267267 0.03860362383404645 0.02850130891144309
1.269269269269269 0.03870277055036171 0.02857693582375777
1.271271271271271 0.03880163964396767 0.02865201520900612
1.273273273273273 0.03890020947464563 0.0287265264224787
1.275275275275275 0.03899845788760874 0.02880044842328705
1.277277277277277 0.03909636225220847 0.02887375964013782
1.279279279279279 0.03919389941168734 0.02894643797462139
1.281281281281281 0.03929104573653559 0.0290184611849192
1.283283283283283 0.03938777707660333 0.02908980726972459
1.285285285285285 0.03948406880321546 0.02916045381705309
1.287287287287287 0.03957989578687243 0.02923037797978461
1.289289289289289 0.03967523241057595 0.02929955648257207
1.291291291291291 0.03977005258487967 0.02936796608493521
1.293293293293293 0.03986432972765971 0.02943558370664154
1.295295295295295 0.03995803681331946 0.02950238593510843
1.297297297297297 0.0400511463331731 0.0295683490349914
1.299299299299299 0.04014363035256041 0.02963344896175073
1.301301301301301 0.04023546048852831 0.02969766182641204
1.303303303303303 0.04032660793569233 0.02976096389191713
1.305305305305305 0.04041704348957199 0.0298233312069828
1.307307307307307 0.04050673753849812 0.02988473962646715
1.309309309309309 0.04059566010443251 0.02994516482460764
1.311311311311311 0.04068378085034017 0.03000458271322209
1.313313313313313 0.04077106909178534 0.03006296941886657
1.315315315315315 0.04085749383513965 0.03012030098971115
1.317317317317317 0.04094302378852409 0.0301765534202603
1.319319319319319 0.04102762738052018 0.03023170265825074
1.321321321321321 0.04111127279702138 0.03028572494839894
1.323323323323323 0.04119392800161623 0.03033859686646077
1.325325325325325 0.04127556075624043 0.03039029505111267
1.327327327327327 0.04135613865569283 0.03044079623207182
1.329329329329329 0.04143562916031421 0.03049007723112627
1.331331331331331 0.04151399961795308 0.03053811521772043
1.333333333333333 0.04159121729589593 0.03058488783030778
1.335335335335335 0.04166724941955841 0.03063037290573506
1.337337337337337 0.04174206320324885 0.03067454851837115
1.339339339339339 0.04181562587998012 0.03071739298024816
1.341341341341341 0.04188790473736372 0.03075888502786262
1.343343343343343 0.04195886715827537 0.03079900396734001
1.345345345345345 0.04202848065451849 0.03083772944313219
1.347347347347347 0.04209671290065896 0.03087504147024604
1.349349349349349 0.04216353177189933 0.03091092043444796
1.351351351351351 0.04222890538559175 0.03094534725023623
1.353353353353353 0.04229280213908064 0.03097830348736068
1.355355355355355 0.04235519074468499 0.03100977117897758
1.357357357357357 0.04241604026845162 0.03103973284248851
1.359359359359359 0.04247532017068524 0.03106817148021766
1.361361361361361 0.04253300034753626 0.03109507073246787
1.363363363363363 0.04258905116592999 0.0311204149757535
1.365365365365365 0.04264344350155363 0.03114418915194569
1.367367367367367 0.04269614877763621 0.03116637878056214
1.369369369369369 0.04274713900648863 0.03118696996064724
1.371371371371371 0.04279638682595256 0.03120594953134204
1.373373373373373 0.04284386553410091 0.03122330513607371
1.375375375375375 0.04288954912588942 0.03123902506197981
1.377377377377377 0.0429334123310004 0.03125309824682764
1.379379379379379 0.04297543065178891 0.03126551428310721
1.381381381381381 0.04301558039391534 0.03127626359081993
1.383383383383383 0.04305383869928122 0.03128533744229139
1.385385385385385 0.04309018357936861 0.03129272780939843
1.387387387387387 0.04312459395128695 0.03129842736786004
1.389389389389389 0.04315704966543386 0.03130242950432641
1.391391391391391 0.04318753153272296 0.03130472849849737
1.393393393393393 0.0432160213531597 0.03130531950810673
1.395395395395395 0.04324250194792288 0.03130419842632558
1.397397397397397 0.04326695718304037 0.03130136188514356
1.399399399399399 0.04328937199013515 0.03129680726504274
1.401401401401401 0.04330973238999639 0.03129053287642913
1.403403403403403 0.04332802552072785 0.03128253791370462
1.405405405405405 0.04334423965379968 0.03127282232588274
1.407407407407407 0.04335836420875321 0.03126138681978829
1.409409409409409 0.04337038977382707 0.03124823286997474
1.411411411411411 0.04338030812759617 0.03123336288448561
1.413413413413413 0.0433881122442188 0.031216780146465
1.415415415415415 0.04339379630516026 0.03119848869931083
1.417417417417417 0.04339735572102221 0.03117849335001784
1.419419419419419 0.04339878713367221 0.03115679967596522
1.421421421421421 0.0433980884182651 0.03113341415727124
1.423423423423423 0.04339525870291979 0.03110834412802039
1.425425425425425 0.04339029836751375 0.03108159767754265
1.427427427427427 0.04338320903774248 0.03105318365446111
1.429429429429429 0.04337399360496481 0.03102311166891676
1.431431431431431 0.04336265621442951 0.03099139217427721
1.433433433433433 0.04334920225912678 0.03095803643845191
1.435435435435436 0.04333363839824338 0.03092305647052975
1.437437437437437 0.04331597252697817 0.030886465028091
1.439439439439439 0.04329621378950283 0.03084827561725183
1.441441441441441 0.04327437256968775 0.03080850251791266
1.443443443443444 0.04325046046737017 0.03076716075136884
1.445445445445446 0.04322449032026435 0.03072426605311007
1.447447447447447 0.04319647615210312 0.03067983489209483
1.449449449449449 0.04316643320644209 0.03063388447075063
1.451451451451451 0.04313437788829172 0.03058643271803866
1.453453453453454 0.04310032779306829 0.0305374981937207
1.455455455455456 0.04306430165177318 0.03048710010997523
1.457457457457457 0.04302631935118261 0.03043525839378801
1.459459459459459 0.04298640188459115 0.03038199368789955
1.461461461461461 0.04294457136257074 0.03032732734589761
1.463463463463464 0.04290085096795558 0.03027128126693667
1.465465465465466 0.04285526496125591 0.0302138778492159
1.467467467467467 0.04280783863532956 0.03015514017514445
1.469469469469469 0.04275859832056902 0.03009509202301787
1.471471471471471 0.04270757133442808 0.03003375786701784
1.473473473473474 0.0426547859906685 0.02997116275884116
1.475475475475476 0.04260027154224306 0.02990733201676828
1.477477477477477 0.0425440581942666 0.02984229155467033
1.479479479479479 0.04248617704135899 0.02977606794938555
1.481481481481481 0.04242666008418477 0.02970868844028766
1.483483483483484 0.04236554016144811 0.02964018089211667
1.485485485485486 0.04230285096958623 0.02957057335215481
1.487487487487487 0.04223862699201346 0.02949989424405646
1.489489489489489 0.04217290351597416 0.02942817260986376
1.491491491491491 0.04210571657022765 0.02935543810183681
1.493493493493494 0.04203710292550201 0.02928172097778974
1.495495495495496 0.04196710005281243 0.02920705173925552
1.497497497497497 0.04189574609879505 0.02913146100612846
1.499499499499499 0.04182307987067074 0.02905497994284077
1.501501501501501 0.04174914078522837 0.02897764025991058
1.503503503503504 0.04167396887405854 0.02889947421394193
1.505505505505506 0.04159760472400739 0.02882051439036208
1.507507507507508 0.04152008947399417 0.0287407932785364
1.509509509509509 0.04144146477945883 0.0286603437957648
1.511511511511511 0.0413617727762681 0.02857919933249091
1.513513513513514 0.04128105607510539 0.02849739375173651
1.515515515515516 0.04119935771256454 0.02841496128721829
1.517517517517518 0.04111672113422659 0.02833193597489606
1.519519519519519 0.04103319017415231 0.02824835208352967
1.521521521521521 0.04094880901146605 0.02816424427869975
1.523523523523524 0.04086362215779084 0.02807964761439029
1.525525525525526 0.04077767442924453 0.02799459750185603
1.527527527527528 0.04069101090863415 0.02790912916835108
1.529529529529529 0.04060367693226473 0.0278232778189155
1.531531531531531 0.04051571806070149 0.02773707896762342
1.533533533533534 0.04042718004343485 0.02765056841994985
1.535535535535536 0.04033810880389221 0.02756378227044037
1.537537537537538 0.04024855041252944 0.02747675652274774
1.539539539539539 0.04015855105185467 0.02738952689249693
1.541541541541541 0.04006815699889108 0.02730212929128274
1.543543543543544 0.03997741460270144 0.02721459981655697
1.545545545545546 0.03988637024905479 0.02712697475162782
1.547547547547548 0.03979507033948445 0.02703929039469447
1.549549549549549 0.03970356127382906 0.02695158255044552
1.551551551551551 0.03961188941531559 0.02686388704745543
1.553553553553554 0.03952010106597635 0.02677623979299095
1.555555555555556 0.03942824245210789 0.02668867676903058
1.557557557557558 0.03933635969265314 0.02660123399390174
1.559559559559559 0.0392444987710995 0.0265139469901252
1.561561561561561 0.03915270552014938 0.02642685099655669
1.563563563563564 0.03906102559690601 0.02633998123216074
1.565565565565566 0.03896950445142723 0.02625337287582307
1.567567567567568 0.03887818730831827 0.02616706106635086
1.56956956956957 0.03878711914935372 0.02608108063640933
1.571571571571572 0.03869634468038963 0.02599546576232834
1.573573573573574 0.03860590830929699 0.02591025047470631
1.575575575575576 0.0385158541334406 0.02582546864660394
1.577577577577578 0.03842622590823805 0.02574115399341554
1.57957957957958 0.03833706702159616 0.02565734003428922
1.581581581581582 0.03824842048273257 0.02557405957707377
1.583583583583584 0.03816032889550563 0.02549134494825517
1.585585585585586 0.03807283442938388 0.02540922822465376
1.587587587587588 0.03798597880815021 0.02532774120964672
1.58958958958959 0.0378998032884551 0.02524691543316803
1.591591591591592 0.03781434862808355 0.02516678197866576
1.593593593593594 0.03772965507468198 0.02508737104401476
1.595595595595596 0.03764576234822192 0.02500871243115141
1.597597597597598 0.03756270960745464 0.02493083556442914
1.5995995995996 0.03748053544004888 0.02485376948727288
1.601601601601602 0.03739927784661777 0.02477754285874776
1.603603603603604 0.03731897420612574 0.02470218359308539
1.605605605605606 0.03723966126996883 0.02462771874567113
1.607607607607608 0.0371613751438035 0.02455417491808831
1.60960960960961 0.03708415125362239 0.02448157823714054
1.611611611611612 0.03700802434659634 0.0244099543548517
1.613613613613614 0.03693302846480062 0.02433932842255767
1.615615615615616 0.03685919691767303 0.02426972461344071
1.617617617617618 0.03678656228820965 0.02420116627120101
1.61961961961962 0.03671515639336716 0.02413367620754974
1.621621621621622 0.03664501027583143 0.02406727668353887
1.623623623623624 0.03657615419903398 0.02400198940956092
1.625625625625626 0.03650861760519292 0.02393783548830958
1.627627627627628 0.0364424291309394 0.02387483487276133
1.62962962962963 0.0363776165685377 0.02381300668296218
1.631631631631632 0.03631420685885852 0.0237523694473648
1.633633633633634 0.03625222608894114 0.02369294108939882
1.635635635635636 0.03619169944966749 0.02363473892747099
1.637637637637638 0.03613265126250202 0.02357777958789365
1.63963963963964 0.03607510492269671 0.02352207841007083
1.641641641641642 0.03601908292804633 0.02346764988522006
1.643643643643644 0.03596460683348199 0.02341450787804786
1.645645645645646 0.0359116972629511 0.02336266561598118
1.647647647647648 0.03586037388642969 0.02331213568916728
1.64964964964965 0.03581065541046542 0.02326292993383296
1.651651651651652 0.03576255957803628 0.02321505878907645
1.653653653653654 0.03571610313980401 0.02316853183327942
1.655655655655656 0.0356713018726928 0.0231233580087666
1.657657657657658 0.03562817053788425 0.02307954561400268
1.65965965965966 0.03558672291137139 0.02303710230359216
1.661661661661662 0.03554697173553511 0.02299603493787936
1.663663663663664 0.03550892875529631 0.02295634888257659
1.665665665665666 0.0354726046690424 0.02291804868124921
1.667667667667668 0.03543800916565017 0.02288113824878102
1.66966966966967 0.03540515087839519 0.0228456208612646
1.671671671671672 0.03537403742058796 0.02281149915600133
1.673673673673674 0.035344675343558 0.02277877487056549
1.675675675675676 0.03531707017098111 0.02274744826579524
1.677677677677678 0.03529122636008503 0.02271751892049999
1.67967967967968 0.03526714733621556 0.02268898578274072
1.681681681681682 0.03524483545538443 0.0226618471664471
1.683683683683684 0.03522429204125613 0.02263610074060331
1.685685685685686 0.03520551734690845 0.02261174302732345
1.687687687687688 0.035188510596214 0.0225887693973997
1.68968968968969 0.0351732699435081 0.02256717461940665
1.691691691691692 0.03515979251965511 0.02254695285292601
1.693693693693694 0.03514807439112831 0.02252809764854654
1.695695695695696 0.03513811060694441 0.02251060183740257
1.697697697697698 0.03512989516395482 0.02249445696084665
1.6996996996997 0.03512342104455602 0.02247965379116252
1.701701701701702 0.03511868020187493 0.02246618255056463
1.703703703703704 0.03511566357229303 0.02245403290600755
1.705705705705706 0.03511436109281291 0.02244319396604694
1.707707707707708 0.03511476168888682 0.02243365390783494
1.70970970970971 0.03511685331010947 0.02242539979972966
1.711711711711712 0.03512062291097427 0.02241841819516739
1.713713713713714 0.03512605649120336 0.02241269516567627
1.715715715715716 0.03513313907854082 0.02240821630087596
1.717717717717718 0.03514185476769803 0.0224049666331292
1.71971971971972 0.03515218670939391 0.02240293007165826
1.721721721721722 0.03516411714444589 0.02240208983139509
1.723723723723724 0.03517762740246335 0.02240242873470006
1.725725725725726 0.03519269792736036 0.02240392920671326
1.727727727727728 0.03520930828959058 0.02240657327477962
1.72972972972973 0.03522743719942461 0.0224103422598398
1.731731731731732 0.03524706253512788 0.02241521649670096
1.733733733733734 0.03526816134406879 0.02242117596035457
1.735735735735736 0.03529070988265814 0.02242820032093596
1.737737737737738 0.03531468361476232 0.02243626894372379
1.73973973973974 0.03534005724862532 0.02244536084144913
1.741741741741742 0.03536680474933204 0.02245545414799796
1.743743743743744 0.03539489935832851 0.02246652642787385
1.745745745745746 0.03542431362732728 0.02247855504178266
1.747747747747748 0.0354550194238264 0.02249151714462812
1.74974974974975 0.03548698797083689 0.02250538968551184
1.751751751751752 0.03552018986161202 0.0225201492087393
1.753753753753754 0.03555459508202612 0.02253577143965302
1.755755755755756 0.0355901730477729 0.02255223189277352
1.757757757757758 0.03562689261376421 0.02256950598042221
1.75975975975976 0.03566472211145262 0.02258756901239387
1.761761761761762 0.03570362937403155 0.02260639618743881
1.763763763763764 0.0357435817534666 0.02262596220046922
1.765765765765766 0.03578454616250545 0.02264624120972126
1.767767767767768 0.03582648909106154 0.02266720735451272
1.76976976976977 0.03586937663372133 0.0226888347757752
1.771771771771772 0.0359131745289771 0.02271109761605366
1.773773773773774 0.0359578481730179 0.02273396997171506
1.775775775775776 0.03600336265576129 0.02275742539949127
1.777777777777778 0.03604968279350374 0.02278143727573569
1.77977977977978 0.0360967731449927 0.02280597906961537
1.781781781781782 0.03614459805260623 0.02283102432862862
1.783783783783784 0.03619312166774111 0.02285654667860449
1.785785785785786 0.03624230797148779 0.02288251963723509
1.787787787787788 0.03629212081790899 0.02290891639664759
1.78978978978979 0.03634252395266711 0.02293571027507404
1.791791791791792 0.03639348103984974 0.02296287472883822
1.793793793793794 0.03644495570363295 0.02299038335224689
1.795795795795796 0.03649691154194512 0.02301820983817001
1.797797797797798 0.03654931216068794 0.02304632772334518
1.7997997997998 0.03660212120873165 0.02307471062882233
1.801801801801802 0.03665530239060794 0.02310333237710329
1.803803803803804 0.03670881950760371 0.02313216698791095
1.805805805805806 0.03676263648149389 0.02316118867281388
1.807807807807808 0.03681671737190229 0.02319037168406959
1.80980980980981 0.03687102642029949 0.02321969035991182
1.811811811811812 0.03692552806061261 0.02324911929107648
1.813813813813814 0.03698018694899183 0.02327863332129023
1.815815815815816 0.037034967998594 0.02330820754721156
1.817817817817818 0.03708983638550641 0.02333781725370793
1.81981981981982 0.0371447575922175 0.02336743786655894
1.821821821821822 0.03719969741985016 0.02339704510227936
1.823823823823824 0.03725462200921829 0.02342661497875309
1.825825825825826 0.03730949787854186 0.0234561238152334
1.827827827827828 0.03736429192195276 0.02348554821288211
1.82982982982983 0.03741897145499008 0.02351486500399268
1.831831831831832 0.03747350421704489 0.02354405134446863
1.833833833833834 0.03752785839853764 0.02357308473189679
1.835835835835836 0.03758200266581759 0.02360194300515564
1.837837837837838 0.03763590616229669 0.02363060434106054
1.83983983983984 0.03768953855336933 0.02365904724177117
1.841841841841842 0.03774287001088995 0.02368725057407268
1.843843843843844 0.03779587126481376 0.02371519357796281
1.845845845845846 0.03784851358463808 0.02374285586583173
1.847847847847848 0.03790076882657853 0.02377021742293224
1.84984984984985 0.03795260941908526 0.02379725863399646
1.851851851851852 0.03800400840286799 0.02382396030734772
1.853853853853854 0.03805493941928753 0.02385030364832297
1.855855855855856 0.03810537674711909 0.02387627025663445
1.857857857857858 0.03815529528853771 0.02390184212661324
1.85985985985986 0.03820467060751725 0.0239270016953826
1.861861861861862 0.03825347891067256 0.0239517319014111
1.863863863863864 0.03830169708804292 0.02397601610192775
1.865865865865866 0.03834930268842189 0.02399983806117024
1.867867867867868 0.03839627396315508 0.02402318195038578
1.86986986986987 0.03844258983585719 0.02404603239299496
1.871871871871872 0.03848822994866427 0.02406837459988852
1.873873873873874 0.03853317462741171 0.0240901942336279
1.875875875875876 0.03857740492883848 0.02411147736678638
1.877877877877878 0.03862090260367441 0.02413221048199443
1.87987987987988 0.03866365014132432 0.02415238049950075
1.881881881881882 0.03870563073544171 0.0241719749882773
1.883883883883884 0.03874682832078745 0.02419098203884605
1.885885885885886 0.03878722754728814 0.02420939014525463
1.887887887887888 0.03882681380277787 0.02422718820479185
1.88988988988989 0.03886557320212546 0.02424436552682694
1.891891891891892 0.03890349258945536 0.02426091206795985
1.893893893893894 0.03894055954821755 0.02427681843175997
1.895895895895896 0.03897676237874397 0.02429207561820946
1.897897897897898 0.03901209013032611 0.02430667501355892
1.8998998998999 0.03904653255813394 0.02432060839049328
1.901901901901902 0.03908008016754898 0.02433386808280302
1.903903903903904 0.03911272416565745 0.02434644723397653
1.905905905905906 0.03914445649880164 0.02435833940681714
1.907907907907908 0.03917526981900619 0.02436953852301897
1.90990990990991 0.03920515749631067 0.0243800388631668
1.911911911911912 0.03923411361483878 0.02438983513963466
1.913913913913914 0.03926213295048114 0.0243989229572623
1.915915915915916 0.03928921099987646 0.02440729847199808
1.917917917917918 0.03931534392786759 0.02441495815999043
1.91991991991992 0.03934052861574623 0.02442189881837186
1.921921921921922 0.03936476260089832 0.02442811757696845
1.923923923923924 0.03938804411965226 0.02443361233759343
1.925925925925926 0.03941037205726049 0.02443838180639765
1.927927927927928 0.0394317459778535 0.02444242498844823
1.92992992992993 0.03945216608411208 0.0244457411714759
1.931931931931932 0.03947163323923202 0.02444832992587536
1.933933933933934 0.03949014893023371 0.02445019135380321
1.935935935935936 0.0395077152877634 0.02445132656294229
1.937937937937938 0.03952433504818456 0.02445173700297871
1.93993993993994 0.03954001157492151 0.02445142436821977
1.941941941941942 0.03955474881720569 0.02445039059780713
1.943943943943944 0.03956855133333401 0.02444863798635656
1.945945945945946 0.03958142424795271 0.02444616983091852
1.947947947947948 0.03959337327302984 0.02444298990600664
1.94994994994995 0.03960440467006585 0.02443910218335231
1.951951951951952 0.0396145252609962 0.02443451083634192
1.953953953953954 0.03962374240353487 0.02442922028193522
1.955955955955956 0.03963206398474072 0.0244232358127242
1.957957957957958 0.03963949841477439 0.02441656336112948
1.95995995995996 0.03964605460104129 0.02440920901276032
1.961961961961962 0.03965174195830328 0.02440117900610591
1.963963963963964 0.03965657037068165 0.02439247974349137
1.965965965965966 0.03966055020558941 0.02438311832031485
1.967967967967968 0.03966369228000444 0.02437310261357873
1.96996996996997 0.03966600786078705 0.02436244062431429
1.971971971971972 0.03966750865010212 0.02435114045409634
1.973973973973974 0.03966820676324462 0.02433921030579751
1.975975975975976 0.039668114734476 0.0243266588738383
1.977977977977978 0.03966724547951125 0.0243134957287627
1.97997997997998 0.03966561230690552 0.02429973055668014
1.981981981981982 0.03966322888504551 0.02428537308951968
1.983983983983984 0.03966010923859768 0.02427043310502972
1.985985985985986 0.03965626773639384 0.02425492067947379
1.987987987987988 0.03965171906466345 0.02423884679324854
1.98998998998999 0.03964647823476142 0.02422222256209224
1.991991991991992 0.03964056054342317 0.0242050590905469
1.993993993993994 0.03963398158276841 0.0241873674728357
1.995995995995996 0.03962675720843408 0.0241691590267896
1.997997997997998 0.03961890353312379 0.0241504458402341
2 0.03961043691399897 0.02413123990647235


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_avg_3.dat <==
0 0.03084412713847393 0.03084412713847393
0.002002002002002002 0.03057769499665833 0.03058215609886717
0.004004004004004004 0.02990022279284087 0.02992890299285652
0.006006006006006006 0.02894191167060997 0.02900832616818902
0.008008008008008008 0.0277848649345484 0.02789840365821097
0.01001001001001001 0.02648156732147908 0.02664887183343771
0.01201201201201201 0.02506621895893484 0.02529208227607381
0.01401401401401401 0.02356169164299474 0.0238496484672707
0.01601601601601602 0.02198380236385901 0.02233651750610078
0.01801801801801802 0.02034394222765544 0.02076346905641351
0.02002002002002002 0.01865069649393988 0.01913864754836429
0.02202202202202202 0.01691084540958904 0.0174685079159169
0.02402402402402402 0.01512998451518209 0.01575839746500274
0.02602602602602603 0.01331291100150747 0.01401291741116414
0.02802802802802803 0.01146386583799815 0.01223614855357931
0.03003003003003003 0.009586686926301685 0.01043179326016109
0.03203203203203203 0.007684907177822779 0.008603265903872299
0.03403403403403404 0.005761818372918539 0.006753751545109331
0.03603603603603604 0.003820513625980986 0.004886245201241566
0.03803803803803804 0.001863916501076552 0.003003578866259182
0.04004004004004004 -0.00010519849966064 0.001108438950343581
0.04204204204204205 -0.002084190810673367 -0.0007966180885687034
0.04404404404404404 -0.00407054235779308 -0.002709156191531118
0.04604604604604605 -0.006061848439275331 -0.004626851190721471
0.04804804804804805 -0.008055810274422091 -0.006547483128762976
0.05005005005005005 -0.01005022875338139 -0.008468931239616614
0.05205205205205205 -0.0120429989840878 -0.01038916840034633
0.05405405405405406 -0.01403210557376531 -0.01230625570285386
0.05605605605605606 -0.01601561838914182 -0.01421834107542661
0.05805805805805806 -0.01799168875582187 -0.01612365090399135
0.06006006006006006 -0.01995854605903662 -0.01802049262725637
0.06206206206206206 -0.02191449459673657 -0.01990724570945702
0.06406406406406406 -0.02385791077647255 -0.02178236286291526
0.06606606606606606 -0.02578724050282039 -0.02364436631535067
0.06806806806806807 -0.02770099680837421 -0.02549184287761426
0.07007007007007007 -0.02959775768239386 -0.02732344673864377
0.07207207207207207 -0.03147616404093966 -0.02913789143591313
0.07407407407407407 -0.033334917900496 -0.03093395195758534
0.07607607607607608 -0.03517278063096766 -0.03271046192265065
0.07807807807807808 -0.0369885713820662 -0.03446630896398528
0.08008008008008008 -0.03878116557547955 -0.03620043811190665
0.08208208208208208 -0.04054949351011256 -0.03791184525996578
0.08408408408408409 -0.0422925390450915 -0.03959957748633064
0.08608608608608609 -0.04400933833291533 -0.04126273349251758
0.08808808808808809 -0.04569897863885494 -0.04290045765515131
0.09009009009009009 -0.04736059717036127 -0.04451194268759896
0.0920920920920921 -0.04899337997682303 -0.04609642726618721
0.0940940940940941 -0.05059656085378196 -0.04765319196833989
0.0960960960960961 -0.05216942027849888 -0.04918156229153814
0.09809809809809809 -0.05371128436302047 -0.0506809051551429
0.1001001001001001 -0.05522152380309268 -0.0521506259021868
0.1021021021021021 -0.05669955284608377 -0.05359017100183024
0.1041041041041041 -0.0581448282452078 -0.05499902488365656
0.1061061061061061 -0.05955684821697425 -0.05637670711970814
0.1081081081081081 -0.06093515138881744 -0.05772277436115719
0.1101101101101101 -0.06227931573868681 -0.05903681823021766
0.1121121121121121 -0.06358895752223245 -0.06031846257438335
0.1141141141141141 -0.06486373019308084 -0.06156736452051276
0.1161161161161161 -0.06610332330642898 -0.06278321309904926
0.1181181181181181 -0.06730746141575782 -0.06396572677623408
0.1201201201201201 -0.06847590296035837 -0.06511465400259611
0.1221221221221221 -0.06960843913590369 -0.06622977206159063
0.1241241241241241 -0.07070489277440119 -0.06731088492247909
0.1261261261261261 -0.07176511719667748 -0.0683578236268275
0.1281281281281281 -0.07278899508590038 -0.06937044505715756
0.1301301301301301 -0.07377643734213638 -0.07034863008811465
0.1321321321321321 -0.07472738194726906 -0.07129228408798362
0.1341341341341341 -0.0756417928407865 -0.07220133531538182
0.1361361361361361 -0.07651965878397214 -0.07307573350155601
0.1381381381381381 -0.07736099226516244 -0.0739154505561012
0.1401401401401401 -0.0781658283813082 -0.07472047828414069
0.1421421421421421 -0.07893422377508046 -0.07549082790524092
0.1441441441441441 -0.07966625555278775 -0.07622653042230412
0.1461461461461462 -0.08036202025645678 -0.07692763386155752
0.1481481481481481 -0.08102163283336178 -0.07759420429154383
0.1501501501501502 -0.08164522564780759 -0.07822632452881333
0.1521521521521522 -0.08223294751399593 -0.07882409240995875
0.1541541541541541 -0.08278496275227828 -0.07938762241244467
0.1561561561561562 -0.0833014502938684 -0.07991704238472012
0.1581581581581581 -0.08378260278700644 -0.08041249472011872
0.1601601601601602 -0.08422862577598095 -0.08087413543934945
0.1621621621621622 -0.08463973686786079 -0.08130213217220116
0.1641641641641642 -0.08501616497700878 -0.08169666635028919
0.1661661661661662 -0.08535814957155514 -0.08205792936303655
0.1681681681681682 -0.08566593996667615 -0.08238612484756612
0.1701701701701702 -0.08593979466487582 -0.08268146655184232
0.1721721721721722 -0.08617998069699374 -0.08294417780533606
0.1741741741741742 -0.08638677303717991 -0.08317449276021834
0.1761761761761762 -0.08656045402719756 -0.08337265284901697
0.1781781781781782 -0.08670131282818985 -0.0835389102060589
0.1801801801801802 -0.08680964493235374 -0.08367352334853617
0.1821821821821822 -0.08688575168360201 -0.08377675999960563
0.1841841841841842 -0.08692993982464348 -0.08384889466133599
0.1861861861861862 -0.08694252109803559 -0.08389020882111829
0.1881881881881882 -0.08692381186114045 -0.08390099158635141
0.1901901901901902 -0.08687413271723227 -0.08388153693363094
0.1921921921921922 -0.08679380819726985 -0.08383214698714889
0.1941941941941942 -0.0866831664590318 -0.08375312737506427
0.1961961961961962 -0.08654253899623926 -0.0836447915769328
0.1981981981981982 -0.0863722603893884 -0.08350745624569714
0.2002002002002002 -0.08617266807856276 -0.08334144472942316
0.2022022022022022 -0.08594410214473035 -0.08314708402932539
0.2042042042042042 -0.08568690511656392 -0.08292470622046914
0.2062062062062062 -0.08540142180695949 -0.0826746478796701
0.2082082082082082 -0.08508799915885329 -0.08239724896689531
0.2102102102102102 -0.0847469861024629 -0.0820928547967844
0.2122122122122122 -0.08437873343939503 -0.08176181262063136
0.2142142142142142 -0.08398359374219257 -0.08140447561161367
0.2162162162162162 -0.08356192126379675 -0.08102119792820593
0.2182182182182182 -0.08311407185690273 -0.0806123397029606
0.2202202202202202 -0.08264040291237337 -0.08017826176575109
0.2222222222222222 -0.08214127331049041 -0.07971933035842095
0.2242242242242242 -0.08161704337973832 -0.07923591275582381
0.2262262262262262 -0.0810680748648982 -0.07872838061202589
0.2282282282282282 -0.08049473090261079 -0.07819710736975123
0.2302302302302302 -0.07989737601045986 -0.07764246954779612
0.2322322322322322 -0.07927637608171791 -0.07706484641808427
0.2342342342342342 -0.07863209838558265 -0.07646461894973597
0.2362362362362362 -0.07796491157323292 -0.07584217183221688
0.2382382382382382 -0.07727518568836531 -0.07519789019534069
0.2402402402402402 -0.07656329218122569 -0.07453216364245245
0.2422422422422423 -0.0758296039286343 -0.07384538129974434
0.2442442442442442 -0.07507449525521795 -0.07313793706569288
0.2462462462462462 -0.07429834195590777 -0.07241022402261012
0.2482482482482483 -0.07350152131924947 -0.07166263965188499
0.2502502502502503 -0.07268441215074657 -0.07089558095667034
0.2522522522522522 -0.07184739479531323 -0.07010944831861253
0.2542542542542542 -0.07099085115739667 -0.0693046425253942
0.2562562562562563 -0.07011516472002652 -0.06848156626685875
0.2582582582582583 -0.069220720560817 -0.06764062382749406
0.2602602602602603 -0.06830790536349143 -0.0667822197326427
0.2622622622622622 -0.06737710742476356 -0.06590676127765342
0.2642642642642642 -0.06642871665558034 -0.06501465451500803
0.2662662662662663 -0.06546312457754593 -0.06410630900634795
0.2682682682682683 -0.0644807243111678 -0.06318213224948289
0.2702702702702703 -0.06348191055754161 -0.06224253505879973
0.2722722722722723 -0.06246707956996525 -0.06128792641007844
0.2742742742742743 -0.06143662912061901 -0.06031871729587894
0.2762762762762763 -0.06039095845799548 -0.05933531803705709
0.2782782782782783 -0.05933046825460221 -0.05833813893842542
0.2802802802802803 -0.05825556054415792 -0.05732759120161081
0.2822822822822823 -0.05716663864398391 -0.05630408391393987
0.2842842842842843 -0.05606410707545719 -0.05526802823341599
0.2862862862862863 -0.05494837147399596 -0.05421983198540394
0.2882882882882883 -0.05381983848461557 -0.05315990487785745
0.2902902902902903 -0.05267891564026635 -0.05208865370091964
0.2922922922922923 -0.05152601124338033 -0.05100648526788353
0.2942942942942943 -0.05036153423482423 -0.04991380521505855
0.2962962962962963 -0.04918589404163563 -0.04881101659393594
0.2982982982982983 -0.04799950042137306 -0.04769852304085961
0.3003003003003003 -0.0468027633073574 -0.04657672384966356
0.3023023023023023 -0.04559609262956597 -0.04544601899935981
0.3043043043043043 -0.04437989812821108 -0.04430680461124833
0.3063063063063063 -0.04315458917650224 -0.04315947526731075
0.3083083083083083 -0.04192057457809822 -0.0420044239070998
0.3103103103103103 -0.04067826235910878 -0.04084203909818597
0.3123123123123123 -0.03942805957286952 -0.03967270931980377
0.3143143143143143 -0.03817037207867929 -0.0384968179375328
0.3163163163163163 -0.03690560432236714 -0.03731474681951061
0.3183183183183183 -0.03563415912910875 -0.03612687480342226
0.3203203203203203 -0.03435643747061334 -0.03493357611692599
0.3223223223223223 -0.03307283824448708 -0.03373522405080003
0.3243243243243243 -0.031783758061673 -0.03253218629903909
0.3263263263263263 -0.03048959101169017 -0.03132482824232827
0.3283283283283283 -0.02919072844956207 -0.03011351202286191
0.3303303303303303 -0.02788755878552308 -0.02889859434273758
0.3323323323323323 -0.02658046725874715 -0.02768043042634078
0.3343343343343343 -0.02526983573854434 -0.02645937011759951
0.3363363363363364 -0.02395604252529909 -0.02523575929730147
0.3383383383383383 -0.0226394621417897 -0.02400994135653231
0.3403403403403403 -0.02132046515387359 -0.02278225368260257
0.3423423423423423 -0.01999941799193232 -0.02155303078895384
0.3443443443443444 -0.01867668276670293 -0.02032260337413192
0.3463463463463464 -0.0173526171133806 -0.0190912963566744
0.3483483483483483 -0.01602757404135411 -0.01785943212916198
0.3503503503503503 -0.01470190178069413 -0.01662732845958085
0.3523523523523523 -0.01337594365105854 -0.01539529770646394
0.3543543543543544 -0.01205003794469422 -0.01416364959188858
0.3563563563563564 -0.01072451781000089 -0.01293268901115008
0.3583583583583583 -0.009399711145058486 -0.01170271566171014
0.3603603603603603 -0.008075940514907044 -0.01047402631625164
0.3623623623623624 -0.006753523073191671 -0.009246913155763609
0.3643643643643644 -0.005432770490246428 -0.008021663305693625
0.3663663663663664 -0.004113988894650595 -0.006798560481131578
0.3683683683683684 -0.002797478832570057 -0.005577884248565656
0.3703703703703703 -0.001483535232727219 -0.004359909512297155
0.3723723723723724 -0.0001724473808186531 -0.003144907253088112
0.3743743743743744 0.001135501097758039 -0.001933144240614141
0.3763763763763764 0.002440032239122755 -0.0007248831754718237
0.3783783783783784 0.003740873734204805 0.0004796169245253057
0.3803803803803804 0.005037758914096628 0.001680100635156227
0.3823823823823824 0.006330426726354816 0.00287631847274139
0.3843843843843844 0.007618621703193144 0.004068024154146095
0.3863863863863864 0.008902093921230519 0.005254973587335447
0.3883883883883884 0.01018059895136706 0.00643692608090795
0.3903903903903904 0.01145389780259525 0.007613647862497321
0.3923923923923924 0.01272175685895823 0.008784907815825728
0.3943943943943944 0.01398394780982521 0.009950476629629737
0.3963963963963964 0.01524024757388001 0.01111012949588931
0.3983983983983984 0.01649043821721846 0.01226364675996817
0.4004004004004004 0.01773430686599485 0.01341081043589152
0.4024024024024024 0.01897164561370751 0.01455140548103617
0.4044044044044044 0.02020225142393023 0.015685222476946
0.4064064064064064 0.02142592602868745 0.01681205389553594
0.4084084084084084 0.0226424758228188 0.01793169442580022
0.4104104104104104 0.02385171175435279 0.0190439442958445
0.4124124124124124 0.02505344921152711 0.0201486057201336
0.4144144144144144 0.02624750790672169 0.02124548277332921
0.4164164164164164 0.02743371175756732 0.0223343848893737
0.4184184184184184 0.02861188876551798 0.0234151233586781
0.4204204204204204 0.02978187089216706 0.02448751122474274
0.4224224224224224 0.03094349393357905 0.02555136673239166
0.4244244244244244 0.03209659739290747 0.02660650964787727
0.4264264264264264 0.03324102435185243 0.02765276162088975
0.4284284284284284 0.03437662134108009 0.02868994929276767
0.4304304304304304 0.03550323820873879 0.0297179003955306
0.4324324324324325 0.03662072798875318 0.03073644491288203
0.4344344344344344 0.03772894676880584 0.03174541745526426
0.4364364364364364 0.03882775355818471 0.03274465332987444
0.4384384384384384 0.03991701015584437 0.03373399065965084
0.4404404404404405 0.04099658101982057 0.03471327162612044
0.4424424424424425 0.04206633313613712 0.0356823388662952
0.4444444444444444 0.0431261358882119 0.03664103850117471
0.4464464464464464 0.04417586092831897 0.0375892199629493
0.4484484484484484 0.04521538205070691 0.0385267331389614
0.4504504504504505 0.04624457506745522 0.03945343203890672
0.4524524524524525 0.04726331768656387 0.04036917314952775
0.4544544544544545 0.04827148939081557 0.04127381370370589
0.4564564564564564 0.04926897132078061 0.04216721551451921
0.4584584584584585 0.05025564616138831 0.04304924208640767
0.4604604604604605 0.0512313980323549 0.04391975826409593
0.4624624624624625 0.05219611238370291 0.04477863361173794
0.4644644644644645 0.05314967589478751 0.04562573880319137
0.4664664664664664 0.05409197637773708 0.04646094668691578
0.4684684684684685 0.05502290268710857 0.04728413461218138
0.4704704704704705 0.0559423446353839 0.04809518077856745
0.4724724724724725 0.05685019291489601 0.04889396646091949
0.4744744744744745 0.05774633902790954 0.04968037701543609
0.4764764764764765 0.05863067522255034 0.05045429867991873
0.4784784784784785 0.05950309443522342 0.0512156216156051
0.4804804804804805 0.0603634902421877 0.05196423958959916
0.4824824824824825 0.06121175681972791 0.05270004751867942
0.4844844844844845 0.06204778891404385 0.05342294496040771
0.4864864864864865 0.06287148182127715 0.05413283465768216
0.4884884884884885 0.06368273137378058 0.05482962094195984
0.4904904904904905 0.0644814339377069 0.05551321333745918
0.4924924924924925 0.06526748642128782 0.05618352425680309
0.4944944944944945 0.06604078629368447 0.05684046824057692
0.4964964964964965 0.06680123161597851 0.05748396541356966
0.4984984984984985 0.06754872108221376 0.05811393864226322
0.5005005005005005 0.0682831540692425 0.05873031349311361
0.5025025025025025 0.06900443069931296 0.05933302138144816
0.5045045045045045 0.06971245191396172 0.05992199646001342
0.5065065065065065 0.07040711955904881 0.06049717612464835
0.5085085085085085 0.0710883364813298 0.06105850380867119
0.5105105105105106 0.07175600663691373 0.06160592578979144
0.5125125125125125 0.07241003520752541 0.06213939204969059
0.5145145145145145 0.07305032872768535 0.06265885877665023
0.5165165165165165 0.07367679522225834 0.0631642851742628
0.5185185185185185 0.07428934435365384 0.06365563450113497
0.5205205205205206 0.0748878875813211 0.06413287639946136
0.5225225225225225 0.07547233832801814 0.06459598372839281
0.5245245245245245 0.07604261214921439 0.06504493362701168
0.5265265265265265 0.07659862691282977 0.06547970980891953
0.5285285285285285 0.07714030298792214 0.06590029941768019
0.5305305305305306 0.07766756344265277 0.06630669396671397
0.5325325325325325 0.07818033423650325 0.06669889173852343
0.5345345345345346 0.07867854442022511 0.06707689466339468
0.5365365365365365 0.07916212634402933 0.06744070899612044
0.5385385385385385 0.07963101586972315 0.0677903479313402
0.5405405405405406 0.08008515257215586 0.06812582853924627
0.5425425425425425 0.08052447994697073 0.06844717205041026
0.5445445445445446 0.08094894562540689 0.06875440672817311
0.5465465465465466 0.08135850157988728 0.06904756496934875
0.5485485485485485 0.08175310432153066 0.06932668308494463
0.5505505505505506 0.08213271510237981 0.06959180435216474
0.5525525525525525 0.08249730011758882 0.06984297650621671
0.5545545545545546 0.08284683068776069 0.0700802509068299
0.5565565565565566 0.08318128344015331 0.07030368558241244
0.5585585585585585 0.08350064049047529 0.07051334343119828
0.5605605605605606 0.08380488960996807 0.07070929069046156
0.5625625625625625 0.08409402437753476 0.07089159969003428
0.5645645645645646 0.08436804432930924 0.07106034811630471
0.5665665665665666 0.08462695510256638 0.07121561676785072
0.5685685685685685 0.08487076855707359 0.07135749168425411
0.5705705705705706 0.08509950288736678 0.071486064749033
0.5725725725725725 0.08531318272716107 0.07160143084895625
0.5745745745745746 0.08551183924313623 0.07170368907431379
0.5765765765765766 0.08569551020654831 0.07179294467408116
0.5785785785785785 0.08586424005532972 0.07186930596976666
0.5805805805805806 0.08601807994432834 0.07193288448876879
0.5825825825825826 0.08615708778413519 0.07198379773316242
0.5845845845845846 0.08628132826065596 0.07202216663911742
0.5865865865865866 0.08639087284126216 0.0720481146031572
0.5885885885885885 0.08648579976901333 0.07206177008426602
0.5905905905905906 0.08656619404311196 0.07206326565925403
0.5925925925925926 0.08663214738653492 0.07205273590886094
0.5945945945945946 0.08668375819900857 0.07203031905423306
0.5965965965965966 0.08672113149580191 0.07199615809081859
0.5985985985985987 0.08674437883507799 0.07195039790955768
0.6006006006006006 0.08675361823287717 0.07189318562477477
0.6026026026026026 0.08674897406606979 0.0718246730952178
0.6046046046046046 0.08673057696374013 0.0717450144556474
0.6066066066066066 0.08669856368749985 0.0716543651746939
0.6086086086086087 0.08665307700126243 0.07155288424543035
0.6106106106106106 0.08659426553103951 0.07144073384716174
0.6126126126126126 0.08652228361534103 0.07131807710337669
0.6146146146146146 0.08643729114678234 0.07118507892331419
0.6166166166166166 0.08633945340551082 0.07104190796493647
0.6186186186186187 0.08622894088507202 0.07088873399121093
0.6206206206206206 0.08610592911132818 0.0707257274037051
0.6226226226226226 0.08597059845509637 0.07055306137343922
0.6246246246246246 0.0858231339387594 0.0703709111533673
0.6266266266266266 0.08566372503697102 0.07017945219221187
0.6286286286286287 0.08549256547479182 0.06997886086999691
0.6306306306306306 0.08530985302072522 0.06976931635544825
0.6326326326326326 0.08511578927778043 0.06955099823192996
0.6346346346346347 0.08491057947128763 0.06932408596651461
0.6366366366366366 0.08469443223310905 0.0690887606113337
0.6386386386386387 0.08446755938546717 0.068845204791965
0.6406406406406406 0.08423017572390154 0.06859360074965155
0.6426426426426426 0.08398249879977447 0.06833413058958827
0.6446446446446447 0.08372474870324048 0.06806697823561544
0.6466466466466466 0.08345714784860375 0.0677923278562822
0.6486486486486487 0.08317992075766364 0.06751036287967854
0.6506506506506506 0.08289329384505761 0.0672212668253129
0.6526526526526526 0.08259749520627704 0.06692522460270899
0.6546546546546547 0.08229275440796577 0.0666224205002562
0.6566566566566566 0.0819793022832158 0.06631303786800213
0.6586586586586587 0.08165737073056067 0.06599726040876269
0.6606606606606606 0.08132719251219063 0.06567527244821005
0.6626626626626627 0.08098900105651824 0.06534725725180582
0.6646646646646647 0.08064303026872006 0.06501339703301717
0.6666666666666666 0.08028951434610973 0.06467387446349433
0.6686686686686687 0.07992868759712182 0.06432887212790359
0.6706706706706707 0.07956078426372232 0.06397857131169084
0.6726726726726727 0.07918603835077083 0.06362315219667264
0.6746746746746747 0.07880468346138039 0.06326279537859034
0.6766766766766766 0.07841695263800727 0.06289768082777553
0.6786786786786787 0.07802307820953901 0.06252798706656965
0.6806806806806807 0.07762329164457786 0.06215389149764555
0.6826826826826827 0.07721782341107 0.06177557180736797
0.6846846846846847 0.07680690284240085 0.06139320467872471
0.6866866866866866 0.07639075801004187 0.06100696523790214
0.6886886886886887 0.07596961560281468 0.06061702749722864
0.6906906906906907 0.07554370081280995 0.06022356558975777
0.6926926926926927 0.07511323722797703 0.05982675237859533
0.6946946946946947 0.07467844673137822 0.0594267590778559
0.6966966966966966 0.07423954940707696 0.05902375581637875
0.6986986986986987 0.07379676345260969 0.05861791266837928
0.7007007007007007 0.07335030509796583 0.05820939823614936
0.7027027027027027 0.07290038853098386 0.05779837938661589
0.7047047047047047 0.07244722582905813 0.05738502195743121
0.7067067067067067 0.07199102689724203 0.05696949154228971
0.7087087087087087 0.07153199941214529 0.05655195208813091
0.7107107107107107 0.07107034877146685 0.05613256572318513
0.7127127127127127 0.07060627804930264 0.05571149363549557
0.7147147147147147 0.07013998795687693 0.05528889654583517
0.7167167167167167 0.06967167680846428 0.05486493335874705
0.7187187187187187 0.06920154049225881 0.054439761083877
0.7207207207207207 0.06872977244593592 0.05401353591405371
0.7227227227227228 0.06825656363692366 0.0535864132866987
0.7247247247247247 0.06778210254689643 0.05315854665461411
0.7267267267267268 0.06730657515922327 0.05273008752104395
0.7287287287287287 0.06683016495040302 0.0523011867105154
0.7307307307307307 0.0663530528848324 0.05187199391983748
0.7327327327327328 0.06587541741252731 0.05144265669895348
0.7347347347347347 0.06539743446949106 0.05101332064384388
0.7367367367367368 0.06491927748046471 0.05058413076997877
0.7387387387387387 0.06444111736415038 0.05015523052108035
0.7407407407407407 0.06396312253945696 0.04972676104455534
0.7427427427427428 0.06348545893303192 0.04929886162308233
0.7447447447447447 0.06300828998830847 0.0488716709184643
0.7467467467467468 0.06253177667543716 0.04844532556649885
0.7487487487487487 0.06205607750183169 0.04801995977319476
0.7507507507507507 0.06158134852307157 0.04759570609929382
0.7527527527527528 0.06110774335392151 0.04717269619290448
0.7547547547547547 0.06063541317926081 0.04675105930981818
0.7567567567567568 0.06016450676483206 0.04633092218006412
0.7587587587587588 0.05969517046716263 0.04591241015864087
0.7607607607607607 0.05922754824282071 0.04549564718998889
0.7627627627627628 0.05876178165697126 0.04508075456773403
0.7647647647647647 0.05829800989095451 0.04466785104469227
0.7667667667667668 0.05783636974876224 0.04425705418940003
0.7687687687687688 0.05737699566231313 0.04384847958076551
0.7707707707707707 0.05692001969544278 0.04344223998033574
0.7727727727727728 0.05646557154654254 0.0430384457086038
0.7747747747747747 0.05601377854980104 0.04263720588728646
0.7767767767767768 0.0555647656750168 0.04223862713728934
0.7787787787787788 0.05511865552596751 0.04184281315818505
0.7807807807807807 0.05467556833733631 0.04144986541747749
0.7827827827827828 0.05423562197020917 0.0410598839068179
0.7847847847847848 0.05379893190616896 0.04067296578921372
0.7867867867867868 0.05336561124002352 0.0402892052512199
0.7887887887887888 0.05293577067121417 0.0399086944496498
0.7907907907907908 0.05250951849395537 0.0395315236680843
0.7927927927927928 0.05208696058616576 0.03915778019188241
0.7947947947947948 0.05166820039724754 0.03878754832270453
0.7967967967967968 0.05125333893493173 0.0384209104358591
0.7987987987987988 0.05084247475193279 0.03805794666913364
0.8008008008008008 0.05043570393086796 0.03769873409546324
0.8028028028028028 0.05003312006830878 0.03734334682559717
0.8048048048048048 0.04963481425820326 0.03699185702954427
0.8068068068068068 0.04924087507447904 0.03664433439041567
0.8088088088088088 0.04885138855337677 0.03630084552652067
0.8108108108108109 0.04846643817665887 0.0359614541158083
0.8128128128128128 0.04808610485677773 0.03562622179065717
0.8148148148148148 0.04771046691573971 0.03529520758078598
0.8168168168168168 0.04733960006541427 0.03496846749982677
0.8188188188188188 0.04697357738805913 0.03464605463676459
0.8208208208208209 0.04661246932197905 0.0343280198691923
0.8228228228228228 0.04625634364840688 0.03401441145372858
0.8248248248248248 0.04590526546592107 0.03370527472818639
0.8268268268268268 0.04555929716967545 0.03340065215773622
0.8288288288288288 0.04521849844235417 0.03310058379441803
0.8308308308308309 0.04488292624394194 0.0328051070681078
0.8328328328328328 0.0445526347810314 0.03251425662760684
0.8348348348348348 0.04422767549389801 0.03222806437598272
0.8368368368368369 0.04390809705387577 0.03194655965236341
0.8388388388388388 0.04359394534350415 0.03166976910394902
0.8408408408408409 0.04328526343687627 0.03139771674014261
0.8428428428428428 0.04298209159110782 0.03113042401659523
0.8448448448448449 0.04268446724405896 0.03086790982186721
0.8468468468468469 0.04239242499557652 0.03061019020644625
0.8488488488488488 0.04210599659568655 0.03035727870610118
0.8508508508508509 0.04182521094025421 0.03010918651663398
0.8528528528528528 0.04155009407002371 0.02986592239410097
0.8548548548548549 0.04128066915690442 0.02962749212533703
0.8568568568568569 0.04101695649817835 0.02939389907173524
0.8588588588588588 0.04075897351689357 0.02916514448122942
0.8608608608608609 0.0405067347643968 0.02894122735779302
0.8628628628628628 0.04026025191284246 0.02872214367214718
0.8648648648648649 0.04001953375520842 0.02850788704435394
0.8668668668668669 0.03978458621117579 0.02829844921647347
0.8688688688688688 0.0395554123353566 0.02809381990985366
0.8708708708708709 0.03933201231644155 0.02789398582441478
0.8728728728728729 0.03911438348376536 0.02769893140451493
0.8748748748748749 0.03890252031960283 0.02750863945860339
0.8768768768768769 0.0386964144745291 0.02732309100252134
0.8788788788788788 0.03849605477461568 0.02714226410143848
0.8808808808808809 0.03830142723569826 0.02696613471702277
0.8828828828828829 0.03811251508187811 0.02679467742216264
0.8848848848848849 0.03792929877000931 0.02662786521577176
0.8868868868868869 0.03775175600733015 0.02646566825843992
0.8888888888888888 0.03757986177347321 0.02630805483994907
0.8908908908908909 0.03741358834707054 0.0261549921115488
0.8928928928928929 0.03725290533794433 0.0260064458472294
0.8948948948948949 0.03709777971981593 0.02586237913262796
0.8968968968968969 0.03694817586020127 0.02572275350047555
0.8988988988988988 0.03680405555691104 0.02558752959460104
0.9009009009009009 0.03666537807784243 0.02545666684248379
0.9029029029029029 0.0365321002070388 0.02533012218644422
0.9049049049049049 0.0364041762890874 0.02520785140136933
0.9069069069069069 0.0362815582741103 0.0250898096172404
0.908908908908909 0.03616419576865363 0.02497595085680927
0.9109109109109109 0.03605203608974276 0.02486622694954204
0.9129129129129129 0.03594502432504156 0.02476058896908615
0.9149149149149149 0.03584310339269862 0.02465898757743515
0.9169169169169169 0.03574621410098086 0.02456137237716784
0.918918918918919 0.0356542952138695 0.02446769119719101
0.9209209209209209 0.03556728351970239 0.02437789149214739
0.9229229229229229 0.0354851139047485 0.02429192051577602
0.924924924924925 0.03540771943016638 0.02420972448304376
0.9269269269269269 0.03533503140477648 0.02413124836229291
0.928928928928929 0.03526697946511942 0.0240564370707253
0.9309309309309309 0.03520349165853241 0.02398523549443175
0.9329329329329329 0.03514449452845957 0.02391758753008643
0.934934934934935 0.0350899132020263 0.02385343640450699
0.9369369369369369 0.03503967148032004 0.0237927255477715
0.938938938938939 0.03499369192947747 0.02373539847269767
0.9409409409409409 0.03495189597385007 0.02368139784113875
0.9429429429429429 0.0349142039915961 0.02363066618998337
0.944944944944945 0.03488053541182922 0.02358314645258798
0.9469469469469469 0.0348508088131419 0.0235387816980863
0.948948948948949 0.03482494202331945 0.0234975144132808
0.9509509509509509 0.03480285222004258 0.02345928739323302
0.9529529529529529 0.03478445603236673 0.02342404397805521
0.954954954954955 0.03476966964275575 0.02339172765291464
0.9569569569569569 0.03475840888944071 0.02336228170971215
0.958958958958959 0.03475058936886623 0.02333565002697916
0.960960960960961 0.03474612653798455 0.0233117771383741
0.9629629629629629 0.03474493581617692 0.02329060775622696
0.964964964964965 0.03474693268648917 0.02327208679731594
0.9669669669669669 0.03475203279597872 0.02325615992800711
0.968968968968969 0.03476015205494929 0.02324277354106432
0.970970970970971 0.03477120673480445 0.02323187430025193
0.972972972972973 0.03478511356428104 0.02322340939498529
0.974974974974975 0.03480178982382502 0.02321732685435905
0.9769769769769769 0.03482115343788345 0.02321357547592992
0.978978978978979 0.03484312306488597 0.02321210446986354
0.980980980980981 0.03486761818470491 0.02321286378350963
0.982982982982983 0.03489455918338603 0.02321580424919217
0.984984984984985 0.0349238674349558 0.02322087749490031
0.9869869869869869 0.0349554653801201 0.02322803571711674
0.988988988988989 0.03498927660168238 0.02323723195854181
0.990990990990991 0.03502522589652063 0.02324842016235367
0.992992992992993 0.03506323934397628 0.02326155508982654
0.994994994994995 0.03510324437052269 0.0232765922035099
0.996996996996997 0.03514516981059252 0.0232934878470806
0.998998998998999 0.03518894596346069 0.0233121992561492
1.001001001001001 0.03523450464609193 0.02333268450187266
1.003003003003003 0.03528177924187789 0.02335490244598715
1.005005005005005 0.03533070474520325 0.02337881282223232
1.007007007007007 0.03538121780180144 0.02340437622569975
1.009009009009009 0.03543325674503629 0.02343155408847485
1.011011011011011 0.03548676162780636 0.02346030868103639
1.013013013013013 0.0355416742500643 0.02349060311487117
1.015015015015015 0.03559793818218059 0.02352240131241935
1.017017017017017 0.03565549878408453 0.02355566800425385
1.019019019019019 0.03571430322020989 0.02359036877466573
1.021021021021021 0.03577430047029116 0.02362647001634195
1.023023023023023 0.03583544133605514 0.02366393886638321
1.025025025025025 0.03589767844419069 0.02370274320670012
1.027027027027027 0.03596096624657187 0.02374285174244996
1.029029029029029 0.03602526101470069 0.02378423398359919
1.031031031031031 0.03609052083062949 0.02382686011017285
1.033033033033033 0.03615670557449761 0.02387070096453846
1.035035035035035 0.03622377690856521 0.02391572809698398
1.037037037037037 0.03629169826140708 0.0239619138940184
1.039039039039039 0.03636043480607658 0.02400923137352634
1.041041041041041 0.03642995343187339 0.02405765412273626
1.043043043043043 0.03650022271487189 0.02410715629882329
1.045045045045045 0.03657121289358917 0.02415771275318388
1.047047047047047 0.0366428958364809 0.02420929910946209
1.049049049049049 0.03671524499724553 0.02426189148764756
1.051051051051051 0.03678823538218882 0.02431546647132675
1.053053053053053 0.03686184352035095 0.02437000110858647
1.055055055055055 0.03693604740352708 0.02442547306381233
1.057057057057057 0.03701082645386256 0.0244818607375719
1.059059059059059 0.03708616148535208 0.02453914293936617
1.061061061061061 0.03716203463929515 0.02459729884568056
1.063063063063063 0.03723842935290673 0.02465630799998522
1.065065065065065 0.03731533030918726 0.02471615040794909
1.067067067067067 0.03739272337314959 0.02477680678093566
1.069069069069069 0.0374705955631914 0.02483825819672353
1.071071071071071 0.03754893498626144 0.02490048602187138
1.073073073073073 0.03762773078365034 0.0249634719121257
1.075075075075075 0.03770697309953239 0.02502719785550983
1.077077077077077 0.0377866530039022 0.02509164644760959
1.079079079079079 0.03786676245865989 0.02515680065317865
1.081081081081081 0.03794729426711002 0.02522264365720399
1.083083083083083 0.03802824200183293 0.02528915886601249
1.085085085085085 0.03810959998838059 0.0253563299254391
1.087087087087087 0.03819136322360951 0.02542414098234893
1.089089089089089 0.03827352733965421 0.02549257657227947
1.091091091091091 0.03835608856841375 0.02556162139160181
1.093093093093093 0.03843904365805775 0.0256312602937982
1.095095095095095 0.03852238986987922 0.02570147829821211
1.097097097097097 0.03860612490240959 0.02577226084579149
1.099099099099099 0.03869024684975346 0.02584359377997651
1.101101101101101 0.03877475417777278 0.02591546305608409
1.103103103103103 0.03885964566220665 0.02598785473152157
1.105105105105105 0.03894492034998432 0.02606075497422334
1.107107107107107 0.03903057753192811 0.02613415033777788
1.109109109109109 0.03911661669767761 0.02620802777834208
1.111111111111111 0.03920303749572952 0.02628237431320626
1.113113113113113 0.03928983970151427 0.02635717700229573
1.115115115115115 0.03937702318948923 0.02643242295852648
1.117117117117117 0.03946458789726591 0.02650809969108175
1.119119119119119 0.03955253379415234 0.02658419514343293
1.121121121121121 0.03964086085361938 0.02666069725550818
1.123123123123123 0.03972956902792821 0.02673759393662054
1.125125125125125 0.03981865822500825 0.02681487307363168
1.127127127127127 0.03990812828259276 0.02689252295186326
1.129129129129129 0.03999797894611879 0.0269705324087826
1.131131131131131 0.04008820984881183 0.02704889021262575
1.133133133133133 0.0401788204932611 0.02712758501081336
1.135135135135135 0.04026981023474327 0.02720660533162303
1.137137137137137 0.04036117826660987 0.02728594001570347
1.139139139139139 0.04045292360514526 0.02736557867214709
1.141141141141141 0.04054504507659882 0.02744551081107971
1.143143143143143 0.04063754130596112 0.02752572572785856
1.145145145145145 0.04073041070703377 0.02760621250307224
1.147147147147147 0.04082365147374298 0.02768696034565917
1.149149149149149 0.04091726157264049 0.02776795943964858
1.151151151151151 0.04101123873678974 0.02784919990230819
1.153153153153153 0.04110558046079563 0.02793067155291444
1.155155155155155 0.04120028399594163 0.02801236391342856
1.157157157157157 0.04129534634675645 0.02809426648036394
1.159159159159159 0.04139076426853545 0.02817636978615639
1.161161161161161 0.0414865342656521 0.02825866433572029
1.163163163163163 0.04158265259058665 0.02834114027374414
1.165165165165165 0.04167911524360048 0.02842378739054768
1.167167167167167 0.0417759179729815 0.02850659540948262
1.169169169169169 0.04187305627599643 0.02858955505020315
1.171171171171171 0.04197052540047677 0.02867265694892368
1.173173173173173 0.04206832034591418 0.02875589132581059
1.175175175175175 0.04216643586520345 0.02883924798945563
1.177177177177177 0.04226486646669671 0.02892271673818502
1.179179179179179 0.04236360641640131 0.02900628831716534
1.181181181181181 0.04246264974025755 0.02908995323225489
1.183183183183183 0.04256199022642679 0.02917370151432552
1.185185185185185 0.04266162142756932 0.02925752272155271
1.187187187187187 0.04276153666375521 0.02934140656670478
1.189189189189189 0.04286172902454353 0.02942534355722543
1.191191191191191 0.04296219137018381 0.02950932378602689
1.193193193193193 0.04306291633311946 0.02959333681380869
1.195195195195195 0.04316389631918403 0.02967737169384731
1.197197197197197 0.04326512350842088 0.02976141788895325
1.199199199199199 0.04336658985552737 0.02984546532817664
1.201201201201201 0.04346828709130168 0.02992950338815516
1.203203203203203 0.04357020672271266 0.03001352086723314
1.205205205205205 0.04367234003063375 0.03009750610748732
1.207207207207207 0.04377467806822852 0.03018144810099763
1.209209209209209 0.04387721165878821 0.03026533584003236
1.211211211211211 0.04397993139331793 0.03034915769095643
1.213213213213213 0.04408282763090825 0.03043290140098843
1.215215215215215 0.04418589049400601 0.03051655446779627
1.217217217217217 0.04428910986198176 0.03060010506536727
1.219219219219219 0.04439247536568835 0.03068354093724223
1.221221221221221 0.04449597638290956 0.03076684917299362
1.223223223223223 0.04459960203864825 0.03085001622442514
1.225225225225225 0.04470334119388419 0.03093302867781261
1.227227227227227 0.04480718243526488 0.03101587343589187
1.229229229229229 0.04491111406786066 0.03109853676272466
1.231231231231231 0.04501512411751258 0.03118100424731964
1.233233233233233 0.04511920031521933 0.03126326092560491
1.235235235235235 0.04522333008115855 0.0313452922741738
1.237237237237237 0.04532750052294388 0.03142708359160746
1.239239239239239 0.04543169843486015 0.03150861948594972
1.241241241241241 0.04553591026924721 0.03158988388193293
1.243243243243243 0.04564012212953836 0.03167086039953405
1.245245245245245 0.04574431978075376 0.03175153309573336
1.247247247247247 0.0458484886097679 0.03183188549420823
1.249249249249249 0.04595261362364769 0.03191190044355244
1.251251251251251 0.04605667945696619 0.03199156013578627
1.253253253253253 0.04616067032886048 0.03207084681017748
1.255255255255255 0.04626457005102634 0.03214974282265057
1.257257257257257 0.04636836202273727 0.03222822989560264
1.259259259259259 0.04647202919125791 0.0323062891044426
1.261261261261261 0.04657555407295494 0.03238390097637776
1.263263263263263 0.04667891872498372 0.03246104631951872
1.265265265265265 0.04678210472589892 0.03253770573014558
1.267267267267267 0.04688509319585797 0.03261385919657295
1.269269269269269 0.04698786474878905 0.03268948610888762
1.271271271271271 0.04709039951099375 0.03276456549413598
1.273273273273273 0.04719267710407545 0.03283907670760856
1.275275275275275 0.04729467662112807 0.03291299870841691
1.277277277277277 0.04739637665318809 0.03298630992526767
1.279279279279279 0.04749775523911402 0.03305898825975125
1.281281281281281 0.04759878989970267 0.03313101147004906
1.283283283283283 0.04769945760406619 0.03320235755485444
1.285285285285285 0.0477997347750191 0.03327300410218295
1.287287287287287 0.04789959729638055 0.03334292826491447
1.289289289289289 0.04799902048040399 0.03341210676770193
1.291291291291291 0.04809797911239745 0.03348051637006506
1.293293293293293 0.0481964473951868 0.03354813399177139
1.295295295295295 0.0482943990079068 0.03361493622023829
1.297297297297297 0.04839180705674227 0.03368089932012126
1.299299299299299 0.04848864411688422 0.03374599924688059
1.301301301301301 0.04858488221915181 0.0338102121115419
1.303303303303303 0.04868049285269698 0.03387351417704699
1.305305305305305 0.04877544699784307 0.03393588149211265
1.307307307307307 0.0488697150987102 0.03399728991159701
1.309309309309309 0.0489632671105479 0.0340577151097375
1.311311311311311 0.0490560724915031 0.03411713299835195
1.313313313313313 0.04914810021475895 0.03417551970399643
1.315315315315315 0.04923931880473712 0.03423285127484101
1.317317317317317 0.04932969633443515 0.03428910370539016
1.319319319319319 0.04941920044848118 0.03434425294338059
1.321321321321321 0.04950779839707208 0.0343982752335288
1.323323323323323 0.04959545704479077 0.03445114715159063
1.325325325325325 0.04968214289468296 0.03450284533624253
1.327327327327327 0.04976782212433337 0.03455334651720167
1.329329329329329 0.04985246060793835 0.03460262751625613
1.331331331331331 0.04993602394052286 0.03465066550285028
1.333333333333333 0.05001847747176414 0.03469743811543764
1.335335335335335 0.05009978634351956 0.03474292319086492
1.337337337337337 0.05017991551673641 0.03478709880350101
1.339339339339339 0.05025882980520106 0.03482994326537801
1.341341341341341 0.05033649391334341 0.03487143531299248
1.343343343343343 0.05041287247776839 0.03491155425246987
1.345345345345345 0.05048793010164532 0.03495027972826205
1.347347347347347 0.05056163139304891 0.03498759175537589
1.349349349349349 0.05063394100605669 0.03502347071957781
1.351351351351351 0.05070482368479496 0.03505789753536608
1.353353353353353 0.05077424430641836 0.03509085377249054
1.355355355355355 0.0508421679213323 0.03512232146410744
1.357357357357357 0.05090855979709435 0.03515228312761837
1.359359359359359 0.05097338546309915 0.03518072176534751
1.361361361361361 0.05103661075739321 0.03520762101759772
1.363363363363363 0.05109820187227539 0.03523296526088336
1.365365365365365 0.0511581253975938 0.03525673943707554
1.367367367367367 0.0512163483664195 0.03527892906569199
1.369369369369369 0.05127283830088011 0.03529952024577709
1.371371371371371 0.05132756325876806 0.0353184998164719
1.373373373373373 0.05138049188062136 0.03533585542120356
1.375375375375375 0.05143159343278206 0.03535157534710967
1.377377377377377 0.05148083785182801 0.0353656485319575
1.379379379379379 0.05152819578892208 0.03537806456823706
1.381381381381381 0.05157363865375804 0.03538881387594978
1.383383383383383 0.05161713865965219 0.03539788772742125
1.385385385385385 0.0516586688646644 0.03540527809452829
1.387387387387387 0.05169820321155715 0.03541097765298989
1.389389389389389 0.05173571656800748 0.03541497978945626
1.391391391391391 0.05177118476576923 0.03541727878362722
1.393393393393393 0.05180458464060363 0.03541786979323659
1.395395395395395 0.05183589406919153 0.03541674871145543
1.397397397397397 0.05186509200224289 0.03541391217027342
1.399399399399399 0.05189215849815403 0.0354093575501726
1.401401401401401 0.05191707475538447 0.03540308316155899
1.403403403403403 0.0519398231460626 0.03539508819883448
1.405405405405405 0.05196038724486874 0.0353853726110126
1.407407407407407 0.05197875185385351 0.03537393710491815
1.409409409409409 0.05199490302781995 0.0353607831551046
1.411411411411411 0.05200882809962742 0.03534591316961547
1.413413413413413 0.05202051570621553 0.03532933043159486
1.415415415415415 0.05202995580460058 0.03531103898444069
1.417417417417417 0.05203713968873702 0.0352910436351477
1.419419419419419 0.05204206000741814 0.03526934996109508
1.421421421421421 0.05204471078471122 0.03524596444240109
1.423423423423423 0.05204508742684466 0.03522089441315025
1.425425425425425 0.05204318673032549 0.03519414796267251
1.427427427427427 0.05203900689598093 0.03516573393959097
1.429429429429429 0.0520325475394751 0.03513566195404662
1.431431431431431 0.05202380968710874 0.03510394245940707
1.433433433433433 0.05201279578037352 0.03507058672358176
1.435435435435436 0.05199950968871312 0.03503560675565961
1.437437437437437 0.05198395669689607 0.03499901531322086
1.439439439439439 0.05196614350098786 0.03496082590238168
1.441441441441441 0.05194607822070359 0.03492105280304252
1.443443443443444 0.05192377037697089 0.0348797110364987
1.445445445445446 0.05189923088614178 0.03483681633823993
1.447447447447447 0.05187247206805537 0.03479238517722469
1.449449449449449 0.05184350760872442 0.03474643475588049
1.451451451451451 0.05181235257058051 0.03469898300316852
1.453453453453454 0.05177902337160541 0.03465004847885055
1.455455455455456 0.05174353775745425 0.03459965039510508
1.457457457457457 0.05170591481649145 0.03454780867891787
1.459459459459459 0.05166617491737235 0.03449454397302941
1.461461461461461 0.05162433974191168 0.03443987763102747
1.463463463463464 0.05158043221115013 0.03438383155206653
1.465465465465466 0.05153447651553626 0.03432642813434576
1.467467467467467 0.05148649804605576 0.03426769046027432
1.469469469469469 0.05143652341147523 0.03420764230814773
1.471471471471471 0.05138458037949196 0.0341463081521477
1.473473473473474 0.05133069788074447 0.03408371304397102
1.475475475475476 0.05127490595821295 0.03401988230189813
1.477477477477477 0.05121723576116274 0.03395484183980019
1.479479479479479 0.05115771950106741 0.0338886182345154
1.481481481481481 0.05109639043610711 0.03382123872541752
1.483483483483484 0.05103328283449761 0.03375273117724653
1.485485485485486 0.05096843194867209 0.03368312363728466
1.487487487487487 0.050901873987423 0.03361244452918632
1.489489489489489 0.05083364607891257 0.03354072289499361
1.491491491491491 0.05076378625285306 0.03346798838696666
1.493493493493494 0.05069233339182627 0.0333942712629196
1.495495495495496 0.05061932722339121 0.03331960202438538
1.497497497497497 0.05054480826048423 0.03324401129125832
1.499499499499499 0.0504688178053934 0.03316753022797062
1.501501501501501 0.05039139787634975 0.03309019054504043
1.503503503503504 0.05031259122115259 0.03301202449907178
1.505505505505506 0.05023244124386978 0.03293306467549194
1.507507507507508 0.05015099200352387 0.03285334356366625
1.509509509509509 0.05006828816980358 0.03277289408089466
1.511511511511511 0.0499843749842335 0.03269174961762077
1.513513513513514 0.04989929825112889 0.03260994403686637
1.515515515515516 0.04981310428064877 0.03252751157234814
1.517517517517518 0.04972583987234502 0.03244448626002592
1.519519519519519 0.04963755228662213 0.03236090236865952
1.521521521521521 0.04954828919792751 0.0322767945638296
1.523523523523524 0.04945809867988893 0.03219219789952014
1.525525525525526 0.0493670291708832 0.03210714778698589
1.527527527527528 0.04927512943356661 0.03202167945348094
1.529529529529529 0.04918244853733462 0.03193582810404536
1.531531531531531 0.04908903582585727 0.03184962925275328
1.533533533533534 0.04899494087839834 0.0317631187050797
1.535535535535536 0.04890021348863728 0.03167633255557022
1.537537537537538 0.04880490363800026 0.0315893068078776
1.539539539539539 0.04870906145715482 0.03150207717762679
1.541541541541541 0.04861273720020941 0.03141467957641259
1.543543543543544 0.04851598122421641 0.03132715010168682
1.545545545545546 0.0484188439524857 0.03123952503675768
1.547547547547548 0.04832137584494452 0.03115184067982433
1.549549549549549 0.04822362737764851 0.03106413283557537
1.551551551551551 0.04812564901445313 0.03097643733258528
1.553553553553554 0.04802749117377558 0.03088879007812081
1.555555555555556 0.04792920420345925 0.03080122705416044
1.557557557557558 0.04783083836115819 0.03071378427903159
1.559559559559559 0.04773244378185811 0.03062649727525506
1.561561561561561 0.04763407044925912 0.03053940128168655
1.563563563563564 0.0475357681740038 0.0304525315172906
1.565565565565566 0.04743758657177159 0.03036592316095293
1.567567567567568 0.04733957503120725 0.03027961135148072
1.56956956956957 0.04724178268822927 0.03019363092153919
1.571571571571572 0.04714425840731655 0.0301080160474582
1.573573573573574 0.04704705075634998 0.03002280075983617
1.575575575575576 0.04695020797679791 0.02993801893173379
1.577577577577578 0.04685377796055498 0.0298537042785454
1.57957957957958 0.0467578082334341 0.02976989031941907
1.581581581581582 0.04666234592664165 0.02968660986220363
1.583583583583584 0.04656743774991616 0.02960389523338503
1.585585585585586 0.04647312997220902 0.02952177850978362
1.587587587587588 0.04637946840422712 0.02944029149477658
1.58958958958959 0.0462864983681442 0.02935946571829789
1.591591591591592 0.04619426467424203 0.02927933226379561
1.593593593593594 0.04610281160709929 0.02919992132914461
1.595595595595596 0.04601218290165746 0.02912126271628126
1.597597597597598 0.04592242171516115 0.02904338584955899
1.5995995995996 0.04583357061013152 0.02896631977240274
1.601601601601602 0.0457456715407459 0.02889009314387762
1.603603603603604 0.04565876582210276 0.02881473387821525
1.605605605605606 0.04557289410929226 0.02874026903080099
1.607607607607608 0.0454880963891946 0.02866672520321817
1.60960960960961 0.04540441195268914 0.0285941285222704
1.611611611611612 0.04532187936959979 0.02852250463998155
1.613613613613614 0.0452405364823871 0.02845187870768753
1.615615615615616 0.0451604203834856 0.02838227489857056
1.617617617617618 0.04508156738661145 0.02831371655633087
1.61961961961962 0.04500401302266466 0.0282462264926796
1.621621621621622 0.04492779201982304 0.02817982696866872
1.623623623623624 0.04485293827291172 0.02811453969469078
1.625625625625626 0.04477948484394281 0.02805038577343944
1.627627627627628 0.04470746393974404 0.02798738515789119
1.62962962962963 0.04463690688290561 0.02792555696809204
1.631631631631632 0.0445678441192387 0.02786491973249465
1.633633633633634 0.04450030518527573 0.02780549137452867
1.635635635635636 0.04443431869072099 0.02774728921260085
1.637637637637638 0.04436991232588924 0.02769032987302351
1.63963963963964 0.04430711281733333 0.02763462869520068
1.641641641641642 0.04424594593696025 0.02758020017034991
1.643643643643644 0.0441864364834024 0.02752705816317772
1.645645645645646 0.04412860825278099 0.02747521590111103
1.647647647647648 0.04407248405974724 0.02742468597429714
1.64964964964965 0.04401808568401997 0.02737548021896282
1.651651651651652 0.04396543389738976 0.02732760907420631
1.653653653653654 0.04391454842446169 0.02728108211840928
1.655655655655656 0.04386544794446411 0.02723590829389646
1.657657657657658 0.04381815008579797 0.02719209589913254
1.65965965965966 0.0437726713957081 0.02714965258872201
1.661661661661662 0.0437290273641097 0.02710858522300922
1.663663663663664 0.04368723237428991 0.02706889916770645
1.665665665665666 0.04364729973789647 0.02703059896637907
1.667667667667668 0.04360924164660098 0.02699368853391088
1.66966966966967 0.0435730691997037 0.02695817114639446
1.671671671671672 0.04353879237145572 0.02692404944113118
1.673673673673674 0.04350642002214548 0.02689132515569534
1.675675675675676 0.04347595988521887 0.0268599985509251
1.677677677677678 0.04344741856164058 0.02683006920562985
1.67967967967968 0.04342080152450053 0.02680153606787058
1.681681681681682 0.04339611310064054 0.02677439745157696
1.683683683683684 0.04337335648812251 0.02674865102573317
1.685685685685686 0.0433525337299908 0.0267242933124533
1.687687687687688 0.04333364574011803 0.02670131968252955
1.68968968968969 0.04331669227320437 0.02667972490453651
1.691691691691692 0.04330167195556422 0.02665950313805587
1.693693693693694 0.04328858225445663 0.0266406479336764
1.695695695695696 0.0432774195110619 0.02662315212253243
1.697697697697698 0.04326817891211568 0.02660700724597651
1.6996996996997 0.04326085452166826 0.02659220407629238
1.701701701701702 0.04325543925972741 0.02657873283569448
1.703703703703704 0.04325192492629516 0.0265665831911374
1.705705705705706 0.04325030219510828 0.0265557442511768
1.707707707707708 0.04325056062251049 0.02654620419296479
1.70970970970971 0.04325268866164732 0.02653795008485952
1.711711711711712 0.04325667365344518 0.02653096848029725
1.713713713713714 0.04326250186016704 0.02652524545080612
1.715715715715716 0.04327015844570443 0.02652076658600581
1.717717717717718 0.0432796275166927 0.02651751691825906
1.71971971971972 0.04329089210399376 0.02651548035678811
1.721721721721722 0.04330393420241736 0.02651464011652495
1.723723723723724 0.04331873475967641 0.02651497901982992
1.725725725725726 0.04333527371000532 0.02651647949184311
1.727727727727728 0.0433535299749342 0.02651912355990948
1.72972972972973 0.04337348148629699 0.02652289254496965
1.731731731731732 0.04339510520327289 0.02652776678183081
1.733733733733734 0.04341837712122791 0.02653372624548442
1.735735735735736 0.04344327230616004 0.02654075060606582
1.737737737737738 0.04346976489273828 0.02654881922885365
1.73973973973974 0.04349782812654006 0.02655791112657899
1.741741741741742 0.0435274343670151 0.02656800443312782
1.743743743743744 0.04355855511800288 0.02657907671300371
1.745745745745746 0.04359116105298195 0.02659110532691251
1.747747747747748 0.04362522202558741 0.02660406742975797
1.74974974974975 0.04366070711156333 0.0266179399706417
1.751751751751752 0.04369758461899959 0.02663269949386915
1.753753753753754 0.04373582211818941 0.02664832172478288
1.755755755755756 0.04377538647588824 0.02666478217790338
1.757757757757758 0.04381624386771425 0.02668205626555207
1.75975975975976 0.04385835981814706 0.02670011929752373
1.761761761761762 0.04390169922654011 0.02671894647256867
1.763763763763764 0.04394622638726042 0.02673851248559907
1.765765765765766 0.04399190503271579 0.02675879149485112
1.767767767767768 0.044038698355624 0.02677975763964258
1.76976976976977 0.04408656903545585 0.02680138506090505
1.771771771771772 0.04413547928200681 0.02682364790118352
1.773773773773774 0.04418539085700844 0.02684652025684492
1.775775775775776 0.04423626510433599 0.02686997568462113
1.777777777777778 0.04428806299372659 0.02689398756086555
1.77977977977978 0.04434074514301022 0.02691852935474523
1.781781781781782 0.04439427185004744 0.02694357461375847
1.783783783783784 0.04444860313677366 0.02696909696373435
1.785785785785786 0.0445036987723044 0.02699506992236494
1.787787787787788 0.04455951830520948 0.02702146668177745
1.78978978978979 0.04461602110797389 0.0270482605602039
1.791791791791792 0.04467316640082625 0.02707542501396808
1.793793793793794 0.04473091328342944 0.02710293363737675
1.795795795795796 0.04478922077962071 0.02713076012329987
1.797797797797798 0.04484804786161588 0.02715887800847503
1.7997997997998 0.04490735348054402 0.02718726091395219
1.801801801801802 0.04496709661122967 0.02721588266223314
1.803803803803804 0.04502723627614302 0.02724471727304081
1.805805805805806 0.04508773157455771 0.02727373895794374
1.807807807807808 0.04514854172718058 0.02730292196919945
1.80980980980981 0.04520962609878462 0.02733224064504168
1.811811811811812 0.04527094422623025 0.02736166957620633
1.813813813813814 0.04533245586278086 0.02739118360642009
1.815815815815816 0.04539412099783822 0.02742075783234142
1.817817817817818 0.04545589988484525 0.02745036753883778
1.81981981981982 0.04551775308468343 0.02747998815168879
1.821821821821822 0.04557964148065855 0.02750959538740921
1.823823823823824 0.04564152630873906 0.02753916526388295
1.825825825825826 0.04570336919738591 0.02756867410036325
1.827827827827828 0.04576513217724792 0.02759809849801197
1.82982982982983 0.04582677771743611 0.02762741528912254
1.831831831831832 0.04588826875538844 0.02765660162959848
1.833833833833834 0.0459495687051709 0.02768563501702664
1.835835835835836 0.04601064150134215 0.0277144932902855
1.837837837837838 0.04607145161007159 0.0277431546261904
1.83983983983984 0.04613196404877467 0.02777159752690102
1.841841841841842 0.04619214442528534 0.02779980085920254
1.843843843843844 0.04625195893348635 0.02782774386309266
1.845845845845846 0.04631137439676156 0.02785540615096158
1.847847847847848 0.0463703582730943 0.02788276770806209
1.84984984984985 0.046428878673213 0.02790980891912632
1.851851851851852 0.04648690439268574 0.02793651059247758
1.853853853853854 0.04654440490160838 0.02796285393345283
1.855855855855856 0.0466013503949111 0.02798882054176431
1.857857857857858 0.0466577117691571 0.02801439241174309
1.85985985985986 0.04671346067356946 0.02803955198051246
1.861861861861862 0.04676856948881621 0.02806428218654096
1.863863863863864 0.04682301136961553 0.02808856638705761
1.865865865865866 0.0468767602286765 0.0281123883463001
1.867867867867868 0.04692979077139464 0.02813573223551563
1.86986986986987 0.04698207848402021 0.02815858267812482
1.871871871871872 0.04703359966098147 0.02818092488501838
1.873873873873874 0.04708433139596647 0.02820274451875776
1.875875875875876 0.04713425160443867 0.02822402765191624
1.877877877877878 0.04718333901489194 0.02824476076712428
1.87987987987988 0.04723157318922019 0.0282649307846306
1.881881881881882 0.04727893451168675 0.02828452527340716
1.883883883883884 0.04732540420969304 0.0283035323239759
1.885885885885886 0.04737096433804774 0.02832194043038449
1.887887887887888 0.04741559780265314 0.02833973848992171
1.88988988988989 0.04745928833774854 0.0283569158119568
1.891891891891892 0.0475020205348418 0.02837346235308971
1.893893893893894 0.04754377981098339 0.02838936871688983
1.895895895895896 0.04758455244458166 0.02840462590333932
1.897897897897898 0.04762432553409725 0.02841922529868878
1.8998998998999 0.04766308703978963 0.02843315867562313
1.901901901901902 0.04770082573649433 0.02844641836793288
1.903903903903904 0.04773753125527549 0.02845899751910639
1.905905905905906 0.04777319403792789 0.028470889691947
1.907907907907908 0.04780780537067061 0.02848208880814883
1.90990990990991 0.04784135734803893 0.02849258914829665
1.911911911911912 0.04787384289187445 0.02850238542476451
1.913913913913914 0.04790525573053492 0.02851147324239216
1.915915915915916 0.04793559039852578 0.02851984875712794
1.917917917917918 0.04796484223449749 0.02852750844512029
1.91991991991992 0.04799300735967043 0.02853444910350172
1.921921921921922 0.048020082695032 0.02854066786209831
1.923923923923924 0.04804606591991386 0.02854616262272329
1.925925925925926 0.04807095550538494 0.0285509320915275
1.927927927927928 0.04809475065837949 0.02855497527357808
1.92992992992993 0.04811745136260531 0.02855829145660575
1.931931931931932 0.04813905832038399 0.02856088021100522
1.933933933933934 0.04815957298941963 0.02856274163893307
1.935935935935936 0.04817899752930539 0.02856387684807215
1.937937937937938 0.04819733483182693 0.02856428728810856
1.93993993993994 0.04821458847347592 0.02856397465334962
1.941941941941942 0.04823076273704383 0.02856294088293699
1.943943943943944 0.04824586257389396 0.02856118827148642
1.945945945945946 0.04825989361188012 0.02855872011604838
1.947947947947948 0.04827286213316058 0.0285555401911365
1.94994994994995 0.04828477506299345 0.02855165246848217
1.951951951951952 0.04829563996703756 0.02854706112147177
1.953953953953954 0.04830546502032796 0.02854177056706507
1.955955955955956 0.04831425901999153 0.02853578609785406
1.957957957957958 0.04832203134494924 0.02852911364625934
1.95995995995996 0.04832879196713491 0.02852175929789018
1.961961961961962 0.04833455142239811 0.02851372929123577
1.963963963963964 0.04833932080093992 0.02850503002862123
1.965965965965966 0.04834311174260316 0.02849566860544471
1.967967967967968 0.04834593640403447 0.02848565289870859
1.96996996996997 0.04834780746840391 0.02847499090944415
1.971971971971972 0.04834873811059998 0.0284636907392262
1.973973973973974 0.04834874199358016 0.02845176059092736
1.975975975975976 0.04834783325659754 0.02843920915896816
1.977977977977978 0.04834602648569517 0.02842604601389256
1.97997997997998 0.04834333672075261 0.02841228084180999
1.981981981981982 0.04833977942047052 0.02839792337464954
1.983983983983984 0.0483353704576765 0.02838298339015957
1.985985985985986 0.04833012610742896 0.02836747096460365
1.987987987987988 0.04832406301629378 0.0283513970783784
1.98998998998999 0.04831719820860345 0.0283347728472221
1.991991991991992 0.04830954905218591 0.02831760937567675
1.993993993993994 0.0483011332505756 0.02829991775796556
1.995995995995996 0.04829196883349994 0.02828170931191945
1.997997997997998 0.04828207412346026 0.02826299612536396
2 0.04827146774307577 0.0282437901916022


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_single_1.dat <==
0 0.118286770700142 0.118286770700142
0.002002002002002002 0.1177744366175157 0.1177069083677033
0.004004004004004004 0.1165199747579622 0.1164601093616932
0.006006006006006006 0.1148209547823144 0.1148105829980201
0.008008008008008008 0.1128596134627535 0.1129207949130009
0.01001001001001001 0.110747478345365 0.1108906468729992
0.01201201201201201 0.108552734166339 0.1087815731713006
0.01401401401401401 0.1063170053007836 0.1066313577914804
0.01601601601601602 0.1040656469421676 0.1044632463767193
0.01801801801801802 0.1018140554387644 0.1022915505542636
0.02002002002002002 0.0995715372100312 0.1001250909439409
0.02202202202202202 0.09734368038286025 0.09796931741201863
0.02402402402402402 0.0951338082803119 0.09582761195253905
0.02602602602602603 0.09294386976413459 0.09370208882370049
0.02802802802802803 0.09077498432000074 0.09159408690168458
0.03003003003003003 0.08862777535961021 0.08950447202677868
0.03203203203203203 0.0865025737170569 0.08743382257425947
0.03403403403403404 0.08439954149442015 0.0853825436595356
0.03603603603603604 0.08231874723224643 0.08335093677232988
0.03803803803803804 0.08026021105309 0.08133924026024406
0.04004004004004004 0.07822393163831387 0.07934765790858823
0.04204204204204205 0.07620990187615906 0.07737637275034731
0.04404404404404404 0.07421811777695082 0.07542555532886636
0.04604604604604605 0.07224858317801555 0.07349537175907868
0.04804804804804805 0.07030131189539292 0.07158598258207799
0.05005005005005005 0.06837632838946243 0.06969754822721506
0.05205205205205205 0.06647366752088127 0.06783022639348789
0.05405405405405406 0.06459337375306128 0.06598417294129888
0.05605605605605606 0.06273550005175929 0.06415954382495681
0.05805805805805806 0.06090010666246277 0.06235648877688008
0.06006006006006006 0.05908725979839222 0.06057515883882356
0.06206206206206206 0.05729703028921054 0.05881569737935287
0.06406406406406406 0.05552949227768339 0.05707824501087388
0.06606606606606606 0.05378472195702409 0.05536293809518059
0.06806806806806807 0.05206279633110103 0.05366990391881248
0.07007007007007007 0.0503637920385486 0.05199926721729412
0.07207207207207207 0.04868778426865943 0.05035114252431173
0.07407407407407407 0.04703484571946799 0.04872563751310262
0.07607607607607608 0.04540504561075939 0.04712285337442049
0.07807807807807808 0.0437984488023395 0.04554287953316141
0.08008008008008008 0.04221511496991302 0.04398579901591314
0.08208208208208208 0.04065509783330648 0.04245168446616564
0.08408408408408409 0.03911844447486366 0.0409405977950671
0.08608608608608609 0.03760519473527951 0.03945259283624636
0.08808808808808809 0.03611538066393424 0.03798771159815709
0.09009009009009009 0.03464902603594555 0.03654598597827316
0.0920920920920921 0.03320614595677907 0.03512743793638533
0.0940940940940941 0.03178674652395622 0.03373207825525441
0.0960960960960961 0.0303908245489048 0.03235990722685378
0.09809809809809809 0.02901836734581867 0.0310109140679812
0.1001001001001001 0.0276693525888189 0.02968507849576821
0.1021021021021021 0.02634374822188465 0.0283823690671782
0.1041041041041041 0.02504151242380265 0.02710274282916016
0.1061061061061061 0.02376259363008732 0.02584614941177267
0.1081081081081081 0.0225069306061659 0.0246125266343265
0.1101101101101101 0.02127445256484658 0.02340180128699743
0.1121121121121121 0.02006507933005286 0.02221389467938127
0.1141141141141141 0.0188787215432821 0.02104871577956803
0.1161161161161161 0.01771528090219518 0.01990616408163366
0.1181181181181181 0.01657465043385666 0.01878613493935642
0.1201201201201201 0.01545671480448068 0.01768851109678603
0.1221221221221221 0.01436135065083759 0.01661316848495989
0.1241241241241241 0.01328842692876095 0.01555997930248232
0.1261261261261261 0.01223780528649147 0.01452880333659136
0.1281281281281281 0.01120934046267415 0.01351949695839663
0.1301301301301301 0.01020288068112728 0.01253191218421741
0.1321321321321321 0.009218268055378103 0.01156588979856307
0.1341341341341341 0.008255339011087895 0.01062127050066707
0.1361361361361361 0.007313924711097692 0.009697889043949803
0.1381381381381381 0.006393851460693464 0.008795571836130375
0.1401401401401401 0.005494941124770536 0.007914147148014819
0.1421421421421421 0.004617011553842511 0.007053435543939418
0.1441441441441441 0.003759876973877514 0.006213254015451336
0.1461461461461462 0.00292334837549467 0.005393420446117903
0.1481481481481481 0.002107233913281038 0.004593745093660812
0.1501501501501502 0.00131133926931536 0.003814039449318962
0.1521521521521522 0.0005354679977751718 0.003054112742157958
0.1541541541541541 -0.0002205781230195696 0.002313769674532937
0.1561561561561562 -0.0009569987611380752 0.001592817973925201
0.1581581581581581 -0.001673994740011878 0.0008910606668317
0.1601601601601602 -0.002371767747220603 0.0002083014104941605
0.1621621621621622 -0.003050520048750938 -0.0004556557764911762
0.1641641641641642 -0.003710454248470114 -0.001101009966416489
0.1661661661661662 -0.004351773060321418 -0.001727957076735259
0.1681681681681682 -0.004974679088423816 -0.002336695581879239
0.1701701701701702 -0.005579374621034457 -0.002927422611554251
0.1721721721721722 -0.0061660614638576 -0.003500334555629772
0.1741741741741742 -0.006734940782618859 -0.004055628885761303
0.1761761761761762 -0.007286212958746098 -0.004593500304564013
0.1781781781781782 -0.007820077454193322 -0.005114144802947126
0.1801801801801802 -0.00833673270844036 -0.005617756139922395
0.1821821821821822 -0.008836376050238313 -0.006104527746598462
0.1841841841841842 -0.009319203618538276 -0.006574652312645729
0.1861861861861862 -0.009785410290858736 -0.007028320681763456
0.1881881881881882 -0.01023518963232021 -0.007465723738642488
0.1901901901901902 -0.01066873386500012 -0.007887050132659279
0.1921921921921922 -0.01108623384167271 -0.008292488273869775
0.1941941941941942 -0.01148787902943321 -0.008682224885871587
0.1961961961961962 -0.01187385749802088 -0.009056445726484785
0.1981981981981982 -0.0122443559307045 -0.009415335495614713
0.2002002002002002 -0.01259955964114899 -0.009759077488863926
0.2022022022022022 -0.01293965259488342 -0.01008785418601113
0.2042042042042042 -0.01326481743663762 -0.01040184668639549
0.2062062062062062 -0.0135752355219463 -0.01070123518092905
0.2082082082082082 -0.01387108696418528 -0.01098619874645776
0.2102102102102102 -0.01415255068303692 -0.01125691542092208
0.2122122122122122 -0.0144198044560884 -0.01151356231452141
0.2142142142142142 -0.01467302497449677 -0.0117563155787917
0.2162162162162162 -0.01491238790081289 -0.01198535039634516
0.2182182182182182 -0.01513806792952568 -0.01220084129453639
0.2202202202202202 -0.01535023885454206 -0.01240296166127683
0.2222222222222222 -0.01554907363568477 -0.01259188456430224
0.2242242242242242 -0.01573474446590635 -0.01276778186600822
0.2262262262262262 -0.01590742283921717 -0.01293082523235567
0.2282282282282282 -0.01606727961882826 -0.01308118533549721
0.2302302302302302 -0.01621448510502952 -0.01321903247792325
0.2322322322322322 -0.0163492091022207 -0.01334453644361294
0.2342342342342342 -0.01647162098413314 -0.01345786626737586
0.2362362362362362 -0.01658188975898819 -0.01355919104130335
0.2382382382382382 -0.01668018413203619 -0.01364867873391737
0.2402402402402402 -0.01676667256522381 -0.01372649778959281
0.2422422422422423 -0.01684152333392864 -0.01379281543671057
0.2442442442442442 -0.01690490458035785 -0.01384779938375441
0.2462462462462462 -0.0169569843632026 -0.01389161645724563
0.2482482482482483 -0.0169979307032431 -0.01392443354356629
0.2502502502502503 -0.01702791162440774 -0.01394641729476565
0.2522522522522522 -0.0170470951900474 -0.01395773377997198
0.2542542542542542 -0.01705564953404607 -0.01395854952662914
0.2562562562562563 -0.01705374288644589 -0.01394902992543204
0.2582582582582583 -0.01704154359329492 -0.01392934121347078
0.2602602602602603 -0.01701922013044147 -0.01389964838690774
0.2622622622622622 -0.01698694111098098 -0.01386011706701884
0.2642642642642642 -0.01694487528646545 -0.0138109120987939
0.2662662662662663 -0.01689319154125595 -0.01375219821872184
0.2682682682682683 -0.01683205887924499 -0.01368414015895331
0.2702702702702703 -0.01676164640407951 -0.01360690167381345
0.2722722722722723 -0.01668212329249375 -0.01352064713839365
0.2742742742742743 -0.01659365876048878 -0.01342553945465402
0.2762762762762763 -0.01649642202243776 -0.01332174212476597
0.2782782782782783 -0.01639058224313832 -0.01320941741499529
0.2802802802802803 -0.01627630848287832 -0.01308872741125877
0.2822822822822823 -0.01615376963562656 -0.01295983373400433
0.2842842842842843 -0.01602313435939266 -0.01282289677162923
0.2862862862862863 -0.01588457099607438 -0.0126780771097933
0.2882882882882883 -0.01573824749306942 -0.01252553350403049
0.2902902902902903 -0.01558433131773139 -0.01236542477476596
0.2922922922922923 -0.01542298936463941 -0.01219790821781491
0.2942942942942943 -0.01525438785756371 -0.0120231402038995
0.2962962962962963 -0.01507869224127462 -0.01184127639895011
0.2982982982982983 -0.01489606707170256 -0.01165247048814813
0.3003003003003003 -0.01470667591215628 -0.01145687583935712
0.3023023023023023 -0.01451068122022781 -0.01125464364736758
0.3043043043043043 -0.01430824423104755 -0.01104592408418306
0.3063063063063063 -0.01409952483068904 -0.01083086585676199
0.3083083083083083 -0.01388468143799477 -0.01060961550758177
0.3103103103103103 -0.01366387089167665 -0.0103823186720968
0.3123123123123123 -0.01343724833074346 -0.01014911845107286
0.3143143143143143 -0.0132049670720868 -0.009910156479828458
0.3163163163163163 -0.012967178484715 -0.009665572490657776
0.3183183183183183 -0.01272403188386622 -0.009415503701205197
0.3203203203203203 -0.01247567442123579 -0.009160085896074643
0.3223223223223223 -0.0122222509757496 -0.008899452154280285
0.3243243243243243 -0.01196390404121057 -0.008633733473597166
0.3263263263263263 -0.01170077362860881 -0.008363058782480698
0.3283283283283283 -0.0114329971792724 -0.008087554186963081
0.3303303303303303 -0.01116070947716776 -0.007807343825040031
0.3323323323323323 -0.01088404256590822 -0.00752254921855941
0.3343343343343343 -0.01060312566798548 -0.007233289251118019
0.3363363363363364 -0.01031808512508329 -0.006939680598353842
0.3383383383383383 -0.01002904434257624 -0.006641837163327502
0.3403403403403403 -0.009736123739461354 -0.006339870338051126
0.3423423423423423 -0.009439440706117462 -0.00603388903198683
0.3443443443443444 -0.009139109567503937 -0.005723999497941279
0.3463463463463464 -0.008835241564492294 -0.005410305458721051
0.3483483483483483 -0.008527944842563626 -0.005092908045700284
0.3503503503503503 -0.008217324447475157 -0.004771905968653109
0.3523523523523523 -0.007903482330446849 -0.0044473953197013
0.3543543543543544 -0.007586517362553185 -0.004119469635744832
0.3563563563563564 -0.007266525357045181 -0.003788220356524805
0.3583583583583583 -0.006943599105181469 -0.003453736248814801
0.3603603603603603 -0.006617828420399168 -0.003116103570237228
0.3623623623623624 -0.006289300190209524 -0.002775406922619753
0.3643643643643644 -0.005958098436958567 -0.002431728384731185
0.3663663663663664 -0.00562430438720517 -0.002085147335151402
0.3683683683683684 -0.005287996549429176 -0.001735742014836894
0.3703703703703703 -0.004949250799751067 -0.001383588892609228
0.3723723723723724 -0.004608140475316613 -0.001028761043901996
0.3743743743743744 -0.004264736474955448 -0.000671330695381181
0.3763763763763764 -0.00391910736673153 -0.0003113697162376583
0.3783783783783784 -0.003571319502169758 5.105327113032188e-05
0.3803803803803804 -0.003221437136361563 0.0004158721656471742
0.3823823823823824 -0.00286952255367482 0.000783020096745482
0.3843843843843844 -0.002515636198690138 0.001152429824439416
0.3863863863863864 -0.002159836811923926 0.001524038822496743
0.3883883883883884 -0.001802181569888736 0.001897786257473305
0.3903903903903904 -0.001442726229235389 0.002273609172638399
0.3923923923923924 -0.001081525273643299 0.002651443236470485
0.3943943943943944 -0.0007186320645182834 0.003031229260577015
0.3963963963963964 -0.0003540989940159138 0.003412908791172259
0.3983983983983984 1.202235984257635e-05 0.003796420909039658
0.4004004004004004 0.0003796810763341521 0.004181703907979631
0.4024024024024024 0.0007488267339036787 0.004568700067746526
0.4044044044044044 0.001119409251149638 0.004957350351398979
0.4064064064064064 0.001491378727330639 0.005347593078620982
0.4084084084084084 0.00186468528279239 0.00573936788104866
0.4104104104104104 0.002239278899707985 0.006132615796497737
0.4124124124124124 0.002615109263515577 0.006527274847628814
0.4144144144144144 0.00299212560543158 0.006923281472552889
0.4164164164164164 0.003370276546410655 0.007320574541487948
0.4184184184184184 0.003749509942917555 0.007719090520909105
0.4204204204204204 0.004129772734869632 0.008118762745428942
0.4224224224224224 0.004511010796103413 0.008519525896222638
0.4244244244244244 0.004893168787713281 0.008921313580691259
0.4264264264264264 0.005276190014605892 0.009324055543036711
0.4284284284284284 0.005660016285609039 0.009727681106231859
0.4304304304304304 0.006044587777470392 0.01013211966457021
0.4324324324324325 0.00642984290307707 0.01053729654435104
0.4344344344344344 0.006815718184224335 0.01094313501091695
0.4364364364364364 0.007202148129319052 0.01134955897552091
0.4384384384384384 0.007589065116431374 0.0117564884494495
0.4404404404404405 0.007976399281610565 0.01216384014758644
0.4424424424424425 0.008364078413098976 0.01257153139403398
0.4444444444444444 0.008752027851757389 0.01297947605506485
0.4464464464464464 0.00914017039796405 0.0133875839123957
0.4484484484484484 0.009528426225294364 0.01379576481120698
0.4504504504504505 0.00991671280128319 0.01420392579377974
0.4524524524524525 0.01030494481556438 0.01461196935643129
0.4544544544544545 0.01069303411568234 0.01501979727164357
0.4564564564564564 0.01108088965076098 0.01542730922510974
0.4584584584584585 0.01146841742358073 0.01583440017069078
0.4604604604604605 0.01185552045125471 0.01624096347780907
0.4624624624624625 0.01224209873412129 0.01664689111482034
0.4644644644644645 0.01262804923370336 0.01705207038175756
0.4664664664664664 0.01301326585991211 0.01745638616671299
0.4684684684684685 0.01339763946744136 0.0178597225468599
0.4704704704704705 0.01378105786175266 0.0182619592313953
0.4724724724724725 0.01416340581471187 0.01866297281235993
0.4744744744744745 0.01454456508997946 0.01906263949303816
0.4764764764764765 0.0149244144782631 0.01946083163792754
0.4784784784784785 0.01530282984252384 0.01985741802572949
0.4804804804804805 0.01567968417356831 0.02025226717985758
0.4824824824824825 0.01605484765511046 0.02064524456700424
0.4844844844844845 0.01642818773838916 0.0210362119136079
0.4864864864864865 0.01679956922700552 0.0214250304706237
0.4884884884884885 0.01716885437152389 0.02181155946147366
0.4904904904904905 0.01753590297368129 0.02219565451695475
0.4924924924924925 0.01790057250002254 0.02257717033002221
0.4944944944944945 0.01826271820473918 0.02295596069846627
0.4964964964964965 0.01862219326144945 0.02333187628052301
0.4984984984984985 0.01897884890370765 0.02370476626078986
0.5005005005005005 0.01933253457353879 0.02407447996091182
0.5025025025025025 0.01968309807783211 0.02444086431113769
0.5045045045045045 0.02003038575262275 0.02480376440457981
0.5065065065065065 0.02037424263498142 0.02516302612342912
0.5085085085085085 0.02071451264084288 0.02551849399593574
0.5105105105105106 0.02105103874806742 0.02587001079154394
0.5125125125125125 0.02138366318546894 0.02621742006650279
0.5145145145145145 0.02171222762672305 0.02656056538517586
0.5165165165165165 0.02203657338854108 0.02689928901795276
0.5185185185185185 0.02235654163248732 0.02723343363316169
0.5205205205205206 0.0226719735697968 0.02756284326382583
0.5225225225225225 0.02298271066950813 0.02788736144021603
0.5245245245245245 0.0232885948701087 0.02820683176319319
0.5265265265265265 0.02358946878683641 0.02852110008632482
0.5285285285285285 0.02388517592090587 0.02883001283822094
0.5305305305305306 0.0241755608690853 0.02913341669588486
0.5325325325325325 0.02446046953218648 0.02943116059780519
0.5345345345345346 0.02473974932179063 0.02972309546582148
0.5365365365365365 0.02501324936612963 0.03000907303605456
0.5385385385385385 0.02528082071376225 0.03028894690488038
0.5405405405405406 0.02554231652738315 0.03056257388317857
0.5425425425425425 0.02579759227611047 0.03082981243119014
0.5445445445445446 0.0260465059234682 0.0310905227519654
0.5465465465465466 0.02628891810985104 0.03134456865974841
0.5485485485485485 0.02652469232894624 0.03159181676762579
0.5505505505505506 0.02675369509908432 0.03183213580130828
0.5525525525525525 0.02697579612711793 0.03206539772863753
0.5545545545545546 0.02719086846077462 0.03229147850151642
0.5565565565565566 0.02739878863573377 0.03251025681124609
0.5585585585585585 0.02759943681486021 0.03272161430527579
0.5605605605605606 0.02779269691894294 0.03292543708527362
0.5625625625625625 0.02797845674867514 0.03312161485094364
0.5645645645645646 0.02815660809765461 0.03331004048294145
0.5665665665665666 0.02832704685628675 0.033490610938691
0.5685685685685685 0.02848967310693337 0.0336632276859864
0.5705705705705706 0.02864439120846697 0.03382779582140268
0.5725725725725725 0.02879110987146652 0.03398422422428284
0.5745745745745746 0.02892974222465439 0.03413242652280206
0.5765765765765766 0.02906020587198368 0.03427232053641414
0.5785785785785785 0.02918242294044651 0.03440382805236852
0.5805805805805806 0.02929632011871973 0.03452687524193197
0.5825825825825826 0.02940182868680029 0.03464139288132248
0.5845845845845846 0.02949888453681547 0.03474731598632917
0.5865865865865866 0.02958742818522261 0.0348445838984847
0.5885885885885885 0.02966740477663926 0.03493314047511094
0.5905905905905906 0.02973876407956516 0.03501293386209704
0.5925925925925926 0.0298014604742722 0.03508391672485647
0.5945945945945946 0.02985545293314372 0.03514604627805702
0.5965965965965966 0.02990070499373731 0.03519928376826284
0.5985985985985987 0.02993718472481916 0.03524359476436201
0.6006006006006006 0.02996486468561282 0.03527894962517585
0.6026026026026026 0.02998372188095646 0.03530532305013147
0.6046046046046046 0.02999373771169303 0.03532269311469174
0.6066066066066066 0.02999489791636314 0.03533104257738034
0.6086086086086087 0.02998719250602067 0.0353303591439611
0.6106106106106106 0.02997061569543938 0.03532063395936863
0.6126126126126126 0.02994516583290359 0.03530186135569457
0.6146146146146146 0.02991084532569602 0.03527404071812575
0.6166166166166166 0.02986766057041803 0.03523717628374011
0.6186186186186187 0.02981562186709452 0.03519127437151011
0.6206206206206206 0.02975474332957429 0.03513634485543328
0.6226226226226226 0.02968504279890061 0.03507240293582145
0.6246246246246246 0.02960654175473184 0.03499946812280275
0.6266266266266266 0.0295192652310766 0.0349175606875724
0.6286286286286287 0.02942324173229984 0.0348267051208834
0.6306306306306306 0.02931850312969163 0.03472693143133836
0.6326326326326326 0.02920508456688608 0.03461827286881504
0.6346346346346347 0.02908302436645877 0.03450076256924561
0.6366366366366366 0.0289523639453714 0.03437443850366514
0.6386386386386387 0.02881314772997207 0.03423934430574138
0.6406406406406406 0.02866542304997989 0.03409552550125401
0.6426426426426426 0.02850924004484344 0.03394302697748816
0.6446446446446447 0.0283446515750317 0.03378189891936416
0.6466466466466466 0.02817171315291937 0.03361219730288174
0.6486486486486487 0.02799048284553659 0.03343397872421246
0.6506506506506506 0.02780102117590472 0.03324729862420571
0.6526526526526526 0.0276033910442017 0.03305221806197671
0.6546546546546547 0.0273976576635891 0.03284880400589853
0.6566566566566566 0.02718388847456377 0.03263712290546253
0.6586586586586587 0.02696215306017533 0.03241724017976375
0.6606606606606606 0.02673252307566806 0.03218922683607781
0.6626626626626627 0.02649507217921464 0.03195315911786532
0.6646646646646647 0.02624987596473742 0.0317091114421162
0.6666666666666666 0.02599701189820521 0.03145715875454286
0.6686686686686687 0.02573655925280793 0.03119738145385206
0.6706706706706707 0.02546859904901682 0.03092986377828465
0.6726726726726727 0.0251932139986882 0.0306546868429451
0.6746746746746747 0.02491048845198415 0.03037193455649612
0.6766766766766766 0.02462050834721548 0.0300816960522004
0.6786786786786787 0.02432336116365392 0.02978406153637758
0.6806806806806807 0.02401913587731985 0.02947911891576573
0.6826826826826827 0.02370792291972298 0.02916696045738461
0.6846846846846847 0.02338981413951226 0.02884768286524675
0.6866866866866866 0.02306490276697193 0.02852138082204003
0.6886886886886887 0.02273328338128563 0.02818814952877517
0.6906906906906907 0.02239505188047591 0.02784808894906965
0.6926926926926927 0.02205030545391213 0.02750130145785838
0.6946946946946947 0.02169914255726944 0.02714788633518839
0.6966966966966966 0.02134166288980888 0.02678794603199067
0.6986986986986987 0.02097796737383653 0.02642158739927054
0.7007007007007007 0.02060815813619271 0.02604891661671803
0.7027027027027027 0.02023233849161278 0.02567003867019875
0.7047047047047047 0.01985061292779056 0.02528506265985016
0.7067067067067067 0.01946308709196948 0.02489410103060749
0.7087087087087087 0.01906986777888165 0.02449726346386696
0.7107107107107107 0.01867106291984845 0.02409466095836291
0.7127127127127127 0.01826678157285303 0.02368640860867334
0.7147147147147147 0.0178571339133899 0.02327262314891825
0.7167167167167167 0.01744223122589656 0.02285341838777391
0.7187187187187187 0.0170221858955714 0.02242891090536944
0.7207207207207207 0.01659711140038097 0.02199922104892232
0.7227227227227228 0.01616712230306148 0.02156446926157191
0.7247247247247247 0.01573233424292248 0.0211247738610565
0.7267267267267268 0.01529286392726276 0.02068025626247608
0.7287287287287287 0.01484882912221474 0.02023104131120383
0.7307307307307307 0.01440034864283744 0.01977725338740784
0.7327327327327328 0.01394754234228628 0.01931901500870525
0.7347347347347347 0.01349053109989434 0.01885645159418325
0.7367367367367368 0.0130294368080083 0.01838969172616403
0.7387387387387387 0.0125643823574319 0.01791886420602477
0.7407407407407407 0.01209549162134193 0.01744409539574134
0.7427427427427428 0.01162288943756276 0.01696551394909572
0.7447447447447447 0.01114670158906006 0.01648325117407423
0.7467467467467468 0.01066705478256375 0.01599743996551875
0.7487487487487487 0.01018407662522816 0.01550821068683823
0.7507507507507507 0.009697895599248137 0.0150156949942923
0.7527527527527528 0.009208641034363904 0.01452002637693524
0.7547547547547547 0.008716443078198802 0.01402133992206794
0.7567567567567568 0.008221432664385206 0.01351976982541818
0.7587587587587588 0.007723741478446515 0.01301545054817764
0.7607607607607607 0.007223501921411659 0.01250851765830435
0.7627627627627628 0.00672084707115062 0.01199910763742233
0.7647647647647647 0.00621591064142652 0.01148735705055094
0.7667667667667668 0.005708826938668158 0.01097340269919921
0.7687687687687688 0.00519973081647294 0.01045738193205638
0.7707707707707707 0.004688757628550803 0.009939432211410845
0.7727727727727728 0.004176043180929097 0.009419691077727513
0.7747747747747747 0.003661723679187667 0.008898296742642781
0.7767767767767768 0.003145935674294133 0.008375387722816749
0.7787787787787788 0.002628816006709605 0.00785110200028441
0.7807807807807807 0.002110501748450418 0.007325577151404944
0.7827827827827828 0.001591130143287536 0.006798951763745842
0.7847847847847848 0.001070838550447873 0.006271364530406401
0.7867867867867868 0.0005497643846622939 0.005742953117729252
0.7887887887887888 2.804504700959173e-05 0.005213854432291415
0.7907907907907908 -0.0004941821419649657 0.00468420654208361
0.7927927927927928 -0.001016780010021812 0.00415414721286303
0.7947947947947948 -0.001539611589083281 0.003623812754593808
0.7967967967967968 -0.00206254018288494 0.003093338587059499
0.7987987987987988 -0.002585429448448099 0.002562861379735645
0.8008008008008008 -0.003108143469708196 0.002032516850082114
0.8028028028028028 -0.00363054680832349 0.001502438889624286
0.8048048048048048 -0.004152504573577354 0.0009727606584288562
0.8068068068068068 -0.004673882517820773 0.0004436163768355011
0.8088088088088088 -0.005194547102358986 -8.486137932167681e-05
0.8108108108108109 -0.005714365532323445 -0.0006125421548095478
0.8128128128128128 -0.006233205869518335 -0.001139295824242076
0.8148148148148148 -0.006750937108142446 -0.001664991774902286
0.8168168168168168 -0.007267429195652928 -0.002189501605705205
0.8188188188188188 -0.007782553147643726 -0.002712699224494838
0.8208208208208209 -0.00829618112383673 -0.003234458422755895
0.8228228228228228 -0.008808186452565613 -0.003754653316594594
0.8248248248248248 -0.009318443734729134 -0.00427316064701809
0.8268268268268268 -0.009826828921403536 -0.004789859532848162
0.8288288288288288 -0.01033321934368542 -0.005304628670503353
0.8308308308308309 -0.01083749380116668 -0.005817347913603818
0.8328328328328328 -0.01133953264281069 -0.006327900033590711
0.8348348348348348 -0.01183921780060546 -0.006836170173611517
0.8368368368368369 -0.01233643286123856 -0.007342042959014389
0.8388388388388388 -0.01283106314932839 -0.00784540484790977
0.8408408408408409 -0.01332299576527666 -0.008346145440171093
0.8428428428428428 -0.01381211963854257 -0.008844156725722863
0.8448448448448449 -0.01429832561142264 -0.00933933022655134
0.8468468468468469 -0.01478150648208515 -0.009831559732559253
0.8488488488488488 -0.01526155703896992 -0.01032074236727779
0.8508508508508509 -0.01573837414173251 -0.01080677780303196
0.8528528528528528 -0.01621185677005425 -0.01128956532259906
0.8548548548548549 -0.0166819060421084 -0.01176900664008187
0.8568568568568569 -0.01714842528599787 -0.01224500697940914
0.8588588588588588 -0.017611320094297 -0.01271747447525912
0.8608608608608609 -0.0180704983341157 -0.01318631698408104
0.8628628628628628 -0.01852587019874003 -0.01365144459172504
0.8648648648648649 -0.01897734826752456 -0.01411277105899006
0.8668668668668669 -0.0194248475171467 -0.01457021355256474
0.8688688688688688 -0.01986828534383529 -0.01502368941148721
0.8708708708708709 -0.02030758162539212 -0.01547311739978671
0.8728728728728729 -0.02074265874213036 -0.01591842007998515
0.8748748748748749 -0.02117344156931945 -0.01635952382235928
0.8768768768768769 -0.02159985753030832 -0.0167963565029573
0.8788788788788788 -0.02202183662659592 -0.0172288459091329
0.8808808808808809 -0.02243931142493873 -0.01765692345438313
0.8828828828828829 -0.02285221707244327 -0.01808052454162146
0.8848848848848849 -0.02326049133665326 -0.01849958793479833
0.8868868868868869 -0.02366407460731308 -0.01891405168313126
0.8888888888888888 -0.02406290986810499 -0.01932385594247843
0.8908908908908909 -0.02445694272967366 -0.01972894496543395
0.8928928928928929 -0.02484612144201798 -0.02012926708696952
0.8948948948948949 -0.02523039687116481 -0.02052477229071592
0.8968968968968969 -0.02560972247805288 -0.02091540995449873
0.8988988988988988 -0.02598405434118871 -0.02130113313575746
0.9009009009009009 -0.02635335114753186 -0.02168189890219052
0.9029029029029029 -0.02671757415863919 -0.02205766789291458
0.9049049049049049 -0.02707668718651023 -0.02242840023234272
0.9069069069069069 -0.02743065659938168 -0.02279405769253268
0.908908908908909 -0.02777945130079997 -0.0231546060159574
0.9109109109109109 -0.02812304269142274 -0.02351001489388072
0.9129129129129129 -0.02846140463045084 -0.02386025570721026
0.9149149149149149 -0.02879451342833677 -0.02420529905881511
0.9169169169169169 -0.02912234781443411 -0.02454511899512915
0.918918918918919 -0.02944488889993274 -0.02487969348560831
0.9209209209209209 -0.02976212013193484 -0.02520900394831016
0.9229229229229229 -0.03007402725758173 -0.0255330308291514
0.924924924924925 -0.03038059829245893 -0.02585175585246369
0.9269269269269269 -0.0306818234774637 -0.02616516464302876
0.928928928928929 -0.0309776952340201 -0.02647324672512397
0.9309309309309309 -0.03126820811709179 -0.02677599318360155
0.9329329329329329 -0.03155335876348895 -0.02707339329904165
0.934934934934935 -0.03183314584853114 -0.02736543951105486
0.9369369369369369 -0.03210757003862731 -0.02765212815385501
0.938938938938939 -0.03237663394037488 -0.02793345917878587
0.9409409409409409 -0.03264034204890184 -0.02820943124224212
0.9429429429429429 -0.03289870069556418 -0.0284800426640032
0.944944944944945 -0.03315171799421865 -0.02874529556968689
0.9469469469469469 -0.03339940378593172 -0.02900519597147228
0.948948948948949 -0.03364176958840933 -0.02925975234305356
0.9509509509509509 -0.03387882854293002 -0.0295089698954874
0.9529529529529529 -0.03411059536055153 -0.02975285589279592
0.954954954954955 -0.03433708626849655 -0.02999142123012016
0.9569569569569569 -0.03455831895685164 -0.03022468030942355
0.958958958958959 -0.0347743125257103 -0.03045264690185157
0.960960960960961 -0.03498508743184081 -0.03067533327845934
0.9629629629629629 -0.03519066543597798 -0.03089275490081966
0.964964964964965 -0.03539106955404533 -0.03110493053045807
0.9669669669669669 -0.03558632400753379 -0.03131188078948249
0.968968968968969 -0.03577645417467894 -0.0315136234365665
0.970970970970971 -0.03596148654282263 -0.0317101780677751
0.972972972972973 -0.03614144866206231 -0.03190156733603955
0.974974974974975 -0.03631636910023395 -0.0320878166006397
0.9769769769769769 -0.03648627739747255 -0.03226894939970137
0.978978978978979 -0.03665120402359832 -0.03244498903457976
0.980980980980981 -0.03681118033977804 -0.03261596162185965
0.982982982982983 -0.03696623855990726 -0.03278189605551993
0.984984984984985 -0.03711641171362934 -0.03294282110533517
0.9869869869869869 -0.03726173361117586 -0.03309876362549177
0.988988988988989 -0.03740223880969773 -0.03324975278882183
0.990990990990991 -0.03753796257749394 -0.0333958203526423
0.992992992992993 -0.03766894086530403 -0.03353699940248586
0.994994994994995 -0.03779521028112398 -0.03367332042277107
0.996996996996997 -0.03791680806450921 -0.03380481526817514
0.998998998998999 -0.03803377206287503 -0.03393151818733897
1.001001001001001 -0.03814614070657445 -0.03405346547377272
1.003003003003003 -0.03825395298177316 -0.0341706915687037
1.005005005005005 -0.03835724841873052 -0.03428323070358916
1.007007007007007 -0.03845606707735635 -0.03439111932501654
1.009009009009009 -0.03855044953295483 -0.03449439606636395
1.011011011011011 -0.03864043685251 -0.03459309941655164
1.013013013013013 -0.03872607058113808 -0.03468726600804767
1.015015015015015 -0.03880739274390684 -0.03477693424783346
1.017017017017017 -0.03888444583932531 -0.03486214457743184
1.019019019019019 -0.03895727281376123 -0.03494293891186501
1.021021021021021 -0.03902591705746893 -0.03501935704247627
1.023023023023023 -0.03909042242003447 -0.03509143912518692
1.025025025025025 -0.03915083319587113 -0.03515922721972223
1.027027027027027 -0.03920719409712554 -0.03522276526413037
1.029029029029029 -0.03925955029049637 -0.03528209733196153
1.031031031031031 -0.0393079473863226 -0.0353372655498049
1.033033033033033 -0.03935243140212015 -0.03538831344964649
1.035035035035035 -0.03939304882363082 -0.03543528630214388
1.037037037037037 -0.0394298465607418 -0.03547823107797127
1.039039039039039 -0.0394628719535895 -0.03551719412145682
1.041041041041041 -0.03949217281589546 -0.03555222040281303
1.043043043043043 -0.0395177973667741 -0.03558335639064727
1.045045045045045 -0.03953979430634741 -0.03561065015690673
1.047047047047047 -0.03955821276977443 -0.03563415137164497
1.049049049049049 -0.03957310234335264 -0.0356539093639886
1.051051051051051 -0.03958451309066417 -0.03566997203233102
1.053053053053053 -0.03959249550554489 -0.03568238868132084
1.055055055055055 -0.03959710057584086 -0.03569120991493477
1.057057057057057 -0.03959837973020583 -0.0356964876364777
1.059059059059059 -0.03959638487753527 -0.03569827416168939
1.061061061061061 -0.03959116839701701 -0.0356966205337417
1.063063063063063 -0.03958278312273966 -0.0356915789021722
1.065065065065065 -0.03957128238520979 -0.03568320238397202
1.067067067067067 -0.03955671995223224 -0.03567154504998285
1.069069069069069 -0.03953915009312008 -0.0356566617074125
1.071071071071071 -0.03951862751737398 -0.0356386065592405
1.073073073073073 -0.03949520741353872 -0.03561743453059765
1.075075075075075 -0.03946894543100393 -0.03559320124873247
1.077077077077077 -0.03943989765650619 -0.03556596294754494
1.079079079079079 -0.03940812066086664 -0.03553577646299236
1.081081081081081 -0.0393736714119836 -0.03550269877436701
1.083083083083083 -0.03933660735909456 -0.03546678737102463
1.085085085085085 -0.03929698634134992 -0.03542810031218796
1.087087087087087 -0.03925486662625747 -0.03538669595219263
1.089089089089089 -0.03921030689690139 -0.03534263294048429
1.091091091091091 -0.03916336619956012 -0.03529597029867046
1.093093093093093 -0.03911410398055763 -0.0352467678030299
1.095095095095095 -0.03906258004490692 -0.03519508552542369
1.097097097097097 -0.03900885452657544 -0.03514098363266582
1.099099099099099 -0.03895298790386668 -0.03508452238765114
1.101101101101101 -0.03889504096478609 -0.03502576248018152
1.103103103103103 -0.03883507477043194 -0.03496476538849463
1.105105105105105 -0.03877315065923848 -0.03490159264405532
1.107107107107107 -0.03870933022294512 -0.03483630572323029
1.109109109109109 -0.03864367526387536 -0.03476896605732743
1.111111111111111 -0.03857624778060483 -0.03469963556302835
1.113113113113113 -0.03850710995197656 -0.03462837677299707
1.115115115115115 -0.03843632410612028 -0.03455525208431423
1.117117117117117 -0.03836395267990427 -0.03448032371176771
1.119119119119119 -0.03829005820194285 -0.03440365370913384
1.121121121121121 -0.03821470326820556 -0.03432530458100694
1.123123123123123 -0.03813795051046604 -0.03424533922382225
1.125125125125125 -0.03805986255606193 -0.03416382026072037
1.127127127127127 -0.03798050200168825 -0.0340808100248941
1.129129129129129 -0.03789993138824771 -0.03399637057685662
1.131131131131131 -0.03781821316863575 -0.03391056425500841
1.133133133133133 -0.03773540967189667 -0.03382345359278716
1.135135135135135 -0.03765158306469159 -0.03373510075253922
1.137137137137137 -0.0375667953269138 -0.03364556752836426
1.139139139139139 -0.03748110822045381 -0.03355491534986352
1.141141141141141 -0.03739458325625383 -0.03346320564285224
1.143143143143143 -0.03730728165727754 -0.03337049982701573
1.145145145145145 -0.03721926432245869 -0.03327685887632803
1.147147147147147 -0.03713059180152691 -0.03318234335317224
1.149149149149149 -0.0370413242637644 -0.03308701340834133
1.151151151151151 -0.03695152146632179 -0.0329909289149394
1.153153153153153 -0.03686124271864418 -0.03289414946217209
1.155155155155155 -0.03677054684845123 -0.03279673411857797
1.157157157157157 -0.03667949217864443 -0.03269874152046937
1.159159159159159 -0.03658813649876841 -0.03260022987207936
1.161161161161161 -0.03649653703644395 -0.03250125695288789
1.163163163163163 -0.03640475042426607 -0.03240187992256599
1.165165165165165 -0.03631283266986279 -0.03230215528209673
1.167167167167167 -0.03622083913732994 -0.03220213908975494
1.169169169169169 -0.0361288245231089 -0.03210188696802607
1.171171171171171 -0.03603684283178175 -0.03200145409339689
1.173173173173173 -0.03594494734453448 -0.03190089480645908
1.175175175175175 -0.03585319059874975 -0.03180026249887136
1.177177177177177 -0.0357616243746849 -0.03169961008897329
1.179179179179179 -0.0356702996768628 -0.03159899005366953
1.181181181181181 -0.03557926671148014 -0.03149845442843111
1.183183183183183 -0.03548857485939468 -0.03139805446458657
1.185185185185185 -0.03539827267215543 -0.0312978401107819
1.187187187187187 -0.03530840786119172 -0.03119786076815878
1.189189189189189 -0.03521902728182055 -0.03109816536096946
1.191191191191191 -0.03513017690583377 -0.03099880233656255
1.193193193193193 -0.03504190182436977 -0.03089981946510317
1.195195195195195 -0.03495424624603248 -0.0308012631010583
1.197197197197197 -0.0348672534822156 -0.03070317893239657
1.199199199199199 -0.03478096592299258 -0.0306056121159671
1.201201201201201 -0.03469542505306791 -0.03050860726885488
1.203203203203203 -0.0346106714540938 -0.03041220833784133
1.205205205205205 -0.03452674477805675 -0.03031645795256155
1.207207207207207 -0.0344436837485692 -0.030221398016757
1.209209209209209 -0.03436152618604486 -0.03012706983620284
1.211211211211211 -0.03428030899006246 -0.03003351410382804
1.213213213213213 -0.03420006812190615 -0.02994077079850346
1.215215215215215 -0.03412083864886244 -0.02984887875128159
1.217217217217217 -0.034042654730148 -0.0297578760911659
1.219219219219219 -0.03396554959272183 -0.02966780027286836
1.221221221221221 -0.03388955559325979 -0.02957868806366704
1.223223223223223 -0.03381470418779029 -0.02949057547331138
1.225225225225225 -0.03374102592737849 -0.02940349758339181
1.227227227227227 -0.0336685505262729 -0.02931748883256358
1.229229229229229 -0.03359730679646603 -0.02923258289962133
1.231231231231231 -0.03352732270744558 -0.0291488126912603
1.233233233233233 -0.03345862540064098 -0.02906621031720003
1.235235235235235 -0.0333912411459427 -0.02898480724017688
1.237237237237237 -0.03332519543468346 -0.02890463437608801
1.239239239239239 -0.03326051291943596 -0.02882572177945184
1.241241241241241 -0.03319721746497704 -0.02874809862769881
1.243243243243243 -0.03313533217239512 -0.02867179323735786
1.245245245245245 -0.03307487933819948 -0.02859683357775111
1.247247247247247 -0.03301588054875187 -0.02852324726759076
1.249249249249249 -0.03295835661274781 -0.02845106095568678
1.251251251251251 -0.03290232763695886 -0.02838030028964406
1.253253253253253 -0.03284781301591589 -0.02831098994145453
1.255255255255255 -0.03279483142972866 -0.02824315445820522
1.257257257257257 -0.03274340091430433 -0.02817681838889008
1.259259259259259 -0.03269353879084425 -0.02811200521822554
1.261261261261261 -0.03264526178089865 -0.0280487372991319
1.263263263263263 -0.0325985859200814 -0.02798703586513596
1.265265265265265 -0.03255352665852283 -0.02792692205732253
1.267267267267267 -0.0325100988138974 -0.02786841754791441
1.269269269269269 -0.03246831661258923 -0.02781154289739279
1.271271271271271 -0.03242819371193436 -0.02775631739586706
1.273273273273273 -0.03238974316654385 -0.02770275906340586
1.275275275275275 -0.03235297752137081 -0.02765088558927947
1.277277277277277 -0.03231790871443022 -0.02760071586887974
1.279279279279279 -0.03228454821519095 -0.02755226777086198
1.281281281281281 -0.03225290690309886 -0.02750555774852631
1.283283283283283 -0.03222299519940585 -0.02746060083981686
1.285285285285285 -0.03219482298060596 -0.02741741133638931
1.287287287287287 -0.03216839964478218 -0.02737600522672085
1.289289289289289 -0.03214373410984419 -0.02733639770174082
1.291291291291291 -0.03212083477939155 -0.02729860247769456
1.293293293293293 -0.03209970963885963 -0.02726263181039076
1.295295295295295 -0.03208036613916992 -0.0272284970089231
1.297297297297297 -0.03206281133123397 -0.0271962110485344
1.299299299299299 -0.03204705176457946 -0.02716578633013689
1.301301301301301 -0.03203309354767457 -0.02713723375858981
1.303303303303303 -0.03202094235851519 -0.02711056276559698
1.305305305305305 -0.03201060338551823 -0.02708578180740848
1.307307307307307 -0.0320020814078693 -0.02706290095868846
1.309309309309309 -0.03199538074556444 -0.02704192974801906
1.311311311311311 -0.0319905052571879 -0.02702287618983537
1.313313313313313 -0.03198745838548334 -0.02700574680362716
1.315315315315315 -0.03198624310630519 -0.0269905471389642
1.317317317317317 -0.03198686194057267 -0.02697728436594449
1.319319319319319 -0.03198931698124104 -0.02696596504882581
1.321321321321321 -0.03199360985195248 -0.02695659422398633
1.323323323323323 -0.03199974171093216 -0.02694917541872568
1.325325325325325 -0.03200771327381432 -0.0269437111857411
1.327327327327327 -0.03201752478501258 -0.02694020566127686
1.329329329329329 -0.03202917600336137 -0.02693866232803083
1.331331331331331 -0.03204266622552172 -0.02693908314081822
1.333333333333333 -0.0320579942727361 -0.02694146854586185
1.335335335335335 -0.03207515846039375 -0.02694581796636122
1.337337337337337 -0.03209415661521834 -0.02695213231450425
1.339339339339339 -0.03211498607483388 -0.02696041188188364
1.341341341341341 -0.03213764366281045 -0.02697065544365115
1.343343343343343 -0.03216212567958315 -0.02698286028005228
1.345345345345345 -0.03218842791472135 -0.02699702252943076
1.347347347347347 -0.03221654563715255 -0.0270131396423989
1.349349349349349 -0.03224647356871486 -0.0270312086399033
1.351351351351351 -0.03227820588981719 -0.02705122504740673
1.353353353353353 -0.03231173624262927 -0.02707318292243022
1.355355355355355 -0.03234705771783343 -0.02709707501693764
1.357357357357357 -0.03238416283291383 -0.02712289501854023
1.359359359359359 -0.03242304354380923 -0.02715063663513678
1.361361361361361 -0.03246369124368206 -0.02718029211965375
1.363363363363363 -0.03250609674693601 -0.02721185229778214
1.365365365365365 -0.03255025027610716 -0.02724530658482427
1.367367367367367 -0.03259614147515576 -0.02728064455161178
1.369369369369369 -0.0326437594069302 -0.02731785654500649
1.371371371371371 -0.03269309253436095 -0.02735693159002398
1.373373373373373 -0.03274412871942119 -0.02739785733725819
1.375375375375375 -0.03279685523604819 -0.02744062006288253
1.377377377377377 -0.03285125876603763 -0.02748520518831457
1.379379379379379 -0.03290732537929292 -0.0275315993823381
1.381381381381381 -0.03296504054850822 -0.02757978844758377
1.383383383383383 -0.03302438915911501 -0.02762975691061986
1.385385385385385 -0.03308535549790532 -0.02768148805352194
1.387387387387387 -0.03314792324603014 -0.02773496398080164
1.389389389389389 -0.03321207550378966 -0.02779016726999681
1.391391391391391 -0.03327779479280007 -0.02784708053803889
1.393393393393393 -0.03334506303680483 -0.02790568522819381
1.395395395395395 -0.03341386158692399 -0.02796596169118581
1.397397397397397 -0.03348417123779819 -0.02802788918519755
1.399399399399399 -0.03355597220878295 -0.02809144655374896
1.401401401401401 -0.0336292441607552 -0.02815661326746144
1.403403403403403 -0.0337039662257004 -0.02822336787993215
1.405405405405405 -0.03378011698880523 -0.02829168798231582
1.407407407407407 -0.03385767450226093 -0.02836155020433676
1.409409409409409 -0.03393661632365236 -0.02843293035057767
1.411411411411411 -0.03401691949357222 -0.02850580471632977
1.413413413413413 -0.03409856055909385 -0.02858014933415223
1.415415415415415 -0.03418151561197978 -0.02865593935319205
1.417417417417417 -0.03426576025732833 -0.02873314906772725
1.419419419419419 -0.03435126966404545 -0.02881175191737739
1.421421421421421 -0.03443801857787714 -0.02889172114286873
1.423423423423423 -0.03452598130323289 -0.02897303058100889
1.425425425425425 -0.03461513177470523 -0.02905565338749364
1.427427427427427 -0.03470544351959386 -0.02913956194374642
1.429429429429429 -0.03479688971115223 -0.02922472785691749
1.431431431431431 -0.03488944317965733 -0.02931112203182623
1.433433433433433 -0.03498307640765111 -0.02939871594800503
1.435435435435436 -0.03507776159646341 -0.02948748129241427
1.437437437437437 -0.03517347061995169 -0.02957738903672819
1.439439439439439 -0.03527017511914404 -0.02966840945532298
1.441441441441441 -0.03536784644202919 -0.02976051212527653
1.443443443443444 -0.03546645574397934 -0.02985366628861122
1.445445445445446 -0.03556597392776618 -0.02994784229555494
1.447447447447447 -0.03566637174167106 -0.03004301024456391
1.449449449449449 -0.03576761972414878 -0.03013913959680944
1.451451451451451 -0.03586968829551049 -0.0302361991869044
1.453453453453454 -0.03597254771012369 -0.03033415722678784
1.455455455455456 -0.03607616814124757 -0.03043298228891181
1.457457457457457 -0.03618051963860016 -0.03053264404595002
1.459459459459459 -0.03628557220818279 -0.03063311168376512
1.461461461461461 -0.03639129577399744 -0.0307343538224587
1.463463463463464 -0.03649766025281949 -0.03083633851637094
1.465465465465466 -0.0366046355210452 -0.03093903334095247
1.467467467467467 -0.03671219148171974 -0.03104240703391889
1.469469469469469 -0.03682029803982458 -0.03114642901536641
1.471471471471471 -0.03692892515800197 -0.03125106818196416
1.473473473473474 -0.0370380428427895 -0.03135629293867714
1.475475475475476 -0.03714762118701719 -0.03146207119876601
1.477477477477477 -0.03725763036901242 -0.0315683707780384
1.479479479479479 -0.03736804067844814 -0.03167516119680083
1.481481481481481 -0.03747882253186752 -0.03178241186870351
1.483483483483484 -0.03758994648133432 -0.0318900918383456
1.485485485485486 -0.03770138323934097 -0.03199816982897288
1.487487487487487 -0.03781310368445216 -0.03210661428522871
1.489489489489489 -0.03792507887908167 -0.03221539461600756
1.491491491491491 -0.03803728008700876 -0.03232448088837753
1.493493493493494 -0.03814967877078845 -0.03243384292599663
1.495495495495496 -0.03826224663215874 -0.03254345039951345
1.497497497497497 -0.03837495558210365 -0.03265327282704006
1.499499499499499 -0.03848777780368376 -0.03276328018442357
1.501501501501501 -0.0386006857061372 -0.03287344333968864
1.503503503503504 -0.03871365198507561 -0.03298373309267769
1.505505505505506 -0.03882664959782825 -0.03309412022641575
1.507507507507508 -0.0389396517807428 -0.03320457550710995
1.509509509509509 -0.03905263207600359 -0.03331506991601305
1.511511511511511 -0.03916556429825557 -0.03342557529860055
1.513513513513514 -0.03927842258779929 -0.03353606358905839
1.515515515515516 -0.03939118138398036 -0.03364650682920908
1.517517517517518 -0.03950381543591906 -0.03375687717963718
1.519519519519519 -0.03961629983218411 -0.03386714697179599
1.521521521521521 -0.0397286099638547 -0.03397728916782844
1.523523523523524 -0.03984072156229284 -0.03408727691806901
1.525525525525526 -0.03995261069788378 -0.03419708358674745
1.527527527527528 -0.04006425375669073 -0.03430668280937044
1.529529529529529 -0.04017562748067954 -0.0344160484993857
1.531531531531531 -0.04028670894816257 -0.03452515495985903
1.533533533533534 -0.040397475566231 -0.03463397659511686
1.535535535535536 -0.04050790510379082 -0.03474248812164202
1.537537537537538 -0.04061797566369083 -0.03485066467399031
1.539539539539539 -0.04072766568598564 -0.03495848180508002
1.541541541541541 -0.04083695397340571 -0.035065915364801
1.543543543543544 -0.04094581965982159 -0.03517294106526922
1.545545545545546 -0.04105424221989302 -0.03527953499954214
1.547547547547548 -0.04116220148894 -0.03538567381533936
1.549549549549549 -0.04126967762954089 -0.03549133471504184
1.551551551551551 -0.04137665114495698 -0.03559649520810917
1.553553553553554 -0.04148310289527191 -0.03570113237521588
1.555555555555556 -0.04158901406259648 -0.03580522370286884
1.557557557557558 -0.04169436616732827 -0.03590874735767322
1.559559559559559 -0.04179914108160102 -0.03601168218631848
1.561561561561561 -0.04190332099303972 -0.03611400741190809
1.563563563563564 -0.04200688842425191 -0.03621570154639417
1.565565565565566 -0.04210982624354092 -0.03631674348905914
1.567567567567568 -0.0422121176271324 -0.03641711293092542
1.56956956956957 -0.04231374608335502 -0.03651679035388358
1.571571571571572 -0.042414695459161 -0.03661575671258618
1.573573573573574 -0.04251494990147643 -0.03671399201749484
1.575575575575576 -0.04261449388809816 -0.03681147660826256
1.577577577577578 -0.04271331222651286 -0.03690819171314197
1.57957957957958 -0.04281139001754632 -0.0370041194456919
1.581581581581582 -0.04290871269388951 -0.03709924250001884
1.583583583583584 -0.04300526600555683 -0.03719354245885734
1.585585585585586 -0.04310103599380691 -0.03728700114092762
1.587587587587588 -0.04319600903390024 -0.03737960133431398
1.58958958958959 -0.04329017180164485 -0.03747132678968473
1.591591591591592 -0.04338351127060226 -0.03756216195254822
1.593593593593594 -0.04347601474744346 -0.03765209006808207
1.595595595595596 -0.04356766982117616 -0.03774109448532628
1.597597597597598 -0.04365846439632786 -0.0378291595857968
1.5995995995996 -0.04374838669656544 -0.03791627077296256
1.601601601601602 -0.04383742522314929 -0.03800241426248752
1.603603603603604 -0.04392556881262943 -0.03808757507658386
1.605605605605606 -0.04401280658963107 -0.038171738158783
1.607607607607608 -0.04409912798358732 -0.03825488952855069
1.60960960960961 -0.04418452275158985 -0.03833701626849506
1.611611611611612 -0.04426898092417982 -0.03841810638663792
1.613613613613614 -0.04435249287495866 -0.03849814682368213
1.615615615615616 -0.04443504925934717 -0.03857712419474851
1.617617617617618 -0.04451664105480972 -0.03865502621069641
1.61961961961962 -0.04459725955500252 -0.03873184166891888
1.621621621621622 -0.04467689634466625 -0.03880756038742164
1.623623623623624 -0.04475554335620759 -0.03888217138699782
1.625625625625626 -0.04483319279539631 -0.03895566304908882
1.627627627627628 -0.04490983722999133 -0.0390280248371021
1.62962962962963 -0.0449854695023123 -0.03909924730592645
1.631631631631632 -0.04506008281602612 -0.03916932208649473
1.633633633633634 -0.04513367066111856 -0.03923824041855992
1.635635635635636 -0.04520622688381175 -0.03930599258626596
1.637637637637638 -0.04527774562842653 -0.03937256989463159
1.63963963963964 -0.04534822139398371 -0.03943796471379077
1.641641641641642 -0.04541764898663887 -0.03950217047893612
1.643643643643644 -0.04548602356575145 -0.03956518069361359
1.645645645645646 -0.04555334060772443 -0.0396269876974519
1.647647647647648 -0.04561959594153939 -0.03968758472011275
1.64964964964965 -0.04568478572117141 -0.03974696601854871
1.651651651651652 -0.04574890645422258 -0.03980512687700286
1.653653653653654 -0.04581195497931846 -0.03986206305291601
1.655655655655656 -0.04587392849120674 -0.03991776909878431
1.657657657657658 -0.04593482451972334 -0.0399722402112406
1.65965965965966 -0.04599464095457535 -0.04002547258095973
1.661661661661662 -0.04605337602260785 -0.04007746338378193
1.663663663663664 -0.04611102831538245 -0.04012821055773214
1.665665665665666 -0.04616759676153537 -0.04017771107084886
1.667667667667668 -0.0462230806602584 -0.0402259620998294
1.66966966966967 -0.04627747964551579 -0.04027296178789164
1.671671671671672 -0.04633079372853938 -0.04031870921624989
1.673673673673674 -0.04638302325080922 -0.04036320436721227
1.675675675675676 -0.04643416893820064 -0.04040644680639949
1.677677677677678 -0.04648423184082468 -0.04044843571712484
1.67967967967968 -0.04653321339896626 -0.04048917118447382
1.681681681681682 -0.04658111537233998 -0.04052865418028273
1.683683683683684 -0.04662793991109755 -0.04056688656313767
1.685685685685686 -0.04667368948634212 -0.04060387052704453
1.687687687687688 -0.04671836694857124 -0.04063960738224476
1.68968968968969 -0.04676197548288917 -0.04067409910461503
1.691691691691692 -0.0468045186257138 -0.04070734850759181
1.693693693693694 -0.04684600027779341 -0.04073935923878272
1.695695695695696 -0.04688642464781655 -0.04077013570411511
1.697697697697698 -0.04692579634028014 -0.04079968175847354
1.6996996996997 -0.04696412023989928 -0.04082800115290736
1.701701701701702 -0.04700140162246025 -0.04085509845006768
1.703703703703704 -0.04703764604981038 -0.04088097899619539
1.705705705705706 -0.04707285945026031 -0.04090564892112244
1.707707707707708 -0.04710704804696461 -0.04092911475082614
1.70970970970971 -0.04714021840662089 -0.04095138215535254
1.711711711711712 -0.04717237739176781 -0.04097245729162169
1.713713713713714 -0.0472035321922787 -0.04099234706369767
1.715715715715716 -0.0472336902857159 -0.04101105911439573
1.717717717717718 -0.04726285946686737 -0.04102860182306192
1.71971971971972 -0.04729104780250731 -0.04104498349555943
1.721721721721722 -0.04731826367053539 -0.04106021173908128
1.723723723723724 -0.04734451570032715 -0.04107429481190217
1.725725725725726 -0.04736981282684589 -0.04108724167597497
1.727727727727728 -0.04739416421596474 -0.04109906199692853
1.72972972972973 -0.04741757932794977 -0.04110976612341408
1.731731731731732 -0.04744006784084061 -0.04111936399451024
1.733733733733734 -0.04746163970321846 -0.04112786495736015
1.735735735735736 -0.04748230508082459 -0.04113527902751937
1.737737737737738 -0.04750207437269707 -0.0411416169025754
1.73973973973974 -0.04752095820283561 -0.04114688996214838
1.741741741741742 -0.04753896738689921 -0.04115111023898041
1.743743743743744 -0.0475561129683298 -0.04115428915994823
1.745745745745746 -0.04757240615334678 -0.0411564374975005
1.747747747747748 -0.04758785835576981 -0.04115756669261303
1.74974974974975 -0.04760248114990244 -0.04115768884289331
1.751751751751752 -0.04761628627395481 -0.04115681670257945
1.753753753753754 -0.04762928563649826 -0.04115496365339008
1.755755755755756 -0.04764149126768559 -0.04115214236880546
1.757757757757758 -0.04765291535946459 -0.04114836474031497
1.75975975975976 -0.04766357021292347 -0.04114364330151957
1.761761761761762 -0.04767346825110207 -0.04113799121510844
1.763763763763764 -0.04768262201610987 -0.04113142227285935
1.765765765765766 -0.04769104412693893 -0.04112395087839762
1.767767767767768 -0.04769874731555762 -0.04111559074167617
1.76976976976977 -0.04770574437724564 -0.04110635453371259
1.771771771771772 -0.04771204818104223 -0.04109625552419441
1.773773773773774 -0.04771767166964099 -0.04108530759412535
1.775775775775776 -0.04772262781626425 -0.04107352523582694
1.777777777777778 -0.04772692966000238 -0.04106092355221089
1.77977977977978 -0.04773059026108016 -0.04104751719927721
1.781781781781782 -0.04773362270580547 -0.04103331931081031
1.783783783783784 -0.04773604011272196 -0.04101834351771488
1.785785785785786 -0.04773785558729829 -0.04100260406081729
1.787787787787788 -0.04773908225787461 -0.0409861157908637
1.78978978978979 -0.0477397332346495 -0.0409688941685212
1.791791791791792 -0.04773982161232045 -0.04095095473450852
1.793793793793794 -0.04773936047939932 -0.04093231101547748
1.795795795795796 -0.0477383628733107 -0.04091297665104576
1.797797797797798 -0.04773684181850241 -0.04089296590799718
1.7997997997998 -0.04773481028341539 -0.04087229365796421
1.801801801801802 -0.04773228119077038 -0.04085097537742854
1.803803803803804 -0.0477292674199026 -0.04082902703060276
1.805805805805806 -0.04772578177014617 -0.04080646281177819
1.807807807807808 -0.04772183699990123 -0.04078329623720436
1.80980980980981 -0.04771744577493958 -0.04075954149385383
1.811811811811812 -0.04771262070101921 -0.04073521327521482
1.813813813813814 -0.04770737429913539 -0.04071032678128814
1.815815815815816 -0.04770171900085222 -0.04068489770267064
1.817817817817818 -0.04769566716468919 -0.04065894063996534
1.81981981981982 -0.04768923103576257 -0.04063246916244226
1.821821821821822 -0.0476824227899964 -0.04060549742142167
1.823823823823824 -0.04767525447875382 -0.04057803989634673
1.825825825825826 -0.04766773807748147 -0.04055011139478232
1.827827827827828 -0.04765988543703905 -0.04052172705199908
1.82982982982983 -0.04765170832014264 -0.04049290141653297
1.831831831831832 -0.04764321836907075 -0.04046364814797554
1.833833833833834 -0.04763442712650254 -0.0404339813139539
1.835835835835836 -0.04762534601829487 -0.04040391512900599
1.837837837837838 -0.04761598636316834 -0.04037346395458119
1.83983983983984 -0.04760635936395086 -0.04034264229904067
1.841841841841842 -0.04759647611398229 -0.04031146443958428
1.843843843843844 -0.04758634758789965 -0.04027994401190405
1.845845845845846 -0.04757598465427289 -0.04024809498389295
1.847847847847848 -0.04756539805699359 -0.04021593129000456
1.84984984984985 -0.04755459844006191 -0.04018346681963725
1.851851851851852 -0.04754359631764889 -0.04015071541713644
1.853853853853854 -0.04753240210945156 -0.04011769079159933
1.855855855855856 -0.04752102610302439 -0.04008440646884032
1.857857857857858 -0.04750947849501159 -0.04005087635537555
1.85985985985986 -0.04749776935098326 -0.04001711415462286
1.861861861861862 -0.04748590864618723 -0.03998313330976005
1.863863863863864 -0.04747390623022546 -0.03994894700372575
1.865865865865866 -0.04746177185947817 -0.03991456817029992
1.867867867867868 -0.04744951517394024 -0.03988001006776856
1.86986986986987 -0.04743714571492852 -0.03984528647822796
1.871871871871872 -0.04742467291897476 -0.03981041082798045
1.873873873873874 -0.04741210611726778 -0.03977539611222156
1.875875875875876 -0.04739945454858371 -0.03974025489504091
1.877877877877878 -0.04738672734016573 -0.0397049993918146
1.87987987987988 -0.04737393353733272 -0.03966964268182033
1.881881881881882 -0.04736108207160471 -0.03963419818186226
1.883883883883884 -0.0473481817964511 -0.03959867879200535
1.885885885885886 -0.04733524145829184 -0.03956309691232554
1.887887887887888 -0.04732226971874279 -0.03952746444290861
1.88988988988989 -0.04730927514954435 -0.03949179319660479
1.891891891891892 -0.04729626622147906 -0.03945609616455509
1.893893893893894 -0.04728325133794924 -0.03942038610370122
1.895895895895896 -0.04727023878577643 -0.03938467521552361
1.897897897897898 -0.04725723679615526 -0.03934897515095792
1.8998998998999 -0.04724425348766862 -0.03931329703593822
1.901901901901902 -0.04723129690914094 -0.03927765263374547
1.903903903903904 -0.04721837502663099 -0.03924205451005863
1.905905905905906 -0.04720549570093893 -0.03920651465787697
1.907907907907908 -0.04719266674888246 -0.03917104445866096
1.90990990990991 -0.04717989585295429 -0.03913565468233421
1.911911911911912 -0.04716719066274815 -0.03910035577287838
1.913913913913914 -0.0471545587077165 -0.03906515951233841
1.915915915915916 -0.04714200745219232 -0.03903007765645333
1.917917917917918 -0.04712954427814264 -0.03899512128809124
1.91991991991992 -0.04711717646743373 -0.03896030083550855
1.921921921921922 -0.04710491124592631 -0.03892562607776839
1.923923923923924 -0.04709275571891033 -0.03889110723660447
1.925925925925926 -0.04708071694720366 -0.03885675562487637
1.927927927927928 -0.04706880186204593 -0.03882258193528187
1.92992992992993 -0.04705701735226979 -0.03878859618540698
1.931931931931932 -0.04704537017389954 -0.03875480771772521
1.933933933933934 -0.04703386703823606 -0.0387212254340091
1.935935935935936 -0.04702251452240005 -0.03868785951814269
1.937937937937938 -0.04701131915480276 -0.03865472019131708
1.93993993993994 -0.04700028732875566 -0.03862181696207362
1.941941941941942 -0.04698942538365006 -0.03858915865285403
1.943943943943944 -0.04697873952377681 -0.03855675340346454
1.945945945945946 -0.04696823589215889 -0.03852460969364918
1.947947947947948 -0.04695792049894309 -0.03849273705975478
1.94994994994995 -0.04694779928229597 -0.03846114440841253
1.951951951951952 -0.04693787805311746 -0.03842983995376612
1.953953953953954 -0.04692816253558349 -0.03839883121746859
1.955955955955956 -0.04691865833587026 -0.03836812522643815
1.957957957957958 -0.04690937095513762 -0.03833773016920214
1.95995995995996 -0.04690030578842309 -0.03830765429358768
1.961961961961962 -0.04689146810580701 -0.03827790512618273
1.963963963963964 -0.04688286308325578 -0.03824848950057932
1.965965965965966 -0.04687449575347179 -0.03821941355744748
1.967967967967968 -0.04686637106344002 -0.03819068357216485
1.96996996996997 -0.04685849380454733 -0.03816230691015501
1.971971971971972 -0.04685086868276727 -0.03813429034198648
1.973973973973974 -0.0468435002462431 -0.03810663995051425
1.975975975975976 -0.04683639294772762 -0.03807936113088217
1.977977977977978 -0.0468295510899264 -0.03805245868562837
1.97997997997998 -0.04682297886236894 -0.0380259383090619
1.981981981981982 -0.04681668031832089 -0.03799980599655781
1.983983983983984 -0.04681065937702215 -0.03797406703520839
1.985985985985986 -0.04680491983660327 -0.03794872603361701
1.987987987987988 -0.04679946534181928 -0.03792378692189921
1.98998998998999 -0.04679429942871462 -0.03789925335082522
1.991991991991992 -0.04678942546585711 -0.03787513015193755
1.993993993993994 -0.04678484671969096 -0.03785142185398024
1.995995995995996 -0.04678056628271179 -0.03782813228970869
1.997997997997998 -0.04677658714472269 -0.03780526460495812
2 -0.04677291212232889 -0.03778282125864321


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_single_2.dat <==
0 0.139793456281986 0.139793456281986
0.002002002002002002 0.1392557122362108 0.1392135939495472
0.004004004004004004 0.137939016549553 0.1379667949435371
0.006006006006006006 0.1361556657401356 0.1363172685798641
0.008008008008008008 0.1340969084441121 0.1344274804948449
0.01001001001001001 0.1318797890847653 0.1323973324548432
0.01201201201201201 0.1295758722417837 0.1302882587531446
0.01401401401401401 0.1272288555907168 0.1281380433733244
0.01601601601601602 0.1248653689376032 0.1259699319585633
0.01801801801801802 0.1225015952479175 0.1237982361361076
0.02002002002002002 0.1201473295004959 0.1216317765257849
0.02202202202202202 0.1178084665954733 0.1194760029938626
0.02402402402402402 0.1154885258389129 0.117334297534383
0.02602602602602603 0.1131895848391968 0.1152087744055445
0.02802802802802803 0.1109128511240559 0.1131007724835286
0.03003003003003003 0.1086590116865268 0.1110111576086227
0.03203203203203203 0.1064284463954572 0.1089405081561035
0.03403403403403404 0.1042213578792926 0.1068892292413796
0.03603603603603604 0.1020378502820841 0.1048576223541739
0.03803803803803804 0.09987797667981477 0.102845925842088
0.04004004004004004 0.09774176724186687 0.1008543434904322
0.04204204204204205 0.09562924567595572 0.0988830583321913
0.04404404404404404 0.09354043851248912 0.09693224091071034
0.04604604604604605 0.09147537992528132 0.09500205734092267
0.04804804804804805 0.08943411398209358 0.09309266816392198
0.05005005005005005 0.0874166952436569 0.09120423380905905
0.05205205205205205 0.08542318836344293 0.08933691197533188
0.05405405405405406 0.08345366719750588 0.08749085852314287
0.05605605605605606 0.08150821354688181 0.0856662294068008
0.05805805805805806 0.07958691570306534 0.08386317435872406
0.06006006006006006 0.07768986698818461 0.08208184442066754
0.06206206206206206 0.07581716421327964 0.08032238296119686
0.06406406406406406 0.07396890615345057 0.07858493059271787
0.06606606606606606 0.07214519211812966 0.07686962367702457
0.06806806806806807 0.07034612050080798 0.07517658950065646
0.07007007007007007 0.06857178743358544 0.0735059527991381
0.07207207207207207 0.06682228552866937 0.07185782810615572
0.07407407407407407 0.06509770263192002 0.07023232309494661
0.07607607607607608 0.06339812072405379 0.06862953895626447
0.07807807807807808 0.0617236148726274 0.0670495651150054
0.08008008008008008 0.06007425224422551 0.06549248459775713
0.08208208208208208 0.05845009126030308 0.06395837004800962
0.08408408408408409 0.05685118078696667 0.06244728337691109
0.08608608608608609 0.05527755942774976 0.06095927841809035
0.08808808808808809 0.05372925492915136 0.05949439718000107
0.09009009009009009 0.05220628363024286 0.05805267156011715
0.0920920920920921 0.0507086500291214 0.05663412351822932
0.0940940940940941 0.04923634643655982 0.0552387638370984
0.0960960960960961 0.04778935268898615 0.05386659280869777
0.09809809809809809 0.04636763596828068 0.05251759964982519
0.1001001001001001 0.0449711506964869 0.0511917640776122
0.1021021021021021 0.04359983849567398 0.04988905464902219
0.1041041041041041 0.04225362823693791 0.04860942841100414
0.1061061061061061 0.0409324361534722 0.04735283499361666
0.1081081081081081 0.03963616601940375 0.04611921221617049
0.1101101101101101 0.03836470939467632 0.04490848686884141
0.1121121121121121 0.03711794592396121 0.04372058026122526
0.1141141141141141 0.03589574369685854 0.04255540136141202
0.1161161161161161 0.03469795964483727 0.04141284966347765
0.1181181181181181 0.0335244399916385 0.04029282052120041
0.1201201201201201 0.03237502074343933 0.03919519667863001
0.1221221221221221 0.03124952819531166 0.03811985406680388
0.1241241241241241 0.03014777949258286 0.03706666488432631
0.1261261261261261 0.02906958319365209 0.03603548891843535
0.1281281281281281 0.0280147398501336 0.03502618254024062
0.1301301301301301 0.02698304262737639 0.0340385977660614
0.1321321321321321 0.02597427789344492 0.03307257538040706
0.1341341341341341 0.02498822583629841 0.03212795608251105
0.1361361361361361 0.02402466108990238 0.03120457462579379
0.1381381381381381 0.02308335331524283 0.03030225741797436
0.1401401401401401 0.02216406781990597 0.02942083272985881
0.1421421421421421 0.02126656613874919 0.02856012112578341
0.1441441441441441 0.02039060658914133 0.02771993959729532
0.1461461461461462 0.01953594485267582 0.02690010602796189
0.1481481481481481 0.01870233447886821 0.0261004306755048
0.1501501501501502 0.01788952740631184 0.02532072503116295
0.1521521521521522 0.01709727445724487 0.02456079832400195
0.1541541541541541 0.01632532576908744 0.02382045525637692
0.1561561561561562 0.01557343125474109 0.02309950355576919
0.1581581581581581 0.01484134099082865 0.02239774624867569
0.1601601601601602 0.01412880558199039 0.02171498699233815
0.1621621621621622 0.01343557653383727 0.02105102980535281
0.1641641641641642 0.01276140654404025 0.0204056756154275
0.1661661661661662 0.01210604979043259 0.01977872850510873
0.1681681681681682 0.01146926221133087 0.01916998999996475
0.1701701701701702 0.01085080171285437 0.01857926297028974
0.1721721721721722 0.01025042837136224 0.01800635102621422
0.1741741741741742 0.009667904629968352 0.01745105669608268
0.1761761761761762 0.00910299543462299 0.01691318527727997
0.1781781781781782 0.008555468353478363 0.01639254077889686
0.1801801801801802 0.008025093690860827 0.01588892944192159
0.1821821821821822 0.007511644573336715 0.01540215783524553
0.1841841841841842 0.007014896994633256 0.01493203326919826
0.1861861861861862 0.006534629856431066 0.01447836490008053
0.1881881881881882 0.006070625002667398 0.0140409618432015
0.1901901901901902 0.005622667220420773 0.01361963544918471
0.1921921921921922 0.005190544219546475 0.01321419730797421
0.1941941941941942 0.004774046609965716 0.0128244606959724
0.1961961961961962 0.004372967874930227 0.0124502398553592
0.1981981981981982 0.003987104311004026 0.01209135008622927
0.2002002002002002 0.003616254962245589 0.01174760809298006
0.2022022022022022 0.003260221552038741 0.01141883139583286
0.2042042042042042 0.002918808411648643 0.0111048388954485
0.2062062062062062 0.002591822384733556 0.01080545040091493
0.2082082082082082 0.00227907273018447 0.01052048683538623
0.2102102102102102 0.001980371022703253 0.01024977016092191
0.2122122122122122 0.001695531052804465 0.009993123267322573
0.2142142142142142 0.001424368716848818 0.009750370003052289
0.2162162162162162 0.001166701898997941 0.00952133518549883
0.2182182182182182 0.0009223503556555485 0.009305844287307602
0.2202202202202202 0.0006911355980042716 0.009103723920567158
0.2222222222222222 0.000472880775053633 0.008914801017541746
0.2242242242242242 0.0002674105550065187 0.008738903715835772
0.2262262262262262 7.455100102281138e-05 0.008575860349488318
0.2282282282282282 -0.0001058705492240535 0.008425500246346779
0.2302302302302302 -0.0002740256028180257 0.008287653103920739
0.2322322322322322 -0.0004300846296570851 0.008162149138231045
0.2342342342342342 -0.0005742171788463693 0.008048819314468131
0.2362362362362362 -0.0007065919917991778 0.007947494540540639
0.2382382382382382 -0.0008273771136502948 0.007858006847926619
0.2402402402402402 -0.000936740003400856 0.007780187792251175
0.2422422422422423 -0.001034847638958139 0.007713870145133417
0.2442442442442442 -0.00112186661805578 0.007658886198089576
0.2462462462462462 -0.00119796325480656 0.007615069124598361
0.2482482482482483 -0.001263303671292472 0.007582252038277698
0.2502502502502503 -0.001318053883920107 0.007560268287078342
0.2522522522522522 -0.001362379884007808 0.007548951801872011
0.2542542542542542 -0.001396447712165711 0.007548136055214844
0.2562562562562563 -0.001420423525540402 0.007557655656411949
0.2582582582582583 -0.001434473658829065 0.007577344368373207
0.2602602602602603 -0.001438764678262425 0.007607037194936245
0.2622622622622622 -0.001433463426774117 0.007646568514825147
0.2642642642642642 -0.001418737062793644 0.007695773483050089
0.2662662662662663 -0.001394753087126574 0.007754487363122148
0.2682682682682683 -0.001361679363929687 0.007822545422890681
0.2702702702702703 -0.001319684131913911 0.007899783908030533
0.2722722722722723 -0.001268936006202398 0.007986038443450333
0.2742742742742743 -0.001209603970534949 0.008081146127189964
0.2762762762762763 -0.001141857355615022 0.008184943457078014
0.2782782782782783 -0.001065865809432076 0.008297268166848698
0.2802802802802803 -0.0009817992634895702 0.008417958170585216
0.2822822822822823 -0.0008898278856886394 0.008546851847839654
0.2842842842842843 -0.0007901220229270022 0.008683788810214754
0.2862862862862863 -0.0006828521277587714 0.008828608472050692
0.2882882882882883 -0.00056818867379888 0.008981152077813498
0.2902902902902903 -0.0004463020781400552 0.009141260807078028
0.2922922922922923 -0.0003173626066651447 0.009308777364029075
0.2942942942942943 -0.0001815402641146491 0.009483545377944491
0.2962962962962963 -3.900466653989983e-05 0.00966540918289388
0.2982982982982983 0.0001100750678841515 0.009854215093695856
0.3003003003003003 0.0002655304441230351 0.01004980974248687
0.3023023023023023 0.0004271937364278536 0.0102520419344764
0.3043043043043043 0.0005948981408947633 0.01046076149766093
0.3063063063063063 0.0007684779064233582 0.010675819725082
0.3083083083083083 0.0009477684866294647 0.01089707007426222
0.3103103103103103 0.001132606714728079 0.01112436690974719
0.3123123123123123 0.001322830954750312 0.01135756713077113
0.3143143143143143 0.001518281250252106 0.01159652910201553
0.3163163163163163 0.001718799496805966 0.01184111309118621
0.3183183183183183 0.001924229615115639 0.01209118188063879
0.3203203203203203 0.00213441769203938 0.01234659968576934
0.3223223223223223 0.002349212139483258 0.0126072334275637
0.3243243243243243 0.002568463869102632 0.01287295210824682
0.3263263263263263 0.002792026431374753 0.01314362679936329
0.3283283283283283 0.003019756152367493 0.01341913139488091
0.3303303303303303 0.003251512285736775 0.01369934175680396
0.3323323323323323 0.003487157153658567 0.01398413636328458
0.3343343343343343 0.003726556255481394 0.01427339633072597
0.3363363363363364 0.003969578385549344 0.01456700498349014
0.3383383383383383 0.004216095756628697 0.01486484841851649
0.3403403403403403 0.004465984091468351 0.01516681524379286
0.3423423423423423 0.004719122701401469 0.01547279654985716
0.3443443443443444 0.004975394566341919 0.01578268608390271
0.3463463463463464 0.00523468641275137 0.01609638012312294
0.3483483483483483 0.0054968887584881 0.0164137775361437
0.3503503503503503 0.005761895949585955 0.01673477961319088
0.3523523523523523 0.00602960619142051 0.01705929026214269
0.3543543543543544 0.006299921574185512 0.01738721594609915
0.3563563563563564 0.006572748075200069 0.01771846522531918
0.3583583583583583 0.006847995545271598 0.01805294933302919
0.3603603603603603 0.007125577689452909 0.01839058201160676
0.3623623623623624 0.007405412036069642 0.01873127865922423
0.3643643643643644 0.007687419897195112 0.0190749571971128
0.3663663663663664 0.007971526310623298 0.01942153824669259
0.3683683683683684 0.008257659969576685 0.01977094356700709
0.3703703703703703 0.008545753144927186 0.02012309668923476
0.3723723723723724 0.008835741596755375 0.02047792453794199
0.3743743743743744 0.009127564475615583 0.02083535488646281
0.3763763763763764 0.009421164214300545 0.02119531586560633
0.3783783783783784 0.009716486410658033 0.02155773885297431
0.3803803803803804 0.01001347969933732 0.02192255774749116
0.3823823823823824 0.01031209561664098 0.02228970567858947
0.3843843843843844 0.01061228845815404 0.0226591154062834
0.3863863863863864 0.0109140151292456 0.02303072440434073
0.3883883883883884 0.01121723498900993 0.02340447183931729
0.3903903903903904 0.0115219096882138 0.02378029475448239
0.3923923923923924 0.01182800300181335 0.02415812881831447
0.3943943943943944 0.01213548065678371 0.024537914842421
0.3963963963963964 0.01244431015504512 0.02491959437301625
0.3983983983983984 0.0127544605930457 0.02530310649088365
0.4004004004004004 0.01306590247827276 0.02568838948982362
0.4024024024024024 0.01337860754252563 0.02607538564959051
0.4044044044044044 0.01369254855308549 0.02646403593324297
0.4064064064064064 0.01400769912205819 0.02685427866046497
0.4084084084084084 0.01432403351435568 0.02724605346289265
0.4104104104104104 0.01464152645475996 0.02763930137834172
0.4124124124124124 0.01496015293450012 0.0280339604294728
0.4144144144144144 0.01527988801780326 0.02842996705439688
0.4164164164164164 0.01560070664879564 0.02882726012333194
0.4184184184184184 0.01592258345898152 0.02922577610275309
0.4204204204204204 0.01624549257591067 0.02962544832727293
0.4224224224224224 0.016569407433346 0.03002621147806663
0.4244244244244244 0.01689430058328689 0.03042799916253525
0.4264264264264264 0.01722014351020886 0.0308307411248807
0.4284284284284284 0.01754690644787484 0.03123436668807585
0.4304304304304304 0.0178745581990706 0.0316388052464142
0.4324324324324325 0.01820306595861528 0.03204398212619503
0.4344344344344344 0.01853239514014249 0.03244982059276094
0.4364364364364364 0.01886250920695355 0.0328562445573649
0.4384384384384384 0.01919336950679095 0.03326317403129349
0.4404404404404405 0.01952493511148609 0.03367052572943043
0.4424424424424425 0.01985716266177266 0.03407821697587797
0.4444444444444444 0.0201900062174498 0.03448616163690883
0.4464464464464464 0.02052341711344886 0.03489426949423968
0.4484484484484484 0.02085734382236288 0.03530245039305097
0.4504504504504505 0.02119173182364889 0.03571061137562373
0.4524524524524525 0.02152652347901112 0.03611865493827528
0.4544544544544545 0.02186165791552848 0.03652648285348756
0.4564564564564564 0.0221970709166092 0.03693399480695372
0.4584584584584585 0.02253269482112686 0.03734108575253477
0.4604604604604605 0.02286845843104797 0.03774764905965305
0.4624624624624625 0.02320428692802316 0.03815357669666433
0.4644644644644645 0.02354010180009701 0.03855875596360155
0.4664664664664664 0.02387582077762251 0.03896307174855698
0.4684684684684685 0.02421135777847304 0.03936640812870389
0.4704704704704705 0.02454662286433437 0.03976864481323929
0.4724724724724725 0.02488152220761585 0.04016965839420392
0.4744744744744745 0.02521595806981368 0.04056932507488215
0.4764764764764765 0.02554982879122778 0.04096751721977153
0.4784784784784785 0.02588302879356993 0.04136410360757348
0.4804804804804805 0.02621544859435361 0.04175895276170156
0.4824824824824825 0.02654697483137991 0.04215193014884823
0.4844844844844845 0.02687749030085941 0.04254289749545188
0.4864864864864865 0.02720687400827988 0.04293171605246769
0.4884884884884885 0.02753500123199913 0.04331824504331765
0.4904904904904905 0.0278617435996327 0.04370234009879874
0.4924924924924925 0.0281869691774461 0.0440838559118662
0.4944944944944945 0.02851054257406115 0.04446264628031026
0.4964964964964965 0.02883232505440559 0.044838561862367
0.4984984984984985 0.02915217466585536 0.04521145184263385
0.5005005005005005 0.02946994637772456 0.04558116554275581
0.5025025025025025 0.02978549223311084 0.04594754989298168
0.5045045045045045 0.03009866151158959 0.04631044998642379
0.5065065065065065 0.03040930090413059 0.04666971170527311
0.5085085085085085 0.03071725469830213 0.04702517957777973
0.5105105105105106 0.03102236497621977 0.04737669637338793
0.5125125125125125 0.03132447182222305 0.04772410564834678
0.5145145145145145 0.03162341353496389 0.04806725096701985
0.5165165165165165 0.03191902685033002 0.04840597459979674
0.5185185185185185 0.03221114717244816 0.04874011921500568
0.5205205205205206 0.03249960881188883 0.04906952884566981
0.5225225225225225 0.03278424523526527 0.04939404702206002
0.5245245245245245 0.03306488931798232 0.04971351734503718
0.5265265265265265 0.03334137359265498 0.0500277856681688
0.5285285285285285 0.0336135305066275 0.05033669842006493
0.5305305305305306 0.03388119268295429 0.05064010227772885
0.5325325325325325 0.0341441931902093 0.05093784617964918
0.5345345345345346 0.03440236580816994 0.05122978104766547
0.5365365365365365 0.03465554528302619 0.05151575861789855
0.5385385385385385 0.03490356758900189 0.05179563248672436
0.5405405405405406 0.03514627019021901 0.05206925946502255
0.5425425425425425 0.03538349230800473 0.05233649801303412
0.5445445445445446 0.03561507516736113 0.05259720833380939
0.5465465465465466 0.03584086224041191 0.0528512542415924
0.5485485485485485 0.03606069948913408 0.05309850234946978
0.5505505505505506 0.03627443560726878 0.05333882138315227
0.5525525525525525 0.03648192225328777 0.05357208331048152
0.5545545545545546 0.03668301426146835 0.05379816408336041
0.5565565565565566 0.03687756985270983 0.05401694239309007
0.5585585585585585 0.03706545083739965 0.05422829988711977
0.5605605605605606 0.03724652281429418 0.05443212266711761
0.5625625625625625 0.03742065535063055 0.05462830043278763
0.5645645645645646 0.03758772214650009 0.05481672606478544
0.5665665665665666 0.03774760119393442 0.05499729652053499
0.5685685685685685 0.03790017492443232 0.05516991326783038
0.5705705705705706 0.03804533034672312 0.05533448140324666
0.5725725725725725 0.03818295917163773 0.05549090980612682
0.5745745745745746 0.03831295791734762 0.05563911210464605
0.5765765765765766 0.0384352280066841 0.05577900611825813
0.5785785785785785 0.03854967585256412 0.05591051363421251
0.5805805805805806 0.03865621293083867 0.05603356082377596
0.5825825825825826 0.0387547558406424 0.05614807846316647
0.5845845845845846 0.03884522635268277 0.05625400156817316
0.5865865865865866 0.03892755144554643 0.05635126948032869
0.5885885885885885 0.03900166332814878 0.05643982605695493
0.5905905905905906 0.03906749945185291 0.05651961944394103
0.5925925925925926 0.03912500251167809 0.05659060230670046
0.5945945945945946 0.03917412043660889 0.05665273185990101
0.5965965965965966 0.03921480636941516 0.05670596935010683
0.5985985985985987 0.03924701863642348 0.05675028034620599
0.6006006006006006 0.03927072070770594 0.05678563520701983
0.6026026026026026 0.03928588114816983 0.05681200863197546
0.6046046046046046 0.03929247356003913 0.05682937869653573
0.6066066066066066 0.03929047651721226 0.05683772815922433
0.6086086086086087 0.03927987349195203 0.05683704472580509
0.6106106106106106 0.03926065277430148 0.05682731954121262
0.6126126126126126 0.03923280738455017 0.05680854693753856
0.6146146146146146 0.03919633498205516 0.05678072629996973
0.6166166166166166 0.03915123777107257 0.0567438618655841
0.6186186186186187 0.0390975223933642 0.0566979599533541
0.6206206206206206 0.0390351998200776 0.05664303043727727
0.6226226226226226 0.03896428524044097 0.05657908851766544
0.6246246246246246 0.03888479794726753 0.05650615370464673
0.6266266266266266 0.03879676121987192 0.05642424626941639
0.6286286286286287 0.03870020220961501 0.05633339070272739
0.6306306306306306 0.03859515181785707 0.05623361701318234
0.6326326326326326 0.0384816445683886 0.05612495845065903
0.6346346346346347 0.03835971848357621 0.0560074481510896
0.6366366366366366 0.03822941496008028 0.05588112408550913
0.6386386386386387 0.03809077864559229 0.05574602988758537
0.6406406406406406 0.03794385732282846 0.055602211083098
0.6426426426426426 0.03778870178159872 0.05544971255933215
0.6446446446446447 0.03762536569288539 0.05528858450120815
0.6466466466466466 0.03745390548779934 0.05511888288472573
0.6486486486486487 0.03727438023926703 0.05494066430605644
0.6506506506506506 0.03708685155645906 0.0547539842060497
0.6526526526526526 0.03689138346585705 0.0545589036438207
0.6546546546546547 0.03668804229339951 0.05435548958774251
0.6566566566566566 0.0364768965523876 0.05414380848730652
0.6586586586586587 0.03625801684960384 0.05392392576160773
0.6606606606606606 0.03603147578613693 0.05369591241792179
0.6626626626626627 0.03579734785058929 0.05345984469970931
0.6646646646646647 0.03555570932548872 0.05321579702396019
0.6666666666666666 0.0353066381984161 0.05296384433638684
0.6686686686686687 0.03505021407637272 0.05270406703569605
0.6706706706706707 0.03478651810402919 0.05243654936012863
0.6726726726726727 0.03451563288619019 0.05216137242478909
0.6746746746746747 0.03423764241469665 0.0518786201383401
0.6766766766766766 0.03395263199984503 0.05158838163404439
0.6786786786786787 0.03366068820614443 0.05129074711822157
0.6806806806806807 0.03336189879295722 0.05098580449760971
0.6826826826826827 0.03305635265977466 0.0506736460392286
0.6846846846846847 0.03274413979606005 0.05035436844709074
0.6866866866866866 0.0324253512356409 0.05002806640388402
0.6886886886886887 0.03210007901560638 0.04969483511061916
0.6906906906906907 0.03176841613964284 0.04935477453091364
0.6926926926926927 0.03143045654571925 0.04900798703970237
0.6946946946946947 0.03108629507801478 0.04865457191703237
0.6966966966966966 0.03073602746296084 0.04829463161383465
0.6986986986986987 0.03037975028925284 0.04792827298111453
0.7007007007007007 0.03001756099171625 0.04755560219856202
0.7027027027027027 0.02964955783882604 0.04717672425204274
0.7047047047047047 0.02927583992354155 0.04679174824169414
0.7067067067067067 0.02889650715739266 0.04640078661245148
0.7087087087087087 0.02851166026755856 0.04600394904571095
0.7107107107107107 0.02812140079669511 0.04560134654020689
0.7127127127127127 0.02772583110525935 0.04519309419051733
0.7147147147147147 0.02732505437607011 0.04477930873076223
0.7167167167167167 0.02691917462083247 0.0443601039696179
0.7187187187187187 0.0265082966883473 0.04393559648721343
0.7207207207207207 0.02609252627411978 0.04350590663076631
0.7227227227227228 0.02567196993107551 0.04307115484341589
0.7247247247247247 0.02524673508109066 0.04263145944290049
0.7267267267267268 0.02481693002703939 0.04218694184432006
0.7287287287287287 0.02438266396508369 0.04173772689304782
0.7307307307307307 0.02394404699707426 0.04128393896925182
0.7327327327327328 0.02350119014225515 0.04082570059054924
0.7347347347347347 0.02305420534828513 0.04036313717602724
0.7367367367367368 0.02260320550148679 0.03989637730800802
0.7387387387387387 0.02214830443590902 0.03942554978786876
0.7407407407407407 0.02168961694094361 0.03895078097758532
0.7427427427427428 0.02122725876725107 0.03847219953093971
0.7447447447447447 0.02076134663076403 0.03798993675591822
0.7467467467467468 0.02029199821455091 0.03750412554736274
0.7487487487487487 0.01981933216833972 0.03701489626868222
0.7507507507507507 0.0193434681055175 0.03652238057613628
0.7527527527527528 0.01886452659744062 0.03602671195877923
0.7547547547547547 0.01838262916490826 0.03552802550391193
0.7567567567567568 0.01789789826667165 0.03502645540726217
0.7587587587587588 0.01741045728487137 0.03452213613002163
0.7607607607607607 0.01692043050731367 0.03401520324014834
0.7627627627627628 0.0164279431065181 0.03350579321926632
0.7647647647647647 0.01593312111548635 0.03299404263239493
0.7667667667667668 0.01543609140016235 0.03248008828104319
0.7687687687687688 0.01493698162857115 0.03196406751390037
0.7707707707707707 0.014435920236641 0.03144611779325483
0.7727727727727728 0.01393303639072932 0.0309263766595715
0.7747747747747747 0.01342845994688727 0.03040498232448677
0.7767767767767768 0.01292232140690918 0.02988207330466074
0.7787787787787788 0.01241475187122538 0.0293577875821284
0.7807807807807807 0.01190588298870207 0.02883226273324893
0.7827827827827828 0.0113958469034611 0.02830563734558983
0.7847847847847848 0.01088477620011504 0.02777805011225039
0.7867867867867868 0.01037280384606619 0.02724963869957324
0.7887887887887888 0.009860063129498324 0.0267205400141354
0.7907907907907908 0.009346687595573729 0.0261908921239276
0.7927927927927928 0.00883281098016479 0.02566083279470702
0.7947947947947948 0.008318567141118959 0.0251304983364378
0.7967967967967968 0.007804089987635129 0.02460002416890349
0.7987987987987988 0.007289513415275392 0.02406954696157963
0.8008008008008008 0.00677497123291817 0.0235392024319261
0.8028028028028028 0.006260597082006458 0.02300912447146827
0.8048048048048048 0.005746524357799892 0.02247944624027284
0.8068068068068068 0.005232886131941034 0.02195030195867949
0.8088088088088088 0.004719815092469336 0.02142182420252231
0.8108108108108109 0.004207443454697452 0.02089414342703444
0.8128128128128128 0.003695902870183192 0.02036738975760191
0.8148148148148148 0.003185324347516099 0.0198416938069417
0.8168168168168168 0.002675838201375683 0.01931718397613878
0.8188188188188188 0.002167573951614233 0.01879398635734915
0.8208208208208209 0.001660660223457325 0.01827222715908809
0.8228228228228228 0.001155224696843326 0.01775203226524939
0.8248248248248248 0.0006513940344246624 0.0172335249348259
0.8268268268268268 0.0001492937653379846 0.01671682604899583
0.8288288288288288 -0.0003509517779858388 0.01620205691134063
0.8308308308308309 -0.0008492195112116865 0.01568933766824017
0.8328328328328328 -0.001345387708012541 0.01517878554825328
0.8348348348348348 -0.001839336078070725 0.01467051540823247
0.8368368368368369 -0.002330945815877235 0.0141646426228296
0.8388388388388388 -0.002820099685524654 0.01366128073393422
0.8408408408408409 -0.003306682109799914 0.01316054014167289
0.8428428428428428 -0.003790579229000328 0.01266252885612112
0.8448448448448449 -0.004271678956191849 0.01216735535529265
0.8468468468468469 -0.004749871068132684 0.01167512584928473
0.8488488488488488 -0.005225047273067924 0.0111859432145662
0.8508508508508509 -0.00569710125526933 0.01069990777881202
0.8528528528528528 -0.006165928745604047 0.01021712025924493
0.8548548548548549 -0.006631427596607988 0.009737678941762112
0.8568568568568569 -0.007093497833892192 0.009261678602434847
0.8588588588588588 -0.007552041695779745 0.008789211106584871
0.8608608608608609 -0.008006963707989855 0.008320368597762945
0.8628628628628628 -0.008458170741240521 0.007855240990118945
0.8648648648648649 -0.008905572042995743 0.007393914522853928
0.8668668668668669 -0.009349079284032152 0.006936472029279245
0.8688688688688688 -0.009788606622246662 0.006482996170356775
0.8708708708708709 -0.01022407074248572 0.006033568182057275
0.8728728728728729 -0.01065539087385435 0.005588265501858841
0.8748748748748749 -0.01108248884149392 0.005147161759484709
0.8768768768768769 -0.01150528911124643 0.004710329078886688
0.8788788788788788 -0.01192371881386524 0.004277839672711087
0.8808808808808809 -0.0123377077539248 0.003849762127460854
0.8828828828828829 -0.01274718845477524 0.003426161040222531
0.8848848848848849 -0.01315209618682768 0.003007097647045653
0.8868868868868869 -0.01355236897838682 0.002592633898712726
0.8888888888888888 -0.01394794761389086 0.002182829639365558
0.8908908908908909 -0.01433877566640331 0.001777740616410034
0.8928928928928929 -0.01472479951200016 0.001377418494874466
0.8948948948948949 -0.01510596833001523 0.000981913291128067
0.8968968968968969 -0.0154822340859129 0.0005912756273452613
0.8988988988988988 -0.01585355154846792 0.0002055524460865266
0.9009009009009009 -0.01621987829239761 -0.0001752133203465345
0.9029029029029029 -0.01658117468905207 -0.0005509823110705914
0.9049049049049049 -0.01693740387518846 -0.0009217146504987284
0.9069069069069069 -0.01728853174744382 -0.001287372110688689
0.908908908908909 -0.01763452695718866 -0.001647920434113409
0.9109109109109109 -0.01797536089020818 -0.002003329312036728
0.9129129129129129 -0.01831100762935267 -0.002353570125366272
0.9149149149149149 -0.01864144391824415 -0.002698613476971118
0.9169169169169169 -0.01896664915065513 -0.003038433413285163
0.918918918918919 -0.01928660533498865 -0.003373007903764325
0.9209209209209209 -0.01960129705459505 -0.003702318366466173
0.9229229229229229 -0.01991071142232943 -0.004026345247307411
0.924924924924925 -0.02021483803544608 -0.0043450702706197
0.9269269269269269 -0.02051366893877983 -0.004658479061184773
0.928928928928929 -0.02080719857649013 -0.004966561143279979
0.9309309309309309 -0.02109542374071694 -0.005269307601757561
0.9329329329329329 -0.02137834351830109 -0.005566707717197666
0.934934934934935 -0.02165595923549926 -0.005858753929210869
0.9369369369369369 -0.02192827439917217 -0.006145442572011023
0.938938938938939 -0.02219529463906953 -0.006426773596941882
0.9409409409409409 -0.02245702764938053 -0.006702745660398135
0.9429429429429429 -0.02271348312666543 -0.006973357082159209
0.944944944944945 -0.02296467270652223 -0.007238609987842898
0.9469469469469469 -0.02321060989921693 -0.007498510389628288
0.948948948948949 -0.02345131002444839 -0.007753066761209571
0.9509509509509509 -0.02368679014542696 -0.008002284313643415
0.9529529529529529 -0.02391706900245347 -0.008246170310951928
0.954954954954955 -0.02414216694615546 -0.008484735648276176
0.9569569569569569 -0.02436210587015537 -0.008717994727579559
0.958958958958959 -0.02457690914458287 -0.008945961320007578
0.960960960960961 -0.02478660154995359 -0.009168647696615351
0.9629629629629629 -0.02499120921108635 -0.009386069318975676
0.964964964964965 -0.02519075953167517 -0.009598244948614082
0.9669669669669669 -0.02538528112970371 -0.009805195207638506
0.968968968968969 -0.02557480377387824 -0.01000693785472251
0.970970970970971 -0.02575935832124921 -0.01020349248593111
0.972972972972973 -0.02593897665618513 -0.01039488175419556
0.974974974974975 -0.02611369163085446 -0.01058113101879571
0.9769769769769769 -0.02628353700736337 -0.01076226381785739
0.978978978978979 -0.02644854740168775 -0.01093830345273578
0.980980980980981 -0.02660875822946867 -0.01110927604001566
0.982982982982983 -0.02676420565334267 -0.01127521047367594
0.984984984984985 -0.02691492653317183 -0.01143613552349118
0.9869869869869869 -0.02706095837855498 -0.01159207804364779
0.988988988988989 -0.02720233930339802 -0.01174306720697785
0.990990990990991 -0.02733910798288888 -0.01188913477079831
0.992992992992993 -0.02747130361294295 -0.01203031382064187
0.994994994994995 -0.02759896587217358 -0.01216663484092709
0.996996996996997 -0.02772213488643244 -0.01229812968633115
0.998998998998999 -0.02784085119595536 -0.01242483260549498
1.001001001001001 -0.02795515572458288 -0.01254677989192873
1.003003003003003 -0.02806508975012105 -0.01266400598685971
1.005005005005005 -0.02817069488044896 -0.01277654512174517
1.007007007007007 -0.02827201303147628 -0.01288443374317255
1.009009009009009 -0.02836908640724319 -0.01298771048451997
1.011011011011011 -0.02846195748262996 -0.01308641383470766
1.013013013013013 -0.02855066898855389 -0.01318058042620368
1.015015015015015 -0.02863526389566858 -0.01327024866598947
1.017017017017017 -0.02871578540227847 -0.01335545899558785
1.019019019019019 -0.02879227693050462 -0.01343625333002102
1.021021021021021 -0.02886478212143358 -0.01351267146063229
1.023023023023023 -0.02893334483204976 -0.01358475354334293
1.025025025025025 -0.02899800912475359 -0.01365254163787824
1.027027027027027 -0.02905881926669468 -0.01371607968228639
1.029029029029029 -0.0291158197410657 -0.01377541175011754
1.031031031031031 -0.02916905525264041 -0.01383057996796092
1.033033033033033 -0.02921857071611744 -0.0138816278678025
1.035035035035035 -0.02926441126543186 -0.01392860072029989
1.037037037037037 -0.02930662227972047 -0.01397154549612728
1.039039039039039 -0.02934524937729936 -0.01401050853961283
1.041041041041041 -0.02938033840910008 -0.01404553482096904
1.043043043043043 -0.02941193550733026 -0.01407667080880329
1.045045045045045 -0.0294400870675516 -0.01410396457506274
1.047047047047047 -0.02946483975673803 -0.01412746578980098
1.049049049049049 -0.02948624055936081 -0.01414722378214461
1.051051051051051 -0.02950433674676714 -0.01416328645048703
1.053053053053053 -0.02951917591750245 -0.01417570309947686
1.055055055055055 -0.029530806012116 -0.01418452433309078
1.057057057057057 -0.02953927529830097 -0.01418980205463372
1.059059059059059 -0.0295446324199276 -0.0141915885798454
1.061061061061061 -0.02954692638246556 -0.01418993495189771
1.063063063063063 -0.02954620657165428 -0.01418489332032821
1.065065065065065 -0.02954252278040151 -0.01417651680212803
1.067067067067067 -0.0295359251885624 -0.01416485946813886
1.069069069069069 -0.02952646440679015 -0.01414997612556851
1.071071071071071 -0.02951419146293672 -0.01413192097739652
1.073073073073073 -0.02949915781277486 -0.01411074894875367
1.075075075075075 -0.02948141536910587 -0.01408651566688848
1.077077077077077 -0.02946101646555417 -0.01405927736570095
1.079079079079079 -0.02943801391231064 -0.01402909088114837
1.081081081081081 -0.02941246095700878 -0.01399601319252303
1.083083083083083 -0.02938441130533931 -0.01396010178918064
1.085085085085085 -0.02935391913927576 -0.01392141473034397
1.087087087087087 -0.02932103906422773 -0.01388001037034864
1.089089089089089 -0.02928582617785217 -0.0138359473586403
1.091091091091091 -0.02924833600328852 -0.01378928471682647
1.093093093093093 -0.02920862451208088 -0.01374008222118592
1.095095095095095 -0.02916674813325565 -0.0136883999435797
1.097097097097097 -0.02912276370348828 -0.01363429805082184
1.099099099099099 -0.02907672848481952 -0.01357783680580715
1.101101101101101 -0.02902870015954075 -0.01351907689833753
1.103103103103103 -0.02897873679137764 -0.01345807980665065
1.105105105105105 -0.02892689681867137 -0.01339490706221133
1.107107107107107 -0.02887323904998413 -0.01332962014138631
1.109109109109109 -0.02881782263856294 -0.01326228047548345
1.111111111111111 -0.02876070704815437 -0.01319294998118437
1.113113113113113 -0.02870195204347423 -0.01312169119115308
1.115115115115115 -0.02864161766971294 -0.01304856650247024
1.117117117117117 -0.02857976422492084 -0.01297363812992372
1.119119119119119 -0.02851645222464884 -0.01289696812728985
1.121121121121121 -0.02845174237756657 -0.01281861899916295
1.123123123123123 -0.02838569556125368 -0.01273865364197826
1.125125125125125 -0.02831837279068664 -0.01265713467887639
1.127127127127127 -0.02824983518520464 -0.01257412444305012
1.129129129129129 -0.02818014393019149 -0.01248968499501263
1.131131131131131 -0.02810936024543094 -0.01240387867316442
1.133133133133133 -0.02803754535350632 -0.01231676801094317
1.135135135135135 -0.02796476044366012 -0.01222841517069523
1.137137137137137 -0.02789106663496697 -0.01213888194652027
1.139139139139139 -0.02781652493815331 -0.01204822976801953
1.141141141141141 -0.02774119621436248 -0.01195652006100825
1.143143143143143 -0.02766514114021777 -0.01186381424517174
1.145145145145145 -0.02758842017074149 -0.01177017329448404
1.147147147147147 -0.02751109350063366 -0.01167565777132826
1.149149149149149 -0.02743322102551971 -0.01158032782649734
1.151151151151151 -0.02735486230314194 -0.01148424333309542
1.153153153153153 -0.02727607651221857 -0.0113874638803281
1.155155155155155 -0.02719692241444817 -0.01129004853673399
1.157157157157157 -0.02711745831908626 -0.01119205593862538
1.159159159159159 -0.02703774204561832 -0.01109354429023537
1.161161161161161 -0.02695783088695343 -0.0109945713710439
1.163163163163163 -0.02687778157333308 -0.010895194340722
1.165165165165165 -0.02679765023616766 -0.01079546970025275
1.167167167167167 -0.02671749237033778 -0.01069545350791096
1.169169169169169 -0.02663736280344808 -0.01059520138618208
1.171171171171171 -0.02655731566452148 -0.0104947685115529
1.173173173173173 -0.02647740435279006 -0.01039420922461509
1.175175175175175 -0.02639768150775425 -0.01029357691702737
1.177177177177177 -0.02631819898010918 -0.0101929245071293
1.179179179179179 -0.02623900779991768 -0.01009230447182555
1.181181181181181 -0.02616015815228694 -0.009991768846587118
1.183183183183183 -0.02608169935561814 -0.009891368882742585
1.185185185185185 -0.02600367983892383 -0.009791154528937918
1.187187187187187 -0.02592614712079797 -0.009691175186314793
1.189189189189189 -0.02584914778751492 -0.009591479779125472
1.191191191191191 -0.02577272746894976 -0.00949211675471856
1.193193193193193 -0.0256969308281466 -0.009393133883259186
1.195195195195195 -0.02562180154862459 -0.009294577519214309
1.197197197197197 -0.0255473823221136 -0.009196493350552587
1.199199199199199 -0.02547371483393772 -0.009098926534123114
1.201201201201201 -0.025400839744622 -0.009001921687010889
1.203203203203203 -0.02532879669156931 -0.008905522755997347
1.205205205205205 -0.02525762428633203 -0.008809772370717561
1.207207207207207 -0.02518736011019785 -0.008714712434913008
1.209209209209209 -0.02511804069655773 -0.008620384254358848
1.211211211211211 -0.02504970153560152 -0.008526828521984053
1.213213213213213 -0.02498237708606002 -0.008434085216659476
1.215215215215215 -0.02491610077686066 -0.008342193169437601
1.217217217217217 -0.02485090498808512 -0.00825119050932191
1.219219219219219 -0.02478682106968264 -0.008161114691024374
1.221221221221221 -0.02472387936349261 -0.008072002481823048
1.223223223223223 -0.02466210919455403 -0.007983889891467394
1.225225225225225 -0.02460153886343001 -0.00789681200154782
1.227227227227227 -0.02454219569282291 -0.007810803250719589
1.229229229229229 -0.02448410603057067 -0.007725897317777342
1.231231231231231 -0.02442729522444114 -0.007642127109416308
1.233233233233233 -0.02437178768766515 -0.007559524735356038
1.235235235235235 -0.0243176068995015 -0.007478121658332892
1.237237237237237 -0.02426477538071697 -0.007397948794244019
1.239239239239239 -0.02421331477801542 -0.007319036197607848
1.241241241241241 -0.02416324583337763 -0.007241413045854822
1.243243243243243 -0.02411458840106966 -0.007165107655513869
1.245245245245245 -0.02406736151613978 -0.007090147995907126
1.247247247247247 -0.02402158334600578 -0.007016561685746769
1.249249249249249 -0.02397727125786615 -0.006944375373842793
1.251251251251251 -0.02393444183986522 -0.006873614707800069
1.253253253253253 -0.02389311087408612 -0.006804304359610547
1.255255255255255 -0.02385329342870391 -0.006736468876361229
1.257257257257257 -0.02381500381691411 -0.006670132807046092
1.259259259259259 -0.02377825564752196 -0.006605319636381557
1.261261261261261 -0.02374306186264091 -0.006542051717287917
1.263263263263263 -0.0237094347021562 -0.006480350283291969
1.265265265265265 -0.02367738580535306 -0.006420236475478541
1.267267267267267 -0.02364692615111657 -0.006361731966070427
1.269269269269269 -0.02361806613968721 -0.006304857315548806
1.271271271271271 -0.02359081558787948 -0.006249631814023077
1.273273273273273 -0.02356518373258911 -0.00619607348156187
1.275275275275275 -0.02354117930866583 -0.006144200007435485
1.277277277277277 -0.02351881047470376 -0.006094030287035757
1.279279279279279 -0.02349808494925901 -0.006045582189017989
1.281281281281281 -0.02347900990169442 -0.005998872166682323
1.283283283283283 -0.02346159208978303 -0.005953915257972869
1.285285285285285 -0.02344583777808994 -0.005910725754545321
1.287287287287287 -0.02343175281720073 -0.005869319644876858
1.289289289289289 -0.02341934263892957 -0.005829712119896829
1.291291291291291 -0.02340861224114123 -0.005791916895850568
1.293293293293293 -0.02339956627839839 -0.005755946228546777
1.295295295295295 -0.02339220895631758 -0.005721811427079115
1.297297297297297 -0.02338654418225791 -0.005689525466690409
1.299299299299299 -0.02338257544121515 -0.0056591007482929
1.301301301301301 -0.02338030590233999 -0.005630548176745825
1.303303303303303 -0.02337973839068066 -0.005603877183752992
1.305305305305305 -0.02338087536567847 -0.005579096225564489
1.307307307307307 -0.02338371899762302 -0.005556215376844476
1.309309309309309 -0.02338827110099298 -0.005535244166175068
1.311311311311311 -0.02339453316948063 -0.005516190607991384
1.313313313313313 -0.0234025064024465 -0.005499061221783175
1.315315315315315 -0.02341219165391088 -0.005483861557120218
1.317317317317317 -0.02342358946569742 -0.0054705987841005
1.319319319319319 -0.02343670008062275 -0.005459279466981826
1.321321321321321 -0.02345152340401011 -0.005449908642142343
1.323323323323323 -0.02346805901685041 -0.005442489836881698
1.325325325325325 -0.02348630619079666 -0.005437025603897111
1.327327327327327 -0.02350626386466892 -0.005433520079432874
1.329329329329329 -0.02352793062893818 -0.00543197674618684
1.331331331331331 -0.02355130474372731 -0.005432397558974233
1.333333333333333 -0.02357638413015319 -0.005434782964017865
1.335335335335335 -0.02360316634396632 -0.005439132384517237
1.337337337337337 -0.02363164857439982 -0.005445446732660258
1.339339339339339 -0.02366182764739654 -0.005453726300039652
1.341341341341341 -0.02369370001328332 -0.005463969861807166
1.343343343343343 -0.0237272617223489 -0.005476174698208297
1.345345345345345 -0.02376250842203085 -0.005490336947586771
1.347347347347347 -0.02379943535470871 -0.005506454060554916
1.349349349349349 -0.02383803734545302 -0.005524523058059311
1.351351351351351 -0.0238783087804744 -0.005544539465562742
1.353353353353353 -0.02392024359697564 -0.005566497340586229
1.355355355355355 -0.02396383528140381 -0.005590389435093657
1.357357357357357 -0.02400907685797749 -0.005616209436696246
1.359359359359359 -0.02405596087259027 -0.005643951053292795
1.361361361361361 -0.02410447937426821 -0.005673606537809767
1.363363363363363 -0.02415462391474047 -0.005705166715938154
1.365365365365365 -0.02420638553962284 -0.005738621002980282
1.367367367367367 -0.02425975477722256 -0.00577395896976779
1.369369369369369 -0.02431472161943992 -0.005811170963162499
1.371371371371371 -0.024371275515959 -0.005850246008179988
1.373373373373373 -0.02442940537216497 -0.005891171755414204
1.375375375375375 -0.02448909954111456 -0.005933934481038544
1.377377377377377 -0.02455034581119545 -0.005978519606470584
1.379379379379379 -0.02461313139255454 -0.006024913800494108
1.381381381381381 -0.02467744292126989 -0.006073102865739782
1.383383383383383 -0.02474326645607317 -0.006123071328775875
1.385385385385385 -0.02481058747241091 -0.006174802471677954
1.387387387387387 -0.0248793908478204 -0.006228278398957648
1.389389389389389 -0.02494966086720567 -0.00628348168815282
1.391391391391391 -0.02502138122713125 -0.0063403949561949
1.393393393393393 -0.02509453503466471 -0.006398999646349823
1.395395395395395 -0.02516910479515759 -0.006459276109341827
1.397397397397397 -0.02524507241923457 -0.006521203603353565
1.399399399399399 -0.02532241923461884 -0.006584760971904968
1.401401401401401 -0.02540112598849693 -0.006649927685617452
1.403403403403403 -0.02548117283614639 -0.006716682298088167
1.405405405405405 -0.02556253935708698 -0.006785002400471835
1.407407407407407 -0.02564520457170519 -0.006854864622492768
1.409409409409409 -0.02572914694078682 -0.006926244768733686
1.411411411411411 -0.02581434436036864 -0.006999119134485782
1.413413413413413 -0.02590077419313074 -0.007073463752308246
1.415415415415415 -0.02598841328128772 -0.007149253771348063
1.417417417417417 -0.02607723793343935 -0.007226463485883267
1.419419419419419 -0.02616722395500391 -0.007305066335533406
1.421421421421421 -0.02625834667537665 -0.007385035561024739
1.423423423423423 -0.0263505809326714 -0.007466344999164903
1.425425425425425 -0.02644390110355019 -0.007548967805649648
1.427427427427427 -0.02653828113960658 -0.007632876361902435
1.429429429429429 -0.02663369454571346 -0.0077180422750735
1.431431431431431 -0.02673011442466046 -0.007804436449982244
1.433433433433433 -0.02682751350531046 -0.00789203036616104
1.435435435435436 -0.02692586411980326 -0.007980795710570282
1.437437437437437 -0.02702513827621207 -0.008070703454884198
1.439439439439439 -0.02712530764234957 -0.008161723873478993
1.441441441441441 -0.02722634357352019 -0.008253826543432541
1.443443443443444 -0.02732821716111044 -0.008346980706767232
1.445445445445446 -0.02743089920068783 -0.008441156713710957
1.447447447447447 -0.02753436028430649 -0.008536324662719919
1.449449449449449 -0.02763857074841793 -0.008632454014965457
1.451451451451451 -0.02774350076899649 -0.008729513605060413
1.453453453453454 -0.02784912031902869 -0.008827471644943852
1.455455455455456 -0.02795539925008279 -0.008926296707067821
1.457457457457457 -0.02806230726464628 -0.009025958464106032
1.459459459459459 -0.02816981398278562 -0.009126426101921131
1.461461461461461 -0.02827788892866279 -0.009227668240614717
1.463463463463464 -0.02838650158559258 -0.00932965293452695
1.465465465465466 -0.02849562139014369 -0.009432347759108478
1.467467467467467 -0.02860521778226829 -0.009535721452074902
1.469469469469469 -0.02871526020035971 -0.009639743433522419
1.471471471471471 -0.02882571813231329 -0.009744382600120172
1.473473473473474 -0.02893656110638091 -0.009849607356833157
1.475475475475476 -0.02904775874565022 -0.009955385616922025
1.477477477477477 -0.02915928075374508 -0.01006168519619441
1.479479479479479 -0.0292710969732432 -0.01016847561495685
1.481481481481481 -0.02938317736450654 -0.01027572628685952
1.483483483483484 -0.02949549206988851 -0.01038340625650161
1.485485485485486 -0.02960801138414928 -0.0104914842471289
1.487487487487487 -0.02972070582345032 -0.01059992870338472
1.489489489489489 -0.02983354609302864 -0.01070870903416357
1.491491491491491 -0.02994650314797678 -0.01081779530653354
1.493493493493494 -0.03005954817599178 -0.01092715734415264
1.495495495495496 -0.03017265263182614 -0.01103676481766946
1.497497497497497 -0.03028578825096787 -0.01114658724519607
1.499499499499499 -0.03039892704445478 -0.01125659460257958
1.501501501501501 -0.03051204135059579 -0.01136675775784465
1.503503503503504 -0.0306251037952 -0.0114770475108337
1.505505505505506 -0.03073808735679984 -0.01158743464457176
1.507507507507508 -0.03085096533761686 -0.01169788992526596
1.509509509509509 -0.03096371138729394 -0.01180838433416906
1.511511511511511 -0.03107629952952644 -0.01191888971675656
1.513513513513514 -0.03118870413038125 -0.0120293780072144
1.515515515515516 -0.03130089994717405 -0.0121398212473651
1.517517517517518 -0.0314128621167953 -0.0122501915977932
1.519519519519519 -0.03152456614856038 -0.012360461389952
1.521521521521521 -0.03163598796325445 -0.01247060358598445
1.523523523523524 -0.03174710386926299 -0.01258059133622502
1.525525525525526 -0.03185789056885874 -0.01269039800490346
1.527527527527528 -0.03196832518564002 -0.01279999722752645
1.529529529529529 -0.0320783852391287 -0.01290936291754172
1.531531531531531 -0.03218804865274057 -0.01301846937801504
1.533533533533534 -0.03229729377555107 -0.01312729101327287
1.535535535535536 -0.03240609935880061 -0.01323580253979803
1.537537537537538 -0.03251444455806738 -0.01334397909214632
1.539539539539539 -0.03262230895401434 -0.01345179622323603
1.541541541541541 -0.03272967253334041 -0.01355922978295701
1.543543543543544 -0.03283651568036042 -0.01366625548342523
1.545545545545546 -0.03294281919865597 -0.01377284941769816
1.547547547547548 -0.03304856429920803 -0.01387898823349537
1.549549549549549 -0.03315373257997379 -0.01398464913319786
1.551551551551551 -0.03325830604693764 -0.01408980962626519
1.553553553553554 -0.03336226711066484 -0.0141944467933719
1.555555555555556 -0.0334655985590054 -0.01429853812102486
1.557557557557558 -0.03356828357076008 -0.01440206177582923
1.559559559559559 -0.03367030572113647 -0.01450499660447449
1.561561561561561 -0.03377164895665637 -0.01460732183006411
1.563563563563564 -0.03387229759311547 -0.01470901596455018
1.565565565565566 -0.03397223633011723 -0.01481005790721515
1.567567567567568 -0.03407145023408339 -0.01491042734908143
1.56956956956957 -0.03416992471912646 -0.0150101047720396
1.571571571571572 -0.03426764556691948 -0.0151090711307422
1.573573573573574 -0.03436459891964184 -0.01520730643565085
1.575575575575576 -0.03446077125041723 -0.01530479102641857
1.577577577577578 -0.03455614938062234 -0.01540150613129798
1.57957957957958 -0.03465072048289786 -0.01549743386384791
1.581581581581582 -0.03474447205003293 -0.01559255691817485
1.583583583583584 -0.03483739190235108 -0.01568685687701335
1.585585585585586 -0.03492946820107939 -0.01578031555908363
1.587587587587588 -0.03502068941950427 -0.01587291575246999
1.58958958958959 -0.03511104433979799 -0.01596464120784075
1.591591591591592 -0.03520052207500385 -0.01605547637070423
1.593593593593594 -0.03528911204247438 -0.01614540448623808
1.595595595595596 -0.0353768039538159 -0.01623440890348229
1.597597597597598 -0.03546358784330588 -0.01632247400395281
1.5995995995996 -0.03554945404071851 -0.01640958519111857
1.601601601601602 -0.03563439316045668 -0.01649572868064353
1.603603603603604 -0.03571839613440399 -0.01658088949473988
1.605605605605606 -0.03580145417880573 -0.01666505257693901
1.607607607607608 -0.03588355879162518 -0.0167482039467067
1.60960960960961 -0.03596470178556561 -0.01683033068665107
1.611611611611612 -0.03604487524358097 -0.01691142080479394
1.613613613613614 -0.03612407153745862 -0.01699146124183815
1.615615615615616 -0.03620228334819667 -0.01707043861290453
1.617617617617618 -0.03627950361465458 -0.01714834062885243
1.61961961961962 -0.03635572558316888 -0.01722515608707489
1.621621621621622 -0.03643094278870827 -0.01730087480557765
1.623623623623624 -0.03650514903284276 -0.01737548580515383
1.625625625625626 -0.03657833843824645 -0.01744897746724483
1.627627627627628 -0.03665050538573564 -0.01752133925525812
1.62962962962963 -0.03672164456448913 -0.01759256172408247
1.631631631631632 -0.03679175095678663 -0.01766263650465075
1.633633633633634 -0.03686081981807196 -0.01773155483671593
1.635635635635636 -0.03692884673261452 -0.01779930700442198
1.637637637637638 -0.03699582754010557 -0.0178658843127876
1.63963963963964 -0.03706175841956252 -0.01793127913194678
1.641641641641642 -0.03712663581578383 -0.01799548489709213
1.643643643643644 -0.03719045650266956 -0.0180584951117696
1.645645645645646 -0.03725321754333275 -0.01812030211560792
1.647647647647648 -0.0373149163148999 -0.01818089913826876
1.64964964964965 -0.03737555050774248 -0.01824028043670473
1.651651651651652 -0.03743511811368105 -0.01829844129515887
1.653653653653654 -0.03749361745818521 -0.01835537747107202
1.655655655655656 -0.03755104716130889 -0.01841108351694032
1.657657657657658 -0.03760740619083526 -0.01846555462939661
1.65965965965966 -0.03766269380847734 -0.01851878699911574
1.661661661661662 -0.03771690963198122 -0.01857077780193794
1.663663663663664 -0.03777005357712166 -0.01862152497588815
1.665665665665666 -0.03782212591977695 -0.01867102548900487
1.667667667667668 -0.03787312724056298 -0.01871927651798541
1.66966966966967 -0.03792305848204578 -0.01876627620604765
1.671671671671672 -0.03797192089852452 -0.0188120236344059
1.673673673673674 -0.0380197161076457 -0.01885651878536829
1.675675675675676 -0.03806644604436097 -0.0188997612245555
1.677677677677678 -0.03811211300893913 -0.01894175013528085
1.67967967967968 -0.03815671962212437 -0.01898248560262983
1.681681681681682 -0.0382002688729825 -0.01902196859843874
1.683683683683684 -0.03824276407124617 -0.01906020098129368
1.685685685685686 -0.03828420889914915 -0.01909718494520055
1.687687687687688 -0.03832460735665816 -0.01913292180040077
1.68968968968969 -0.03836396382102147 -0.01916741352277104
1.691691691691692 -0.0384022829822439 -0.01920066292574782
1.693693693693694 -0.03843956991054058 -0.01923267365693873
1.695695695695696 -0.03847582998554364 -0.01926345012227113
1.697697697697698 -0.03851106896255205 -0.01929299617662955
1.6996996996997 -0.03854529291200316 -0.01932131557106337
1.701701701701702 -0.03857850825841445 -0.0193484128682237
1.703703703703704 -0.0386107217649093 -0.0193742934143514
1.705705705705706 -0.03864194051295819 -0.01939896333927846
1.707707707707708 -0.03867217194081039 -0.01942242916898215
1.70970970970971 -0.03870142378298966 -0.01944469657350856
1.711711711711712 -0.0387297041321689 -0.0194657717097777
1.713713713713714 -0.03875702136533715 -0.01948566148185368
1.715715715715716 -0.03878338420866721 -0.01950437353255174
1.717717717717718 -0.03880880166582868 -0.01952191624121793
1.71971971971972 -0.03883328307348016 -0.01953829791371545
1.721721721721722 -0.03885683804288541 -0.01955352615723729
1.723723723723724 -0.03887947649470577 -0.01956760923005818
1.725725725725726 -0.03890120862608585 -0.01958055609413098
1.727727727727728 -0.03892204491222101 -0.01959237641508454
1.72972972972973 -0.03894199611038893 -0.01960308054157009
1.731731731731732 -0.03896107322065375 -0.01961267841266626
1.733733733733734 -0.03897928752697437 -0.01962117937551616
1.735735735735736 -0.03899665052873613 -0.01962859344567539
1.737737737737738 -0.03901317399189707 -0.01963493132073141
1.73973973973974 -0.03902886989320714 -0.01964020438030439
1.741741741741742 -0.03904375043397969 -0.01964442465713642
1.743743743743744 -0.03905782803703959 -0.01964760357810424
1.745745745745746 -0.03907111530325413 -0.01964975191565652
1.747747747747748 -0.03908362504997712 -0.01965088111076904
1.74974974974975 -0.03909537025521231 -0.01965100326104932
1.751751751751752 -0.0391063640721413 -0.01965013112073546
1.753753753753754 -0.03911661982456755 -0.01964827807154609
1.755755755755756 -0.03912615096227264 -0.01964545678696147
1.757757757757758 -0.0391349710935694 -0.01964167915847098
1.75975975975976 -0.03914309394356889 -0.01963695771967558
1.761761761761762 -0.03915053334564701 -0.01963130563326446
1.763763763763764 -0.03915730325612678 -0.01962473669101536
1.765765765765766 -0.0391634177035256 -0.01961726529655364
1.767767767767768 -0.03916889080589498 -0.01960890515983219
1.76976976976977 -0.03917373676018795 -0.0195996689518686
1.771771771771772 -0.03917796980196447 -0.01958956994235042
1.773773773773774 -0.03918160423073361 -0.01957862201228136
1.775775775775776 -0.03918465437969351 -0.01956683965398295
1.777777777777778 -0.03918713459433749 -0.0195542379703669
1.77977977977978 -0.03918905925278239 -0.01954083161743322
1.781781781781782 -0.03919044272461258 -0.01952663372896632
1.783783783783784 -0.0391912993685495 -0.0195116579358709
1.785785785785786 -0.03919164354178878 -0.01949591847897331
1.787787787787788 -0.03919148955537229 -0.01947943020901971
1.78978978978979 -0.03919085168812204 -0.01946220858667722
1.791791791791792 -0.03918974418133538 -0.01944426915266453
1.793793793793794 -0.03918818119913958 -0.01942562543363349
1.795795795795796 -0.03918617685295746 -0.01940629106920178
1.797797797797798 -0.03918374517916771 -0.01938628032615319
1.7997997997998 -0.03918090011493298 -0.01936560807612023
1.801801801801802 -0.03917765552322936 -0.01934428979558456
1.803803803803804 -0.03917402515521252 -0.01932234144875877
1.805805805805806 -0.0391700226500441 -0.0192997772299342
1.807807807807808 -0.03916566154785196 -0.01927661065536038
1.80980980980981 -0.03916095524589437 -0.01925285591200984
1.811811811811812 -0.03915591702418538 -0.01922852769337083
1.813813813813814 -0.03915056003082305 -0.01920364119944415
1.815815815815816 -0.03914489725680834 -0.01917821212082665
1.817817817817818 -0.03913894156812701 -0.01915225505812135
1.81981981981982 -0.03913270566277847 -0.01912578358059827
1.821821821821822 -0.03912620208840643 -0.01909881183957768
1.823823823823824 -0.03911944324191849 -0.01907135431450274
1.825825825825826 -0.03911244133725392 -0.01904342581293833
1.827827827827828 -0.039105208445246 -0.01901504147015509
1.82982982982983 -0.03909775644669939 -0.01898621583468899
1.831831831831832 -0.03909009706244762 -0.01895696256613155
1.833833833833834 -0.0390822418385397 -0.01892729573210991
1.835835835835836 -0.0390742021351268 -0.018897229547162
1.837837837837838 -0.03906598915439783 -0.0188667783727372
1.83983983983984 -0.03905761389550409 -0.01883595671719668
1.841841841841842 -0.03904908720654553 -0.01880477885774029
1.843843843843844 -0.03904041972938788 -0.01877325843006006
1.845845845845846 -0.0390316219524405 -0.01874140940204896
1.847847847847848 -0.03902270416334674 -0.01870924570816057
1.84984984984985 -0.03901367649168218 -0.01867678123779326
1.851851851851852 -0.03900454887296212 -0.01864402983529245
1.853853853853854 -0.03899533108355729 -0.01861100520975534
1.855855855855856 -0.03898603270997141 -0.01857772088699633
1.857857857857858 -0.03897666318333314 -0.01854419077353156
1.85985985985986 -0.03896723174749181 -0.01851042857277888
1.861861861861862 -0.03895774749621323 -0.01847644772791607
1.863863863863864 -0.03894821933968035 -0.01844226142188177
1.865865865865866 -0.03893865604411004 -0.01840788258845594
1.867867867867868 -0.03892906619647188 -0.01837332448592457
1.86986986986987 -0.03891945824614802 -0.01833860089638398
1.871871871871872 -0.03890984046872956 -0.01830372524613647
1.873873873873874 -0.03890022100849754 -0.01826871053037757
1.875875875875876 -0.03889060784252702 -0.01823356931319692
1.877877877877878 -0.03888100882216181 -0.01819831380997061
1.87987987987988 -0.03887143163974468 -0.01816295709997634
1.881881881881882 -0.03886188386605298 -0.01812751260001827
1.883883883883884 -0.03885237292304101 -0.01809199321016136
1.885885885885886 -0.03884290611316787 -0.01805641133048155
1.887887887887888 -0.03883349060279551 -0.01802077886106462
1.88988988988989 -0.0388241334376716 -0.0179851076147608
1.891891891891892 -0.03881484154374557 -0.0179494105827111
1.893893893893894 -0.03880562172094908 -0.01791370052185723
1.895895895895896 -0.03879648066926201 -0.01787798963367962
1.897897897897898 -0.0387874249547416 -0.01784228956911393
1.8998998998999 -0.03877846106194609 -0.01780661145409423
1.901901901901902 -0.03876959533823868 -0.01777096705190148
1.903903903903904 -0.03876083405807548 -0.01773536892821465
1.905905905905906 -0.03875218336814694 -0.01769982907603299
1.907907907907908 -0.03874364933511234 -0.01766435887681697
1.90990990990991 -0.03873523792204009 -0.01762896910049022
1.911911911911912 -0.03872695499050198 -0.01759367019103439
1.913913913913914 -0.03871880633223794 -0.01755847393049442
1.915915915915916 -0.03871079761055996 -0.01752339207460935
1.917917917917918 -0.03870293444860686 -0.01748843570624725
1.91991991991992 -0.03869522232776718 -0.01745361525366457
1.921921921921922 -0.03868766669505605 -0.01741894049592441
1.923923923923924 -0.03868027286440809 -0.01738442165476048
1.925925925925926 -0.03867304610673719 -0.01735007004303238
1.927927927927928 -0.03866599157170556 -0.01731589635343789
1.92992992992993 -0.03865911435900252 -0.01728191060356299
1.931931931931932 -0.03865241945283036 -0.01724812213588123
1.933933933933934 -0.03864591178569478 -0.01721453985216512
1.935935935935936 -0.03863959617409757 -0.0171811739362987
1.937937937937938 -0.03863347738509936 -0.01714803460947309
1.93993993993994 -0.03862756006525311 -0.01711513138022963
1.941941941941942 -0.03862184881477693 -0.01708247307101005
1.943943943943944 -0.03861634810905198 -0.01705006782162055
1.945945945945946 -0.038611062375936 -0.01701792411180519
1.947947947947948 -0.03860599592013951 -0.0169860514779108
1.94994994994995 -0.03860115298820557 -0.01695445882656854
1.951951951951952 -0.03859653771491565 -0.01692315437192213
1.953953953953954 -0.03859215415579766 -0.01689214563562461
1.955955955955956 -0.03858800627386182 -0.01686143964459416
1.957957957957958 -0.03858409792616439 -0.01683104458735815
1.95995995995996 -0.03858043289687434 -0.01680096871174369
1.961961961961962 -0.0385770148422977 -0.01677121954433874
1.963963963963964 -0.03857384735301558 -0.01674180391873534
1.965965965965966 -0.03857093388806661 -0.0167127279756035
1.967967967967968 -0.03856827782599465 -0.01668399799032086
1.96996996996997 -0.03856588243105715 -0.01665562132831103
1.971971971971972 -0.03856375085675065 -0.01662760476014249
1.973973973973974 -0.03856188616611936 -0.01659995436867026
1.975975975975976 -0.03856029128446405 -0.01657267554903818
1.977977977977978 -0.03855896905657535 -0.01654577310378438
1.97997997997998 -0.03855792218499973 -0.01651925272721791
1.981981981981982 -0.03855715327601271 -0.01649312041471382
1.983983983983984 -0.03855666481304516 -0.0164673814533644
1.985985985985986 -0.03855645915214887 -0.01644204045177303
1.987987987987988 -0.03855653855046223 -0.01641710134005522
1.98998998998999 -0.03855690511389655 -0.01639256776898124
1.991991991991992 -0.03855756085616633 -0.01636844457009357
1.993993993993994 -0.03855850764071592 -0.01634473627213626
1.995995995995996 -0.03855974722119003 -0.0163214467078647
1.997997997997998 -0.03856128122122827 -0.01629857902311413
2 -0.03856311113046103 -0.01627613567679922


==> results/sensitivity_to_initial_condition/backup-2/outputs_different_initial_conditions_case57_sm_single_3.dat <==
0 0.16130014186383 0.16130014186383
0.002002002002002002 0.1607384554316227 0.1607202795313913
0.004004004004004004 0.1593630959413047 0.1594734805253812
0.006006006006006006 0.1575001863345823 0.1578239541617081
0.008008008008008008 0.1553494152134169 0.1559341660766889
0.01001001001001001 0.1530329817852002 0.1539040180366872
0.01201201201201201 0.1506256022297385 0.1517949443349886
0.01401401401401401 0.1481729045622705 0.1496447289551684
0.01601601601601602 0.1457027046385377 0.1474766175404074
0.01801801801801802 0.1432319180951744 0.1453049217179516
0.02002002002002002 0.1407707966430775 0.1431384621076289
0.02202202202202202 0.1383255242584674 0.1409826885757066
0.02402402402402402 0.1358998076604017 0.1388409831162271
0.02602602602602603 0.1334958505248436 0.1367154599873885
0.02802802802802803 0.1311149496338367 0.1346074580653726
0.03003003003003003 0.1287578593936125 0.1325178431904667
0.03203203203203203 0.1264250143393143 0.1304471937379475
0.03403403403403404 0.12411666457175 0.1283959148232236
0.03603603603603604 0.1218329577779867 0.1263643079360179
0.03803803803803804 0.1195739886943546 0.1243526114239321
0.04004004004004004 0.1173398283497562 0.1223610290722762
0.04204204204204205 0.1151305412375988 0.1203897439140353
0.04404404404404404 0.1129461948247305 0.1184389264925544
0.04604604604604605 0.1107868645855284 0.1165087429227667
0.04804804804804805 0.1086526362177964 0.114599353745766
0.05005005005005005 0.1065436061139871 0.1127109193909031
0.05205205205205205 0.1044598809255347 0.1108435975571759
0.05405405405405406 0.1024015764085595 0.1089975441049869
0.05605605605605606 0.100368815998158 0.1071729149886448
0.05805805805805806 0.09836172918976172 0.1053698599405681
0.06006006006006006 0.09638044976269457 0.1035885300025116
0.06206206206206206 0.0944251140883775 0.1018290685430409
0.06406406406406406 0.09249585932767949 0.1000916161745619
0.06606606606606606 0.09059282175928909 0.09837630925886859
0.06806806806806807 0.08871613511658911 0.09668327508250048
0.07007007007007007 0.0868659289786535 0.09501263838098212
0.07207207207207207 0.08504232729886255 0.09336451368799974
0.07407407407407407 0.08324544691815344 0.09173900867679062
0.07607607607607608 0.08147539627727965 0.09013622453810849
0.07807807807807808 0.07973227411877412 0.08855625069684941
0.08008008008008008 0.07801616836228394 0.08699917017960114
0.08208208208208208 0.07632715503989836 0.08546505562985364
0.08408408408408409 0.07466529733436031 0.08395396895875511
0.08608608608608609 0.0730306447584121 0.08246596399993436
0.08808808808808809 0.07142323237884116 0.08100108276184509
0.09009009009009009 0.06984308022186483 0.07955935714196116
0.0920920920920921 0.06829019271908487 0.07814080910007333
0.0940940940940941 0.06676455830961403 0.07674544941894242
0.0960960960960961 0.06526614912977216 0.07537327839054178
0.09809809809809809 0.06379492080081493 0.07402428523166921
0.1001001001001001 0.0623508123472486 0.07269844965945621
0.1021021021021021 0.06093374618388124 0.0713957402308662
0.1041041041041041 0.05954362822657507 0.07011611399284816
0.1061061061061061 0.05818034808196328 0.06885952057546067
0.1081081081081081 0.05684377933070309 0.06762589779801451
0.1101101101101101 0.05553377989344564 0.06641517245068543
0.1121121121121121 0.0542501924781906 0.06522726584306927
0.1141141141141141 0.05299284509135035 0.06406208694325603
0.1161161161161161 0.05176155162549496 0.06291953524532166
0.1181181181181181 0.05055611249711019 0.06179950610304442
0.1201201201201201 0.04937631533546297 0.06070188226047403
0.1221221221221221 0.04822193573163515 0.05962653964864789
0.1241241241241241 0.04709273799309331 0.05857335046617032
0.1261261261261261 0.04598847597265089 0.05754217450027936
0.1281281281281281 0.04490889387340506 0.05653286812208463
0.1301301301301301 0.04385372710709166 0.05554528334790541
0.1321321321321321 0.04282270314508677 0.05457926096225107
0.1341341341341341 0.041815542361917 0.05363464166435507
0.1361361361361361 0.04083195891203353 0.05271126020763781
0.1381381381381381 0.03987166153933386 0.05180894299981838
0.1401401401401401 0.03893435444256285 0.05092751831170282
0.1421421421421421 0.03801973804591709 0.05006680670762742
0.1441441441441441 0.03712750981707124 0.04922662517913934
0.1461461461461462 0.03625736499429394 0.0484067916098059
0.1481481481481481 0.03540899733061498 0.04760711625734881
0.1501501501501502 0.03458209977112889 0.04682741061300696
0.1521521521521522 0.03377636510520758 0.04606748390584596
0.1541541541541541 0.03299148658849731 0.04532714083822094
0.1561561561561562 0.03222715849219097 0.0446061891376132
0.1581581581581581 0.03148307666362411 0.0439044318305197
0.1601601601601602 0.03075893897313622 0.04322167257418216
0.1621621621621622 0.03005444579844464 0.04255771538719683
0.1641641641641642 0.02936930038939704 0.04191236119727151
0.1661661661661662 0.02870320924730531 0.04128541408695274
0.1681681681681682 0.02805588244066354 0.04067667558180876
0.1701701701701702 0.02742703386029004 0.04008594855213375
0.1721721721721722 0.0268163814914255 0.03951303660805823
0.1741741741741742 0.02622364758138098 0.0389577422779267
0.1761761761761762 0.02564855881236812 0.03841987085912399
0.1781781781781782 0.02509084644826699 0.03789922636074088
0.1801801801801802 0.02455024640471143 0.03739561502376561
0.1821821821821822 0.0240264993259994 0.03690884341708954
0.1841841841841842 0.02351935063976562 0.03643871885104227
0.1861861861861862 0.0230285505473993 0.03598505048192455
0.1881881881881882 0.0225538540145567 0.03554764742504551
0.1901901901901902 0.02209502075708925 0.03512632103102872
0.1921921921921922 0.02165181516988276 0.03472088288981823
0.1941941941941942 0.02122400625104874 0.03433114627781642
0.1961961961961962 0.02081136753181339 0.03395692543720322
0.1981981981981982 0.02041367696417001 0.03359803566807329
0.2002002002002002 0.02003071679691502 0.03325429367482408
0.2022022022022022 0.01966227345987575 0.03292551697767687
0.2042042042042042 0.01930813743049141 0.03261152447729251
0.2062062062062062 0.01896810307664131 0.03231213598275895
0.2082082082082082 0.01864196850605996 0.03202717241723024
0.2102102102102102 0.01832953541860726 0.03175645574276592
0.2122122122122122 0.0180306089380437 0.03149980884916659
0.2142142142142142 0.01774499743987128 0.0312570555848963
0.2162162162162162 0.01747251238313222 0.03102802076734285
0.2182182182182182 0.01721296814573271 0.03081252986915162
0.2202202202202202 0.01696618184873901 0.03061040950241117
0.2222222222222222 0.01673197317808265 0.03042148659938576
0.2242242242242242 0.01651016421137531 0.03024558929767979
0.2262262262262262 0.01630057924632759 0.03008254593133233
0.2282282282282282 0.01610304463313641 0.02993218582819079
0.2302302302302302 0.01591738859984684 0.02979433868576475
0.2322322322322322 0.01574344108232191 0.02966883472007506
0.2342342342342342 0.01558103355844188 0.02955550489631215
0.2362362362362362 0.01542999888498234 0.02945418012238465
0.2382382382382382 0.01529017113847393 0.02936469242977063
0.2402402402402402 0.0151613854609031 0.02928687337409519
0.2422422422422423 0.0150434779042801 0.02922055572697743
0.2442442442442442 0.01493628528160348 0.02916557177993359
0.2462462462462462 0.01483964502318518 0.02912175470644238
0.2482482482482483 0.0147533950380451 0.02908893762012171
0.2502502502502503 0.01467737358071438 0.02906695386892236
0.2522522522522522 0.01461141912410492 0.02905563738371603
0.2542542542542542 0.01455537024026368 0.02905482163705886
0.2562562562562563 0.01450906548522132 0.02906434123825596
0.2582582582582583 0.01447234329069741 0.02908402995021722
0.2602602602602603 0.01444504186468533 0.02911372277678026
0.2622622622622622 0.0144269991002084 0.02915325409666916
0.2642642642642642 0.01441805249336487 0.0292024590648941
0.2662662662662663 0.01441803906782527 0.02926117294496616
0.2682682682682683 0.01442679531224166 0.0293292310047347
0.2702702702702703 0.0144441571261398 0.02940646948987455
0.2722722722722723 0.01446995978135481 0.02949272402529435
0.2742742742742743 0.014504037886692 0.02958783170903398
0.2762762762762763 0.0145462253647879 0.02969162903892203
0.2782782782782783 0.01459635544177176 0.02980395374869271
0.2802802802802803 0.01465426065102678 0.02992464375242923
0.2822822822822823 0.01471977286047254 0.03005353742968367
0.2842842842842843 0.01479272329372361 0.03019047439205877
0.2862862862862863 0.01487294256435149 0.03033529405389471
0.2882882882882883 0.0149602607322949 0.03048783765965751
0.2902902902902903 0.01505450738874292 0.03064794638892204
0.2922922922922923 0.01515551172281861 0.03081546294587309
0.2942942942942943 0.01526310260654118 0.03099023095978851
0.2962962962962963 0.01537710871806076 0.0311720947647379
0.2982982982982983 0.01549735866257353 0.03136090067553987
0.3003003003003003 0.01562368108170113 0.03155649532433089
0.3023023023023023 0.01575590480978002 0.03175872751632042
0.3043043043043043 0.01589385903838095 0.03196744707950494
0.3063063063063063 0.01603737345205658 0.03218250530692601
0.3083083083083083 0.0161862784152709 0.03240375565610623
0.3103103103103103 0.01634040516542741 0.03263105249159121
0.3123123123123123 0.0164995859712226 0.03286425271261514
0.3143143143143143 0.01666365434633192 0.03310321468385954
0.3163163163163163 0.0168324452550241 0.03334779867303023
0.3183183183183183 0.01700579528699201 0.03359786746248281
0.3203203203203203 0.01718354288926265 0.03385328526761336
0.3223223223223223 0.01736552856900469 0.03411391900940772
0.3243243243243243 0.0175515950779434 0.03437963769009084
0.3263263263263263 0.01774158764865156 0.0346503123812073
0.3283283283283283 0.01793535418261269 0.03492581697672492
0.3303303303303303 0.01813274543475164 0.03520602733864797
0.3323323323323323 0.01833361523802806 0.03549082194512859
0.3343343343343343 0.01853782066906712 0.03578008191256998
0.3363363363363364 0.01874522221960991 0.03607369056533416
0.3383383383383383 0.01895568399556897 0.0363715340003605
0.3403403403403403 0.01916907385496967 0.03667350082563688
0.3423423423423423 0.0193852635513175 0.03697948213170117
0.3443443443443444 0.01960412889708604 0.03728937166574672
0.3463463463463464 0.01982554987036896 0.03760306570496695
0.3483483483483483 0.02004941071725257 0.03792046311798772
0.3503503503503503 0.02027560007012657 0.03824146519503489
0.3523523523523523 0.02050401102376055 0.0385659758439867
0.3543543543543544 0.02073454118880011 0.03889390152794317
0.3563563563563564 0.02096709275337115 0.0392251508071632
0.3583583583583583 0.02120157253131381 0.0395596349148732
0.3603603603603603 0.02143789196659442 0.03989726759345077
0.3623623623623624 0.02167596713768451 0.04023796424106825
0.3643643643643644 0.02191571875684388 0.04058164277895682
0.3663663663663664 0.02215707214856189 0.0409282238285366
0.3683683683683684 0.02239995719817524 0.04127762914885111
0.3703703703703703 0.02264430829734012 0.04162978227107877
0.3723723723723724 0.02289006427766788 0.04198461011978601
0.3743743743743744 0.02313716833465275 0.04234204046830682
0.3763763763763764 0.0233855679255585 0.04270200144745034
0.3783783783783784 0.02363521465875597 0.04306442443481832
0.3803803803803804 0.02388606417410522 0.04342924332933518
0.3823823823823824 0.02413807601190088 0.04379639126043348
0.3843843843843844 0.02439121347218319 0.04416580098812742
0.3863863863863864 0.02464544346352647 0.04453740998618475
0.3883883883883884 0.02490073633877491 0.04491115742116131
0.3903903903903904 0.02515706572509092 0.0452869803363264
0.3923923923923924 0.0254144083465632 0.04566481440015849
0.3943943943943944 0.02567274383963995 0.04604460042426502
0.3963963963963964 0.02593205456208717 0.04642627995486026
0.3983983983983984 0.0261923253961559 0.04680979207272766
0.4004004004004004 0.02645354354671053 0.04719507507166763
0.4024024024024024 0.02671569833451564 0.04758207123143453
0.4044044044044044 0.02697878098601278 0.04797072151508698
0.4064064064064064 0.02724278441987637 0.04836096424230898
0.4084084084084084 0.02750770303087099 0.04875273904473666
0.4104104104104104 0.02777353247113731 0.04914598696018574
0.4124124124124124 0.02804026942990519 0.04954064601131682
0.4144144144144144 0.02830791141199801 0.04993665263624089
0.4164164164164164 0.02857645651553337 0.05033394570517595
0.4184184184184184 0.02884590320924094 0.05073246168459711
0.4204204204204204 0.02911625010979553 0.05113213390911694
0.4224224224224224 0.02938749575954386 0.05153289705991064
0.4244244244244244 0.029659638404987 0.05193468474437926
0.4264264264264264 0.02993267577659412 0.05233742670672471
0.4284284284284284 0.03020660487008469 0.05274105226991986
0.4304304304304304 0.03048142172872972 0.05314549082825822
0.4324324324324325 0.03075712122817461 0.05355066770803904
0.4344344344344344 0.03103369686374384 0.05395650617460496
0.4364364364364364 0.03131114054046728 0.05436293013920891
0.4384384384384384 0.03158944236619272 0.0547698596131375
0.4404404404404405 0.03186859044866657 0.05517721131127444
0.4424424424424425 0.03214857069556693 0.05558490255772199
0.4444444444444444 0.03242936661825611 0.05599284721875285
0.4464464464464464 0.03271095914043926 0.0564009550760837
0.4484484484484484 0.03299332641159787 0.05680913597489498
0.4504504504504505 0.03327644362615281 0.05721729695746774
0.4524524524524525 0.03356028284833856 0.05762534052011929
0.4544544544544545 0.03384481284155821 0.05803316843533157
0.4564564564564564 0.03412999890493589 0.05844068038879774
0.4584584584584585 0.0344158027168719 0.05884777133437878
0.4604604604604605 0.03470218218599992 0.05925433464149707
0.4624624624624625 0.03498909131097318 0.05966026227850835
0.4644644644644645 0.03527648004767708 0.06006544154544556
0.4664664664664664 0.03556429418442326 0.060469757330401
0.4684684684684685 0.03585247522724555 0.0608730937105479
0.4704704704704705 0.03614096029501149 0.0612753303950833
0.4724724724724725 0.03642968202505765 0.06167634397604793
0.4744744744744745 0.036718568491808 0.06207601065672616
0.4764764764764765 0.03700754313530544 0.06247420280161554
0.4784784784784785 0.03729652469983335 0.06287078918941749
0.4804804804804805 0.03758542718651335 0.06326563834354558
0.4824824824824825 0.03787415981911374 0.06365861573069224
0.4844844844844845 0.03816262702481413 0.0640495830772959
0.4864864864864865 0.03845072843079647 0.06443840163431171
0.4884884884884885 0.03873835886939227 0.06482493062516166
0.4904904904904905 0.03902540840011154 0.06520902568064275
0.4924924924924925 0.03931176234757618 0.06559054149371021
0.4944944944944945 0.03959730135500632 0.06596933186215427
0.4964964964964965 0.03988190145620107 0.06634524744421101
0.4984984984984985 0.04016543416194732 0.06671813742447787
0.5005005005005005 0.04044776655773107 0.06708785112459982
0.5025025025025025 0.04072876142054058 0.06745423547482569
0.5045045045045045 0.04100827735195735 0.06781713556826781
0.5065065065065065 0.04128616892717095 0.06817639728711712
0.5085085085085085 0.04156228686077977 0.06853186515962374
0.5105105105105106 0.04183647819036085 0.06888338195523194
0.5125125125125125 0.04210858646883883 0.0692307912301908
0.5145145145145145 0.04237845197245928 0.06957393654886386
0.5165165165165165 0.04264591192356484 0.06991266018164076
0.5185185185185185 0.04291080072689663 0.07024680479684969
0.5205205205205206 0.04317295022601815 0.07057621442751383
0.5225225225225225 0.04343218996777357 0.07090073260390403
0.5245245245245245 0.04368834746636989 0.07122020292688119
0.5265265265265265 0.04394124848460091 0.07153447125001282
0.5285285285285285 0.04419071732989087 0.07184338400190894
0.5305305305305306 0.04443657716699787 0.07214678785957286
0.5325325325325325 0.04467865031192088 0.07244453176149319
0.5345345345345346 0.04491675854013186 0.07273646662950949
0.5365365365365365 0.0451507234117015 0.07302244419974256
0.5385385385385385 0.04538036660410853 0.07330231806856838
0.5405405405405406 0.04560551021761544 0.07357594504686657
0.5425425425425425 0.04582597709606388 0.07384318359487814
0.5445445445445446 0.04604159116643435 0.0741038939156534
0.5465465465465466 0.04625217775799227 0.07435793982343641
0.5485485485485485 0.04645756390476364 0.07460518793131379
0.5505505505505506 0.04665757866469426 0.07484550696499628
0.5525525525525525 0.04685205344498209 0.07507876889232554
0.5545545545545546 0.04704082228468916 0.07530484966520443
0.5565565565565566 0.04722372214305287 0.07552362797493409
0.5585585585585585 0.04740059319923378 0.07573498546896379
0.5605605605605606 0.04757127912571157 0.07593880824896163
0.5625625625625625 0.0477356273356295 0.07613498601463164
0.5645645645645646 0.04789348923688619 0.07632341164662945
0.5665665665665666 0.04804472048613787 0.07650398210237901
0.5685685685685685 0.04818918120006661 0.0766765988496744
0.5705705705705706 0.04832673615942952 0.07684116698509068
0.5725725725725725 0.0484572550098467 0.07699759538797084
0.5745745745745746 0.04858061245293938 0.07714579768649006
0.5765765765765766 0.04869668839833612 0.07728569170010215
0.5785785785785785 0.04880536810993539 0.07741719921605653
0.5805805805805806 0.0489065423407457 0.07754024640561998
0.5825825825825826 0.04900010745787636 0.07765476404501048
0.5845845845845846 0.04908596553727755 0.07776068715001717
0.5865865865865866 0.04916402444365196 0.0778579550621727
0.5885885885885885 0.04923419789944957 0.07794651163879894
0.5905905905905906 0.04929640553808885 0.07802630502578504
0.5925925925925926 0.04935057294378224 0.07809728788854448
0.5945945945945946 0.04939663167278399 0.07815941744174502
0.5965965965965966 0.04943451925706036 0.07821265493195084
0.5985985985985987 0.04946417919716821 0.07825696592805001
0.6006006006006006 0.04948556094142372 0.07829232078886385
0.6026026026026026 0.04949861985171132 0.07831869421381947
0.6046046046046046 0.0495033171565344 0.07833606427837975
0.6066066066066066 0.04949961989194955 0.07834441374106835
0.6086086086086087 0.04948750083106034 0.0783437303076491
0.6106106106106106 0.04946693840277465 0.07833400512305663
0.6126126126126126 0.04943791660055016 0.07831523251938258
0.6146146146146146 0.04940042488186471 0.07828741188181375
0.6166166166166166 0.04935445805914992 0.07825054744742811
0.6186186186186187 0.0493000161829122 0.07820464553519811
0.6206206206206206 0.04923710441772704 0.07814971601912128
0.6226226226226226 0.04916573291190441 0.07808577409950945
0.6246246246246246 0.04908591666052216 0.07801283928649075
0.6266266266266266 0.04899767536125727 0.0779309318512604
0.6286286286286287 0.04890103327091064 0.0778400762845714
0.6306306306306306 0.04879601905481518 0.07774030259502636
0.6326326326326326 0.04868266563624021 0.07763164403250304
0.6346346346346347 0.04856101004210927 0.07751413373293362
0.6366366366366366 0.04843109324239435 0.07738780966735315
0.6386386386386387 0.0482929599913003 0.07725271546942938
0.6406406406406406 0.04814665866799039 0.07710889666494201
0.6426426426426426 0.04799224111704671 0.07695639814117616
0.6446446446446447 0.04782976248988058 0.07679527008305216
0.6466466466466466 0.0476592810909812 0.07662556846656975
0.6486486486486487 0.04748085821802091 0.07644734988790046
0.6506506506506506 0.04729455800444577 0.07626066978789371
0.6526526526526526 0.04710044726626138 0.07606558922566471
0.6546546546546547 0.04689859535101591 0.07586217516958653
0.6566566566566566 0.04668907399382583 0.07565049406915053
0.6586586586586587 0.04647195717793899 0.07543061134345175
0.6606606606606606 0.04624732098869863 0.07520259799976581
0.6626626626626627 0.04601524347299964 0.07496653028155333
0.6646646646646647 0.04577580451097191 0.07472248260580421
0.6666666666666666 0.0455290856919904 0.07447052991823086
0.6686686686686687 0.04527517019290155 0.07421075261754007
0.6706706706706707 0.04501414265767409 0.07394323494197265
0.6726726726726727 0.044746089085408 0.07366805800663311
0.6746746746746747 0.0444710967245998 0.07338530572018412
0.6766766766766766 0.04418925397272971 0.0730950672158884
0.6786786786786787 0.04390065028154292 0.07279743270006558
0.6806806806806807 0.04360537606824776 0.07249249007945373
0.6826826826826827 0.04330352263277583 0.07218033162107261
0.6846846846846847 0.04299518208120093 0.07186105402893475
0.6866866866866866 0.04268044725537901 0.07153475198572803
0.6886886886886887 0.04235941166884244 0.07120152069246317
0.6906906906906907 0.04203216944895515 0.07086146011275765
0.6926926926926927 0.04169881528531068 0.07051467262154638
0.6946946946946947 0.04135944438433062 0.07016125749887639
0.6966966966966966 0.04101415242999635 0.06980131719567867
0.6986986986986987 0.04066303555062339 0.06943495856295855
0.7007007007007007 0.04030619029156331 0.06906228778040603
0.7027027027027027 0.03994371359369358 0.06868340983388675
0.7047047047047047 0.03957570277756935 0.06829843382353816
0.7067067067067067 0.03920225553355815 0.06790747219429549
0.7087087087087087 0.03882346991671189 0.06751063462755497
0.7107107107107107 0.0384394443462014 0.06710803212205091
0.7127127127127127 0.03805027760980422 0.06669977977236134
0.7147147147147147 0.03765606887284996 0.06628599431260625
0.7167167167167167 0.03725691769131542 0.06586678955146191
0.7187187187187187 0.03685292402875245 0.06544228206905744
0.7207207207207207 0.03644418827671587 0.06501259221261033
0.7227227227227228 0.03603081127902596 0.06457784042525991
0.7247247247247247 0.0356128943589949 0.06413814502474451
0.7267267267267268 0.03519053934691566 0.06369362742616408
0.7287287287287287 0.03476384861055473 0.06324441247489183
0.7307307307307307 0.03433292508742562 0.06279062455109584
0.7327327327327328 0.03389787231825794 0.06233238617239326
0.7347347347347347 0.03345879448125268 0.06186982275787126
0.7367367367367368 0.03301579642681749 0.06140306288985203
0.7387387387387387 0.03256898371333661 0.06093223536971278
0.7407407407407407 0.03211846264076319 0.06045746655942934
0.7427427427427428 0.03166434028298391 0.05997888511278372
0.7447447447447447 0.03120672451982851 0.05949662233776223
0.7467467467467468 0.03074572406749292 0.05901081112920675
0.7487487487487487 0.03028144850699873 0.05852158185052624
0.7507507507507507 0.02981400831034201 0.0580290661579803
0.7527527527527528 0.02934351486400435 0.05753339754062324
0.7547547547547547 0.02887008048956526 0.05703471108575595
0.7567567567567568 0.02839381846143393 0.05653314098910618
0.7587587587587588 0.02791484302030887 0.05602882171186564
0.7607607607607607 0.02743326938297154 0.05552188882199235
0.7627627627627628 0.02694921374851834 0.05501247880111033
0.7647647647647647 0.02646279330050676 0.05450072821423894
0.7667667667667668 0.02597412620486334 0.05398677386288721
0.7687687687687688 0.02548333160343519 0.05347075309574438
0.7707707707707707 0.02499052960309454 0.05295280337509885
0.7727727727727728 0.02449584126033587 0.05243306224141552
0.7747747747747747 0.02399938856133305 0.05191166790633078
0.7767767767767768 0.02350129439745148 0.05138875888650475
0.7787787787787788 0.02300168253623693 0.05086447316397241
0.7807807807807807 0.02250067758792662 0.05033894831509295
0.7827827827827828 0.02199840496755155 0.04981232292743384
0.7847847847847848 0.02149499085271902 0.0492847356940944
0.7867867867867868 0.02099056213718167 0.04875632428141725
0.7887887887887888 0.02048524638031448 0.04822722559597942
0.7907907907907908 0.01997917175263122 0.04769757770577161
0.7927927927927928 0.01947246697747949 0.04716751837655103
0.7947947947947948 0.01896526126905475 0.04663718391828181
0.7967967967967968 0.01845768426725779 0.0461067097507475
0.7987987987987988 0.01794986597122347 0.04557623254342365
0.8008008008008008 0.01744193666765055 0.04504588801377012
0.8028028028028028 0.01693402685608777 0.04451581005331229
0.8048048048048048 0.01642626717177056 0.04398613182211686
0.8068068068068068 0.01591878830554619 0.0434569875405235
0.8088088088088088 0.01541172092223426 0.04292850978436633
0.8108108108108109 0.01490519558011199 0.04240082900887845
0.8128128128128128 0.0143993426539788 0.04187407533944593
0.8148148148148148 0.01389429224209475 0.04134837938878572
0.8168168168168168 0.01339017407580629 0.0408238695579828
0.8188188188188188 0.01288711742890285 0.04030067193919316
0.8208208208208209 0.01238525103781822 0.03977891274093211
0.8228228228228228 0.01188470302321673 0.03925871784709341
0.8248248248248248 0.01138560078224254 0.03874021051666991
0.8268268268268268 0.01088807089157133 0.03822351163083984
0.8288288288288288 0.01039223903553485 0.03770874249318465
0.8308308308308309 0.00989822992992332 0.03719602325008418
0.8328328328328328 0.009406167200602434 0.03668547113009729
0.8348348348348348 0.008916173300733349 0.03617720099007649
0.8368368368368369 0.008428369448428768 0.03567132820467361
0.8388388388388388 0.007942875526869545 0.03516796631577823
0.8408408408408409 0.007459809984898847 0.03466722572351691
0.8428428428428428 0.006979289760124139 0.03416921443796514
0.8448448448448449 0.006501430213897485 0.03367404093713666
0.8468468468468469 0.006026345032051243 0.03318181143112875
0.8488488488488488 0.005554146139403209 0.03269262879641022
0.8508508508508509 0.005084943628729233 0.03220659336065604
0.8528528528528528 0.004618845696146548 0.03172380584108894
0.8548548548548549 0.004155958550299274 0.03124436452360613
0.8568568568568569 0.003696386336553712 0.03076836418427886
0.8588588588588588 0.003240231073316121 0.03029589668842889
0.8608608608608609 0.00278759259259542 0.02982705417960696
0.8628628628628628 0.002338568459239892 0.02936192657196296
0.8648648648648649 0.001893253904125003 0.02890060010469794
0.8668668668668669 0.001451741769269775 0.02844315761112326
0.8688688688688688 0.001014122457806733 0.02798968175220079
0.8708708708708709 0.0005804838631797738 0.02754025376390129
0.8728728728728729 0.000150911312305728 0.02709495108370286
0.8748748748748749 -0.0002745124792165339 0.02665384734132872
0.8768768768768769 -0.0006957074454869104 0.0262170146607307
0.8788788788788788 -0.001112596229213169 0.0257845252545551
0.8808808808808809 -0.00152510422686152 0.02535644770930487
0.8828828828828829 -0.001933159625438363 0.02493284662206655
0.8848848848848849 -0.00233669342590654 0.02451378322888967
0.8868868868868869 -0.002735639485782382 0.02409931948055674
0.8888888888888888 -0.003129934553926109 0.02368951522120957
0.8908908908908909 -0.003519518296722252 0.02328442619825405
0.8928928928928929 -0.003904333312059315 0.02288410407671848
0.8948948948948949 -0.004284325144872693 0.02248859887297208
0.8968968968968969 -0.004659442313306362 0.02209796120918928
0.8988988988988988 -0.005029636321409714 0.02171223802793054
0.9009009009009009 -0.005394861666511027 0.02133147226149748
0.9029029029029029 -0.005755075832903803 0.02095570327077342
0.9049049049049049 -0.006110239294004269 0.02058497093134529
0.9069069069069069 -0.006460315516848824 0.02021931347115533
0.908908908908909 -0.00680527095488572 0.01985876514773061
0.9109109109109109 -0.007145075036127704 0.01950335626980729
0.9129129129129129 -0.007479700138275243 0.01915311545647774
0.9149149149149149 -0.007809121569196943 0.0188080721048729
0.9169169169169169 -0.008133317552184872 0.01846825216855885
0.918918918918919 -0.008452269199163084 0.01813367767807969
0.9209209209209209 -0.008765960479665852 0.01780436721537784
0.9229229229229229 -0.009074378179956802 0.0174803403345366
0.924924924924925 -0.009377511856983239 0.01716161531122432
0.9269269269269269 -0.009675353808108035 0.01684820652065924
0.928928928928929 -0.00996789902445528 0.01654012443856404
0.9309309309309309 -0.0102551451395745 0.01623737798008645
0.9329329329329329 -0.01053709237542584 0.01593997786464635
0.934934934934935 -0.01081374348541173 0.01564793165263315
0.9369369369369369 -0.0110851036930335 0.01536124300983299
0.938938938938939 -0.01135118063137483 0.01507991198490213
0.9409409409409409 -0.01161198427935516 0.01480393992144588
0.9429429429429429 -0.01186752689364049 0.01453332849968481
0.944944944944945 -0.01211782293830191 0.01426807559400112
0.9469469469469469 -0.01236288901239842 0.01400817519221573
0.948948948948949 -0.01260274377566252 0.01375361882063444
0.9509509509509509 -0.01283740787248788 0.0135044012682006
0.9529529529529529 -0.01306690385443636 0.01326051527089209
0.954954954954955 -0.01329125610149283 0.01302194993356784
0.9569569569569569 -0.01351049074230633 0.01278869085426446
0.958958958958959 -0.01372463557366324 0.01256072426183644
0.960960960960961 -0.01393371997943995 0.01233803788522866
0.9629629629629629 -0.0141377748492267 0.01212061626286834
0.964964964964965 -0.01433683249706041 0.01190844063322993
0.9669669669669669 -0.01453092658038674 0.01170149037420551
0.968968968968969 -0.01472009201945199 0.01149974772712151
0.970970970970971 -0.01490436491743741 0.01130319309591291
0.972972972972973 -0.01508378248157635 0.01111180382764845
0.974974974974975 -0.01525838294548838 0.01092555456304831
0.9769769769769769 -0.01542820549295733 0.01074442176398663
0.978978978978979 -0.01559329018337108 0.01056838212910824
0.980980980980981 -0.01575367787903208 0.01039740954182836
0.982982982982983 -0.01590941017453621 0.01023147510816808
0.984984984984985 -0.01606052932840616 0.01007055005835283
0.9869869869869869 -0.01620707819715326 0.00991460753819623
0.988988988988989 -0.0163491001719281 0.009763618374866168
0.990990990990991 -0.01648663911790687 0.009617550811045705
0.992992992992993 -0.01661973931654592 0.00947637176120214
0.994994994994995 -0.0167484454108223 0.009340050740916928
0.996996996996997 -0.01687280235356347 0.009208555895512865
0.998998998998999 -0.01699285535895411 0.009081852976349031
1.001001001001001 -0.01710864985729308 0.008959905689915282
1.003003003003003 -0.01722023145305885 0.008842679594984304
1.005005005005005 -0.0173276458863271 0.008730140460098845
1.007007007007007 -0.01743093899754807 0.008622251838671463
1.009009009009009 -0.017530156695277 0.00851897509732405
1.011011011011011 -0.01762534492759879 0.00842027174713636
1.013013013013013 -0.01771654965724229 0.008326105155640334
1.015015015015015 -0.01780381683979252 0.008236436915854545
1.017017017017017 -0.01788719240520762 0.008151226586256166
1.019019019019019 -0.01796672224260417 0.008070432251822995
1.021021021021021 -0.01804245218826132 0.007994014121211729
1.023023023023023 -0.01811442801678956 0.007921932038501084
1.025025025025025 -0.01818269543466353 0.007854143943965775
1.027027027027027 -0.01824730007392328 0.007790605899557629
1.029029029029029 -0.01830828749352155 0.007731273831726476
1.031031031031031 -0.01836570318288192 0.0076761056138831
1.033033033033033 -0.01841959256737422 0.007625057714041511
1.035035035035035 -0.01847000101611192 0.007578084861544127
1.037037037037037 -0.01851697384455877 0.007535140085716735
1.039039039039039 -0.01856055632593664 0.007496177042231184
1.041041041041041 -0.01860079371179302 0.007461150760874974
1.043043043043043 -0.01863773124944494 0.007430014773040727
1.045045045045045 -0.0186714141859718 0.007402721006781271
1.047047047047047 -0.01870188778638539 0.007379219792043035
1.049049049049049 -0.01872919737012481 0.007359461799699402
1.051051051051051 -0.01875338832039402 0.007343399131356981
1.053053053053053 -0.0187745060908029 0.00733098248236716
1.055055055055055 -0.01879259625755172 0.007322161248753234
1.057057057057057 -0.0188077045225472 0.007316883527210299
1.059059059059059 -0.01881987673062145 0.007315097001998616
1.061061061061061 -0.01882915891625362 0.0073167506299463
1.063063063063063 -0.01883559730557777 0.007321792261515803
1.065065065065065 -0.01883923834455151 0.007330168779715984
1.067067067067067 -0.01884012873516689 0.007341826113705152
1.069069069069069 -0.01883831543747809 0.007356709456275506
1.071071071071071 -0.01883384570600067 0.007374764604447498
1.073073073073073 -0.01882676711305419 0.00739593663309035
1.075075075075075 -0.01881712755246343 0.007420169914955532
1.077077077077077 -0.01880497528172882 0.007447408216143064
1.079079079079079 -0.01879035892571616 0.007477594700695644
1.081081081081081 -0.01877332749164318 0.007510672389320988
1.083083083083083 -0.01875393040841427 0.007546583792663375
1.085085085085085 -0.01873221750380411 0.007585270851500042
1.087087087087087 -0.01870823905244982 0.007626675211495376
1.089089089089089 -0.01868204577422007 0.007670738223203716
1.091091091091091 -0.01865368882301604 0.007717400865017543
1.093093093093093 -0.01862321984697656 0.007766603360658098
1.095095095095095 -0.01859069093009759 0.007818285638264311
1.097097097097097 -0.0185561546405385 0.007872387531022179
1.099099099099099 -0.01851966403092639 0.007928848776036862
1.101101101101101 -0.01848127260347753 0.007987608683506481
1.103103103103103 -0.01844103434164349 0.008048605775193368
1.105105105105105 -0.01839900370355224 0.008111778519632684
1.107107107107107 -0.01835523559231223 0.008177065440457709
1.109109109109109 -0.01830978536009172 0.008244405106360569
1.111111111111111 -0.01826270880460931 0.00831373560065965
1.113113113113113 -0.01821406215034064 0.008384994390690931
1.115115115115115 -0.01816390202163104 0.008458119079373771
1.117117117117117 -0.01811228543339485 0.008533047451920295
1.119119119119119 -0.01805926977441686 0.008609717454554161
1.121121121121121 -0.01800491278353735 0.008688066582681064
1.123123123123123 -0.01794927252250863 0.00876803193986575
1.125125125125125 -0.01789240734517309 0.008849550902967629
1.127127127127127 -0.01783437587449863 0.008932561138793899
1.129129129129129 -0.01777523697308644 0.009017000586831386
1.131131131131131 -0.01771504971048829 0.009102806908679595
1.133133133133133 -0.0176538733289679 0.009189917570900846
1.135135135135135 -0.01759176720716684 0.009278270411148787
1.137137137137137 -0.0175287908208761 0.009367803635323746
1.139139139139139 -0.0174650037070656 0.009458455813824485
1.141141141141141 -0.01740046542494633 0.009550165520835763
1.143143143143143 -0.01733523551497439 0.009642871336672271
1.145145145145145 -0.01726937345688054 0.009736512287359972
1.147147147147147 -0.0172029386268465 0.009831027810515758
1.149149149149149 -0.01713599025395649 0.009926357755346671
1.151151151151151 -0.01706858737546214 0.0100224422487486
1.153153153153153 -0.01700078879135801 0.01011922170151591
1.155155155155155 -0.01693265302081728 0.01021663704511003
1.157157157157157 -0.01686423825727162 0.01031462964321864
1.159159159159159 -0.01679560232323328 0.01041314129160864
1.161161161161161 -0.01672680262523806 0.01051211421080012
1.163163163163163 -0.01665789610905156 0.01061149124112201
1.165165165165165 -0.01658893921528058 0.01071121588159127
1.167167167167167 -0.0165199878355306 0.01081123207393306
1.169169169169169 -0.01645109726876421 0.01091148419566193
1.171171171171171 -0.01638232217795375 0.01101191707029112
1.173173173173173 -0.0163137165497276 0.01111247635722892
1.175175175175175 -0.01624533365421987 0.01121310866481665
1.177177177177177 -0.01617722600587632 0.01131376107471471
1.179179179179179 -0.0161094453255724 0.01141438111001847
1.181181181181181 -0.01604204250415515 0.0115149167352569
1.183183183183183 -0.01597506756751598 0.01161531669910143
1.185185185185185 -0.01590856964320897 0.0117155310529061
1.187187187187187 -0.01584259692705852 0.01181551039552922
1.189189189189189 -0.01577719665311556 0.01191520580271854
1.191191191191191 -0.01571241506707844 0.01201456882712545
1.193193193193193 -0.01564829740028783 0.01211355169858483
1.195195195195195 -0.01558488784569285 0.01221210806262971
1.197197197197197 -0.01552222953590432 0.01231019223129143
1.199199199199199 -0.01546036452328178 0.0124077590477209
1.201201201201201 -0.01539933375890566 0.01250476389483313
1.203203203203203 -0.01533917707576636 0.01260116282584667
1.205205205205205 -0.01527993317838233 0.01269691321112645
1.207207207207207 -0.01522163963183627 0.01279197314693101
1.209209209209209 -0.01516433285297006 0.01288630132748517
1.211211211211211 -0.015108048103066 0.01297985705985996
1.213213213213213 -0.0150528194753209 0.01307260036518454
1.215215215215215 -0.01499867989453264 0.01316449241240641
1.217217217217217 -0.01494566112132906 0.01325549507252211
1.219219219219219 -0.01489379375478487 0.01334557089081964
1.221221221221221 -0.014843107233897 0.01343468310002097
1.223223223223223 -0.01479362982955758 0.01352279569037662
1.225225225225225 -0.01474538866215726 0.01360987358029619
1.227227227227227 -0.01469840971752026 0.01369588233112443
1.229229229229229 -0.01465271785680284 0.01378078826406667
1.231231231231231 -0.01460833680735176 0.01386455847242771
1.233233233233233 -0.01456528919192135 0.01394716084648798
1.235235235235235 -0.01452359655860858 0.01402856392351112
1.237237237237237 -0.01448327938211417 0.0141087367876
1.239239239239239 -0.01444435706431327 0.01418764938423617
1.241241241241241 -0.0144068479916331 0.01426527253598919
1.243243243243243 -0.01437076954863577 0.01434157792633015
1.245245245245245 -0.01433613809845786 0.01441653758593689
1.247247247247247 -0.01430296906315855 0.01449012389609725
1.249249249249249 -0.01427127692888256 0.01456231020800122
1.251251251251251 -0.01424107523524581 0.01463307087404395
1.253253253253253 -0.0142123766623186 0.01470238122223347
1.255255255255255 -0.01418519301976665 0.01477021670548279
1.257257257257257 -0.01415953526203862 0.01483655277479792
1.259259259259259 -0.01413541356980234 0.01490136594546246
1.261261261261261 -0.01411283731695166 0.0149646338645561
1.263263263263263 -0.01409181513157545 0.01502633529855205
1.265265265265265 -0.01407235494146263 0.01508644910636547
1.267267267267267 -0.01405446394442315 0.01514495361577359
1.269269269269269 -0.01403814870902587 0.01520182826629521
1.271271271271271 -0.01402341515005597 0.01525705376782094
1.273273273273273 -0.01401026857110909 0.01531061210028214
1.275275275275275 -0.01399871372478128 0.01536248557440853
1.277277277277277 -0.01398875477087811 0.01541265529480826
1.279279279279279 -0.01398039539173408 0.01546110339282603
1.281281281281281 -0.01397363873618916 0.01550781341516169
1.283283283283283 -0.0139684875036134 0.01555277032387115
1.285285285285285 -0.01396494395118936 0.01559595982729869
1.287287287287287 -0.01396300989114793 0.01563736593696716
1.289289289289289 -0.01396268678695703 0.01567697346194719
1.291291291291291 -0.01396397566619448 0.01571476868599345
1.293293293293293 -0.01396687727701917 0.01575073935329724
1.295295295295295 -0.01397139196734265 0.0157848741547649
1.297297297297297 -0.01397751983316898 0.01581716011515361
1.299299299299299 -0.01398526064184592 0.01584758483355111
1.301301301301301 -0.01399461389483831 0.01587613740509819
1.303303303303303 -0.01400557885710827 0.01590280839809102
1.305305305305305 -0.01401815450348461 0.01592758935627953
1.307307307307307 -0.01403233963326452 0.01595047020499954
1.309309309309309 -0.01404813278364556 0.01597144141566895
1.311311311311311 -0.01406553229709582 0.01599049497385263
1.313313313313313 -0.0140845363378354 0.01600762436006084
1.315315315315315 -0.01410514284286191 0.0160228240247238
1.317317317317317 -0.01412734958445422 0.01603608679774352
1.319319319319319 -0.01415115416496359 0.01604740611486219
1.321321321321321 -0.01417655398347155 0.01605677693970167
1.323323323323323 -0.01420354627583333 0.01606419574496232
1.325325325325325 -0.01423212811572006 0.0160696599779469
1.327327327327327 -0.01426229638480082 0.01607316550241114
1.329329329329329 -0.01429404778512545 0.01607470883565718
1.331331331331331 -0.01432737884853875 0.01607428802286978
1.333333333333333 -0.01436228592237058 0.01607190261782615
1.335335335335335 -0.01439876514772359 0.01606755319732678
1.337337337337337 -0.01443681246975616 0.01606123884918376
1.339339339339339 -0.01447642363186586 0.01605295928180436
1.341341341341341 -0.01451759416123603 0.01604271572003685
1.343343343343343 -0.01456031934664899 0.01603051088363572
1.345345345345345 -0.01460459423808075 0.01601634863425724
1.347347347347347 -0.01465041363763584 0.0160002315212891
1.349349349349349 -0.0146977720851099 0.0159821625237847
1.351351351351351 -0.01474666383730946 0.01596214611628127
1.353353353353353 -0.0147970828521598 0.01594018824125779
1.355355355355355 -0.01484902278151915 0.01591629614675036
1.357357357357357 -0.01490247695560637 0.01589047614514777
1.359359359359359 -0.01495743836651137 0.01586273452855122
1.361361361361361 -0.01501389964694161 0.01583307904403425
1.363363363363363 -0.01507185305319313 0.01580151886590586
1.365365365365365 -0.01513129045462179 0.01576806457886373
1.367367367367367 -0.01519220331736132 0.01573272661207623
1.369369369369369 -0.01525458268786767 0.01569551461868152
1.371371371371371 -0.01531841917437449 0.01565643957366403
1.373373373373373 -0.01538370292711235 0.01561551382642981
1.375375375375375 -0.01545042362853207 0.01557275110080547
1.377377377377377 -0.01551857047942102 0.01552816597537343
1.379379379379379 -0.01558813218454114 0.01548177178134991
1.381381381381381 -0.01565909693833858 0.01543358271610423
1.383383383383383 -0.01573145240659696 0.01538361425306814
1.385385385385385 -0.01580518571708044 0.01533188311016606
1.387387387387387 -0.01588028345154449 0.01527840718288637
1.389389389389389 -0.0159567316355457 0.0152232038936912
1.391391391391391 -0.01603451572910495 0.01516629062564911
1.393393393393393 -0.01611362061340585 0.01510768593549419
1.395395395395395 -0.01619403058316709 0.01504740947250219
1.397397397397397 -0.01627572934618117 0.01498548197849045
1.399399399399399 -0.01635870001915673 0.01492192460993905
1.401401401401401 -0.01644292512423449 0.01485675789622656
1.403403403403403 -0.01652838657977741 0.01479000328375585
1.405405405405405 -0.01661506570030181 0.01472168318137218
1.407407407407407 -0.01670294320346686 0.01465182095935125
1.409409409409409 -0.01679199921279992 0.01458044081311033
1.411411411411411 -0.01688221325754187 0.01450756644735823
1.413413413413413 -0.01697356426784946 0.01443322182953577
1.415415415415415 -0.01706603059116718 0.01435743181049595
1.417417417417417 -0.01715959000323568 0.01428022209596075
1.419419419419419 -0.01725421971333949 0.01420161924631061
1.421421421421421 -0.01734989636055703 0.01412165002081928
1.423423423423423 -0.01744659603887373 0.01404034058267911
1.425425425425425 -0.017544294315821 0.01395771777619437
1.427427427427427 -0.01764296623412945 0.01387380921994158
1.429429429429429 -0.01774258631884096 0.01378864330677051
1.431431431431431 -0.01784312861461269 0.01370224913186177
1.433433433433433 -0.01794456669943982 0.01361465521568297
1.435435435435436 -0.01804687367796199 0.01352588987127373
1.437437437437437 -0.01815002222780973 0.01343598212695982
1.439439439439439 -0.01825398462279971 0.01334496170836502
1.441441441441441 -0.01835873271986766 0.01325285903841147
1.443443443443444 -0.01846423801642207 0.01315970487507678
1.445445445445446 -0.01857047166844465 0.01306552886813306
1.447447447447447 -0.01867740448106154 0.0129703609191241
1.449449449449449 -0.01878500698438479 0.01287423156687856
1.451451451451451 -0.01889324941480867 0.0127771719767836
1.453453453453454 -0.0190021017555149 0.01267921393690016
1.455455455455456 -0.0191115337824612 0.01258038887477619
1.457457457457457 -0.01922151503858959 0.01248072711773798
1.459459459459459 -0.01933201493242661 0.01238025947992288
1.461461461461461 -0.01944300268318932 0.0122790173412293
1.463463463463464 -0.01955444742908925 0.01217703264731707
1.465465465465466 -0.01966631817873336 0.01207433782273554
1.467467467467467 -0.01977858390343167 0.01197096412976911
1.469469469469469 -0.01989121350890887 0.0118669421483216
1.471471471471471 -0.02000417590692869 0.01176230298172384
1.473473473473474 -0.02011744000508123 0.01165707822501086
1.475475475475476 -0.02023097476267458 0.01155129996492199
1.477477477477477 -0.02034474919236378 0.01144500038564961
1.479479479479479 -0.0204587324044595 0.01133820996688717
1.481481481481481 -0.02057289361805817 0.01123095929498449
1.483483483483484 -0.02068720219406841 0.01112327932534241
1.485485485485486 -0.02080162765597919 0.01101520133471512
1.487487487487487 -0.02091613971045646 0.01090675687845929
1.489489489489489 -0.02103070827891182 0.01079797654768044
1.491491491491491 -0.02114530350360738 0.01068889027531048
1.493493493493494 -0.02125989579187729 0.01057952823769137
1.495495495495496 -0.02137445580643315 0.01046992076417455
1.497497497497497 -0.02148895452322305 0.01036009833664794
1.499499499499499 -0.02160336320136293 0.01025009097926444
1.501501501501501 -0.02171765346069624 0.01013992782399936
1.503503503503504 -0.02183179723273561 0.01002963807101032
1.505505505505506 -0.02194576683918277 0.00991925093727225
1.507507507507508 -0.02205953496081562 0.009808795656578051
1.509509509509509 -0.02217307467054933 0.009698301247674956
1.511511511511511 -0.0222863594602984 0.009587795865087456
1.513513513513514 -0.0223993632135831 0.009477307574629612
1.515515515515516 -0.02251206026185896 0.009366864334478919
1.517517517517518 -0.02262442536867538 0.009256493984050818
1.519519519519519 -0.0227364337329707 0.009146224191892011
1.521521521521521 -0.02284806102799991 0.009036081995859563
1.523523523523524 -0.02295928337785007 0.008926094245618993
1.525525525525526 -0.02307007737054191 0.008816287576940557
1.527527527527528 -0.02318042008424571 0.008706688354317565
1.529529529529529 -0.02329028906583372 0.008597322664302298
1.531531531531531 -0.02339966233902775 0.008488216203828974
1.533533533533534 -0.02350851842636626 0.008379394568571147
1.535535535535536 -0.02361683633333268 0.008270883042045984
1.537537537537538 -0.02372459554320915 0.008162706489697691
1.539539539539539 -0.02383177603840075 0.008054889358607986
1.541541541541541 -0.02393835829353597 0.007947455798887004
1.543543543543544 -0.02404432325587414 0.007840430098418782
1.545545545545546 -0.02414965236254317 0.007733836164145858
1.547547547547548 -0.02425432754189673 0.007627697348348644
1.549549549549549 -0.02435833119361379 0.007522036448646158
1.551551551551551 -0.02446164618667131 0.007416875955578828
1.553553553553554 -0.02456425586940772 0.00731223878847212
1.555555555555556 -0.02466614406051004 0.007208147460819159
1.557557557557558 -0.02476729502686852 0.007104623806014787
1.559559559559559 -0.02486769349241788 0.007001688977369525
1.561561561561561 -0.02496732463808769 0.006899363751779908
1.563563563563564 -0.025066174085563 0.006797669617293833
1.565565565565566 -0.02516422788144107 0.006696627674628863
1.567567567567568 -0.02526147250681665 0.006596258232762581
1.56956956956957 -0.02535789487148755 0.00649658080980442
1.571571571571572 -0.02545348229176295 0.006397614451101818
1.573573573573574 -0.02554822248436565 0.006299379146193163
1.575575575575576 -0.02564210357255029 0.006201894555425441
1.577577577577578 -0.02573511407616016 0.006105179450546033
1.57957957957958 -0.02582724288619858 0.0060092517179961
1.581581581581582 -0.02591847926958906 0.005914128663669166
1.583583583583584 -0.02600881287042035 0.005819828704830665
1.585585585585586 -0.02609823369338685 0.005726370022760385
1.587587587587588 -0.02618673208353269 0.005633769829374025
1.58958958958959 -0.02627429873844891 0.005542044374003269
1.591591591591592 -0.02636092470373651 0.005451209211139785
1.593593593593594 -0.0264466013465625 0.005361281095605935
1.595595595595596 -0.02653132035477207 0.00527227667836172
1.597597597597598 -0.0266150737466944 0.005184211577891201
1.5995995995996 -0.02669785385504101 0.005097100390725445
1.601601601601602 -0.02677965330413037 0.005010956901200486
1.603603603603604 -0.02686046502911549 0.00492579608710414
1.605605605605606 -0.02694028227192629 0.004841633004905005
1.607607607607608 -0.02701909854916212 0.004758481635137313
1.60960960960961 -0.02709690766718907 0.004676354895192941
1.611611611611612 -0.02717370373084641 0.004595264777050079
1.613613613613614 -0.02724948111060176 0.004515224340005869
1.615615615615616 -0.02732423444891382 0.004436246968939489
1.617617617617618 -0.02739795868021374 0.004358344952991589
1.61961961961962 -0.02747064899702671 0.004281529494769121
1.621621621621622 -0.02754230085352336 0.004205810776266361
1.623623623623624 -0.02761290999231624 0.004131199776690186
1.625625625625626 -0.0276824724049374 0.004057708114599184
1.627627627627628 -0.0277509843440922 0.003985346326585898
1.62962962962963 -0.02781844234908488 0.003914123857761548
1.631631631631632 -0.02788484319710471 0.003844049077193268
1.633633633633634 -0.02795018393913924 0.003775130745128086
1.635635635635636 -0.02801446190393746 0.003707378577422038
1.637637637637638 -0.02807767465555747 0.003640801269056415
1.63963963963964 -0.02813982005347556 0.003575406449897234
1.641641641641642 -0.0282008962085805 0.003511200684751886
1.643643643643644 -0.02826090149616898 0.003448190470074414
1.645645645645646 -0.02831983458635131 0.003386383466236098
1.647647647647648 -0.02837769438593566 0.003325786443575257
1.64964964964965 -0.02843448011442513 0.003266405145139289
1.651651651651652 -0.02849019123835258 0.003208244286685147
1.653653653653654 -0.02854482752326047 0.003151308110771994
1.655655655655656 -0.0285983890139245 0.003095602064903696
1.657657657657658 -0.02865087603146845 0.003041130952447402
1.65965965965966 -0.02870228920760039 0.002987898582728271
1.661661661661662 -0.0287526294379388 0.002935907779906072
1.663663663663664 -0.02880189794578122 0.002885160605955867
1.665665665665666 -0.02885009622247542 0.002835660092839143
1.667667667667668 -0.0288972260890111 0.002787409063858604
1.66966966966967 -0.02894328965086356 0.002740409375796365
1.671671671671672 -0.0289882893373488 0.002694661947438115
1.673673673673674 -0.0290322278817945 0.002650166796475728
1.675675675675676 -0.02907510833529345 0.002606924357288515
1.677677677677678 -0.02911693407015558 0.002564935446563166
1.67967967967968 -0.02915770877304315 0.002524199979214187
1.681681681681682 -0.02919743646502425 0.002484716983405272
1.683683683683684 -0.02923612148088334 0.00244648460055033
1.685685685685686 -0.02927376849927153 0.002409500636643469
1.687687687687688 -0.02931038251356212 0.002373763781443244
1.68968968968969 -0.02934596886767562 0.002339272059072972
1.691691691691692 -0.02938053322161989 0.002306022656096196
1.693693693693694 -0.02941408159055359 0.002274011924905284
1.695695695695696 -0.02944662030679073 0.00224323545957289
1.697697697697698 -0.02947815606006226 0.002213689405214464
1.6996996996997 -0.02950869585876359 0.002185370010780646
1.701701701701702 -0.02953824706628518 0.002158272713620318
1.703703703703704 -0.02956681737035817 0.002132392167492614
1.705705705705706 -0.02959441480244489 0.002107722242565557
1.707707707707708 -0.02962104772972026 0.002084256412861862
1.70970970970971 -0.02964672484355264 0.002061989008335458
1.711711711711712 -0.02967145518591756 0.002040913872066313
1.713713713713714 -0.02969524810132778 0.002021024099990332
1.715715715715716 -0.0297181132910182 0.002002312049292271
1.717717717717718 -0.02974006074635027 0.00198476934062608
1.71971971971972 -0.02976110080910923 0.001968387668128568
1.721721721721722 -0.02978124410558083 0.001953159424606721
1.723723723723724 -0.02980050159712018 0.001939076351785834
1.725725725725726 -0.0298188845286801 0.001926129487713035
1.727727727727728 -0.02983640445604425 0.00191430916675947
1.72972972972973 -0.02985307322304269 0.001903605040273926
1.731731731731732 -0.02986890295150432 0.001894007169177758
1.733733733733734 -0.02988390605843026 0.001885506206327853
1.735735735735736 -0.02989809520424566 0.00187809213616863
1.737737737737738 -0.02991148334185238 0.001871754261112607
1.73973973973974 -0.02992408364831612 0.001866481201539621
1.741741741741742 -0.02993590956367033 0.001862260924707593
1.743743743743744 -0.02994697475855957 0.00185908200373977
1.745745745745746 -0.02995729311617234 0.001856933666187499
1.747747747747748 -0.02996687875721757 0.001855804471074973
1.74974974974975 -0.02997574598111147 0.001855682320794694
1.751751751751752 -0.02998390929407511 0.00185655446110855
1.753753753753754 -0.02999138338700283 0.001858407510297921
1.755755755755756 -0.02999818310242486 0.001861228794882541
1.757757757757758 -0.03000432346147212 0.001865006423373033
1.75975975975976 -0.03000981961949193 0.001869727862168435
1.761761761761762 -0.03001468685948801 0.001875379948579559
1.763763763763764 -0.0300189406026558 0.001881948890828655
1.765765765765766 -0.03002259636062651 0.001889420285290377
1.767767767767768 -0.0300256697423994 0.00189778042201183
1.76976976976977 -0.03002817645195569 0.001907016629975417
1.771771771771772 -0.03003013224328432 0.001917115639493594
1.773773773773774 -0.03003155293179884 0.001928063569562655
1.775775775775776 -0.03003245438528588 0.001939845927861061
1.777777777777778 -0.03003285248208879 0.001952447611477115
1.77977977977978 -0.03003276312298001 0.001965853964410791
1.781781781781782 -0.0300322022200873 0.001980051852877696
1.783783783783784 -0.03003118565704901 0.001995027645973119
1.785785785785786 -0.03002972930004551 0.002010767102870709
1.787787787787788 -0.03002784898745781 0.002027255372824305
1.78978978978979 -0.03002556049106107 0.0020444769951668
1.791791791791792 -0.03002287952593156 0.002062416429179481
1.793793793793794 -0.0300198217422782 0.002081060148210523
1.795795795795796 -0.03001640268731624 0.00210039451264224
1.797797797797798 -0.03001263781422413 0.002120405255690821
1.7997997997998 -0.03000854247667926 0.002141077505723787
1.801801801801802 -0.03000413189131913 0.002162395786259458
1.803803803803804 -0.02999942114652854 0.002184344133085242
1.805805805805806 -0.02999442519940468 0.002206908351909814
1.807807807807808 -0.02998915883864739 0.002230074926483638
1.80980980980981 -0.02998363669485103 0.002253829669834173
1.811811811811812 -0.02997787323866251 0.002278157888473187
1.813813813813814 -0.02997188274393817 0.002303044382399866
1.815815815815816 -0.02996567930217445 0.002328473461017361
1.817817817817818 -0.02995927681913122 0.002354430523722667
1.81981981981982 -0.02995268897909662 0.002380902001245744
1.821821821821822 -0.02994592926639528 0.002407873742266337
1.823823823823824 -0.02993901095518868 0.002435331267341273
1.825825825825826 -0.02993194707971624 0.002463259768905685
1.827827827827828 -0.0299247504629564 0.002491644111688923
1.82982982982983 -0.02991743369256361 0.00252046974715503
1.831831831831832 -0.02991000910862657 0.002549723015712463
1.833833833833834 -0.02990248883113488 0.002579389849734104
1.835835835835836 -0.02989488471999926 0.002609456034682017
1.837837837837838 -0.02988720839489429 0.002639907209106812
1.83983983983984 -0.02987947123808516 0.002670728864647337
1.841841841841842 -0.02987168436187943 0.002701906724103725
1.843843843843844 -0.02986385865152798 0.002733427151783957
1.845845845845846 -0.02985600472418014 0.002765276179795051
1.847847847847848 -0.02984813295262756 0.002797439873683444
1.84984984984985 -0.02984025346552635 0.002829904344050754
1.851851851851852 -0.02983237612459403 0.002862655746551562
1.853853853853854 -0.02982451056815293 0.002895680372088677
1.855855855855856 -0.02981666615906816 0.002928964694847686
1.857857857857858 -0.02980885204428923 0.002962494808312455
1.85985985985986 -0.02980107710219558 0.00299625700906514
1.861861861861862 -0.02979334999480087 0.003030237853927947
1.863863863863864 -0.02978567912793466 0.003064424159962248
1.865865865865866 -0.02977807269203062 0.003098802993388078
1.867867867867868 -0.02977053863348168 0.00313336109591944
1.86986986986987 -0.02976308468625114 0.003168084685460038
1.871871871871872 -0.02975571835274736 0.00320296033570755
1.873873873873874 -0.02974844692863663 0.003237975051466446
1.875875875875876 -0.0297412774893419 0.003273116268647097
1.877877877877878 -0.02973421691184865 0.003308371771873403
1.87987987987988 -0.02972727186335343 0.003343728481867675
1.881881881881882 -0.02972044882297479 0.003379172981825745
1.883883883883884 -0.02971375406968084 0.003414692371682654
1.885885885885886 -0.02970719370643152 0.003450274251362462
1.887887887887888 -0.02970077364474893 0.003485906720779391
1.88988988988989 -0.02969449963372331 0.003521577967083217
1.891891891891892 -0.02968837723857031 0.003557274999132914
1.893893893893894 -0.02968241187703263 0.003592985059986786
1.895895895895896 -0.02967660878924346 0.003628695948164395
1.897897897897898 -0.02967097308361239 0.003664396012730081
1.8998998998999 -0.02966550969705948 0.003700074127749781
1.901901901901902 -0.02966022344873176 0.003735718529942533
1.903903903903904 -0.02965511899489879 0.00377131665362937
1.905905905905906 -0.02965020088381087 0.003806856505811029
1.907907907907908 -0.02964547351339874 0.003842326705027044
1.90990990990991 -0.02964094117780336 0.003877716481353793
1.911911911911912 -0.02963660803811966 0.003913015390809627
1.913913913913914 -0.02963247814966289 0.003948211651349592
1.915915915915916 -0.02962855545660957 0.00398329350723467
1.917917917917918 -0.0296248437897737 0.004018249875596763
1.91991991991992 -0.0296213468937243 0.004053070328179448
1.921921921921922 -0.02961806838873563 0.004087745085919609
1.923923923923924 -0.02961501183358482 0.004122263927083536
1.925925925925926 -0.02961218065226287 0.004156615538811637
1.927927927927928 -0.02960957822652013 0.004190789228406128
1.92992992992993 -0.02960720780121491 0.004224774978281026
1.931931931931932 -0.02960507258441144 0.004258563445962787
1.933933933933934 -0.02960317565442331 0.004292145729678898
1.935935935935936 -0.02960152005268445 0.004325511645545316
1.937937937937938 -0.02960010869889585 0.004358650972370925
1.93993993993994 -0.02959894447225672 0.004391554201614384
1.941941941941942 -0.02959803014124541 0.004424212510833969
1.943943943943944 -0.02959736842361193 0.004456617760223464
1.945945945945946 -0.02959696194341389 0.004488761470038821
1.947947947947948 -0.02959681325536404 0.004520634103933219
1.94994994994995 -0.029596924843219 0.004552226755275474
1.951951951951952 -0.02959729909789034 0.004583531209921887
1.953953953953954 -0.02959793836053352 0.004614539946219409
1.955955955955956 -0.02959884486261492 0.004645245937249853
1.957957957957958 -0.02960002079007876 0.004675640994485863
1.95995995995996 -0.02960146822489442 0.004705716870100324
1.961961961961962 -0.02960318918198392 0.00473546603750527
1.963963963963964 -0.02960518559846914 0.004764881663108678
1.965965965965966 -0.02960745931141984 0.004793957606240518
1.967967967967968 -0.02961001210174585 0.004822687591523156
1.96996996996997 -0.02961284563591059 0.004851064253532988
1.971971971971972 -0.02961596151405783 0.00487908082170152
1.973973973973974 -0.02961936124229034 0.004906731213173754
1.975975975975976 -0.02962304622495571 0.00493401003280583
1.977977977977978 -0.02962701779805391 0.004960912478059631
1.97997997997998 -0.02963127717535229 0.004987432854626106
1.981981981981982 -0.02963582549477414 0.005013565167130196
1.983983983983984 -0.02964066379132289 0.00503930412847961
1.985985985985986 -0.02964579298809102 0.005064645130070988
1.987987987987988 -0.02965121393043988 0.005089584241788792
1.98998998998999 -0.02965692733325005 0.005114117812862778
1.991991991991992 -0.02966293382356902 0.00513824101175045
1.993993993993994 -0.02966923391990943 0.005161949309707758
1.995995995995996 -0.02967582801697927 0.005185238873979314
1.997997997997998 -0.0296827164243608 0.005208106558729886
2 -0.02968989931187864 0.00523054990504479


==> results/sensitivity_to_initial_condition/backup-2020-20-27/eigenvalues_different_initial_conditions_case118.dat <==
0 7.348469228349535 10.86278049120022 0 4.416869299743154e-14
0.001001001001001001 7.348475064683793 10.86278672735376 3.202516178213715e-09 2.33107469280362e-09
0.002002002002002002 7.348492573658759 10.86280543579293 7.3574036317475e-09 2.852140865222352e-09
0.003003003003003003 7.348521755190996 10.86283661645328 1.156285852226624e-08 2.379261934364401e-09
0.004004004004004004 7.348562609141446 10.8628802692274 1.384145608574602e-13 2.608983801881091e-15
0.005005005005005005 7.348615135315435 10.86293639396494 2.579619454452124e-14 2.173456031723299e-15
0.006006006006006006 7.348679333462673 10.86300499047259 1.930257055349962e-08 6.941731273778246e-09
0.007007007007007007 7.348755203277265 10.86308605851407 8.01411218110756e-09 1.208034773566807e-15
0.008008008008008008 7.348842744397714 10.86317959781019 1.310060388210371e-08 1.854345216056398e-09
0.009009009009009009 7.348941956406932 10.86328560803879 1.169708626733267e-14 2.773927886680323e-09
0.01001001001001001 7.349052838832248 10.86340408883477 3.400183094007916e-14 8.621567626468441e-15
0.01101101101101101 7.349175391145423 10.86353503979011 3.399865076226419e-08 1.560439695067609e-15
0.01201201201201201 7.349309612762657 10.86367846045386 1.378443390545887e-08 6.821653450293318e-15
0.01301301301301301 7.349455503044608 10.86383435033217 2.589344634061096e-08 1.335413742013947e-14
0.01401401401401401 7.349613061296406 10.86400270888826 8.458480612228723e-15 2.57516773332635e-09
0.01501501501501501 7.349782286767666 10.86418353554246 1.458925609719845e-08 5.217072114941299e-09
0.01601601601601602 7.349963178652511 10.86437682967222 1.641377284963087e-08 9.928986695937734e-09
0.01701701701701702 7.350155736089588 10.8645825906121 2.110881960799813e-08 1.296871480012277e-14
0.01801801801801802 7.350359958162089 10.8648008176538 3.191037371175502e-08 6.248518075918709e-15
0.01901901901901902 7.350575843897774 10.86503151004617 1.213853840072204e-08 1.346429299466322e-15
0.02002002002002002 7.350803392268992 10.86527466699521 2.075101839196821e-15 1.368014185954298e-15
0.02102102102102102 7.351042602192708 10.8655302876641 1.086742118055148e-13 2.073949011938671e-14
0.02202202202202202 7.351293472530526 10.86579837117319 1.034327363204292e-08 2.023477252323763e-15
0.02302302302302302 7.351556002088719 10.86607891660006 9.413049529632918e-14 4.841098802517983e-15
0.02402402402402402 7.351830189618255 10.86637192297949 2.920661276072236e-08 5.927039047903213e-09
0.02502502502502503 7.352116033814827 10.8666773893035 4.105082682301088e-15 1.060986573843203e-08
0.02602602602602603 7.352413533318886 10.86699531452135 3.676461561514494e-14 1.687947055145716e-15
0.02702702702702703 7.352722686715672 10.86732569753959 1.472250260869595e-14 1.541320381057495e-08
0.02802802802802803 7.353043492535245 10.86766853722204 4.219050165048037e-08 1.04121443569765e-14
0.02902902902902903 7.353375949252524 10.86802383238985 1.492724247394879e-08 1.560671862081845e-08
0.03003003003003003 7.353720055287322 10.86839158182147 5.54877350801864e-08 3.801300041139535e-14
0.03103103103103103 7.354075809004382 10.86877178425272 2.993015569767014e-13 1.381142408885547e-08
0.03203203203203203 7.354443208713417 10.86916443837679 2.967406801192539e-15 1.690278796517216e-08
0.03303303303303303 7.354822252669151 10.86956954284425 2.972454821276692e-15 1.488904208934009e-08
0.03403403403403404 7.355212939071357 10.86998709626311 2.856792768952465e-15 5.025056287556223e-09
0.03503503503503504 7.355615266064903 10.87041709719879 7.084296354313754e-15 2.046138455583436e-08
0.03603603603603604 7.356029231739795 10.8708595441742 3.52643219797803e-14 1.613212447174982e-14
0.03703703703703703 7.356454834131223 10.87131443566973 4.596743910568262e-14 1.423559171953175e-15
0.03803803803803804 7.356892071219606 10.87178177012328 6.050334311562527e-08 1.406148074286391e-08
0.03903903903903904 7.357340940930636 10.87226154593032 2.559715048231905e-08 9.791715102998221e-09
0.04004004004004004 7.35780144113534 10.87275376144386 2.701303326260848e-14 9.791223583024199e-09
0.04104104104104104 7.358273569650114 10.87325841497453 1.677784118662866e-13 2.864302196780638e-08
0.04204204204204205 7.358757324236787 10.87377550479056 1.331646838699767e-14 1.568322864898645e-08
0.04304304304304304 7.359252702602666 10.87430502911788 2.908553008365957e-08 3.643011871384533e-09
0.04404404404404404 7.359759702400594 10.87484698614007 1.59945304472684e-14 2.066575066084762e-15
0.04504504504504504 7.360278321229007 10.87540137399846 4.803983806290278e-15 1.785808321835168e-08
0.04604604604604605 7.360808556631987 10.87596819079209 1.919180310997012e-13 3.968295014954015e-09
0.04704704704704705 7.361350406099319 10.87654743457783 4.258623598184858e-08 1.693021975276085e-08
0.04804804804804805 7.361903867066558 10.87713910337033 6.645777506024453e-14 1.431251889033809e-08
0.04904904904904905 7.362468936915076 10.87774319514211 3.747179730441374e-14 2.10883269379015e-08
0.05005005005005005 7.363045612972139 10.87835970782357 6.65181543657408e-14 2.403432211066212e-15
0.05105105105105105 7.363633892510958 10.87898863930304 8.214287891653489e-15 2.563058365376512e-08
0.05205205205205205 7.364233772750757 10.87962998742677 6.778018143084552e-08 2.684541336908059e-15
0.05305305305305305 7.364845250856844 10.88028374999905 2.016780177138142e-08 4.90314499831535e-14
0.05405405405405406 7.365468323940665 10.88094992478218 1.608590687079581e-14 1.41299346913295e-08
0.05505505505505506 7.366102989059887 10.88162850949651 2.076277078479969e-08 2.271704666377872e-15
0.05605605605605606 7.366749243218453 10.88231950182054 7.189731409741205e-09 2.244732637428788e-14
0.05705705705705705 7.367407083366661 10.88302289939087 1.371308313644975e-14 1.310441457518908e-08
0.05805805805805806 7.368076506401236 10.88373869980233 2.783960016484933e-08 1.270951947521328e-08
0.05905905905905906 7.368757509165394 10.88446690060794 2.304020159508236e-08 1.124920671796429e-08
0.06006006006006006 7.369450088448927 10.88520749931902 1.85304138627025e-13 1.348998246731084e-08
0.06106106106106106 7.37015424098827 10.88596049340519 1.842253937523445e-14 1.121512969202852e-14
0.06206206206206206 7.37086996346658 10.88672588029442 3.293817825129367e-08 2.955606907942292e-14
0.06306306306306306 7.371597252513816 10.88750365737309 1.156549775239333e-08 1.995794989361605e-15
0.06406406406406406 7.372336104706813 10.888293821986 9.603967797296501e-15 1.911146489019946e-08
0.06506506506506507 7.373086516569364 10.88909637143647 3.945735714933871e-08 5.96186012740054e-15
0.06606606606606606 7.373848484572305 10.88991130298634 7.054952102149937e-14 2.469204713989186e-08
0.06706706706706707 7.374622005133589 10.89073861385602 5.422858327793116e-08 2.457547103829759e-15
0.06806806806806807 7.375407074618376 10.89157830122456 6.903113154894617e-08 1.808796837494694e-14
0.06906906906906907 7.376203689339118 10.89243036222969 4.951541081024638e-08 1.538622134715393e-08
0.07007007007007007 7.377011845555637 10.89329479396784 5.004706780837241e-08 1.638394064694315e-13
0.07107107107107107 7.377831539475223 10.89417159349424 1.084204497810179e-14 2.020957829116992e-08
0.07207207207207207 7.378662767252712 10.89506075782292 1.94471745595116e-08 2.097124412901676e-08
0.07307307307307308 7.379505524990583 10.89596228392679 4.294281523877356e-14 3.118282672186761e-14
0.07407407407407407 7.380359808739041 10.89687616873771 3.34533777696384e-14 1.439339151929939e-14
0.07507507507507508 7.381225614496118 10.89780240914647 5.967893096486693e-08 1.28595091102727e-09
0.07607607607607608 7.382102938207755 10.89874100200293 6.147306645800656e-08 4.976879594786773e-15
0.07707707707707707 7.382991775767905 10.89969194411599 2.942971815421668e-08 1.338529891705497e-14
0.07807807807807808 7.383892123018621 10.90065523225373 4.383035965210992e-08 1.770494242987114e-08
0.07907907907907907 7.384803975750156 10.90163086314339 9.431007444792458e-09 3.357401618515095e-08
0.08008008008008008 7.38572732970106 10.90261883347146 9.14590223127104e-15 3.430771866865898e-15
0.08108108108108109 7.386662180558277 10.90361913988373 4.212997099751782e-08 1.224612231380363e-14
0.08208208208208208 7.387608523957245 10.90463177898535 8.488348589090014e-14 6.717387884468119e-09
0.08308308308308308 7.388566355481995 10.9056567473409 3.32828523426172e-08 1.069250975663595e-08
0.08408408408408409 7.389535670665255 10.90669404147439 1.654063454278809e-14 3.385545771857822e-15
0.08508508508508508 7.390516464988552 10.90774365786941 2.10362150949001e-08 2.619612021059693e-08
0.08608608608608609 7.391508733882313 10.90880559296909 4.740261136539663e-08 5.920192605763859e-14
0.08708708708708708 7.392512472725977 10.90987984317625 4.295728931827018e-13 3.250756245413303e-08
0.08808808808808809 7.39352767684809 10.9109664048534 7.2419182543747e-08 2.310165954117252e-08
0.08908908908908909 7.394554341526422 10.9120652743228 6.512556609027935e-08 8.215568632712292e-09
0.09009009009009009 7.395592461988071 10.91317644786659 3.535436236233973e-08 7.360719366582899e-15
0.09109109109109109 7.396642033409569 10.91429992172676 3.279529560098142e-14 1.192057521032067e-08
0.0920920920920921 7.397703050917 10.91543569210527 5.468014864216327e-08 5.472543665983703e-15
0.09309309309309309 7.398775509586104 10.9165837551641 6.472357814913083e-08 3.703928658897496e-15
0.0940940940940941 7.39985940444239 10.91774410702532 2.561272063917629e-14 6.545912185326868e-09
0.09509509509509509 7.400954730461255 10.91891674377114 4.193174480676785e-09 2.236134535174736e-08
0.0960960960960961 7.402061482568092 10.92010166144399 2.769716284263286e-08 3.195152329249192e-15
0.0970970970970971 7.403179655638408 10.92129885604656 2.246072553520302e-14 2.564241716686829e-08
0.09809809809809809 7.404309244497941 10.9225083235419 5.303104904640539e-08 3.363988836588959e-08
0.0990990990990991 7.405450243922774 10.92373005985349 5.862775433417458e-08 2.661487822039568e-15
0.1001001001001001 7.406602648639459 10.92496406086526 8.203732841929884e-08 2.026395357687453e-08
0.1011011011011011 7.407766453325131 10.92621032242171 4.666950100905418e-08 6.041148346056759e-14
0.1021021021021021 7.408941652607631 10.92746884032794 1.190761755566525e-07 2.063900732040985e-08
0.1031031031031031 7.410128241065628 10.92873961034975 2.551454453213953e-08 2.9849193755807e-08
0.1041041041041041 7.411326213228738 10.93002262821369 3.508503620470727e-08 1.037577375101437e-14
0.1051051051051051 7.41253556357765 10.93131788960715 7.732843108691478e-14 2.610031193640821e-15
0.1061061061061061 7.413756286544252 10.93262539017841 3.568988703567805e-14 1.854053835860287e-08
0.1071071071071071 7.41498837651175 10.93394512553672 1.226085425410221e-14 1.567615525207224e-08
0.1081081081081081 7.416231827814801 10.93527709125237 4.538183546719898e-14 3.200002399999116e-08
0.1091091091091091 7.417486634739637 10.93662128285678 3.215574053426402e-14 2.247504818196724e-14
0.1101101101101101 7.418752791524192 10.93797769584255 2.959379646757302e-14 1.887965901019916e-08
0.1111111111111111 7.420030292358232 10.93934632566355 7.778208188329374e-08 2.742781890627607e-14
0.1121121121121121 7.421319131383489 10.94072716773498 5.276267949380692e-08 2.31044614663117e-08
0.1131131131131131 7.422619302693781 10.94212021743347 6.7241571933661e-08 1.296654691368548e-08
0.1141141141141141 7.423930800335159 10.94352547009712 5.319248602455073e-08 8.728598886392817e-09
0.1151151151151151 7.425253618306025 10.94494292102562 1.674661037537755e-14 6.068809756842592e-15
0.1161161161161161 7.426587750557274 10.94637256548029 4.457810013793921e-08 8.280285186711958e-15
0.1171171171171171 7.427933190992428 10.94781439868417 3.588235659765306e-08 3.461366789422697e-15
0.1181181181181181 7.42928993346777 10.94926841582211 6.092637930998596e-08 1.310634043988623e-08
0.1191191191191191 7.430657971792477 10.95073461204083 6.63918974055267e-08 3.136932460043498e-14
0.1201201201201201 7.432037299728762 10.95221298244901 2.347445753802782e-14 4.693843533959478e-15
0.1211211211211211 7.433427910992012 10.95370352211737 1.83219478442193e-14 1.653976854533631e-14
0.1221221221221221 7.434829799250922 10.95520622607875 7.799784930262791e-08 1.773129625111511e-14
0.1231231231231231 7.43624295812764 10.95672108932818 3.479689817401731e-08 6.199006683885375e-15
0.1241241241241241 7.437667381197905 10.95824810682298 8.877378184074493e-08 2.814090398812747e-08
0.1251251251251251 7.439103061991186 10.95978727348283 6.754736519104854e-08 7.607958986431716e-15
0.1261261261261261 7.440549993990831 10.96133858418986 4.810283314853629e-08 1.539549782992433e-08
0.1271271271271271 7.442008170634202 10.96290203378871 7.758043146038089e-08 6.469919400387541e-15
0.1281281281281281 7.443477585312826 10.96447761708665 6.138097240616498e-14 3.555286001707863e-15
0.1291291291291291 7.444958231372536 10.96606532885364 1.415572329541188e-08 2.556175557854001e-08
0.1301301301301301 7.446450102113614 10.96766516382242 1.818024725872012e-14 1.937922395923757e-08
0.1311311311311311 7.447953190790943 10.9692771166886 5.140471042205857e-08 5.023989851523307e-15
0.1321321321321321 7.449467490614151 10.97090118211073 7.188722076288096e-08 1.901100667029383e-08
0.1331331331331331 7.450992994747759 10.97253735471042 1.965823058673836e-08 3.358353852354925e-08
0.1341341341341341 7.452529696311329 10.97418562907237 3.778892568719454e-08 2.964564736639474e-14
0.1351351351351351 7.454077588379613 10.97584599974451 2.431613417651515e-14 5.130371802233704e-15
0.1361361361361361 7.455636663982708 10.97751846123809 6.071067796411888e-08 3.303398662888879e-14
0.1371371371371371 7.4572069161062 10.97920300802772 5.278795692454757e-08 9.286706757749125e-15
0.1381381381381381 7.45878833769132 10.98089963455148 4.501124151893988e-08 1.828243330695557e-14
0.1391391391391391 7.460380921635097 10.98260833521104 9.869413659802534e-08 2.988773181793572e-08
0.1401401401401401 7.461984660790504 10.98432910437171 8.824604901646657e-14 1.346696070592851e-14
0.1411411411411412 7.463599547966624 10.98606193636255 4.999695472749062e-08 2.257321802607135e-08
0.1421421421421421 7.465225575928791 10.98780682547645 9.192073323142952e-08 3.153651586256692e-08
0.1431431431431431 7.46686273739876 10.98956376597024 8.678296939409757e-09 6.21310287784269e-15
0.1441441441441441 7.468511025054847 10.99133275206476 1.32366646060755e-13 3.197993891360811e-08
0.1451451451451451 7.4701704315321 10.99311377794495 2.884206068221905e-08 1.017217190827856e-14
0.1461461461461462 7.471840949422447 10.99490683775997 6.881854029198826e-08 9.131541691652223e-15
0.1471471471471471 7.473522571274856 10.99671192562326 2.948301437044994e-14 1.427129462572269e-14
0.1481481481481481 7.475215289595498 10.99852903561268 6.22475664882181e-14 1.975871659907805e-08
0.1491491491491491 7.476919096847902 11.00035816177055 9.160287863008533e-08 3.791827990977329e-08
0.1501501501501502 7.478633985453116 11.00219929810375 3.946525215162026e-14 3.863228190595219e-08
0.1511511511511512 7.480359947789868 11.00405243858387 1.128984820242357e-07 5.35728357826109e-09
0.1521521521521522 7.482096976194727 11.00591757714726 2.824735005992547e-14 4.633464258287834e-08
0.1531531531531531 7.483845062962266 11.00779470769511 4.132962020928629e-08 1.16437005977001e-14
0.1541541541541541 7.485604200345223 11.0096838240936 2.059400191264879e-14 3.211263907438404e-08
0.1551551551551552 7.487374380554668 11.01158492017395 7.673826477715205e-08 3.969106633455121e-08
0.1561561561561562 7.48915559576016 11.01349798973253 4.137068497349551e-08 2.483868591781999e-08
0.1571571571571572 7.490947838089916 11.01542302653098 2.291505787939074e-14 3.568653625945432e-14
0.1581581581581581 7.492751099630977 11.01736002429628 1.002307030573136e-07 1.180078168967994e-08
0.1591591591591592 7.494565372429373 11.01930897672085 2.954065296911953e-08 3.983608930834866e-08
0.1601601601601602 7.496390648490285 11.02126987746266 4.239872034609527e-14 3.069220230910542e-08
0.1611611611611612 7.498226919778218 11.02324272014535 7.713002953373595e-08 2.562875520765428e-08
0.1621621621621622 7.500074178217162 11.02522749835826 1.981127073527891e-13 3.337634221583844e-08
0.1631631631631631 7.501932415690768 11.0272242056566 8.328238478528388e-14 4.874503101039902e-15
0.1641641641641642 7.503801624042507 11.02923283556155 5.555092855714934e-08 1.986236499857668e-08
0.1651651651651652 7.505681795075846 11.0312533815603 2.190028088958609e-14 9.605013649107482e-15
0.1661661661661662 7.507572920554415 11.0332858371062 8.593668948612623e-08 3.040078783806486e-08
0.1671671671671672 7.509474992202177 11.03533019561884 5.384409185318807e-08 2.984680122711666e-14
0.1681681681681682 7.511388001703599 11.0373864504842 1.077548457337747e-07 3.345774416966771e-08
0.1691691691691692 7.513311940703824 11.03945459505466 6.508732216954174e-08 6.809068647869778e-14
0.1701701701701702 7.51524680080884 11.04153462264921 9.526386841720954e-08 3.81881084536009e-14
0.1711711711711712 7.517192573585654 11.04362652655345 4.322506319165846e-08 3.337664976323892e-08
0.1721721721721722 7.519149250562466 11.04573030001978 9.592478536264217e-08 2.199572102308917e-14
0.1731731731731732 7.521116823228836 11.04784593626746 1.192011351105411e-13 4.430738882948087e-08
0.1741741741741742 7.523095283035868 11.04997342848271 5.530392734187453e-08 3.39295207211543e-08
0.1751751751751752 7.525084621396374 11.05211276981884 7.037460262814538e-14 8.707038635979873e-15
0.1761761761761762 7.527084829685052 11.05426395339634 8.29157484909006e-08 1.8240928088847e-08
0.1771771771771772 7.529095899238663 11.05642697230299 1.299157899454109e-07 3.185597890469697e-08
0.1781781781781782 7.531117821356204 11.05860181959395 6.367266823455494e-08 1.74060467622019e-14
0.1791791791791792 7.533150587299087 11.06078848829189 9.175958589500895e-08 9.987837092888108e-15
0.1801801801801802 7.535194188291306 11.06298697138708 5.734242845113624e-14 3.760498690293291e-08
0.1811811811811812 7.537248615519628 11.06519726183752 2.062985866083231e-13 1.296251674852907e-14
0.1821821821821822 7.539313860133758 11.06741935256901 1.243919858353411e-07 4.276721475026797e-09
0.1831831831831832 7.541389913246523 11.06965323647528 4.353051463853687e-14 3.186069110126534e-08
0.1841841841841842 7.543476765934045 11.07189890641812 6.503031385936142e-08 2.838869040920508e-08
0.1851851851851852 7.545574409235927 11.07415635522742 4.949753055359742e-08 1.267598942020704e-14
0.1861861861861862 7.547682834155421 11.07642557570136 3.811525953856568e-08 2.803831608933214e-08
0.1871871871871872 7.549802031659618 11.07870656060648 3.07526600931205e-14 3.170717903919851e-14
0.1881881881881882 7.551931992679616 11.08099930267775 4.146655681546095e-08 4.208448555473862e-08
0.1891891891891892 7.554072708110714 11.08330379461878 3.889696164741096e-08 3.675116848589407e-08
0.1901901901901902 7.556224168812576 11.08562002910182 8.524813845681262e-08 1.286914743694464e-14
0.1911911911911912 7.558386365609424 11.08794799876794 9.646230657554754e-14 1.760888226141561e-14
0.1921921921921922 7.560559289290214 11.09028769622713 7.908308035198877e-08 9.479285793463343e-15
0.1931931931931932 7.562742930608816 11.09263911405839 4.146172429097837e-08 1.017982941378726e-14
0.1941941941941942 7.564937280284196 11.09500224480984 1.234814922690509e-07 3.345696417215204e-08
0.1951951951951952 7.567142329000602 11.09737708099887 1.744888331650337e-13 5.156562897457834e-08
0.1961961961961962 7.56935806740774 11.09976361511221 4.49003559595104e-08 1.295702340073525e-14
0.1971971971971972 7.571584486120958 11.10216183960605 1.131891252004351e-12 5.210963494273222e-08
0.1981981981981982 7.573821575721432 11.10457174690619 4.084711888409158e-08 2.332060669039625e-08
0.1991991991991992 7.576069326756346 11.10699332940809 3.148398790364159e-13 3.69161239768136e-08
0.2002002002002002 7.578327729739074 11.10942657947702 1.126275438239935e-13 4.352170642784125e-14
0.2012012012012012 7.580596775149368 11.11187148944819 6.757838703302358e-14 2.040415368290473e-14
0.2022022022022022 7.582876453433537 11.11432805162682 1.41492247400413e-14 1.277022429569479e-14
0.2032032032032032 7.585166755004632 11.11679625828828 5.06045353319129e-14 2.704193420662864e-14
0.2042042042042042 7.587467670242636 11.1192761016782 5.497728386750121e-14 1.583047574332254e-08
0.2052052052052052 7.589779189494638 11.1217675740126 6.148338726080775e-14 2.728320529619646e-08
0.2062062062062062 7.592101303075027 11.12427066747795 2.987973056223006e-14 7.293675327480601e-09
0.2072072072072072 7.594434001265672 11.12678537423135 3.966479954128094e-14 1.766767564781984e-14
0.2082082082082082 7.59677727431611 11.12931168640062 1.18165281775789e-07 4.047705041132967e-14
0.2092092092092092 7.599131112443727 11.1318495960844 3.628724051329069e-14 3.780710425763829e-14
0.2102102102102102 7.60149550583395 11.13439909535227 2.795860763695014e-14 3.646598620845567e-08
0.2112112112112112 7.603870444640427 11.13696017624491 2.088619151013265e-08 5.186308708986636e-08
0.2122122122122122 7.606255918985217 11.13953283077413 2.688312457305791e-14 3.523368860575306e-14
0.2132132132132132 7.608651918958972 11.14211705092306 1.49307082096137e-14 2.618818773139628e-14
0.2142142142142142 7.611058434621128 11.14471282864626 4.569134385874053e-14 3.044061959622864e-08
0.2152152152152152 7.613475456000089 11.1473201558698 3.229753825852932e-14 4.645711746383527e-08
0.2162162162162162 7.615902973093411 11.14993902449137 6.390058769001273e-14 1.772772224175305e-13
0.2172172172172172 7.618340975867997 11.15256942638047 8.177465843775618e-14 6.098591670782562e-08
0.2182182182182182 7.620789454260272 11.15521135337845 2.268742571396183e-08 1.660213793628967e-08
0.2192192192192192 7.623248398176383 11.15786479729867 4.613579199879338e-14 2.581306748229711e-08
0.2202202202202202 7.625717797492374 11.16052974992659 7.703527396257068e-08 3.263191990145525e-08
0.2212212212212212 7.628197642054386 11.16320620301991 1.316459284727729e-07 1.733982768583308e-14
0.2222222222222222 7.630687921678831 11.16589414830869 3.380428786711294e-14 2.602514673978586e-14
0.2232232232232232 7.63318862615259 11.16859357749545 6.922450288782023e-14 1.375538193822865e-08
0.2242242242242242 7.635699745233197 11.17130448225529 7.595598341483472e-08 2.425246202454339e-08
0.2252252252252252 7.638221268649024 11.17402685423603 2.74826771328068e-14 2.447792497584593e-08
0.2262262262262262 7.640753186099475 11.17676068505831 1.706761159333222e-14 7.580517332538308e-15
0.2272272272272272 7.643295487255168 11.17950596631569 4.573994161608851e-08 4.099343336141893e-14
0.2282282282282282 7.645848161758126 11.18226268957485 9.225916259599289e-08 4.453005943143047e-08
0.2292292292292292 7.648411199221965 11.18503084637559 1.005206017229158e-07 3.373941268773619e-08
0.2302302302302302 7.650984589232083 11.18781042823105 1.105339722393996e-13 2.657084564095628e-08
0.2312312312312312 7.653568321345843 11.19060142662778 1.080547170536699e-07 5.085092174551006e-08
0.2322322322322322 7.656162385092769 11.19340383302586 1.212351766791404e-07 2.651989143087762e-08
0.2332332332332332 7.658766769974728 11.19621763885906 4.308732597617472e-08 5.060711603476792e-08
0.2342342342342342 7.661381465466123 11.19904283553491 1.272627250125684e-13 3.378307101760802e-14
0.2352352352352352 7.664006461014076 11.20187941443483 9.984158604505912e-14 3.599592825467441e-14
0.2362362362362362 7.666641746038623 11.2047273669143 1.516129212608181e-13 2.45581943973305e-08
0.2372372372372372 7.669287309932895 11.20758668430291 4.680270917808633e-14 1.914457398151343e-14
0.2382382382382382 7.671943142063314 11.21045735790453 1.0766226097731e-07 8.213983081951942e-14
0.2392392392392392 7.674609231769775 11.21333937899741 3.016395730914529e-14 3.144622400553009e-08
0.2402402402402402 7.677285568365837 11.2162327388343 3.50291308850141e-14 3.933554034691265e-08
0.2412412412412412 7.679972141138913 11.21913742864258 9.934242444205794e-08 4.561820445407654e-14
0.2422422422422423 7.682668939350456 11.2220534396244 2.121212115017736e-13 5.685118031445181e-15
0.2432432432432433 7.685375952236147 11.22498076295674 5.321760661944383e-14 1.390420573358866e-14
0.2442442442442442 7.688093169006086 11.2279193897916 7.395223104852714e-08 9.705152484814765e-10
0.2452452452452452 7.690820578844976 11.23086931125608 1.259472905273401e-07 1.420001123144129e-14
0.2462462462462462 7.693558170912317 11.23383051845253 1.798338775297407e-12 1.59566070615269e-14
0.2472472472472473 7.696305934342588 11.23680300245864 1.092095174475372e-13 1.290818049252248e-14
0.2482482482482483 7.699063858245441 11.23978675432759 1.329121866676798e-13 4.171488113698205e-08
0.2492492492492492 7.701831931705883 11.24278176508814 3.567479733567001e-14 5.075207422173281e-08
0.2502502502502503 7.70461014378447 11.2457880257448 7.018522932853774e-08 3.824266726660515e-08
0.2512512512512513 7.707398483517489 11.24880552727791 1.124594889638981e-13 4.358149791403113e-08
0.2522522522522522 7.71019693991715 11.25183426064379 1.363792849052281e-07 3.531512506106798e-08
0.2532532532532533 7.713005501971774 11.25487421677483 2.40179320837969e-14 4.988608143405635e-14
0.2542542542542542 7.715824158645977 11.25792538657965 8.440729222307543e-08 3.338735008640981e-08
0.2552552552552553 7.718652898880859 11.2609877609432 8.57644756324898e-08 1.103912244645121e-08
0.2562562562562563 7.721491711594195 11.26406133072689 1.024193120544984e-07 5.698655446783717e-08
0.2572572572572572 7.724340585680618 11.2671460867687 3.015442789960654e-14 4.059942299105517e-08
0.2582582582582583 7.727199510011807 11.27024201988333 7.610076360722815e-08 5.831247864433384e-08
0.2592592592592592 7.730068473436672 11.2733491208623 2.949077415943681e-14 7.224688002023537e-08
0.2602602602602603 7.73294746478155 11.27646738047408 7.916464618033535e-11 3.305032525076635e-14
0.2612612612612613 7.73583647285038 11.27959678946421 2.316348555060498e-08 7.725014172685518e-15
0.2622622622622622 7.738735486424896 11.28273733855543 1.652827935700773e-07 1.123463518370721e-14
0.2632632632632633 7.741644494264814 11.28588901844781 4.751154862595669e-14 1.501538983841506e-14
0.2642642642642642 7.744563485108015 11.28905181981884 7.701450601140861e-14 4.455448347437892e-08
0.2652652652652653 7.747492447670735 11.29222573332358 4.082819405105099e-14 3.081146166441995e-14
0.2662662662662663 7.750431370647747 11.29541074959481 9.253177846793372e-08 1.734473879279852e-08
0.2672672672672673 7.75338024271255 11.29860685924308 1.008503448439465e-13 1.51466484145777e-14
0.2682682682682683 7.756339052517553 11.3018140528569 2.058620082514041e-13 5.426114293464342e-08
0.2692692692692693 7.759307788694261 11.30503232100285 3.613456564489535e-14 4.909271511001561e-08
0.2702702702702703 7.762286439853461 11.30826165422567 1.704949065425845e-13 2.13265962035515e-08
0.2712712712712713 7.765274994585407 11.31150204304841 4.030687051504363e-14 1.986970889955161e-08
0.2722722722722723 7.768273441460002 11.31475347797257 4.04700779362858e-14 4.853458311603226e-14
0.2732732732732733 7.771281769026987 11.31801594947819 2.656026907229506e-08 1.451213681512207e-14
0.2742742742742743 7.774299965816124 11.32128944802399 4.733888466340831e-08 2.060794078841681e-13
0.2752752752752753 7.777328020337379 11.32457396404748 1.255238337474103e-07 1.43495883325011e-08
0.2762762762762763 7.780365921081104 11.32786948796511 1.076239850017541e-13 1.117114750136705e-14
0.2772772772772773 7.78341365651823 11.33117601017239 1.991772354406407e-07 2.744536123604763e-14
0.2782782782782783 7.78647121510044 11.33449352104397 1.503851632667302e-07 2.06878872799452e-13
0.2792792792792793 7.789538585260357 11.33782201093382 7.577850124585601e-08 5.104027260466474e-14
0.2802802802802803 7.792615755411727 11.34116147017533 6.169774722578904e-14 2.138740202406842e-08
0.2812812812812813 7.795702713949605 11.34451188908141 8.750970338270663e-08 2.370951735698952e-08
0.2822822822822823 7.798799449250527 11.34787325794468 1.176429454705956e-07 5.76688927513203e-14
0.2832832832832833 7.801905949672708 11.35124556703751 1.672307288769365e-07 8.865738219203236e-14
0.2842842842842843 7.805022203556209 11.3546288066122 3.956749119440521e-14 2.319078586558852e-14
0.2852852852852853 7.808148199223131 11.35802296690109 7.489928902071254e-14 4.188406545431933e-08
0.2862862862862863 7.811283924977788 11.36142803811669 6.411935869030874e-14 5.987720772000912e-08
0.2872872872872873 7.814429369106891 11.36484401045178 4.383666667651253e-08 2.718573680475562e-14
0.2882882882882883 7.817584519879733 11.36827087407956 2.942310796786557e-08 3.20850045485664e-08
0.2892892892892893 7.820749365548362 11.37170861915375 1.350624507289765e-07 3.905422642788076e-14
0.2902902902902903 7.823923894347767 11.37515723580874 5.778380972845119e-08 1.406782315082476e-08
0.2912912912912913 7.827108094496059 11.3786167141597 2.289233565029557e-14 2.229971798784407e-14
0.2922922922922923 7.830301954194646 11.3820870443027 1.200702197973946e-13 1.836718518218981e-14
0.2932932932932933 7.833505461628417 11.38556821631483 1.388865386239462e-07 4.534698034880442e-08
0.2942942942942943 7.836718604965916 11.38906022025434 1.05884497345427e-13 3.302655230437278e-08
0.2952952952952953 7.839941372359528 11.39256304616074 5.803106683691057e-14 3.541235718378751e-08
0.2962962962962963 7.843173751945652 11.39607668405496 7.26702487476479e-14 4.757531499194566e-08
0.2972972972972973 7.84641573184488 11.39960112393943 4.183865791871107e-13 3.28870773979733e-09
0.2982982982982983 7.84966730016218 11.40313635579823 9.102935091397904e-14 5.023815783488486e-08
0.2992992992992993 7.852928444987063 11.40668236959721 1.856603663276274e-07 1.20766460207002e-08
0.3003003003003003 7.856199154393773 11.41023915528411 4.967098866795013e-14 8.671230087691312e-15
0.3013013013013013 7.859479416441454 11.41380670278867 1.428101245943779e-07 7.048895347249043e-14
0.3023023023023023 7.862769219174332 11.41738500202278 1.430535921175209e-07 1.483937084931123e-14
0.3033033033033033 7.866068550621888 11.42097404288059 1.655691569056643e-07 1.029432248615977e-08
0.3043043043043043 7.869377398799037 11.42457381523862 4.045646284232983e-14 1.172356316799691e-13
0.3053053053053053 7.8726957517063 11.4281843089559 6.154010096072569e-08 3.298656868607158e-14
0.3063063063063063 7.876023597329983 11.43180551387409 1.482321930323702e-07 6.138431066871303e-14
0.3073073073073073 7.879360923642348 11.43543741981759 7.452506271996437e-08 6.163925029608839e-08
0.3083083083083083 7.88270771860179 11.43908001659369 9.037229504970913e-08 3.535355165134017e-08
0.3093093093093093 7.886063970153008 11.44273329399266 4.019802806857195e-14 5.084188511599349e-08
0.3103103103103103 7.889429666227185 11.44639724178788 1.218393743068623e-12 4.220125474672565e-14
0.3113113113113113 7.892804794742153 11.45007184973599 1.892811127386527e-07 3.382888340820423e-08
0.3123123123123123 7.896189343602572 11.45375710757698 4.573674628400731e-14 2.934106855164936e-08
0.3133133133133133 7.8995833007001 11.45745300503432 6.102753293471805e-08 1.521103536708632e-14
0.3143143143143143 7.902986653913564 11.4611595318151 1.618575523369606e-07 1.462462702979301e-13
0.3153153153153153 7.906399391109136 11.46487667761012 1.436343950996445e-07 2.162949306915648e-14
0.3163163163163163 7.909821500140498 11.46860443209404 4.801293601673925e-08 5.006276724427795e-08
0.3173173173173173 7.913252968849019 11.47234278492548 1.67763402980077e-13 2.977759478311237e-14
0.3183183183183183 7.916693785063921 11.47609172574718 1.934486478227685e-07 2.870282542785171e-14
0.3193193193193193 7.920143936602452 11.47985124418605 4.403961870771485e-08 5.182632887635892e-08
0.3203203203203203 7.923603411270053 11.48362132985339 1.387419522196967e-13 6.439247811439312e-08
0.3213213213213213 7.927072196860529 11.4874019723449 1.528779454653192e-07 3.061088383250843e-08
0.3223223223223223 7.930550281156219 11.49119316124089 3.933715463303796e-14 6.856366312349061e-14
0.3233233233233233 7.934037651928159 11.49499488610637 1.463177367188735e-07 5.386854326878341e-08
0.3243243243243243 7.93753429693626 11.49880713649117 6.191723784260363e-14 2.032078856685916e-08
0.3253253253253253 7.941040203929462 11.50262990193003 1.321698307505837e-07 3.730790789259507e-08
0.3263263263263263 7.944555360645912 11.50646317194279 2.413897061257292e-14 1.945589887121296e-14
0.3273273273273273 7.948079754813127 11.51030693603446 4.641477751413833e-13 3.755873568252701e-08
0.3283283283283283 7.951613374148159 11.51416118369534 1.22310049681763e-07 2.429209543477787e-08
0.3293293293293293 7.955156206357761 11.51802590440116 6.732777908889958e-14 5.320965219591109e-08
0.3303303303303303 7.958708239138553 11.52190108761319 6.434732395478885e-14 4.496079338488965e-08
0.3313313313313314 7.96226946017719 11.52578672277837 1.601033960786148e-07 4.21657515189994e-14
0.3323323323323323 7.965839857150518 11.52968279932942 1.858104647606953e-07 2.703785016702244e-14
0.3333333333333333 7.969419417725747 11.53358930668495 9.475657902177371e-14 1.869414906650654e-14
0.3343343343343343 7.973008129560609 11.53750623424959 8.841956419097836e-08 1.212232006401201e-14
0.3353353353353353 7.97660598030352 11.54143357141414 1.397367014652506e-07 7.726096747152837e-08
0.3363363363363364 7.980212957593749 11.54537130755562 6.830538664226537e-14 4.603710953860065e-08
0.3373373373373373 7.983829049061574 11.54931943203747 1.215053163670659e-07 2.334459554582714e-14
0.3383383383383383 7.987454242328445 11.55327793420959 1.177184069147848e-07 2.973023005785142e-14
0.3393393393393394 7.991088525007145 11.55724680340851 1.38574601578843e-07 6.193616147796135e-14
0.3403403403403403 7.994731884701952 11.5612260289575 2.051631796798542e-07 4.443740379773027e-08
0.3413413413413414 7.998384309008799 11.56521560016669 1.03984254029201e-07 7.641326969507793e-08
0.3423423423423423 8.002045785515431 11.56921550633317 1.237676378824832e-07 7.575211420943666e-08
0.3433433433433433 8.005716301801565 11.57322573674111 1.490052753429318e-07 6.036995643393158e-08
0.3443443443443444 8.009395845439052 11.57724628066192 9.875995572579401e-14 2.975572295440277e-08
0.3453453453453453 8.013084403992032 11.58127712735429 3.1490565942669e-14 1.189372185809142e-08
0.3463463463463464 8.016781965017092 11.5853182660644 1.025492953996509e-07 5.041053725348147e-08
0.3473473473473473 8.020488516063423 11.58936968602596 2.390805898417373e-07 5.362088840307456e-08
0.3483483483483483 8.024204044672976 11.59343137646037 7.270283244419112e-14 7.954853743339629e-08
0.3493493493493494 8.027928538380621 11.59750332657681 5.239902090219071e-13 4.092475651270599e-14
0.3503503503503503 8.031661984714299 11.60158552557239 3.047295442438996e-14 6.084122070525972e-08
0.3513513513513514 8.035404371195181 11.60567796263225 6.669882326198098e-14 3.266225527705198e-08
0.3523523523523523 8.039155685337819 11.60978062692965 3.365260333297711e-13 7.395511872022886e-09
0.3533533533533533 8.042915914650303 11.61389350762613 4.726645797196088e-14 9.344218744908101e-08
0.3543543543543544 8.04668504663441 11.61801659387161 7.798176972780145e-08 4.285836011275128e-08
0.3553553553553553 8.050463068785763 11.62214987480449 1.355024205083339e-07 5.145671705887495e-08
0.3563563563563564 8.054249968593979 11.62629333955178 1.237080621532003e-07 2.825985341282577e-14
0.3573573573573574 8.058045733542825 11.63044697722923 2.868516897220669e-13 5.013946434451174e-14
0.3583583583583583 8.061850351110362 11.63461077694141 2.995492935157924e-14 3.528176882563538e-08
0.3593593593593594 8.065663808769109 11.63878472778185 2.245437443818147e-07 3.074813425746521e-14
0.3603603603603603 8.069486093986178 11.64296881883316 6.208737459471471e-08 1.742370213684319e-14
0.3613613613613614 8.073317194223435 11.64716303916711 9.779390509411086e-08 3.0350712480445e-14
0.3623623623623624 8.077157096937647 11.6513673778448 6.348717932551409e-14 1.105650425179356e-13
0.3633633633633634 8.081005789580626 11.65558182391673 2.413766051752775e-07 7.445037953509924e-14
0.3643643643643644 8.084863259599382 11.6598063664229 1.53544944271385e-07 1.645764043011797e-14
0.3653653653653653 8.088729494436272 11.66404099439299 3.498949511281157e-14 3.304369420371814e-14
0.3663663663663664 8.092604481529143 11.66828569684643 1.442108178294678e-13 2.900568614716479e-13
0.3673673673673674 8.096488208311479 11.67254046279248 4.2098230572175e-07 4.277569799594286e-14
0.3683683683683684 8.100380662212553 11.67680528123042 2.089265578552634e-07 2.597753228199354e-08
0.3693693693693694 8.104281830657561 11.68108014114962 1.394507673921365e-07 2.096926996087284e-08
0.3703703703703703 8.10819170106778 11.68536503152963 1.953480037612883e-07 1.622674510996593e-14
0.3713713713713714 8.112110260860707 11.68965994134035 1.830396179687212e-07 5.386664751884164e-08
0.3723723723723724 8.116037497450197 11.69396485954209 5.715593250213746e-07 5.056494471643102e-14
0.3733733733733734 8.119973398246616 11.69827977508571 1.110895257941633e-12 6.286925150017206e-08
0.3743743743743744 8.123917950656983 11.70260467691274 1.346308810430846e-12 8.658827261859432e-08
0.3753753753753754 8.127871142085098 11.70693955395545 4.999332011621268e-11 7.994496505771044e-08
0.3763763763763764 8.131832959931709 11.711284395137 0.005232965365390226 1.525543466169545e-08
0.3773773773773774 8.135803391594626 11.71563918937156 0.02702713136309831 3.875068452498489e-08
0.3783783783783784 8.139782424468883 11.72000392556436 0.049365772156403 3.756295069236342e-14
0.3793793793793794 8.143770045946864 11.72437859261188 0.07236262203448657 6.660594464203408e-08
0.3803803803803804 8.147766243418451 11.72876317940189 0.09616286437033028 5.188438742587754e-08
0.3813813813813814 8.151771004271158 11.73315767481362 0.1209540060618766 4.787339127738402e-08
0.3823823823823824 8.155784315890273 11.73756206771782 0.1469811364776888 8.176604251201736e-08
0.3833833833833834 8.159806165658992 11.74197634697689 0.1745684202453195 6.703019844311651e-08
0.3843843843843844 8.163836540958558 11.74640050144501 0.204149262106975 2.476022518614907e-13
0.3853853853853854 8.167875429168399 11.75083451996822 0.2363078976346557 4.668189501860488e-08
0.3863863863863864 8.17192281766626 11.75527839138453 0.2718341519662246 3.089563494169409e-14
0.3873873873873874 8.175978693828347 11.75973210452405 0.3117879747511487 5.955999584623514e-08
0.3883883883883884 8.180043045029448 11.76419564820908 0.3575550282901918 2.1182770270319e-14
0.3893893893893894 8.18411585864308 11.76866901125423 0.4108402307929059 7.902667787174018e-14
0.3903903903903904 8.18819712204162 11.77315218246651 0.4734949428156632 8.527709080095437e-14
0.3913913913913914 8.192286822596431 11.77764515064545 0.5470634454485324 4.774438893255629e-14
0.3923923923923924 8.196384947678004 11.78214790458324 0.6321045999920746 2.14146392114717e-14
0.3933933933933934 8.200491484656084 11.78666043306475 0.7276993744835147 2.495728346942036e-08
0.3943943943943944 8.204606420899804 11.79118272486774 0.8316245763140188 2.103543079536153e-14
0.3953953953953954 8.208729743777818 11.79571476876289 0.9411086628482668 4.582433363131916e-08
0.3963963963963964 8.212861440658422 11.80025655351394 1.05358745389004 3.60996739078625e-14
0.3973973973973974 8.217001498909696 11.80480806787779 1.167078322816945 1.752354265785058e-14
0.3983983983983984 8.221149905899624 11.80936930060462 1.28021392420257 2.91448784688928e-08
0.3993993993993994 8.225306648996231 11.81394024043796 1.392122736143539 3.4002540729947e-08
0.4004004004004004 8.2294717155677 11.81852087611483 1.502285387338717 3.883148334873937e-08
0.4014014014014014 8.233645092982506 11.82311119636582 1.610416732938707 1.252857461705745e-13
0.4024024024024024 8.237826768609546 11.82771118991523 1.716381775687853 2.504245633771017e-13
0.4034034034034034 8.242016729818257 11.83232084548114 1.82013943644255 1.551127484656049e-14
0.4044044044044044 8.246214963978751 11.8369401517755 1.921706078202275 3.568153906726722e-14
0.4054054054054054 8.250421458461929 11.84156909750431 2.02113218553761 1.61462021095581e-08
0.4064064064064064 8.254636200639615 11.84620767136762 2.118487564297651 3.509770098765418e-08
0.4074074074074074 8.258859177884677 11.85085586205973 2.213851998258422 3.503181776740177e-08
0.4084084084084084 8.263090377571144 11.85551365826922 2.307309390408369 4.133757796315195e-08
0.4094094094094094 8.267329787074344 11.8601810486791 2.398944131160984 6.604279426310574e-08
0.4104104104104104 8.271577393771006 11.86485802196689 2.488838892461411 7.665521969612283e-14
0.4114114114114114 8.275833185039398 11.86954456680472 2.577073336086221 7.722233310955607e-14
0.4124124124124124 8.280097148259438 11.87424067185944 2.663723407663358 5.532590260998598e-14
0.4134134134134134 8.284369270812824 11.87894632579274 2.748861004436334 7.568637461607656e-08
0.4144144144144144 8.288649540083144 11.8836615172612 2.832553879297981 8.795805263644481e-14
0.4154154154154154 8.292937943455996 11.88838623491645 2.914865691612956 8.218257943051803e-14
0.4164164164164164 8.297234468319115 11.89312046740524 2.995856146467767 5.361195388567106e-14
0.4174174174174174 8.301539102062483 11.89786420336954 3.075581184310939 1.049922631999059e-13
0.4184184184184184 8.305851832078449 11.90261743144664 3.154093196287843 5.643658010981117e-08
0.4194194194194194 8.310172645761847 11.90738014026925 3.231441249377331 4.971506422439937e-08
0.4204204204204204 8.31450153051011 11.91215231846563 3.307671311262713 3.506218507361636e-14
0.4214214214214214 8.318838473723385 11.91693395465964 3.382826468729729 6.01352931858236e-08
0.4224224224224224 8.323183462804653 11.92172503747087 3.456947135933811 2.48552289573138e-14
0.4234234234234234 8.327536485159836 11.92652555551473 3.530071250568809 4.141672009007554e-08
0.4244244244244244 8.331897528197919 11.93133549740256 3.602234457061702 6.715829599130797e-08
0.4254254254254254 8.336266579331058 11.9361548517417 3.673470276631574 5.35078933100109e-08
0.4264264264264264 8.340643625974689 11.94098360713564 3.743810264493697 7.115368318639978e-14
0.4274274274274275 8.345028655547654 11.94582175218403 3.8132841547588 3.768554431845742e-14
0.4284284284284284 8.349421655472295 11.95066927548288 3.881919993730604 1.505539168042406e-14
0.4294294294294294 8.353822613174575 11.95552616562459 3.949744262376084 5.982423460751962e-08
0.4304304304304304 8.358231516084192 11.96039241119806 4.016781988768482 5.283519981047134e-14
0.4314314314314314 8.362648351634677 11.96526800078879 4.08305685129091 5.813731223296439e-08
0.4324324324324325 8.367073107263511 11.97015292297899 4.148591273359039 4.627757024676601e-08
0.4334334334334334 8.371505770412234 11.97504716634766 4.213406510382941 8.677692023793784e-08
0.4344344344344344 8.375946328526547 11.97995071947067 4.277522729635255 1.195557567853137e-08
0.4354354354354354 8.380394769056428 11.98486357092091 4.340959083648442 2.135466950617802e-08
0.4364364364364364 8.384851079456229 11.9897857092683 4.40373377770938 6.150332430800143e-08
0.4374374374374375 8.389315247184792 11.99471712307997 4.465864131976143 7.593796024917586e-14
0.4384384384384384 8.393787259705546 11.99965780092031 4.527366638690053 2.211742565301144e-14
0.4394394394394394 8.398267104486614 12.00460773135106 4.588257014919547 6.181331186916323e-14
0.4404404404404405 8.402754769000927 12.00956690293143 4.648550251227245 4.789192801363864e-08
0.4414414414414414 8.407250240726309 12.01453530421816 4.708260656619307 5.741578210709695e-14
0.4424424424424425 8.411753507145603 12.01951292376564 4.767401900099915 3.941697260372104e-14
0.4434434434434434 8.416264555746752 12.024499750126 4.825987049124727 3.670631926721325e-14
0.4444444444444444 8.420783374022916 12.02949577184919 4.88402860521957 5.095218765768377e-08
0.4454454454454455 8.425309949472567 12.03450097748307 4.94153853700598 4.682025810913702e-08
0.4464464464464464 8.42984426959959 12.03951535557352 4.998528310850922 5.710256379019297e-08
0.4474474474474475 8.434386321913388 12.04453889466453 5.055008919340009 7.189803863200065e-14
0.4484484484484484 8.438936093928973 12.04957158329825 5.110990907754154 2.815721903321982e-14
0.4494494494494494 8.443493573167077 12.05461341001515 5.166484398712623 4.432458052857622e-08
0.4504504504504505 8.448058747154237 12.05966436335406 5.221499115130666 6.778800894609856e-08
0.4514514514514514 8.452631603422905 12.06472443185226 5.276044401627369 7.093161114724415e-08
0.4524524524524525 8.457212129511539 12.06979360404559 5.330129244506327 5.037526563778002e-08
0.4534534534534534 8.4618003129647 12.07487186846855 5.383762290420532 7.927517893457919e-08
0.4544544544544545 8.466396141333149 12.07995921365436 5.43695186382393 8.19117283745548e-08
0.4554554554554555 8.470999602173947 12.08505562813506 5.489705983302492 7.08885033384627e-08
0.4564564564564564 8.475610683050542 12.09016110044158 5.54203237686994 7.617435977061754e-08
0.4574574574574575 8.480229371532866 12.0952756191039 5.593938496305038 7.160030509816474e-08
0.4584584584584585 8.484855655197437 12.10039917265103 5.645431530602147 2.715497772855744e-14
0.4594594594594595 8.489489521627442 12.10553174961119 5.696518418600302 3.305966973249945e-14
0.4604604604604605 8.494130958412832 12.11067333851185 5.747205860849175 2.659841127423288e-14
0.4614614614614614 8.498779953150418 12.11582392787981 5.797500330767809 3.925322234114895e-14
0.4624624624624625 8.50343649344396 12.12098350624134 5.847408085145509 3.515856226830201e-14
0.4634634634634635 8.508100566904258 12.12615206212219 5.896935174031665 2.717528628952921e-14
0.4644644644644645 8.512772161149245 12.13132958404776 5.946087450056286 4.950161159744109e-08
0.4654654654654655 8.517451263804071 12.1365160605431 5.99487057721956 1.762669677067959e-13
0.4664664664664664 8.5221378625012 12.14171148013307 6.043290039189768 2.312625419520385e-14
0.4674674674674675 8.526831944880493 12.14691583134237 6.091351147137163 3.039441985700947e-08
0.4684684684684685 8.531533498589297 12.15212910269566 6.139059047139894 3.109751907747233e-08
0.4694694694694695 8.536242511282538 12.15735128271763 6.1864187271863 2.598706150950387e-08
0.4704704704704705 8.540958970622796 12.16258235993309 6.233435023802614 3.927860365827969e-08
0.4714714714714714 8.545682864280408 12.16782232286703 6.280112628327159 4.016885305277064e-08
0.4724724724724725 8.550414179933542 12.17307116004474 6.326456092856745 6.027440364597134e-08
0.4734734734734735 8.55515290526828 12.17832885999189 6.372469835883283 6.213137472908399e-08
0.4744744744744745 8.559899027978718 12.18359541123455 6.41815814764111 9.530487262216361e-08
0.4754754754754755 8.564652535767031 12.18887080229938 6.463525195183044 8.754958916177585e-13
0.4764764764764765 8.569413416343576 12.19415502171361 6.50857502720086 6.08124852064157e-14
0.4774774774774775 8.574181657426955 12.19944805800518 6.553311578606896 4.859566163590342e-08
0.4784784784784785 8.578957246744118 12.20474989970281 6.597738674888443 1.967897822629911e-13
0.4794794794794795 8.583740172030426 12.21006053533607 6.641860036253099 5.556592291181708e-08
0.4804804804804805 8.588530421029748 12.21537995343547 6.685679281571567 2.072477697223883e-13
0.4814814814814815 8.59332798149453 12.22070814253255 6.729199932134463 2.444203644674894e-14
0.4824824824824825 8.598132841185887 12.22604509115992 6.772425415230797 7.05344262143225e-08
0.4834834834834835 8.60294498787367 12.2313907878514 6.81535906755961 4.086623047495644e-14
0.4844844844844845 8.607764409336552 12.23674522114206 6.858004138484239 6.575102435691838e-14
0.4854854854854855 8.612591093362111 12.24210837956829 6.900363793136978 5.556447707183462e-08
0.4864864864864865 8.617425027746901 12.24748025166791 6.942441115384034 2.69647546044514e-14
0.4874874874874875 8.622266200296528 12.25286082598023 6.984239110656197 2.394941857021467e-12
0.4884884884884885 8.627114598825736 12.25825009104614 7.025760708654953 8.097570147969152e-08
0.4894894894894895 8.631970211158476 12.26364803540817 7.067008765938439 9.443772811697547e-14
0.4904904904904905 8.636833025127988 12.26905464761059 7.107986068395911 1.032361178893369e-07
0.4914914914914915 8.641703028576867 12.27446991619945 7.14869533361425 4.551896283886335e-14
0.4924924924924925 8.646580209357147 12.27989382972272 7.189139213144069 7.389284108334224e-08
0.4934934934934935 8.651464555330371 12.28532637673029 7.22932029466963 3.700224798634227e-14
0.4944944944944945 8.656356054367667 12.29076754577412 7.269241104087866 3.873676959986749e-14
0.4954954954954955 8.661254694349818 12.29621732540824 7.308904107500659 3.432764438637744e-14
0.4964964964964965 8.666160463167337 12.3016757041889 7.348311713125283 2.757498134040367e-13
0.4974974974974975 8.67107334872054 12.30714267067459 7.387466273126988 3.04714122851429e-08
0.4984984984984985 8.675993338919614 12.31261821342616 7.426370085377867 4.580929821255585e-08
0.4994994994994995 8.680920421684695 12.31810232100683 7.465025395143813 2.846953622308752e-14
0.5005005005005005 8.685854584945927 12.32359498198235 7.50343439670647 6.909188068339322e-08
0.5015015015015015 8.690795816643547 12.329096184921 7.541599234919221 3.553708725961529e-14
0.5025025025025025 8.695744104727941 12.33460591839369 7.579522006705353 6.466921549675365e-08
0.5035035035035035 8.70069943715972 12.34012417097405 7.617204762494512 6.916674103381567e-14
0.5045045045045045 8.705661801909786 12.34565093123848 7.654649507607465 1.671354536508357e-12
0.5055055055055055 8.710631186959404 12.35118618776623 7.691858203586251 8.372892060499567e-08
0.5065065065065065 8.715607580300265 12.35672992913948 7.728832769475463 7.162401650859671e-14
0.5075075075075075 8.72059096993455 12.3622821439434 7.765575083053802 3.131767579605647e-14
0.5085085085085085 8.725581343875007 12.36784282076621 7.802086982023076 6.732694659915915e-14
0.5095095095095095 8.730578690145006 12.3734119481993 7.83837026514976 4.016034787712454e-14
0.5105105105105106 8.735582996778611 12.37898951483723 7.874426693368449 2.420728441245125e-13
0.5115115115115115 8.740594251820641 12.38457550927788 7.910257990842565 1.538420470273438e-13
0.5125125125125125 8.745612443326737 12.39016992012244 7.945865845989318 2.591763822312186e-14
0.5135135135135135 8.750637559363422 12.39577273597555 7.981251912466886 3.760411511827783e-08
0.5145145145145145 8.755669588008171 12.40138394544531 8.016417810127164 3.836045451504886e-08
0.5155155155155156 8.760708517349467 12.4070035371434 8.051365125935202 1.00777556459058e-07
0.5165165165165165 8.765754335486866 12.41263149968512 8.086095414857139 5.377868799631248e-08
0.5175175175175175 8.770807030531058 12.41826782168947 8.12061020071617 6.62708826536383e-08
0.5185185185185185 8.775866590603931 12.42391249177919 8.154910977021437 8.206962942730064e-08
0.5195195195195195 8.780933003838626 12.42956549858088 8.188999207766701 8.949989693226329e-14
0.5205205205205206 8.786006258379606 12.43522683072503 8.222876328204165 5.266404373282761e-08
0.5215215215215215 8.791086342382705 12.44089647684609 8.256543745589921 8.422485056492046e-08
0.5225225225225225 8.796173244015197 12.44657442558254 8.290002839908045 1.174036639035218e-13
0.5235235235235235 8.801266951455846 12.45226066557697 8.32325496456753 6.470271644006146e-08
0.5245245245245245 8.806367452894973 12.45795518547614 8.356301447078643 7.628881938098405e-14
0.5255255255255256 8.811474736534509 12.46365797393103 8.389143589706919 1.445164198533416e-13
0.5265265265265265 8.81658879058805 12.46936901959691 8.42178267010577 5.497587660556935e-14
0.5275275275275275 8.821709603280917 12.47508831113345 8.454219941929225 7.346970078268886e-08
0.5285285285285285 8.826837162850214 12.48081583720471 8.486456635424826 1.444789447074961e-13
0.5295295295295295 8.831971457544883 12.48655158647925 8.518493958008628 1.807312809099655e-13
0.5305305305305306 8.837112475625753 12.4922955476302 8.550333094821912 4.549799302445295e-08
0.5315315315315315 8.8422602053656 12.4980477093353 8.581975209270123 7.60116361299858e-08
0.5325325325325325 8.847414635049205 12.50380806027698 8.613421443546089 7.787263311881453e-08
0.5335335335335335 8.852575752973401 12.50957658914242 8.644672919136923 0.06767538836854428
0.5345345345345346 8.85774354744713 12.51535328462361 8.675730737315014 0.1500274221774527
0.5355355355355356 8.862918006791494 12.5211381354174 8.706595979615324 0.2319075543236344
0.5365365365365365 8.868099119339812 12.5269311302256 8.73726970829691 0.3130353327967661
0.5375375375375375 8.873286873437662 12.532732257755 8.767752966792612 0.3931993368167396
0.5385385385385385 8.878481257442946 12.53854150671746 8.798046780144098 0.4722441206412109
0.5395395395395396 8.88368225972593 12.54435886582995 8.828152155424201 0.5500600103480523
0.5405405405405406 8.888889868669297 12.55018432381464 8.858070082147471 0.626574399302067
0.5415415415415415 8.894104072668204 12.55601786939893 8.887801532668711 0.7017442336596592
0.5425425425425425 8.899324860130321 12.56185949131552 8.917347462570294 0.7755496150272899
0.5435435435435435 8.904552219475885 12.5677091783025 8.946708811037805 0.8479884610076839
0.5445445445445446 8.909786139137756 12.57356691910334 8.975886501225393 0.9190721333576546
0.5455455455455456 8.915026607561449 12.57943270246705 9.004881440611181 0.9888219183638614
0.5465465465465466 8.920273613205197 12.58530651714812 9.033694521341738 1.057266234245238
0.5475475475475475 8.925527144539988 12.5911883519067 9.062326620568419 1.124438443388604
0.5485485485485485 8.930787190049617 12.59707819550855 9.090778600773257 1.19037515800841
0.5495495495495496 8.936053738230738 12.60297603672519 9.119051310085856 1.2551149422735
0.5505505505505506 8.941326777592893 12.60888186433389 9.147145582592813 1.318697329206041
0.5515515515515516 8.946606296658572 12.61479566711776 9.17506223863754 1.381162085105894
0.5525525525525525 8.951892283963257 12.6207174338658 9.202802085112459 1.442548667077795
0.5535535535535535 8.957184728055459 12.62664715337296 9.230365915743352 1.502895830178757
0.5545545545545546 8.962483617496769 12.63258481444019 9.257754511366663 1.562241349766815
0.5555555555555556 8.967788940861897 12.63853040587452 9.284968640198382 1.620621832011709
0.5565565565565566 8.973100686738722 12.64448391648907 9.312009058096624 1.678072591440352
0.5575575575575575 8.978418843728322 12.65044533510315 9.338876508817279 1.734627579090021
0.5585585585585585 8.983743400445034 12.6564146505423 9.365571724263086 1.790319348541785
0.5595595595595596 8.989074345516482 12.66239185163832 9.392095424725422 1.845179050009395
0.5605605605605606 8.994411667583622 12.66837692722937 9.41844831912168 1.899236444924356
0.5615615615615616 8.999755355300785 12.67436986616 9.444631105224554 1.952519935218429
0.5625625625625625 9.00510539733572 12.68037065728121 9.47064446988667 2.005056602874153
0.5635635635635635 9.010461782369626 12.68637928945047 9.496489089259642 2.056872256373927
0.5645645645645646 9.015824499097203 12.69239575153185 9.522165629006951 2.107991481497181
0.5655655655655656 9.021193536226678 12.698420032396 9.547674744512198 2.158437694549557
0.5665665665665666 9.026568882479854 12.70445212092023 9.573017081081344 2.20823319659533
0.5675675675675675 9.031950526592148 12.71049200598856 9.598193274141295 2.257399227638761
0.5685685685685685 9.037338457312623 12.7165396764918 9.623203949432149 2.305956019993293
0.5695695695695696 9.042732663404035 12.72259512132754 9.648049723195891 2.353922850290663
0.5705705705705706 9.048133133642859 12.72865832940026 9.67273120235933 2.401318089759699
0.5715715715715716 9.053539856819329 12.73472928962137 9.697248984714374 2.448159252525269
0.5725725725725725 9.058952821737488 12.74080799090922 9.721603659092285 2.49446304177896
0.5735735735735735 9.0643720172152 12.74689442218921 9.745795805534634 2.540245393744008
0.5745745745745746 9.06979743208421 12.7529885723938 9.76982599545955 2.585521519412423
0.5755755755755756 9.075229055190158 12.75909043046256 9.793694791825692 2.630305944070293
0.5765765765765766 9.080666875392629 12.76519998534227 9.817402749289698 2.674612544656893
0.5775775775775776 9.08611088156518 12.77131722598688 9.840950414362572 2.718454585022358
0.5785785785785785 9.091561062595378 12.77744214135766 9.864338325560826 2.761844749164861
0.5795795795795796 9.097017407384829 12.78357472042316 9.887567013554811 2.80479517253242
0.5805805805805806 9.102479904849213 12.78971495215933 9.910637001313269 2.84731747148358
0.5815815815815816 9.107948543918321 12.79586282554952 9.933548804245017 2.88942277100227
0.5825825825825826 9.11342331353608 12.80201832958453 9.956302930336619 2.931121730760431
0.5835835835835835 9.118904202660589 12.80818145326271 9.978899880288031 2.972424569622827
0.5845845845845846 9.124391200264158 12.81435218558994 10.00134014764481 3.013341088685909
0.5855855855855856 9.129884295333319 12.82053051557971 10.02362421892571 3.05388069293719
0.5865865865865866 9.13538347686888 12.82671643225318 10.04575257375149 3.094052411621088
0.5875875875875876 9.140888733885937 12.8329099246392 10.06772568496562 3.133864917390105
0.5885885885885885 9.146400055413919 12.83911098177436 10.0895440187564 3.173326544319178
0.5895895895895896 9.151917430496605 12.84531959270306 10.11120803477499 3.212445304853655
0.5905905905905906 9.157440848192163 12.85153574647751 10.13271818625036 3.251228905759452
0.5915915915915916 9.162970297573171 12.85775943215783 10.15407492010226 3.289684763139279
0.5925925925925926 9.168505767726653 12.86399063881206 10.17527867705216 3.327820016575579
0.5935935935935935 9.174047247754103 12.87022935551621 10.19632989173078 3.365641542453492
0.5945945945945946 9.17959472677151 12.87647557135431 10.2172289927845 3.403155966520226
0.5955955955955956 9.185148193909393 12.88272927541846 10.23797640297788 3.440369675726291
0.5965965965965966 9.190707638312819 12.88899045680884 10.25857253929613 3.47728882939681
0.5975975975975976 9.196273049141439 12.89525910463382 10.27901781304363 3.513919369774218
0.5985985985985987 9.201844415569507 12.90153520800992 10.29931262994076 3.55026703197366
0.5995995995995996 9.20742172678591 12.90781875606192 10.31945739022021 3.586337353385911
0.6006006006006006 9.213004971994193 12.91410973792287 10.33945248871815 3.622135682565505
0.6016016016016016 9.218594140412581 12.92040814273416 10.35929831496671 3.657667187634317
0.6026026026026026 9.224189221274008 12.92671395964552 10.3789952532832 3.69293686423061
0.6036036036036037 9.229790203826139 12.93302717781508 10.39854368285674 3.727949543033521
0.6046046046046046 9.235397077331397 12.93934778640945 10.41794397783498 3.762709896887427
0.6056056056056056 9.241009831066982 12.94567577460369 10.43719650740609 3.79722244755069
0.6066066066066066 9.246628454324901 12.95201113158142 10.45630163588359 3.831491572093745
0.6076076076076076 9.252252936411983 12.9583538465348 10.47525972278409 3.86552150896377
0.6086086086086087 9.257883266649909 12.96470390866462 10.49407112290841 3.899316363740544
0.6096096096096096 9.26351943437523 12.97106130718032 10.5127361864177 3.932880114597947
0.6106106106106106 9.269161428939389 12.97742603130003 10.53125525890898 3.966216617490584
0.6116116116116116 9.274809239708752 12.98379807025058 10.54962868149002 3.999329611081972
0.6126126126126126 9.280462856064609 12.99017741326762 10.56785679085236 4.032222721427181
0.6136136136136137 9.286122267403222 12.99656404959557 10.58593991934151 4.064899466426385
0.6146146146146146 9.291787463135819 13.0029579684877 10.60387839502745 4.097363260061739
0.6156156156156156 9.297458432688632 13.00935915920619 10.6216725417742 4.129617416428964
0.6166166166166166 9.303135165502912 13.01576761102212 10.63932267930505 4.161665153576872
0.6176176176176176 9.308817651034948 13.02218331321554 10.65682912327 4.19350959716414
0.6186186186186187 9.314505878756087 13.02860625507549 10.67419218531019 4.225153783944429
0.6196196196196196 9.32019983815275 13.03503642590005 10.69141217312031 4.256600665089212
0.6206206206206206 9.325899518726457 13.04147381499639 10.70848939051213 4.287853109356442
0.6216216216216216 9.331604909993839 13.04791841168078 10.72542413747457 4.318913906114743
0.6226226226226226 9.337316001486663 13.05437020527862 10.74221671023357 4.349785768229696
0.6236236236236237 9.343032782751841 13.06082918512451 10.75886740131179 4.380471334819707
0.6246246246246246 9.348755243351453 13.06729534056227 10.77537649958445 4.410973173890008
0.6256256256256256 9.354483372862765 13.07376866094498 10.79174429033731 4.441293784849053
0.6266266266266266 9.360217160878243 13.08024913563499 10.80797105532145 4.471435600914209
0.6276276276276276 9.365956597005567 13.08673675400399 10.82405707280776 4.501400991413329
0.6286286286286287 9.37170167086766 13.09323150543304 10.84000261764059 4.531192263986603
0.6296296296296297 9.377452372102681 13.09973337931257 10.85580796128944 4.560811666693799
0.6306306306306306 9.383208690364063 13.10624236504245 10.87147337190118 4.590261390032613
0.6316316316316316 9.388970615320517 13.11275845203204 10.88699911435035 4.619543568871201
0.6326326326326326 9.394738136656047 13.11928162970015 10.9023854502882 4.648660284300575
0.6336336336336337 9.400511244069969 13.12581188747517 10.91763263819169 4.677613565409489
0.6346346346346347 9.406289927276921 13.13234921479501 10.93274093341163 4.7064053909873
0.6356356356356356 9.412074176006879 13.13889360110722 10.94771058821874 4.735037691156509
0.6366366366366366 9.417863980005171 13.14544503586894 10.96254185185051 4.763512348939388
0.6376376376376376 9.423659329032491 13.15200350854701 10.97723497055545 4.791831201761638
0.6386386386386387 9.429460212864909 13.15856900861794 10.99179018763904 4.819996042897152
0.6396396396396397 9.435266621293884 13.16514152556798 11.00620774350552 4.848008622853651
0.6406406406406406 9.441078544126283 13.17172104889314 11.02048787570167 4.875870650706053
0.6416416416416416 9.446895971184384 13.17830756809921 11.03463081895939 4.903583795376404
0.6426426426426426 9.452718892305898 13.18490107270182 11.04863680523559 4.931149686865163
0.6436436436436437 9.458547297343967 13.19150155222644 11.06250606375393 4.958569917435425
0.6446446446446447 9.464381176167192 13.19810899620842 11.07623882104415 4.985846042751352
0.6456456456456456 9.47022051865963 13.20472339419304 11.08983530098173 5.012979582974264
0.6466466466466466 9.476065314720811 13.21134473573552 11.10329572482598 5.039972023817486
0.6476476476476476 9.481915554265749 13.21797301040105 11.11662031125755 5.066824817561746
0.6486486486486487 9.487771227224949 13.22460820776482 11.12980927641624 5.093539384033696
0.6496496496496497 9.493632323544421 13.23125031741207 11.1428628339372 5.120117111547853
0.6506506506506506 9.499498833185688 13.23789932893809 11.15578119498677 5.146559357814459
0.6516516516516516 9.505370746125795 13.24455523194827 11.16856456829823 5.172867450815089
0.6526526526526526 9.511248052357313 13.25121801605812 11.181213160205 5.199042689646365
0.6536536536536537 9.517130741888362 13.2578876708933 11.19372717467638 5.225086345333863
0.6546546546546547 9.5230188047426 13.26456418608965 11.20610681335079 5.250999661616822
0.6556556556556556 9.528912230959252 13.27124755129321 11.21835227556756 5.276783855705822
0.6566566566566566 9.534811010593101 13.27793775616025 11.23046375840013 5.302440119014602
0.6576576576576577 9.540715133714507 13.28463479035733 11.24244145668752 5.327969617864746
0.6586586586586587 9.546624590409406 13.29133864356125 11.25428556306634 5.353373494168245
0.6596596596596597 9.552539370779327 13.29804930545918 11.26599626800045 5.378652866085406
0.6606606606606606 9.558459464941386 13.3047667657486 11.27757375981172 5.403808828660983
0.6616616616616616 9.564384863028307 13.31149101413736 11.28901822470953 5.42884245443924
0.6626626626626627 9.570315555188419 13.31822204034371 11.30032984682123 5.453754794057378
0.6636636636636637 9.576251531585665 13.32495983409634 11.31150880821833 5.478546876820904
0.6646646646646647 9.582192782399607 13.33170438513436 11.32255528894721 5.50321971125808
0.6656656656656657 9.588139297825437 13.33845568320736 11.33346946705556 5.527774285658326
0.6666666666666666 9.59409106807397 13.34521371807545 11.34425151862034 5.552211568591177
0.6676676676676677 9.600048083371666 13.35197847950924 11.35490161777416 5.576532509410016
0.6686686686686687 9.606010333960619 13.35874995728989 11.36541993673204 5.600738038738668
0.6696696696696697 9.611977810098574 13.36552814120916 11.37580664581737 5.624829068942961
0.6706706706706707 9.617950502058925 13.37231302106936 11.38606191348781 5.648806494587241
0.6716716716716716 9.623928400130719 13.37910458668348 11.39618590635963 5.672671192876221
0.6726726726726727 9.629911494618666 13.3859028278751 11.40617878923337 5.696424024083697
0.6736736736736737 9.635899775843134 13.39270773447852 11.41604072511754 5.720065831967448
0.6746746746746747 9.641893234140159 13.3995192963387 11.42577187525308 5.743597444171348
0.6756756756756757 9.647891859861446 13.40633750331132 11.43537239913636 5.767019672615564
0.6766766766766766 9.653895643374373 13.41316234526282 11.44484245454375 5.790333313873995
0.6776776776776777 9.659904575061992 13.41999381207039 11.45418219755175 5.813539149541587
0.6786786786786787 9.665918645323034 13.42683189362199 11.46339178256294 5.836637946589141
0.6796796796796797 9.671937844571909 13.43367657981642 11.47247136232523 5.859630457709312
0.6806806806806807 9.677962163238712 13.44052786056329 11.48142108795493 5.882517421649903
0.6816816816816816 9.683991591769217 13.44738572578306 11.49024110895823 5.905299563540059
0.6826826826826827 9.690026120624889 13.45425016540707 11.49893157325194 5.927977595204338
0.6836836836836837 9.696065740282879 13.46112116937756 11.507492627184 5.950552215470016
0.6846846846846847 9.702110441236023 13.46799872764768 11.51592441555462 5.973024110463388
0.6856856856856857 9.70816021399285 13.47488283018151 11.52422708163577 5.995393953898638
0.6866866866866866 9.714215049077579 13.4817734669541 11.532400767191 6.017662407358729
0.6876876876876877 9.720274937030119 13.48867062795148 11.54044561249565 6.039830120567267
0.6886886886886887 9.72633986840607 13.49557430317068 11.54836175635494 6.06189773165353
0.6896896896896897 9.732409833776726 13.50248448261973 11.55614933612381 6.08386586740977
0.6906906906906907 9.738484823729069 13.50940115631773 11.56380848772488 6.105735143541231
0.6916916916916916 9.744564828865773 13.51632431429481 11.57133934566738 6.127506164909322
0.6926926926926927 9.750649839805204 13.52325394659221 11.57874204306426 6.149179525768277
0.6936936936936937 9.756739847181416 13.53019004326224 11.58601671165076 6.170755809994517
0.6946946946946947 9.762834841644151 13.53713259436834 11.59316348180162 6.192235591311094
0.6956956956956957 9.768934813858841 13.54408158998509 11.60018248254881 6.213619433505027
0.6966966966966966 9.775039754506606 13.55103702019822 11.60707384159686 6.234907890638784
0.6976976976976977 9.781149654284246 13.55799887510464 11.61383768534191 6.256101507256799
0.6986986986986987 9.787264503904247 13.56496714481243 11.62047413888609 6.277200818585355
0.6996996996996997 9.793384294094775 13.57194181944091 11.62698332605532 6.298206350728994
0.7007007007007007 9.799509015599677 13.57892288912061 11.63336536941381 6.319118620859784
0.7017017017017017 9.805638659178475 13.5859103439933 11.63962039028116 6.339938137402229
0.7027027027027027 9.811773215606369 13.59290417421205 11.64574850874695 6.360665400214772
0.7037037037037037 9.817912675674222 13.59990436994116 11.65174984368621 6.381300900763965
0.7047047047047047 9.824057030188577 13.60691092135625 11.6576245127751 6.401845122296999
0.7057057057057057 9.830206269971629 13.61392381864427 11.66337263250444 6.422298540007269
0.7067067067067067 9.836360385861251 13.62094305200348 11.6689943181957 6.442661621197755
0.7077077077077077 9.842519368710962 13.62796861164348 11.67448968401427 6.462934825438972
0.7087087087087087 9.848683209389938 13.63500048778527 11.67985884298469 6.483118604723408
0.7097097097097097 9.854851898783012 13.64203867066118 11.68510190700388 6.503213403616087
0.7107107107107107 9.861025427790658 13.64908315051499 11.69021898685495 6.523219659401748
0.7117117117117117 9.867203787328997 13.65613391760184 11.69521019222148 6.543137802227129
0.7127127127127127 9.873386968329788 13.66319096218833 11.70007563169966 6.562968255241563
0.7137137137137137 9.879574961740417 13.67025427455248 11.70481541281315 6.582711434732516
0.7147147147147147 9.88576775852391 13.67732384498379 11.70942964202505 6.602367750258816
0.7157157157157157 9.891965349658909 13.68439966378322 11.7139184247505 6.621937604780187
0.7167167167167167 9.898167726139675 13.69148172126322 11.71828186537007 6.641421394783866
0.7177177177177178 9.904374878976093 13.69857000774772 11.72252006724201 6.660819510408493
0.7187187187187187 9.91058679919364 13.7056645135722 11.72663313271447 6.680132335563782
0.7197197197197197 9.916803477833405 13.71276522908364 11.73062116313774 6.699360248049286
0.7207207207207207 9.923024905952076 13.71987214464059 11.73448425887607 6.71850361966867
0.7217217217217218 9.929251074621925 13.72698525061313 11.73822251931968 6.737562816342217
0.7227227227227228 9.935481974930811 13.73410453738292 11.74183604289678 6.756538198216793
0.7237237237237237 9.941717597982173 13.74122999534322 11.74532492708427 6.775430119772056
0.7247247247247247 9.947957934895019 13.74836161489886 11.74868926841945 6.794238929926487
0.7257257257257257 9.954202976803922 13.75549938646631 11.75192916251165 6.812964972138003
0.7267267267267268 9.960452714859017 13.76264330047363 11.75504470405289 6.831608584505438
0.7277277277277278 9.966707140225983 13.76979334736055 11.75803598682871 6.850170099865164
0.7287287287287287 9.972966244086049 13.77694951757841 11.76090310372955 6.868649845887134
0.7297297297297297 9.979230017635979 13.78411180159025 11.76364614676023 6.887048145167487
0.7307307307307307 9.985498452088063 13.79128018987075 11.7662652070522 6.905365315320842
0.7317317317317318 9.991771538670118 13.79845467290628 11.76876037487233 6.923601669068352
0.7327327327327328 9.99804926862547 13.80563524119493 11.77113173963396 6.941757514326007
0.7337337337337337 10.00433163321295 13.81282188524647 11.77337938990744 6.959833154289365
0.7347347347347347 10.0106186237069 13.8200145955824 11.77550341342839 6.977828887516902
0.7357357357357357 10.01691023139712 13.82721336273595 11.7775038971103 6.995745008012264
0.7367367367367368 10.02320644758893 13.83441817725208 11.77938092705169 7.013581805303733
0.7377377377377378 10.02950726360309 13.84162902968751 11.78113458854765 7.031339564522476
0.7387387387387387 10.03581267077585 13.84884591061074 11.78276496609846 7.049018566479095
0.7397397397397397 10.04212266045889 13.85606881060201 11.7842721434197 7.066619087738731
0.7407407407407407 10.04843722401935 13.86329772025335 11.78565620345034 7.084141400693991
0.7417417417417418 10.05475635283981 13.87053263016861 11.786917228364 7.101585773637265
0.7427427427427428 10.06108003831826 13.87777353096341 11.78805529957595 7.118952470830318
0.7437437437437437 10.06740827186813 13.88502041326521 11.78907049775415 7.13624175257383
0.7447447447447447 10.07374104491825 13.89227326771327 11.78996290282653 7.153453875274176
0.7457457457457457 10.08007834891283 13.89953208495869 11.79073259399118 7.170589091510151
0.7467467467467468 10.0864201753115 13.90679685566441 11.79137964972441 7.187647650096655
0.7477477477477478 10.09276651558924 13.91406757050523 11.79190414778972 7.204629796149399
0.7487487487487487 10.09911736123642 13.9213442201678 11.79230616524651 7.221535771145712
0.7497497497497497 10.10547270375876 13.92862679535063 11.792585778458 7.238365812986109
0.7507507507507507 10.11183253467733 13.93591528676413 11.7927430631009 7.255120156053666
0.7517517517517518 10.11819684552852 13.94320968513057 11.79277809417289 7.27179903127273
0.7527527527527528 10.12456562786408 13.95050998118413 11.7926909460012 7.288402666165744
0.7537537537537538 10.13093887325105 13.95781616567088 11.79248169225065 7.304931284909957
0.7547547547547547 10.13731657327177 13.9651282293488 11.7921504059327 7.321385108392089
0.7557557557557557 10.1436987195239 13.9724461629878 11.79169715941256 7.337764354262598
0.7567567567567568 10.15008530362036 13.9797699573697 11.79112202441822 7.354069236988563
0.7577577577577578 10.15647631718936 13.98709960328826 11.7904250720474 7.370299967905534
0.7587587587587588 10.16287175187434 13.99443509154918 11.78960637277647 7.386456755268586
0.7597597597597597 10.16927159933403 14.0017764129701 11.78866599646844 7.402539804302537
0.7607607607607607 10.17567585124235 14.00912355838061 11.7876040123794 7.418549317250547
0.7617617617617618 10.18208449928849 14.01647651862228 11.78642048916891 7.434485493422983
0.7627627627627628 10.18849753517681 14.02383528454863 11.7851154949051 7.450348529243388
0.7637637637637638 10.19491495062691 14.03119984702516 11.78368909707442 7.466138618296439
0.7647647647647647 10.20133673737354 14.03857019692934 11.78214136258857 7.481855951372531
0.7657657657657657 10.20776288716666 14.04594632515064 11.78047235779187 7.49750071651221
0.7667667667667668 10.21419339177137 14.05332822259052 11.77868214846944 7.513073099051059
0.7677677677677678 10.22062824296794 14.06071588016242 11.7767707998555 7.528573281661757
0.7687687687687688 10.22706743255176 14.06810928879182 11.77473837663923 7.544001444397201
0.7697697697697697 10.23351095233335 14.07550843941616 11.77258494297402 7.55935776473176
0.7707707707707707 10.23995879413835 14.08291332298495 11.77031056248463 7.574642417601536
0.7717717717717718 10.24641094980751 14.09032393045968 11.76791529827397 7.58985557544543
0.7727727727727728 10.25286741119663 14.09774025281387 11.76539921293201 7.604997408244078
0.7737737737737738 10.25932817017662 14.10516228103308 11.76276236854218 7.620068083558777
0.7747747747747747 10.26579321863344 14.11259000611492 11.76000482668965 7.635067766568752
0.7757757757757757 10.27226254846808 14.12002341906901 11.75712664846883 7.64999662010976
0.7767767767767768 10.27873615159658 14.12746251091702 11.75412789449034 7.664854804710354
0.7777777777777778 10.28521401995 14.1349072726927 11.75100862488966 7.679642478627178
0.7787787787787788 10.2916961454744 14.14235769544181 11.74776889933394 7.694359797882144
0.7797797797797797 10.29818252013083 14.14981377022219 11.74440877702955 7.70900691629612
0.7807807807807807 10.30467313589532 14.15727548810375 11.74092831673032 7.723583985523572
0.7817817817817818 10.31116798475886 14.16474284016845 11.73732757674495 7.73809115508654
0.7827827827827828 10.3176670587274 14.17221581751031 11.73360661494414 7.752528572407794
0.7837837837837838 10.32417034982181 14.17969441123545 11.72976548876956 7.766896382843601
0.7847847847847848 10.3306778500779 14.18717861246205 11.72580425524035 7.781194729715645
0.7857857857857858 10.33718955154637 14.19466841232036 11.72172297096137 7.795423754343241
0.7867867867867868 10.34370544629282 14.20216380195274 11.71752169213166 7.809583596073531
0.7877877877877878 10.35022552639772 14.2096647725136 11.7132004745512 7.823674392313432
0.7887887887887888 10.35674978395641 14.21717131516947 11.70875937363013 7.837696278558028
0.7897897897897898 10.36327821107908 14.22468342109896 11.70419844439526 7.851649388422665
0.7907907907907908 10.36981079989073 14.23220108149276 11.69951774149955 7.865533853670092
0.7917917917917918 10.37634754253122 14.23972428755367 11.69471731922971 7.879349804240171
0.7927927927927928 10.38288843115516 14.2472530304966 11.68979723151423 7.893097368278184
0.7937937937937938 10.38943345793199 14.25478730154853 11.6847575319319 7.906776672162788
0.7947947947947948 10.39598261504591 14.26232709194858 11.67959827371948 7.920387840533276
0.7957957957957958 10.40253589469586 14.26987239294794 11.67431950978223 7.933930996316924
0.7967967967967968 10.40909328909553 14.27742319580992 11.66892129269968 7.947406260755642
0.7977977977977978 10.41565479047335 14.28497949180996 11.66340367473581 7.960813753432114
0.7987987987987988 10.42222039107245 14.29254127223557 11.65776670784827 7.974153592296168
0.7997997997997998 10.42879008315064 14.30010852838639 11.65201044369629 7.987425893689728
0.8008008008008008 10.43536385898044 14.3076812515742 11.64613493364996 8.000630772372359
0.8018018018018018 10.44194171084898 14.31525943312284 11.64014022879874 8.013768341546047
0.8028028028028028 10.4485236310581 14.32284306436831 11.63402637996244 8.026838712879965
0.8038038038038038 10.45510961192422 14.33043213665871 11.62779343769829 8.039841996533612
0.8048048048048048 10.4616996457784 14.33802664135425 11.62144145231251 8.052778301182018
0.8058058058058059 10.46829372496629 14.34562656982726 11.61497047386832 8.065647734037977
0.8068068068068068 10.47489184184811 14.3532319134622 11.60838055219703 8.078450400876259
0.8078078078078078 10.48149398879868 14.36084266365564 11.60167173690691 8.091186406055392
0.8088088088088088 10.48810015820732 14.36845881181626 11.59484407739413 8.103855852540988
0.8098098098098098 10.49471034247791 14.37608034936488 11.58789762285267 8.116458841927738
0.8108108108108109 10.50132453402885 14.38370726773442 11.58083242228505 8.128995474461229
0.8118118118118118 10.50794272529303 14.39133955836993 11.57364852451254 8.141465849059852
0.8128128128128128 10.51456490871782 14.39897721272857 11.56634597818665 8.153870063335692
0.8138138138138138 10.52119107676505 14.40662022227962 11.55892483179937 8.166208213616439
0.8148148148148148 10.52782122191101 14.41426857850449 11.55138513369594 8.178480394965629
0.8158158158158159 10.53445533664642 14.4219222728967 11.5437269320847 8.1906867012032
0.8168168168168168 10.54109341347639 14.42958129696189 11.53595027504945 8.202827224925969
0.8178178178178178 10.54773544492047 14.4372456422178 11.52805521056208 8.214902057527709
0.8188188188188188 10.55438142351255 14.44491530019431 11.52004178649376 8.226911289219206
0.8198198198198198 10.5610313418009 14.4525902624334 11.51191005062794 8.238855009047191
0.8208208208208209 10.56768519234814 14.46027052048917 11.50366005067367 8.250733304914467
0.8218218218218218 10.5743429677312 14.46795606592782 11.49529183427753 8.262546263598544
0.8228228228228228 10.58100466054133 14.47564689032768 11.48680544903743 8.274293970770451
0.8238238238238238 10.58767026338407 14.48334298527917 11.47820094251658 8.28597651101375
0.8248248248248248 10.59433976887925 14.49104434238484 11.46947836225699 8.297593967843131
0.8258258258258259 10.60101316966092 14.49875095325932 11.46063775579396 8.309146423721906
0.8268268268268268 10.60769045837742 14.50646280952937 11.4516791706704 8.320633960081297
0.8278278278278278 10.61437162769126 14.51417990283384 11.44260265445233 8.332056657336638
0.8288288288288288 10.62105667027919 14.52190222482368 11.43340825474328 8.343414594906505
0.8298298298298298 10.62774557883213 14.52962976716194 11.42409601920099 8.354707851229694
0.8308308308308309 10.63443834605517 14.53736252152378 11.41466599555257 8.365936503782228
0.8318318318318318 10.64113496466756 14.54510047959642 11.40511823161141 8.37710062909475
0.8328328328328328 10.64783542740266 14.55284363307922 11.39545277529418 8.388200302769167
0.8338338338338338 10.65453972700796 14.56059197368358 11.38566967463739 8.399235599495881
0.8348348348348348 10.66124785624504 14.56834549313302 11.37576897781565 8.410206593069812
0.8358358358358359 10.66795980788957 14.57610418316315 11.36575073316034 8.421113356407222
0.8368368368368369 10.67467557473124 14.58386803552162 11.35561498917731 8.431955961561505
0.8378378378378378 10.68139514957383 14.59163704196821 11.34536179456603 8.442734479740155
0.8388388388388388 10.68811852523511 14.59941119427473 11.33499119823997 8.453448981319092
0.8398398398398398 10.69484569454685 14.60719048422509 11.32450324934635 8.464099535860512
0.8408408408408409 10.70157665035484 14.61497490361527 11.31389799728665 8.474686212126819
0.8418418418418419 10.70831138551879 14.6227644442533 11.3031754917376 8.485209078097139
0.8428428428428428 10.71504989291238 14.63055909795928 11.29233578267452 8.495668200981804
0.8438438438438438 10.72179216542323 14.63835885656537 11.28137892039162 8.506063647238108
0.8448448448448449 10.72853819595286 14.64616371191579 11.27030495552598 8.516395482585891
0.8458458458458459 10.73528797741666 14.6539736558668 11.25911393908198 8.526663772021037
0.8468468468468469 10.74204150274393 14.66178868028672 11.24780592245372 8.536868579831488
0.8478478478478478 10.74879876487778 14.6696087770559 11.23638095745234 8.547009969611972
0.8488488488488488 10.75555975677521 14.67743393806674 11.22483909632916 8.557088004277521
0.8498498498498499 10.76232447140698 14.68526415522369 11.2131803918043 8.567102746078975
0.8508508508508509 10.76909290175768 14.6930994204432 11.20140489709262 8.57705425661681
0.8518518518518519 10.77586504082567 14.70093972565376 11.18951266593145 8.586942596855209
0.8528528528528528 10.78264088162306 14.7087850627959 11.17750375261022 8.59676782713673
0.8538538538538538 10.7894204171757 14.71663542382215 11.16537821199906 8.606530007195916
0.8548548548548549 10.79620364052318 14.72449080069707 11.15313609957984 8.616229196173398
0.8558558558558559 10.80299054471876 14.7323511853972 11.14077747147677 8.625865452629085
0.8568568568568569 10.8097811228294 14.74021656991111 11.12830238448923 8.635438834556991
0.8578578578578578 10.81657536793572 14.74808694623937 11.11571089612437 8.644949399397552
0.8588588588588588 10.82337327313198 14.75596230639455 11.10300306463095 8.654397204052163
0.8598598598598599 10.83017483152605 14.76384264240117 11.09017894903514 8.663782304895967
0.8608608608608609 10.83698003623944 14.77172794629579 11.07723860917547 8.673104757792009
0.8618618618618619 10.84378888040721 14.77961821012692 11.0641821057413 8.682364618102968
0.8628628628628628 10.85060135717798 14.78751342595504 11.05100950030957 8.69156194070567
0.8638638638638638 10.85741745971395 14.79541358585262 11.03772085538488 8.700696780004129
0.8648648648648649 10.86423718119082 14.80331868190407 11.02431623444079 8.709769189941547
0.8658658658658659 10.8710605147978 14.81122870620578 11.01079570195946 8.718779224013828
0.8668668668668669 10.87788745373757 14.81914365086608 10.99715932347647 8.727726935283247
0.8678678678678678 10.88471799122632 14.82706350800525 10.98340716562435 8.736612376389695
0.8688688688688688 10.89155212049364 14.83498826975551 10.96953929617775 8.745435599564059
0.8698698698698699 10.89838983478256 14.84291792826103 10.95555578410104 8.754196656641877
0.8708708708708709 10.90523112734954 14.85085247567789 10.94145669959666 8.762895599074094
0.8718718718718719 10.9120759914644 14.85879190417409 10.92724211415359 8.771532477940909
0.8728728728728729 10.91892442041034 14.86673620592957 10.91291210060058 8.780107343963685
0.8738738738738738 10.92577640748389 14.87468537313617 10.89846673315738 8.788620247517793
0.8748748748748749 10.93263194599493 14.88263939799764 10.88390608749041 8.797071238644383
0.8758758758758759 10.93949102926664 14.89059827272961 10.86923024076802 8.805460367063285
0.8768768768768769 10.94635365063547 14.89856198955962 10.85443927171868 8.813787682184902
0.8778778778778779 10.95321980345116 14.90653054072709 10.83953326069023 8.822053233122357
0.8788788788788788 10.96008948107669 14.91450391848334 10.82451228971174 8.8302570687041
0.8798798798798799 10.96696267688826 14.92248211509152 10.8093764425565 8.838399237485728
0.8808808808808809 10.97383938427528 14.93046512282668 10.79412580480767 8.846479787761918
0.8818818818818819 10.98071959664035 14.93845293397572 10.77876046392468 8.85449876757867
0.8828828828828829 10.98760330739922 14.94644554083739 10.76328050931305 8.86245622474563
0.8838838838838838 10.99449050998082 14.95444293572229 10.74768603239645 8.8703522068474
0.8848848848848849 11.00138119782718 14.96244511095285 10.73197712668904 8.878186761256233
0.8858858858858859 11.00827536439343 14.97045205886334 10.71615388787208 8.885959935143216
0.8868868868868869 11.01517300314781 14.97846377179986 10.7002164138731 8.893671775490416
0.8878878878878879 11.0220741075716 14.9864802421203 10.68416480494471 8.901322329103717
0.8888888888888888 11.02897867115913 14.99450146219439 10.66799916374949 8.908911642622824
0.8898898898898899 11.03588668741778 15.00252742440365 10.65171959544523 8.916439762534447
0.8908908908908909 11.04279814986789 15.01055812114139 10.63532620777286 8.923906735184188
0.8918918918918919 11.04971305204282 15.01859354481271 10.61881911114887 8.931312606787326
0.8928928928928929 11.05663138748888 15.02663368783449 10.60219841875857 8.938657423441391
0.8938938938938938 11.06355314976531 15.0346785426354 10.58546424665354 8.945941231138088
0.8948948948948949 11.07047833244429 15.04272810165584 10.56861671385101 8.953164075774209
0.8958958958958959 11.0774069291109 15.05078235734799 10.55165594243861 8.960326003164417
0.8968968968968969 11.08433893336309 15.05884130217578 10.53458205767952 8.967427059052223
0.8978978978978979 11.09127433881168 15.06690492861486 10.51739518812232 8.974467289122398
0.8988988988988988 11.09821313908031 15.07497322915264 10.50009546571552 8.981446739012206
0.8998998998998999 11.10515532780548 15.08304619628823 10.48268302592284 8.988365454323116
0.9009009009009009 11.11210089863645 15.09112382253248 10.46515800784523 8.995223480633612
0.9019019019019019 11.11904984523526 15.09920610040793 10.447520554344 9.002020863509671
0.9029029029029029 11.12600216127674 15.10729302244883 10.4297708121698 9.008757648517172
0.9039039039039038 11.13295784044842 15.11538458120111 10.41190893209528 9.015433881234172
0.9049049049049049 11.13991687645058 15.12348076922239 10.39393506905066 9.022049607261778
0.9059059059059059 11.14687926299615 15.13158157908198 10.37584938226512 9.028604872236723
0.9069069069069069 11.15384499381079 15.13968700336084 10.35765203541284 9.035099721843174
0.9079079079079079 11.16081406263276 15.14779703465158 10.33934319676127 9.041534201824179
0.908908908908909 11.16778646321299 15.15591166555848 10.32092303932786 9.047908357994475
0.9099099099099099 11.17476218931502 15.16403088869744 10.30239174103791 9.054222236251393
0.9109109109109109 11.18174123471495 15.17215469669602 10.28374948489081 9.06047588258798
0.9119119119119119 11.1887235932015 15.18028308219337 10.26499645912859 9.066669343104151
0.9129129129129129 11.19570925857589 15.18841603784027 10.24613285741208 9.072802664019296
0.913913913913914 11.2026982246519 15.19655355629911 10.22715887900234 9.078875891684136
0.9149149149149149 11.20969048525582 15.20469563024387 10.20807472894646 9.084889072593333
0.9159159159159159 11.21668603422641 15.21284225236011 10.18888061827018 9.090842253397325
0.9169169169169169 11.22368486541491 15.22099341534498 10.16957676417785 9.096735480914463
0.9179179179179179 11.230686972685 15.2291491119072 10.15016339025643 9.102568802144139
0.918918918918919 11.23769234991279 15.23730933476703 10.13064072668794 9.1083422642784
0.9199199199199199 11.24470099098679 15.24547407665631 10.11100901046749 9.114055914714967
0.9209209209209209 11.2517128898079 15.25364333031839 10.09126848562897 9.119709801069284
0.9219219219219219 11.25872804028936 15.26181708850818 10.07141940347794 9.125303971187549
0.9229229229229229 11.26574643635679 15.26999534399208 10.05146202283096 9.130838473159564
0.923923923923924 11.27276807194809 15.27817808954804 10.03139661026424 9.136313355330774
0.924924924924925 11.2797929410135 15.28636531796549 10.01122344036889 9.141728666315757
0.9259259259259259 11.28682103751551 15.29455702204534 9.990942796014629 9.147084455011242
0.9269269269269269 11.29385235542887 15.30275319460002 9.970554968622231 9.152380770608758
0.9279279279279279 11.30088688874058 15.31095382845341 9.950060258444289 9.157617662607658
0.928928928928929 11.30792463144986 15.31915891644085 9.929458974855251 9.162795180829361
0.92992992992993 11.31496557756809 15.32736845140916 9.908751436650718 9.167913375429061
0.9309309309309309 11.32200972111887 15.33558242621656 9.887937972355576 9.172972296910849
0.9319319319319319 11.32905705613793 15.34380083373276 9.867018920542613 9.177971996140162
0.9329329329329329 11.33610757667314 15.35202366683886 9.84599463016178 9.182912524357754
0.933933933933934 11.34316127678446 15.36025091842737 9.824865460878385 9.187793933193861
0.934934934934935 11.35021815054397 15.36848258140222 9.803631783422961 9.192616274681797
0.9359359359359359 11.35727819203581 15.37671864867873 9.782293979952849 9.197379601272093
0.9369369369369369 11.36434139535615 15.3849591131836 9.760852444423866 9.202083965846846
0.9379379379379379 11.37140775461322 15.39320396785492 9.739307582974085 9.206729421733538
0.938938938938939 11.37847726392723 15.40145320564212 9.717659814321195 9.211316022720688
0.93993993993994 11.38554991743038 15.409706819506 9.695909570170079 9.215843823071067
0.9409409409409409 11.39262570926686 15.4179648024187 9.674057295634391 9.220312877537788
0.9419419419419419 11.39970463359276 15.42622714736368 9.652103449671825 9.224723241378703
0.9429429429429429 11.40678668457613 15.43449384733574 9.63004850553231 9.229074970371531
0.943943943943944 11.4138718563969 15.44276489534097 9.607892951219986 9.233368120829468
0.944944944944945 11.4209601432469 15.45104028439679 9.585637289970574 9.237602749616443
0.9459459459459459 11.4280515393298 15.45932000753188 9.563282040742182 9.241778914163421
0.9469469469469469 11.43514603886112 15.46760405778623 9.540827738722722 9.245896672483445
0.9479479479479479 11.44224363606819 15.47589242821107 9.518274935851879 9.249956083188582
0.948948948948949 11.44934432519015 15.48418511186891 9.495624201359743 9.253957205506234
0.94994994994995 11.4564481004779 15.49248210183349 9.472876122322376 9.257900099295284
0.9509509509509509 11.46355495619411 15.5007833911898 9.450031304232551 9.261784825063058
0.9519519519519519 11.47066488661317 15.50908897303404 9.427090371589909 9.265611443982442
0.9529529529529529 11.47777788602119 15.51739884047365 9.404053968508343 9.269380017909377
0.953953953953954 11.48489394871597 15.52571298662725 9.380922759340748 9.27309060940078
0.954954954954955 11.49201306900699 15.53403140462467 9.357697429323222 9.276743281730795
0.9559559559559559 11.49913524121536 15.54235408760691 9.334378685238596 9.28033809891118
0.9569569569569569 11.50626045967384 15.55068102872614 9.310967256100042 9.283875125707542
0.9579579579579579 11.51338871872678 15.55901222114569 9.28746389385276 9.287354427659896
0.958958958958959 11.52052001273014 15.56734765804006 9.263869374098775 9.290776071100163
0.95995995995996 11.52765433605142 15.57568733259486 9.240184496840852 9.294140123172648
0.960960960960961 11.53479168306969 15.58403123800684 9.2164100872487 9.297446651852779
0.9619619619619619 11.54193204817552 15.59237936748385 9.192546996447174 9.300695725967564
0.9629629629629629 11.549075425771 15.60073171424485 9.16859610232539 9.303887415216238
0.963963963963964 11.55622181026969 15.60908827151992 9.14455831037098 9.30702179018995
0.964964964964965 11.56337119609663 15.61744903255018 9.12043455452528 9.310098922394037
0.965965965965966 11.57052357768828 15.62581399058784 9.096225798061969 9.313118884268517
0.9669669669669669 11.57767894949254 15.63418313889616 9.071933034491749 9.316081749210239
0.9679679679679679 11.58483730596869 15.64255647074944 9.047557288488932 9.318987591595672
0.968968968968969 11.5919986415874 15.65093397943305 9.023099616843631 9.321836486802853
0.96996996996997 11.59916295083069 15.65931565824334 8.998561109437885 9.324628511235092
0.970970970970971 11.60633022819192 15.66770150048769 8.973942890248031 9.327363742343868
0.9719719719719719 11.61350046817576 15.67609149948449 8.949246118371381 9.330042258653499
0.972972972972973 11.62067366529818 15.68448564856309 8.924471989078492 9.33266413978593
0.973973973973974 11.62784981408642 15.69288394106384 8.899621734890687 9.33522946648476
0.974974974974975 11.63502890907898 15.70128637033805 8.874696626684674 9.337738320641607
0.975975975975976 11.64221094482558 15.70969292974799 8.849697974820462 9.340190785322392
0.9769769769769769 11.64939591588716 15.71810361266685 8.824627130296408 9.342586944793258
0.977977977977978 11.65658381683585 15.72651841247876 8.799485485929271 9.344926884548196
0.978978978978979 11.66377464225494 15.73493732257878 8.774274477559899 9.347210691337036
0.97997997997998 11.67096838673887 15.74336033637286 8.7489955852829 9.349438453194177
0.980980980980981 11.67816504489322 15.75178744727784 8.723650334701762 9.351610259466357
0.9819819819819819 11.68536461133467 15.76021864872145 8.698240298208143 9.353726200844028
0.982982982982983 11.69256708069098 15.76865393414231 8.672767096283415 9.355786369390543
0.983983983983984 11.69977244760098 15.77709329698984 8.647232398824631 9.357790858574168
0.984984984984985 11.70698070671455 15.78553673072438 8.621637926491388 9.359739763299423
0.985985985985986 11.71419185269259 15.79398422881704 8.595985452073053 9.361633179939666
0.9869869869869869 11.72140588020699 15.80243578474978 8.570276801877823 9.363471206370571
0.987987987987988 11.72862278394064 15.81089139201537 8.544513857137988 9.365253942004495
0.988988988988989 11.73584255858739 15.81935104411737 8.518698555433208 9.366981487825127
0.98998998998999 11.74306519885202 15.82781473457012 8.492832892129472 9.368653946423823
0.990990990990991 11.75029069945025 15.83628245689875 8.466918921830345 9.370271422035405
0.991991991991992 11.75751905510867 15.84475420463912 8.44095875984026 9.371834020577056
0.992992992992993 11.76475026056477 15.85322997133788 8.414954583636426 9.373341849686124
0.993993993993994 11.7719843105669 15.86170975055238 8.388908634347656 9.374795018759706
0.994994994994995 11.77922119987423 15.8701935358507 8.362823218235109 9.376193638995924
0.995995995995996 11.78646092325677 15.87868132081164 8.336700708175877 9.377537823434382
0.996996996996997 11.79370347549531 15.8871730990247 8.310543545140236 9.378827686999983
0.997997997997998 11.80094885138141 15.89566886409005 8.284354239664918 9.380063346546573
0.998998998998999 11.80819704571742 15.90416860961854 8.258135373313792 9.38124492090089
1 11.81544805331637 15.91267232923169 8.23188960012302 9.38237253091056


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_initial_condition.dat <==
0 0.16130014186383 0.16130014186383
0.002002002002002002 0.1607384581499032 0.1607203749920113
0.004004004004004004 0.1593630869635001 0.159473558685661
0.006006006006006006 0.1575002417209461 0.1578239902882337
0.008008008008008008 0.1553496318850484 0.1559341257971208
0.01001001001001001 0.1530328900390326 0.1539039933898391
0.01201201201201201 0.1506259912735625 0.1517951041262038
0.01401401401401401 0.1481726771294495 0.149644639141487
0.01601601601601602 0.1457028434648829 0.1474768601703725
0.01801801801801802 0.143231707803865 0.1453048237505157
0.02002002002002002 0.1407711846038761 0.1431385010112612
0.02202202202202202 0.1383258468033678 0.1409827671383144
0.02402402402402402 0.1358994001543918 0.1388408238954458
0.02602602602602603 0.1334958793204339 0.136715557147517
0.02802802802802803 0.1311151773349403 0.134607565396629
0.03003003003003003 0.1287576805449651 0.1325176885549377
0.03203203203203203 0.1264247727758241 0.1304471556315074
0.03403403403403404 0.1241168371730914 0.1283960664392052
0.03603603603603604 0.1218332506915212 0.1263644007178801
0.03803803803803804 0.119573962418823 0.1243524786940228
0.04004004004004004 0.1173394754985825 0.1223609040888519
0.04204204204204205 0.1151305189059898 0.120389819772127
0.04404404404404404 0.1129466491065753 0.1184391143125731
0.04604604604604605 0.1107874026030526 0.1165088554703324
0.04804804804804805 0.108652763283278 0.1145992632175149
0.05005005005005005 0.1065431586642252 0.1127107097381992
0.05205205205205205 0.1044594257048624 0.110843589425424
0.05405405405405406 0.1024016123662691 0.1089978327587646
0.05605605605605606 0.1003691516475506 0.1071733457344238
0.05805805805805806 0.0983619265090457 0.1053701778758575
0.06006006006006006 0.09638021240507956 0.103588521783853
0.06206206206206206 0.09442467728396416 0.1018287131365292
0.06406406406406406 0.09249587946072189 0.1000912305930213
0.06606606606606606 0.09059330799338111 0.09837642465992195
0.06806806806806807 0.08871664419617636 0.09668396974763697
0.07007007007007007 0.08686597987168895 0.09501359372169299
0.07207207207207207 0.08504181726726343 0.09336524848191838
0.07407407407407407 0.08324500890142097 0.09173910996244324
0.07607607607607608 0.08147548400277153 0.09013557813169989
0.07807807807807808 0.07973267387185815 0.08855527699242217
0.08008008008008008 0.07801642390103682 0.08699883761471622
0.08208208208208208 0.07632693981857118 0.08546574465221915
0.08408408408408409 0.07466478768863249 0.08395531197793943
0.08608608608608609 0.07303040934805766 0.08246722176268852
0.08808808808808809 0.0714232502892356 0.08100152253825375
0.09009009009009009 0.06984313328096259 0.07955862919739866
0.0920920920920921 0.06829008850169324 0.07813932299386231
0.0940940940940941 0.06676434206586829 0.07674450776709861
0.0960960960960961 0.06526606156167755 0.0753733457450701
0.09809809809809809 0.06379494722663433 0.07402499901107219
0.1001001001001001 0.06235084668459528 0.0726991188543184
0.1021021021021021 0.06093369746205169 0.07139574259783597
0.1041041041041041 0.05954352450269027 0.07011529359846608
0.1061061061061061 0.0581802899917994 0.06885857681669974
0.1081081081081081 0.05684375292621345 0.06762551054701349
0.1101101101101101 0.05553376384712106 0.06641522079999472
0.1121121121121121 0.05425017309924841 0.0652274269493871
0.1141141141141141 0.05299282700863112 0.0640620452301644
0.1161161161161161 0.05176152062015614 0.06291918873853053
0.1181181181181181 0.05055608048858222 0.06179915317272157
0.1201201201201201 0.04937630902824435 0.06070173112237899
0.1221221221221221 0.04822195383616162 0.05962653033152052
0.1241241241241241 0.0470927293693994 0.05857337422796001
0.1261261261261261 0.04598844102194376 0.05754213869468452
0.1281281281281281 0.04490888034876023 0.05653275206985432
0.1301301301301301 0.04385375601739242 0.05554518072426089
0.1321321321321321 0.04282271269489236 0.05457919200173106
0.1341341341341341 0.04181551290232979 0.05363459114479165
0.1361361361361361 0.04083194194878331 0.05271122557704226
0.1381381381381381 0.03987169062085623 0.05180892916666933
0.1401401401401401 0.03893437071071807 0.05092752222644632
0.1421421421421421 0.03801971451610554 0.05006680987557793
0.1441441441441441 0.03712749602562711 0.04922659846807954
0.1461461461461462 0.03625739351940972 0.04840674623148422
0.1481481481481481 0.03540901069051641 0.0476070888431314
0.1501501501501502 0.03458208035669506 0.04682742702544662
0.1521521521521522 0.03377635943308054 0.04606752654594062
0.1541541541541541 0.03299151415486357 0.04532714969952903
0.1561561561561562 0.03222716347151391 0.04460615492235784
0.1581581581581581 0.03148306231732652 0.0439043908742305
0.1601601601601602 0.03075894454265173 0.04322166793548403
0.1621621621621622 0.03005446527263497 0.04255775845028914
0.1641641641641642 0.02936929760868353 0.04191240103908549
0.1661661661661662 0.02870320494629213 0.04128540795803987
0.1681681681681682 0.02805589608574532 0.04067664122833152
0.1701701701701702 0.02742703949246133 0.0400859264754128
0.1721721721721722 0.026816380794602 0.03951305623262105
0.1741741741741742 0.02622365452079672 0.03895778994118071
0.1761761761761762 0.02564855915051998 0.03841988742983922
0.1781781781781782 0.02509083976920365 0.03789920428309036
0.1801801801801802 0.02455025016253419 0.03739558214257742
0.1821821821821822 0.02402650085880698 0.03690883518067381
0.1841841841841842 0.02351933135912177 0.03643875081238143
0.1861861861861862 0.02302853825861061 0.03598509018903182
0.1881881881881882 0.02255386820618028 0.03554765394469525
0.1901901901901902 0.02209502201298622 0.03512629899479494
0.1921921921921922 0.02165178921008774 0.03472085819193357
0.1941941941941942 0.02122399100463132 0.03433114553546657
0.1961961961961962 0.02081138762201281 0.03395695617150127
0.1981981981981982 0.02041369114263501 0.03359806796912154
0.2002002002002002 0.02003070984828949 0.03325430398928869
0.2022022022022022 0.01966227091024491 0.03292551027149737
0.2042042042042042 0.01930815287032826 0.03261151473371665
0.2062062062062062 0.01896810644000063 0.03231213719844114
0.2082082082082082 0.01864195725018375 0.03202718939269245
0.2102102102102102 0.01832953363999844 0.0317564754178162
0.2122122122122122 0.01803062288826979 0.03149982659499184
0.2142142142142142 0.01774499844550286 0.03125707346171216
0.2162162162162162 0.01747250430719039 0.03102803515579858
0.2182182182182182 0.0172129703491856 0.03081253625444874
0.2202202202202202 0.01696619167908216 0.03061040677423532
0.2222222222222222 0.01673196119231709 0.03042148219214499
0.2242242242242242 0.01651014202969854 0.03024560159723425
0.2262262262262262 0.01630057673173271 0.03008257519987931
0.2282282282282282 0.01610306417498862 0.02993221409310551
0.2302302302302302 0.01591737575828872 0.02979434623046159
0.2322322322322322 0.01574338627200901 0.02966881642601721
0.2342342342342342 0.01558098811528051 0.02955548577141698
0.2362362362362362 0.01543001104225973 0.02945418943302427
0.2382382382382382 0.0152902216759915 0.02936472231877282
0.2402402402402402 0.01516140533013433 0.02928689827240735
0.2422422422422423 0.01504347776670666 0.02922055293670056
0.2442442442442442 0.0149362935635715 0.02916554375345323
0.2462462462462462 0.01483966476015185 0.02912173854768546
0.2482482482482483 0.01475337577376147 0.02908894192145139
0.2502502502502503 0.01467731604210682 0.02906696446645946
0.2522522522522522 0.01461137996980236 0.02905563726153448
0.2542542542542542 0.01455539298921971 0.02905480847016362
0.2562562562562563 0.01450911203106458 0.02906433989635784
0.2582582582582583 0.01447235387247574 0.02908405665048835
0.2602602602602603 0.01444503639217508 0.02911376120468948
0.2622622622622622 0.01442701030036768 0.02915327657479919
0.2642642642642642 0.01441807370763297 0.02920244751271722
0.2662662662662663 0.01441802813569935 0.02926114050640374
0.2682682682682683 0.01442676975134327 0.02932922645767469
0.2702702702702703 0.0144441572671385 0.02940650466418801
0.2722722722722723 0.01446998642820235 0.029492772811158
0.2742742742742743 0.01450404026045398 0.02958785627922098
0.2762762762762763 0.01454621178694142 0.02969160791866471
0.2782782782782783 0.01459635869712563 0.02980390804942629
0.2802802802802803 0.01465427939079124 0.02992463266899806
0.2822822822822823 0.01471978160944881 0.03005356837898052
0.2842842842842843 0.01479272962454784 0.0301905177423433
0.2862862862862863 0.01487294657546279 0.03033531221909996
0.2882882882882883 0.01496026099902934 0.03048781159804867
0.2902902902902903 0.01505451000156398 0.0306479039967707
0.2922922922922923 0.01515551126474534 0.03081545339483044
0.2942942942942943 0.01526310230756186 0.03099025077221434
0.2962962962962963 0.01537710943379028 0.03117211865702924
0.2982982982982983 0.01549735487159376 0.03136090245746434
0.3003003003003003 0.01562368141824336 0.03155647043294138
0.3023023023023023 0.0157559046485281 0.03175870800113678
0.3043043043043043 0.01589385473995843 0.03196744520140257
0.3063063063063063 0.01603737514070616 0.03218251164584721
0.3083083083083083 0.01618627767271465 0.03240375741065699
0.3103103103103103 0.01634040129904192 0.03263104560418834
0.3123123123123123 0.01649958867161599 0.03286425041102742
0.3143143143143143 0.01666365291706815 0.03310322702725124
0.3163163163163163 0.01683244227170934 0.03334781920960922
0.3183183183183183 0.01700579844629368 0.03359788258685545
0.3203203203203203 0.01718354063805921 0.03385328500000886
0.3223223223223223 0.0173655267823522 0.03411390650235363
0.3243243243243243 0.01755159782789863 0.03437963679627828
0.3263263263263263 0.01774158524164183 0.03465033932729841
0.3283283283283283 0.01793535426927411 0.03492586214358986
0.3303303303303303 0.01813274658388289 0.03520606825843459
0.3323323323323323 0.01833361371915884 0.03549083645550311
0.3343343343343343 0.01853782213421867 0.035780061288854
0.3363363363363364 0.01874522210817394 0.03607365308293384
0.3383383383383383 0.01895568440696679 0.03637152233646179
0.3403403403403403 0.01916907196347508 0.03667352432004203
0.3423423423423423 0.01938526178651046 0.03697952300311709
0.3443443443443444 0.01960412966816327 0.03728940202515688
0.3463463463463464 0.01982554507916312 0.03760306396446558
0.3483483483483483 0.02004940929823015 0.03792043033817945
0.3503503503503503 0.02027560205628515 0.03824143823055821
0.3523523523523523 0.0205040094937962 0.03856597270267577
0.3543543543543544 0.02073454219607076 0.03889391363999685
0.3563563563563564 0.0209670902231774 0.0392251630495425
0.3583583583583583 0.02120156530100361 0.03955963500698421
0.3603603603603603 0.02143789317991402 0.03989725565664427
0.3623623623623624 0.0216759677555664 0.04023795751207979
0.3643643643643644 0.02191570817720271 0.04058164385849726
0.3663663663663664 0.02215706806229737 0.04092822916178054
0.3683683683683684 0.02239996526848867 0.04127763493855374
0.3703703703703703 0.02264430212327875 0.04162978628928313
0.3723723723723724 0.02289005028900788 0.04198461189827719
0.3743743743743744 0.02313716974802789 0.04234204154665837
0.3763763763763764 0.02338557849879539 0.04270199478297265
0.3783783783783784 0.02363520569384071 0.04306441105531895
0.3803803803803804 0.02388604953700624 0.0434292301006694
0.3823823823823824 0.02413807992514137 0.04379638724323355
0.3843843843843844 0.02439122633074237 0.04416581339445899
0.3863863863863864 0.02464543516311119 0.04453743505303102
0.3883883883883884 0.02490072025622408 0.0449111707088943
0.3903903903903904 0.0251570673627163 0.04528694301789858
0.3923923923923924 0.02541442463343807 0.04566473176484848
0.3943943943943944 0.02567274059210782 0.04604450637997531
0.3963963963963964 0.02593203776739693 0.04642621700030988
0.3983983983983984 0.02619232039473693 0.04680979446968343
0.4004004004004004 0.02645355947834424 0.04719515033872648
0.4024024024024024 0.02671570440174273 0.04758217686487007
0.4044044044044044 0.02697876795222783 0.04797073676996438
0.4064064064064064 0.02724277216350358 0.04836079370651712
0.4084084084084084 0.02750771023693198 0.04875242346602061
0.4104104104104104 0.02777354758860972 0.04914564713309368
0.4124124124124124 0.02804027039279506 0.0495404264180284
0.4144144144144144 0.0283079053258217 0.04993666365679089
0.4164164164164164 0.02857645738482888 0.05033420181102126
0.4184184184184184 0.02884591283195654 0.05073282446803325
0.4204204204204204 0.02911625299427374 0.0511322720283396
0.4224224224224224 0.02938749276465883 0.05153259241714232
0.4244244244244244 0.02965963774115579 0.05193404272409614
0.4264264264264264 0.02993268053037469 0.05233674159971807
0.4284284284284284 0.03020660325946677 0.05274065929336863
0.4304304304304304 0.03048140827230616 0.05314561765325174
0.4324324324324325 0.03075710707535852 0.05355129012641582
0.4344344344344344 0.03103369536029053 0.05395720175875243
0.4364364364364364 0.03131115248495646 0.05436315542953904
0.4384384384384384 0.03158944626092821 0.05476960195605111
0.4404404404404405 0.03186857654126053 0.05517675257367269
0.4424424424424425 0.03214855140605276 0.05558461638641923
0.4444444444444444 0.03242936002488887 0.05599300042996633
0.4464464464464464 0.0327109725458116 0.05640150967165085
0.4484484484484484 0.03299334093271377 0.05680959746815101
0.4504504504504505 0.03327643928942916 0.05721743150172354
0.4524524524524525 0.03356026769426432 0.05762525582486551
0.4544544544544545 0.03384480522963303 0.05803307002575377
0.4564564564564564 0.03413000942034836 0.05844074508686803
0.4584584584584585 0.03441581629318208 0.05884802338499139
0.4604604604604605 0.03470216908997868 0.05925454490040358
0.4624624624624625 0.03498905906224788 0.05966029804293535
0.4644644644644645 0.03527645755660762 0.06006535259031816
0.4664664664664664 0.03556430384195825 0.0604696598001194
0.4684684684684685 0.03585250510948264 0.06087309748537337
0.4704704704704705 0.03614095723692601 0.06127547001458125
0.4724724724724725 0.03642963887053284 0.06167650866729303
0.4744744744744745 0.03671852487031717 0.06207604043922779
0.4764764764764765 0.03700754207069865 0.0624740926224446
0.4784784784784785 0.03729656923119283 0.06287062525565723
0.4804804804804805 0.03758544302814618 0.06326553566896315
0.4824824824824825 0.03787409312329402 0.06365865848384411
0.4844844844844845 0.03816252598384872 0.06404976561316583
0.4864864864864865 0.03845067784216987 0.06443856969875078
0.4884884884884885 0.03873840832965709 0.06482492287375882
0.4904904904904905 0.03902550047675007 0.06520885167965702
0.4924924924924925 0.03931176390671931 0.06559031349749828
0.4944944944944945 0.03959721794955809 0.06596919259699301
0.4964964964964965 0.03988182538407598 0.06634530013650961
0.4984984984984985 0.04016545231757781 0.06671837416307455
0.5005005005005005 0.04044786820605885 0.06708808148383931
0.5025025025025025 0.04072881318966196 0.06745423500903236
0.5045045045045045 0.04100826828126648 0.06781690205173149
0.5065065065065065 0.04128615779440712 0.06817607260353119
0.5085085085085085 0.04156232026728209 0.06853164222358737
0.5105105105105106 0.04183651785516235 0.06888341203861661
0.5125125125125125 0.04210857844160885 0.0692310887428972
0.5145145145145145 0.04237842768576169 0.06957428459826824
0.5165165165165165 0.04264592018277361 0.06991275745346759
0.5185185185185185 0.0429108354559093 0.07024663599227278
0.5205205205205206 0.04317294464129182 0.07057593088712985
0.5225225225225225 0.04343215721751929 0.07090054384398659
0.5245245245245245 0.0436883406601971 0.07122026760856151
0.5265265265265265 0.04394128261761924 0.07153478596634419
0.5285285285285285 0.04419070833476336 0.07184368228231922
0.5305305305305306 0.04443649438619772 0.07214685504126746
0.5325325325325325 0.04467857499180805 0.07244440786355685
0.5345345345345346 0.0449167743341639 0.07273629797778466
0.5365365365365365 0.04515080356788599 0.07302239181941443
0.5385385385385385 0.04538037109366994 0.07330246503077664
0.5405405405405406 0.04560544560777759 0.0735762024610679
0.5425425425425425 0.04582593678740204 0.07384331352215463
0.5445445445445446 0.04604163977702191 0.07410386080481263
0.5465465465465466 0.04625224109241201 0.07435782220811206
0.5485485485485485 0.04645756120164594 0.07460510438469492
0.5505505505505506 0.04665755272857443 0.07484555023434046
0.5525525525525525 0.04685206780573076 0.07507893890396532
0.5545545545545546 0.04704086814970591 0.07530499435940574
0.5565565565565566 0.04722373259581145 0.07552362073166481
0.5585585585585585 0.04740058642706162 0.07573484711030705
0.5605605605605606 0.04757129091659921 0.07593863677001975
0.5625625625625625 0.04773564576540623 0.07613489758459262
0.5645645645645646 0.04789348189470845 0.07632348202691827
0.5665665665665666 0.04804470995462443 0.07650418716899218
0.5685685685685685 0.04818919285125656 0.0766767617085008
0.5705705705705706 0.04832673949138885 0.07684112602436351
0.5725725725725725 0.04845721370352486 0.0769973694381386
0.5745745745745746 0.04858056944383091 0.07714551510912784
0.5765765765765766 0.04869669609424425 0.07728551422220636
0.5785785785785785 0.04880540691659592 0.07741724598782236
0.5805805805805806 0.048906531925984 0.07754051764199656
0.5825825825825826 0.04900006299094334 0.0776550644954814
0.5845845845845846 0.04908594795397226 0.07776074614000256
0.5865865865865866 0.04916406207396139 0.07785775013307381
0.5885885885885885 0.04923422826343803 0.07794618741103894
0.5905905905905906 0.04929641023277121 0.07802606974743054
0.5925925925925926 0.04935057674870524 0.07809730975296993
0.5945945945945946 0.04939664785797045 0.07815972087556765
0.5965965965965966 0.04943451843039982 0.07821301740032259
0.5985985985985987 0.04946415610559201 0.07825704827665361
0.6006006006006006 0.04948554681920401 0.07829208609700684
0.6026026026026026 0.04949863510135529 0.07831830800891602
0.6046046046046046 0.04950333064188758 0.0783357729607735
0.6066066066066066 0.0494996139113696 0.07834442172612045
0.6086086086086087 0.04948749364048356 0.07834407690364553
0.6106106106106106 0.04946694683560167 0.07833444291718637
0.6126126126126126 0.0494379252651273 0.07831534981043237
0.6146146146146146 0.04940042048603586 0.07828714977641953
0.6166166166166166 0.04935445257974862 0.07825009276934543
0.6186186186186187 0.04930002117046424 0.07820428764400193
0.6206206206206206 0.04923710845768326 0.0781497026808088
0.6226226226226226 0.04916572410978429 0.07808616558581402
0.6246246246246246 0.0490859062233696 0.07801336349069349
0.6266266266266266 0.048997677055716 0.0779311457479555
0.6286286286286287 0.04890104150264803 0.07783995654467377
0.6306306306306306 0.04879602006797457 0.07774003312767812
0.6326326326326326 0.04868266378366057 0.07763147488741791
0.6346346346346347 0.04856101149298449 0.07751424644886462
0.6366366366366366 0.04843109434383184 0.07738817767151135
0.6386386386386387 0.04829295236927901 0.07725300806229889
0.6406406406406406 0.048146648399056 0.07710897683164585
0.6426426426426426 0.047992238534749 0.07695634075303151
0.6446446446446447 0.04782976859385211 0.07679521003633991
0.6466466466466466 0.04765928104877213 0.07662561802062895
0.6486486486486487 0.04748084936314054 0.07644752117413102
0.6506506506506506 0.04729454966724561 0.07626081591922838
0.6526526526526526 0.04710044834911536 0.07606563443402523
0.6546546546546547 0.04689860225406324 0.07586214745544777
0.6566566566566566 0.0466890683600299 0.07565045444491163
0.6586586586586587 0.04647193815790217 0.07543062144576433
0.6606606606606606 0.04624730331856797 0.07520268108328559
0.6626626626626627 0.04601524212544474 0.07496663256468665
0.6646646646646647 0.04577581947310357 0.07472252277656788
0.6666666666666666 0.04552909194324648 0.07447050452119222
0.6686686686686687 0.04527515636805211 0.07421069265837824
0.6706706706706707 0.0450141222980101 0.07394318399165299
0.6726726726726727 0.04474608202375561 0.073668057280388
0.6746746746746747 0.04447111068005941 0.0733853732397977
0.6766766766766766 0.04418926713472426 0.07309517454094178
0.6786786786786787 0.04390063731815137 0.07279749227586312
0.6806806806806807 0.0436053476315353 0.07249244026426206
0.6826826826826827 0.04330350513739763 0.07218018754857886
0.6846846846846847 0.04299519331127827 0.07186087659914345
0.6866866866866866 0.04268047204173539 0.07153462105329182
0.6886886886886887 0.04235941848636414 0.07120150571536632
0.6906906906906907 0.04203216420061765 0.07086158655671526
0.6926926926926927 0.0416988144052502 0.07051489071569329
0.6946946946946947 0.04135945454704663 0.07016141532030028
0.6966966966966966 0.04101415786154732 0.06980123414378042
0.6986986986986987 0.04066303408520149 0.06943464481577383
0.7007007007007007 0.04030619020739183 0.06906189545543977
0.7027027027027027 0.03994371709101333 0.0686831430235478
0.7047047047047047 0.03957569958530797 0.06829845332247739
0.7067067067067067 0.03920224842159884 0.06790780099621745
0.7087087087087087 0.0388234688442213 0.06751106953036656
0.7107107107107107 0.03843944785905726 0.06710823128266508
0.7127127127127127 0.03805027091869898 0.06669972349472636
0.7147147147147147 0.03765605775075682 0.06628583235082286
0.7167167167167167 0.0372569162071693 0.06586671866847266
0.7187187187187187 0.0368529308764655 0.06544242367902434
0.7207207207207207 0.03644417688206512 0.06501286902765714
0.7227227227227228 0.03603078468937154 0.06457800149472211
0.7247247247247247 0.0356128795226326 0.06413818324728918
0.7267267267267268 0.03519055221034299 0.06369361649165618
0.7287287287287287 0.03476386142671156 0.06324443445909644
0.7307307307307307 0.034332908492835 0.06279071600153761
0.7327327327327328 0.03389784555325698 0.06233248677883171
0.7347347347347347 0.03345878991345144 0.06186986026820512
0.7367367367367368 0.03301582005755838 0.06140304511388814
0.7387387387387387 0.03256899170493754 0.06093220103008867
0.7407407407407407 0.03211844368724987 0.06045746244902749
0.7427427427427428 0.03166432185346335 0.05997893852093843
0.7447447447447447 0.0312067329920708 0.05949671311406872
0.7467467467467468 0.03074574579173283 0.05901085227350464
0.7487487487487487 0.03028144297432861 0.0585215123591791
0.7507507507507507 0.02981398468904722 0.05802890825305711
0.7527527527527528 0.02934350466971691 0.05753322266221088
0.7547547547547547 0.02887009905803484 0.05703460382391487
0.7567567567567568 0.02839383238101832 0.05653316550564513
0.7587587587587588 0.02791483116526799 0.05602898700508036
0.7607607607607607 0.02743325208255394 0.0555221131501009
0.7627627627627628 0.02694921678696128 0.05501260108559254
0.7647647647647647 0.02646281299691296 0.05450071462068305
0.7667667667667668 0.02597412882293199 0.05398669100650523
0.7687687687687688 0.02548332108380435 0.05347070249632925
0.7707707707707707 0.02499052608623954 0.05295286097878925
0.7727727727727728 0.02449585299942837 0.0524332179778826
0.7747747747747747 0.02399939029110122 0.05191178604592996
0.7767767767767768 0.02350127442965015 0.05138877758509956
0.7787787787787788 0.02300166184365416 0.05086442678887823
0.7807807807807807 0.02250067964796228 0.05033890738783148
0.7827827827827828 0.02199842482402166 0.04981234995426449
0.7847847847847848 0.02149499418555016 0.04928484190222107
0.7867867867867868 0.02099055074574042 0.04875642838475602
0.7887887887887888 0.02048523960871393 0.04822721462832381
0.7907907907907908 0.01997918163135876 0.04769744635848583
0.7927927927927928 0.01947247525136741 0.04716733894362278
0.7947947947947948 0.01896524724662303 0.04663705893728959
0.7967967967967968 0.01845766085985245 0.04610672407821657
0.7987987987987988 0.01794985727711025 0.04557640329030913
0.8008008008008008 0.01744195241469304 0.0450461166826476
0.8028028028028028 0.01693403986566821 0.04451581822191808
0.8048048048048048 0.01642625501119851 0.04398572461901352
0.8068068068068068 0.01591876421166089 0.04345626079885452
0.8088088088088088 0.01541170994589004 0.04292773228782178
0.8108108108108109 0.01490521064114145 0.04240032017257317
0.8128128128128128 0.0143993616938324 0.04187408110004279
0.8148148148148148 0.01389429219795634 0.04134894727744277
0.8168168168168168 0.01339016299045714 0.04082472647226158
0.8188188188188188 0.0128871124481775 0.04030112213270853
0.8208208208208209 0.01238526115821884 0.03977841892528394
0.8228228228228228 0.01188471345414853 0.03925747378521678
0.8248248248248248 0.01138559951940972 0.03873884755916368
0.8268268268268268 0.01088806438590863 0.03822275924008539
0.8288288288288288 0.01039223772482688 0.03770908596724802
0.8308308308308309 0.009898236705459619 0.03719736302622186
0.8328328328328328 0.009406168599893792 0.03668679403551571
0.8348348348348348 0.008916161564976393 0.03617762368232566
0.8368368368368369 0.008428353360606345 0.03567101146868429
0.8388388388388388 0.007942868596073308 0.03516747596276304
0.8408408408408409 0.007459818315050274 0.03466715878035623
0.8428428428428428 0.006979300440585795 0.03416982458488105
0.8448448448448449 0.006501429423274063 0.03367486108737727
0.8468468468468469 0.006026336968375354 0.03318217181971903
0.8488488488488488 0.005554141020830055 0.03269259936467761
0.8508508508508509 0.005084948011235297 0.03220644948446702
0.8528528528528528 0.004618852926373078 0.03172383592059436
0.8548548548548549 0.004155956723342427 0.03124468058412477
0.8568568568568569 0.003696377840995064 0.03076871661418801
0.8588588588588588 0.003240224724967405 0.03029595237630595
0.8608608608608609 0.002787594982765026 0.02982682005025619
0.8628628628628628 0.00233857538376274 0.02936159020287527
0.8648648648648649 0.001893249993946294 0.02890040433192456
0.8668668668668669 0.001451725959057859 0.02844327486608983
0.8688688688688688 0.001014106247961729 0.02799008516498266
0.8708708708708709 0.0005804800698101975 0.02754059163648806
0.8728728728728729 0.00015092287407509 0.02709476332677371
0.8748748748748749 -0.0002745047599935205 0.02665311132215159
0.8768768768768769 -0.0006957399713006282 0.02621603970864048
0.8788788788788788 -0.001112664970643314 0.02578375813460848
0.8808808808808809 -0.001525175484061809 0.02535628181077212
0.8828828828828829 -0.001933193575462505 0.02493343151019636
0.8848848848848849 -0.002336667646618109 0.02451483356829584
0.8868868868868869 -0.002735572437167469 0.02410002303007727
0.8888888888888888 -0.003129889156011044 0.02368951439286501
0.8908908908908909 -0.003519499414567381 0.0232839512987329
0.8928928928928929 -0.003904324217912146 0.02288363661185994
0.8948948948948949 -0.004284312353949144 0.02248858930776831
0.8968968968968969 -0.004659430582580918 0.02209854447332552
0.8988988988988988 -0.005029635125147974 0.02171295351913596
0.9009009009009009 -0.005394865224479037 0.02133173020865112
0.9029029029029029 -0.00575507510194292 0.0209555435342472
0.9049049049049049 -0.006110233606382682 0.02058467548351128
0.9069069069069069 -0.006460318020947252 0.02021921145140373
0.908908908908909 -0.006805282397650539 0.01985904024025734
0.9109109109109109 -0.007145083544078422 0.01950385405977906
0.9129129129129129 -0.007479696436168233 0.019153323759729
0.9149149149149149 -0.007809114108291949 0.01880781970245898
0.9169169169169169 -0.008133323019042427 0.01846770882786769
0.918918918918919 -0.008452281906466531 0.01813317633936426
0.9209209209209209 -0.00876596557947404 0.01780423365853273
0.9229229229229229 -0.00907436957560734 0.01748071842513263
0.924924924924925 -0.009377509446847657 0.01716229449709766
0.9269269269269269 -0.009675377847108202 0.01684851019914171
0.928928928928929 -0.009967933177060599 0.01653959501329536
0.9309309309309309 -0.01025516015613628 0.01623619288846609
0.9329329329329329 -0.01053707403878864 0.01593868346926094
0.934934934934935 -0.01081372042462325 0.01564716450700607
0.9369369369369369 -0.01108512620632275 0.01536145185974652
0.938938938938939 -0.01135123911167145 0.0150810794922448
0.9409409409409409 -0.01161203268606838 0.01480529947598305
0.9429429429429429 -0.01186752321618354 0.01453383796199839
0.944944944944945 -0.01211776972995789 0.01426771618667791
0.9469469469469469 -0.01236286265776979 0.01400746332661335
0.948948948948949 -0.01260278829665583 0.01375322783533714
0.9509509509509509 -0.01283748675767019 0.01350477939624639
0.9529529529529529 -0.01306695058041646 0.01326150892260217
0.954954954954955 -0.01329122571594731 0.01302265805824268
0.9569569569569569 -0.01351041152676446 0.01278892785575639
0.958958958958959 -0.01372461618673004 0.01256071193271904
0.960960960960961 -0.01393378336372385 0.01233806784466776
0.9629629629629629 -0.01413786348010064 0.01212086480510696
0.964964964964965 -0.0143368682993409 0.01190878368550793
0.9669669669669669 -0.01453087006956131 0.01170161723210514
0.968968968968969 -0.01472000152351489 0.01149964183846844
0.970970970970971 -0.01490434344548108 0.01130298696721319
0.972972972972973 -0.01508382150350862 0.01111168030775225
0.974974974974975 -0.0152584248293022 0.01092564839711829
0.9769769769769769 -0.01542819517862803 0.01074471661996343
0.978978978978979 -0.01559322692304472 0.01056861424525876
0.980980980980981 -0.0157536403162888 0.01039727133239851
0.982982982982983 -0.01590941704920228 0.01023097012438612
0.984984984984985 -0.01606054995006841 0.0100699011447313
0.9869869869869869 -0.01620707540024201 0.009914121789976471
0.988988988988989 -0.01634906679081359 0.009763556329693807
0.990990990990991 -0.01648661962461516 0.009617995906487792
0.992992992992993 -0.01661974625684363 0.009477098535993822
0.994994994994995 -0.0167484587090515 0.009340403028171462
0.996996996996997 -0.01687279891663249 0.009207990303515767
0.998998998998999 -0.01699283520233222 0.009080519799837872
1.001001001001001 -0.01710864205355233 0.008958390137680905
1.003003003003003 -0.01722023660452981 0.008841695463834731
1.005005005005005 -0.01732765010056255 0.008730225451338391
1.007007007007007 -0.01743093237805051 0.008623465299477384
1.009009009009009 -0.0175301495376361 0.008520595733785108
1.011011011011011 -0.0176253461453313 0.008420998798432416
1.013013013013013 -0.01771655320917531 0.008325707915585345
1.015015015015015 -0.01780381548300059 0.008235451120270465
1.017017017017017 -0.01788718911279485 0.008150482271798543
1.019019019019019 -0.01796672359767788 0.008070600891231933
1.021021021021021 -0.01804245510741307 0.007995152161383939
1.023023023023023 -0.01811442810863082 0.007923056792218469
1.025025025025025 -0.01818269489238743 0.007854490457780861
1.027027027027027 -0.01824730617057716 0.00779034578993465
1.029029029029029 -0.01830829693562015 0.0077308950662488
1.031031031031031 -0.01836570784177516 0.007676099398296166
1.033033033033033 -0.0184195890014088 0.007625608731651495
1.035035035035035 -0.01846999815731217 0.007578762501070591
1.037037037037037 -0.01851697608897868 0.007535356608337179
1.039039039039039 -0.01856055993666066 0.007495957380963703
1.041041041041041 -0.01860079421204128 0.007460778770191745
1.043043043043043 -0.01863772937664984 0.007429838893197122
1.045045045045045 -0.01867141679823898 0.00740296003308949
1.047047047047047 -0.01870189498837176 0.007379768638912015
1.049049049049049 -0.01872920399094861 0.007359784960525861
1.051051051051051 -0.01875338938510277 0.007343210532975902
1.053053053053053 -0.01877450228254898 0.007330413842506017
1.055055055055055 -0.01879259557462748 0.0073215596068886
1.057057057057057 -0.01880770838779252 0.007316624516839954
1.059059059059059 -0.01881988183051294 0.007315397236018872
1.061061061061061 -0.01882916116667641 0.007317478401026672
1.063063063063063 -0.01883559549051751 0.007322310491972933
1.065065065065065 -0.0188392369886606 0.007329929884342917
1.067067067067067 -0.01884012987721682 0.007340919897539433
1.069069069069069 -0.01883831772499732 0.007355616953346245
1.071071071071071 -0.01883384731464735 0.00737408166703904
1.073073073073073 -0.0188267674791423 0.007396098847384347
1.075075075075075 -0.01881712910295784 0.007421177496640091
1.077077077077077 -0.01880498058787076 0.007448550810555621
1.079079079079079 -0.0187903663795405 0.007478167312474304
1.081081081081081 -0.01877333350024772 0.007510819590155732
1.083083083083083 -0.0187539319659671 0.007546615067284296
1.085085085085085 -0.01873221478636731 0.007585456592505452
1.087087087087087 -0.01870823788204027 0.00762704247770099
1.089089089089089 -0.01868205235975226 0.007670993086635658
1.091091091091091 -0.01865370066076247 0.007717506118685213
1.093093093093093 -0.0186232297954797 0.007766636187005793
1.095095095095095 -0.01859069260804257 0.007818336217856353
1.097097097097097 -0.01855614777631951 0.007872499817038914
1.099099099099099 -0.01851965845915227 0.007928961439157639
1.101101101101101 -0.01848127192767091 0.007987586979958883
1.103103103103103 -0.018441035460735 0.008048423390838944
1.105105105105105 -0.01839900348056765 0.008111506017584147
1.107107107107107 -0.01835523505210883 0.008176821467015316
1.109109109109109 -0.01830978779341407 0.008244307606987827
1.111111111111111 -0.01826271243412271 0.008313853566391721
1.113113113113113 -0.01821406374930154 0.008385299735151536
1.115115115115115 -0.01816390180474629 0.00845843776422664
1.117117117117117 -0.01811229025308362 0.008533080236060503
1.119119119119119 -0.01805927963324942 0.008609382849842945
1.121121121121121 -0.01800492027609964 0.008687523495556126
1.123123123123123 -0.01794927176620095 0.0087675544159517
1.125125125125125 -0.01789240295015419 0.008849402202001505
1.127127127127127 -0.01783438198802169 0.008932867792897398
1.129129129129129 -0.01777525193513283 0.009017626476050311
1.131131131131131 -0.01771506098834596 0.009103238238254069
1.133133133133133 -0.01765387086798034 0.009189650594187054
1.135135135135135 -0.01759175681781625 0.009277363063686928
1.137137137137137 -0.01752879164378202 0.00936668839015084
1.139139139139139 -0.01746501448109162 0.009457692303716153
1.141141141141141 -0.01740047351038312 0.009550193521260464
1.143143143143143 -0.01733523142662673 0.009643763746401163
1.145145145145145 -0.01726936528434203 0.009737727669496321
1.147147147147147 -0.01720294143486329 0.009831451995692464
1.149149149149149 -0.01713599941506963 0.009925613223766977
1.151151151151151 -0.01706859117419755 0.01002097775947089
1.153153153153153 -0.01700078262108839 0.01011788358786705
1.155155155155155 -0.01693264967771513 0.01021624364580084
1.157157157157157 -0.01686424200953326 0.01031554582190095
1.159159159159159 -0.01679560607263937 0.01041485295657887
1.161161161161161 -0.01672680061125746 0.01051315573159881
1.163163163163163 -0.0166578944998598 0.01061145036264746
1.165165165165165 -0.01658894296607131 0.01071053067529651
1.167167167167167 -0.01651999173075426 0.01081065396808892
1.169169169169169 -0.01645109649991978 0.01091164409163972
1.171171171171171 -0.01638232147585921 0.01101289144863699
1.173173173173173 -0.01631371819249413 0.01111340288590879
1.175175175175175 -0.01624533486421343 0.01121346853686664
1.177177177177177 -0.01617722676561954 0.01131373601797589
1.179179179179179 -0.01610945008801262 0.01141431285683023
1.181181181181181 -0.016042048085039 0.01151508984721247
1.183183183183183 -0.01597506871596301 0.0116157410490941
1.185185185185185 -0.01590856898785703 0.01171583237434898
1.187187187187187 -0.01584259983766483 0.01181558827996773
1.189189189189189 -0.01577720005140675 0.01191515651800279
1.191191191191191 -0.01571241540949203 0.01201454056584611
1.193193193193193 -0.01564829794154303 0.01211365453035401
1.195195195195195 -0.01558488999083991 0.01221232314784593
1.197197197197197 -0.01552223106782493 0.01231032345041547
1.199199199199199 -0.01546036572396657 0.01240770659250259
1.201201201201201 -0.01539933616784632 0.01250457765598445
1.203203203203203 -0.01533917912821747 0.01260096861933369
1.205205205205205 -0.01527993466373369 0.0126968452036024
1.207207207207207 -0.01522164378945304 0.01279210687242308
1.209209209209209 -0.01516433763781805 0.012886586832008
1.211211211211211 -0.01510804971745502 0.01298005022177731
1.213213213213213 -0.01505281977541139 0.01307240814871424
1.215215215215215 -0.01499868428930106 0.01316391823317478
1.217217217217217 -0.01494566690661404 0.01325476071261777
1.219219219219219 -0.01489379577962354 0.01334499036323947
1.221221221221221 -0.01484310586466699 0.01343453649997339
1.223223223223223 -0.01479363283156656 0.01352320297649082
1.225225225225225 -0.01474539551321722 0.01361066818520118
1.227227227227227 -0.01469841433383235 0.01369651833563668
1.229229229229229 -0.01465271659704085 0.01378099233580449
1.231231231231231 -0.0146083357452119 0.01386446648020045
1.233233233233233 -0.01456529378289996 0.01394704517048917
1.235235235235235 -0.01452360304305998 0.01402866381929788
1.237237237237237 -0.01448328181019938 0.01410908885021939
1.239239239239239 -0.0144443544493487 0.01418795344021448
1.241241241241241 -0.0144068478490616 0.01426537810981399
1.243243243243243 -0.01437077312132211 0.0143415516155338
1.245245245245245 -0.0143361416790283 0.01441650552734694
1.247247247247247 -0.0143029694333817 0.01449019406140481
1.249249249249249 -0.01427127631584295 0.01456249408003688
1.251251251251251 -0.01424107735638288 0.01463321857902006
1.253253253253253 -0.01421238007616044 0.01470237190044574
1.255255255255255 -0.01418519500905699 0.0147700727240028
1.257257257257257 -0.01415953541692701 0.01483637538315119
1.259259259259259 -0.01413541532118599 0.01490127674539471
1.261261261261261 -0.0141128410259975 0.01496471621228204
1.263263263263263 -0.01409181850829628 0.01502657571940472
1.265265265265265 -0.01407235610636542 0.01508667876329864
1.267267267267267 -0.01405446448441457 0.01514487768292813
1.269269269269269 -0.01403815320487143 0.01520138154108513
1.271271271271271 -0.01402342293745547 0.0152563962379855
1.273273273273273 -0.01401027535886307 0.01531001586038189
1.275275275275275 -0.01399871553907745 0.01536222268156523
1.277277277277277 -0.01398875194136862 0.01541288716136402
1.279279279279279 -0.01398039492044337 0.01546176794614437
1.281281281281281 -0.01397364365186237 0.01550851186881017
1.283283283283283 -0.0139684945958552 0.01555285250555261
1.285285285285285 -0.01396494818611548 0.01559527435754618
1.287287287287287 -0.01396300864971672 0.01563626476364424
1.289289289289289 -0.01396268399207537 0.01567603869750253
1.291291291291291 -0.01396397851070344 0.01571453876246798
1.293293293293293 -0.0139668849467939 0.01575143519158073
1.295295295295295 -0.01397139911006763 0.01578612584757297
1.297297297297297 -0.01397752137963844 0.01581792619758315
1.299299299299299 -0.01398525670401313 0.01584747106069107
1.301301301301301 -0.01399461310665658 0.01587545240827759
1.303303303303303 -0.01400558564029655 0.01590216169321748
1.305305305305305 -0.01401816434045582 0.01592754675602123
1.307307307307307 -0.01403234518031342 0.01595121182483336
1.309309309309309 -0.01404813012514772 0.01597241751543335
1.311311311311311 -0.01406552713503911 0.01599088624360068
1.313313313313313 -0.01408454259496596 0.01600744836722673
1.315315315315315 -0.01410516065596599 0.0160224329337296
1.317317317317317 -0.0141273678239726 0.01603591670964902
1.319319319319319 -0.01415116027412298 0.01604772540232735
1.321321321321321 -0.01417654385075808 0.01605743365991094
1.323323323323323 -0.01420353392773442 0.01606460886638136
1.325325325325325 -0.01423213319495785 0.01606976057921908
1.327327327327327 -0.01426231588707818 0.01607311213892326
1.329329329329329 -0.01429406601418219 0.01607470982414982
1.331331331331331 -0.01432738061816878 0.01607447201296433
1.333333333333333 -0.01436226977274891 0.01607218918284412
1.335335335335335 -0.01439875391918517 0.01606768277344522
1.337337337337337 -0.01443682075583653 0.0160611685513653
1.339339339339339 -0.01447644229912194 0.0160527833991895
1.341341341341341 -0.0145176056342024 0.01604258379960385
1.343343343343343 -0.01456031213665564 0.0160305491569834
1.345345345345345 -0.01460457747247613 0.01601658179739224
1.347347347347347 -0.01465041173794695 0.01600050696858332
1.349349349349349 -0.01469778459872309 0.0159820107930069
1.351351351351351 -0.01474667660642104 0.01596129606240368
1.353353353353353 -0.01479708216694237 0.0159387916912902
1.355355355355355 -0.01484900947232641 0.01591476336706985
1.357357357357357 -0.01490247196087333 0.01588931353995507
1.359359359359359 -0.0149574457732475 0.01586238142296759
1.361361361361361 -0.01501390920269909 0.01583374299193763
1.363363363363363 -0.01507185340155941 0.01580301098550549
1.365365365365365 -0.01513128157067541 0.01576963490511984
1.367367367367367 -0.01519220023024362 0.01573353660087085
1.369369369369369 -0.01525458631432767 0.01569568142861405
1.371371371371371 -0.01531842259702088 0.01565638559235125
1.373373373373373 -0.01538370110128101 0.01561566605088099
1.375375375375375 -0.0154504218527638 0.01557324888201717
1.377377377377377 -0.01551857458538241 0.01552861495068136
1.379379379379379 -0.01558813804180597 0.01548196458566026
1.381381381381381 -0.01565909849300322 0.01543361505656499
1.383383383383383 -0.01573145009861971 0.01538363911630569
1.385385385385385 -0.01580518672267687 0.01533201355657812
1.387387387387387 -0.01588028665382573 0.01527861920786486
1.389389389389389 -0.01595673334082634 0.01522330307231379
1.391391391391391 -0.01603451576258033 0.01516619233288027
1.393393393393393 -0.01611362309030248 0.01510745141610864
1.395395395395395 -0.01619403435271556 0.0150471756589364
1.397397397397397 -0.0162757313368399 0.01498539336972604
1.399399399399399 -0.01635870067591794 0.01492206582826439
1.401401401401401 -0.01644292763399775 0.0148570872857636
1.403403403403403 -0.01652838968112208 0.01479029308522564
1.405405405405405 -0.01661506738260178 0.01472176891581781
1.407407407407407 -0.01670294500873508 0.01465174376368703
1.409409409409409 -0.01679200406397379 0.01458033137649722
1.411411411411411 -0.01688221858772445 0.01450756403201661
1.413413413413413 -0.01697356640381135 0.01443339253811662
1.415415415415415 -0.01706603035892927 0.01435768623277323
1.417417417417417 -0.01715959417370638 0.01428035810180472
1.419419419419419 -0.01725422813819113 0.01420161796109698
1.421421421421421 -0.01734990323183807 0.01412158317834186
1.423423423423423 -0.01744659654241192 0.01404031046443374
1.425425425425425 -0.01754429126630561 0.0139577995684432
1.427427427427427 -0.01764296985299367 0.01387399327761688
1.429429429429429 -0.01774259699783324 0.01378878912528028
1.431431431431431 -0.0178431391586114 0.01370224962749453
1.433433433433433 -0.0179445694959219 0.01361453276215638
1.435435435435436 -0.01804686787116011 0.01352573885360625
1.437437437437437 -0.01815001883388202 0.01343591464549596
1.439439439439439 -0.01825398893527094 0.0133450533007887
1.441441441441441 -0.01835874066765894 0.01325309440175895
1.443443443443444 -0.01846424284313287 0.01315992466831012
1.445445445445446 -0.01857046962684452 0.01306552121028409
1.447447447447447 -0.01867740048318629 0.01297010897227852
1.449449449449449 -0.01878500704226315 0.01287386892392189
1.451451451451451 -0.01889325204569657 0.01277689477731681
1.453453453453454 -0.01900210401044828 0.01267919298704012
1.455455455455456 -0.01911153406750513 0.01258068275014262
1.457457457457457 -0.01922151554222011 0.0124811960061498
1.459459459459459 -0.01933201675223313 0.01238053083271323
1.461461461461461 -0.01944300498602671 0.01227890747107666
1.463463463463464 -0.01955444934788454 0.01217665458642092
1.465465465465466 -0.01966632001192833 0.01207395434138211
1.467467467467467 -0.01977858693851001 0.0119708467094275
1.469469469469469 -0.01989121744632587 0.01186722947485561
1.471471471471471 -0.02000417943821803 0.01176285823279655
1.473473473473474 -0.02011744209898838 0.01165744817050107
1.475475475475476 -0.02023097589539865 0.01155135248986078
1.477477477477477 -0.02034475154915092 0.01144486211090709
1.479479479479479 -0.02045873635055837 0.01133809846865172
1.481481481481481 -0.02057289786320098 0.01123105502405242
1.483483483483484 -0.02068720514921869 0.01112359726401407
1.485485485485486 -0.02080162876083723 0.01101548127661131
1.487487487487487 -0.0209161407338944 0.01090680830359042
1.489489489489489 -0.02103071209813645 0.01079784361163205
1.491491491491491 -0.02114530969003093 0.01068872244883523
1.493493493493494 -0.02125990176297898 0.01057948951583293
1.495495495495496 -0.0213744589127652 0.01047009896579174
1.497497497497497 -0.02148895407755773 0.01036041440441154
1.499499499499499 -0.0216033624792641 0.01025023292698315
1.501501501501501 -0.02171765623544127 0.01013966612071779
1.503503503503504 -0.02183180257289855 0.01002904394925849
1.505505505505506 -0.02194577158603649 0.009918579054891491
1.507507507507508 -0.02205953648976162 0.009808357131904838
1.509509509509509 -0.0221730736194864 0.009698336926590695
1.511511511511511 -0.02228636074354607 0.009588350237243998
1.513513513513514 -0.02239936804120816 0.009478101914161985
1.515515515515516 -0.02251206580365072 0.0093670704647634
1.517517517517518 -0.02262442814908121 0.009255235557458469
1.519519519519519 -0.0227364329666952 0.009143651178435991
1.521521521521521 -0.02284806138538659 0.009033037401862232
1.523523523523524 -0.02295928819869338 0.008923703509327696
1.525525525525526 -0.02307008406490207 0.0088155479898471
1.527527527527528 -0.02318042415811382 0.008708058539860009
1.529529529529529 -0.02329028837056916 0.008600312063229615
1.531531531531531 -0.02339966111699814 0.008490987615257239
1.533533533533534 -0.02350852117049054 0.008380705107647601
1.535535535535536 -0.02361684113100357 0.008271175653165819
1.537537537537538 -0.02372459854202629 0.00816278916638874
1.539539539539539 -0.02383177567537742 0.008055409451958623
1.541541541541541 -0.02393835972187641 0.007948374204583664
1.543543543543544 -0.02404433341369372 0.007840996795773769
1.545545545545546 -0.0241496673170703 0.007734041836036792
1.547547547547548 -0.02425433816971036 0.007627751129163945
1.549549549549549 -0.02435833065236009 0.007522159548436297
1.551551551551551 -0.02446163738880765 0.007417150843968101
1.553553553553554 -0.0245642570868169 0.007312472864428543
1.555555555555556 -0.02466616565731821 0.007208142922574073
1.557557557557558 -0.02476732659263081 0.007104407612301883
1.559559559559559 -0.02486771599877437 0.007001414173966408
1.561561561561561 -0.02496732315763382 0.006899218525076856
1.563563563563564 -0.02506615052695931 0.006797785260298062
1.565565565565566 -0.02516421208234913 0.006696987651449271
1.567567567567568 -0.02526149028159831 0.006596604276444151
1.56956956956957 -0.02535793714682768 0.006496365768697165
1.571571571571572 -0.02545352163332385 0.006396671304994189
1.573573573573574 -0.02554823171879737 0.006297975553756191
1.575575575575576 -0.02564207440338272 0.006200533504095551
1.577577577577578 -0.02573507569320732 0.006104400465816701
1.57957957957958 -0.02582723655714193 0.0060094320694144
1.581581581581582 -0.02591850245287484 0.005915284266075599
1.583583583583584 -0.02600884142816302 0.005821413327678021
1.585585585585586 -0.02609824105894006 0.00572741502510371
1.587587587587588 -0.02618670844931613 0.005634300292066907
1.58958958958959 -0.02627426988359321 0.005542341816081237
1.591591591591592 -0.02636091880547682 0.005451513290345961
1.593593593593594 -0.02644661265886019 0.005361609065726469
1.595595595595596 -0.02653133175890985 0.005272484268514233
1.597597597597598 -0.02661507043527553 0.005184334981056582
1.5995995995996 -0.02669783703209017 0.005097194818988793
1.601601601601602 -0.02677964477229333 0.005011060162464248
1.603603603603604 -0.02686046848496391 0.004925892768843615
1.605605605605606 -0.02694028960272755 0.004841674259623729
1.607607607607608 -0.02701910009043259 0.004758465023177144
1.60960960960961 -0.02709690088494554 0.004676314516803226
1.611611611611612 -0.02717369921638135 0.004595249398129664
1.613613613613614 -0.02724948238450698 0.004515273525111857
1.615615615615616 -0.02732423769947027 0.004436367956032056
1.617617617617618 -0.02739795948950285 0.004358490949499971
1.61961961961962 -0.02747064729050066 0.004281435936334926
1.621621621621622 -0.02754230295961016 0.004205135465200877
1.623623623623624 -0.02761291708375269 0.004129930835799656
1.625625625625626 -0.02768247991679263 0.004056072578584258
1.627627627627628 -0.0277509870657162 0.00398371175204959
1.62962962962963 -0.02781843948628488 0.003912899942731668
1.631631631631632 -0.02788484176948358 0.003843589265208641
1.633633633633634 -0.02795018632791887 0.003775632362099962
1.635635635635636 -0.02801446553202525 0.003708782404066441
1.637637637637638 -0.02807767637395391 0.003642693089810661
1.63963963963964 -0.02813981954523594 0.003576932210256289
1.641641641641642 -0.02820089825243102 0.003511920792604512
1.643643643643644 -0.02826090816219356 0.003448376311254164
1.645645645645646 -0.0283198426714166 0.003386481717193995
1.647647647647648 -0.02837769919016359 0.003326130958630463
1.64964964964965 -0.02843447920912336 0.003266928980988376
1.651651651651652 -0.02849018829943312 0.003208557287912445
1.653653653653654 -0.02854483057530054 0.003151436356825577
1.655655655655656 -0.0285983986316427 0.003095662397730375
1.657657657657658 -0.02865088715772355 0.003041236427177851
1.65965965965966 -0.02870229542085551 0.002988078290303425
1.661661661661662 -0.02875262726639944 0.002936040191224898
1.663663663663664 -0.02880189111776466 0.0028851352415456
1.665665665665666 -0.02885009554471814 0.002835498538009934
1.667667667667668 -0.02889723402850809 0.00278721162702919
1.66966966966967 -0.02894330154957198 0.002740300060958767
1.671671671671672 -0.02898829796910408 0.002694733398098892
1.673673673673674 -0.02903222789965409 0.002650425202693651
1.675675675675676 -0.02907510070512717 0.002607233044932461
1.677677677677678 -0.0291169292612582 0.002564873154867281
1.67967967967968 -0.02915771283603931 0.002523454247945645
1.681681681681682 -0.0291974466720918 0.002483412115221656
1.683683683683684 -0.02923613128769666 0.002445017968488755
1.685685685685686 -0.02927377167451931 0.002408375336682922
1.687687687687688 -0.02931037729760965 0.002373420065882315
1.68968968968969 -0.02934596206837694 0.002339920319307631
1.691691691691692 -0.02938053185799734 0.002307476577322276
1.693693693693694 -0.02941408424985752 0.002275521637431138
1.695695695695696 -0.0294466235721663 0.002244025847001646
1.697697697697698 -0.02947815699188071 0.002213907564155432
1.6996996996997 -0.02950869451470605 0.002185406470070206
1.701701701701702 -0.02953824726559309 0.002158492925632999
1.703703703703704 -0.02956681966795248 0.002132872702125366
1.705705705705706 -0.02959441786944761 0.002108091775540361
1.707707707707708 -0.02962104998333539 0.002084422276430492
1.70970970970971 -0.02964672577149248 0.002062046386411748
1.711711711711712 -0.02967145673707597 0.002040984604182533
1.713713713713714 -0.02969525353932899 0.002021178131793505
1.715715715715716 -0.02971812191067832 0.002002488944912617
1.717717717717718 -0.0297400692543308 0.001984830052510184
1.71971971971972 -0.02976110554275061 0.001968315565638395
1.721721721721722 -0.02978124331765921 0.001953023193191794
1.723723723723724 -0.02980049769003536 0.001938980234493182
1.725725725725726 -0.02981888400173401 0.001926163579294066
1.727727727727728 -0.02983640845358788 0.001914499707774409
1.72972972972973 -0.02985307881519702 0.001903864690542295
1.731731731731732 -0.0298689062968599 0.001894046207803368
1.733733733733734 -0.02988390537026276 0.001885060652699666
1.735735735735736 -0.02989809370379184 0.001877224359176921
1.737737737737738 -0.02991148409426262 0.001870739331633675
1.73973973973974 -0.02992408562590226 0.001865682232036647
1.741741741741742 -0.0299359112767828 0.001862004379918653
1.743743743743744 -0.02994697593017329 0.001859531752380322
1.745745745745746 -0.0299572952250146 0.001857964984089661
1.747747747747748 -0.02996688169105421 0.001856879367280684
1.74974974974975 -0.02997574860041086 0.00185624275683316
1.751751751751752 -0.02998391102808493 0.001856700834899888
1.753753753753754 -0.02999138568529579 0.001858423720908442
1.755755755755756 -0.02999818704955444 0.001861386665817061
1.757757757757758 -0.03000432759625502 0.001865372644891727
1.75975975975976 -0.03000982207377404 0.001870029292199926
1.761761761761762 -0.03001468769817506 0.001875522411122627
1.763763763763764 -0.03001894316982353 0.001882000280553575
1.765765765765766 -0.03002260158110878 0.001889476754986047
1.767767767767768 -0.03002567504426289 0.001897904689708629
1.76976976976977 -0.03002817891514097 0.001907175940803474
1.771771771771772 -0.03003013182426839 0.001917179989930295
1.773773773773774 -0.03003155388311951 0.001927988975851225
1.775775775775776 -0.03003245737486184 0.001939682999980735
1.777777777777778 -0.03003285556890449 0.001952296122540331
1.77977977977978 -0.03003276463045838 0.001965816495263673
1.781781781781782 -0.03003220330233063 0.001980186361396796
1.783783783783784 -0.03003118804062617 0.001995302055698561
1.785785785785786 -0.0300297321406219 0.002011005728921128
1.787787787787788 -0.03002785107782502 0.00202699356429234
1.78978978978979 -0.03002556228747595 0.002043541792821568
1.791791791791792 -0.03002288290478534 0.00206101202216849
1.793793793793794 -0.03001982591322239 0.002079610016032574
1.795795795795796 -0.0300164056655927 0.002099385694154243
1.797797797797798 -0.03001263899919832 0.002120233132313465
1.7997997997998 -0.03000854423107831 0.002141890562331022
1.801801801801802 -0.03000413466826335 0.002163940372067297
1.803803803803804 -0.02999942379483177 0.002185809233897024
1.805805805805806 -0.02999442703433072 0.002207614851612777
1.807807807807808 -0.02998916115818607 0.002230200461055903
1.80980980980981 -0.02998364001901433 0.002253802101133906
1.811811811811812 -0.02997787637275276 0.002278371238432636
1.813813813813814 -0.02997188474049701 0.002303574767213573
1.815815815815816 -0.02996568131456631 0.002328893273723875
1.817817817817818 -0.02995928010396246 0.002354607247888107
1.81981981981982 -0.02995269255108037 0.00238094164752034
1.821821821821822 -0.02994593171673443 0.002407925226341673
1.823823823823824 -0.02993901246564061 0.002435492040444409
1.825825825825826 -0.02993195004810469 0.002463481448291976
1.827827827827828 -0.02992475494032611 0.002491747025087615
1.82982982982983 -0.02991743772446877 0.002520416125254665
1.831831831831832 -0.02991001104742848 0.002549582336374978
1.833833833833834 -0.02990248962059932 0.002579279239491694
1.835835835835836 -0.02989488665462091 0.002609481607410757
1.837837837837838 -0.02988721102686439 0.002640105404702747
1.83983983983984 -0.02987947358600866 0.002671007787701796
1.841841841841842 -0.02987168625361686 0.002701996773478682
1.843843843843844 -0.02986386112343528 0.00273314365548441
1.845845845845846 -0.02985600770171905 0.002764697481152406
1.847847847847848 -0.02984813568916096 0.002796802431279943
1.84984984984985 -0.02984025561421507 0.002829492107278286
1.851851851851852 -0.02983237873371775 0.002862689531173662
1.853853853853854 -0.02982451444858832 0.002896207145605817
1.855855855855856 -0.0298166703861885 0.002929746813829265
1.857857857857858 -0.02980885518814257 0.002963024918721607
1.85985985985986 -0.02980107862952443 0.002996469206215768
1.861861861861862 -0.02979335147755694 0.003030289384408941
1.863863863863864 -0.02978568172399658 0.003064508803122729
1.865865865865866 -0.02977807585265404 0.003099025504606862
1.867867867867868 -0.02977054139322238 0.003133613215139525
1.86986986986987 -0.02976308660447909 0.003168231845481623
1.871871871871872 -0.02975572033869828 0.003203032381678933
1.873873873873874 -0.02974844954644952 0.00323803082576124
1.875875875875876 -0.02974128037469694 0.003273205178292743
1.877877877877878 -0.02973421952067255 0.0033084954383715
1.87987987987988 -0.02972727405550962 0.003343820450114887
1.881881881881882 -0.02972045128631054 0.003379199741696065
1.883883883883884 -0.02971375720496732 0.003414672434311233
1.885885885885886 -0.02970719709668069 0.003450252249359548
1.887887887887888 -0.02970077662339476 0.003485929728074377
1.88988988988989 -0.02969450183863264 0.003521672231522638
1.891891891891892 -0.02968837918745568 0.003557423940605792
1.893893893893894 -0.02968241480067218 0.003593100000179733
1.895895895895896 -0.02967661277354958 0.003628624834471517
1.897897897897898 -0.02967097724053079 0.003664116290239328
1.8998998998999 -0.02966551294665703 0.003699676577250927
1.901901901901902 -0.0296602252475678 0.003735353128456853
1.903903903903904 -0.02965512010950093 0.003771138599989288
1.905905905905906 -0.02965020314710248 0.003806970871162663
1.907907907907908 -0.02964547712331487 0.003842733044472857
1.90990990990991 -0.02964094511396032 0.003878253445598223
1.911911911911912 -0.02963661105130734 0.00391336731012612
1.913913913913914 -0.02963247971488464 0.003948301722207698
1.915915915915916 -0.02962855672020096 0.003983235620412057
1.917917917917918 -0.02962484624274297 0.004018221033484398
1.91991991991992 -0.02962135020305673 0.004053204596804721
1.921921921921922 -0.02961807151605207 0.00408802755238924
1.923923923923924 -0.02961501397621864 0.00412247822202283
1.925925925925926 -0.02961218225762584 0.004156697269808246
1.927927927927928 -0.02960958126542243 0.004190792658050196
1.92992992992993 -0.02960721259358304 0.004224788591804779
1.931931931931932 -0.02960507755561256 0.004258656652190801
1.933933933933934 -0.02960317892867465 0.00429231579638692
1.935935935935936 -0.02960152095517593 0.004325643919130845
1.937937937937938 -0.02960010929646703 0.004358657015630957
1.93993993993994 -0.02959894703952022 0.004391453271099938
1.941941941941942 -0.02959803401244782 0.004424085512837128
1.943943943943944 -0.02959737179146498 0.00445656211697823
1.945945945945946 -0.02959696358723965 0.00448884700849389
1.947947947947948 -0.02959681424193812 0.004520859661189924
1.94994994994995 -0.02959692736968306 0.004552475097707953
1.951951951951952 -0.02959730275269856 0.004583511504982929
1.953953953953954 -0.0295979415685525 0.004614109429135704
1.955955955955956 -0.02959884660376455 0.004644521101607929
1.957957957957958 -0.02960002221409028 0.004674888217575862
1.95995995995996 -0.02960147098345877 0.004705241911060337
1.961961961961962 -0.02960319263299449 0.00473550275492407
1.963963963963964 -0.02960518836384551 0.004765480760873964
1.965965965965966 -0.0296074609266112 0.004794875379459718
1.967967967967968 -0.02961001434616151 0.004823344757164033
1.96996996996997 -0.02961284964423446 0.004851264292073693
1.971971971971972 -0.02961596590494384 0.004879000283749824
1.973973973973974 -0.02961936409529804 0.004906665475806649
1.975975975975976 -0.02962304718200811 0.004934191890445916
1.977977977977978 -0.02962701972564916 0.004961330828454125
1.97997997997998 -0.02963128190474547 0.004987743414778811
1.981981981981982 -0.02963583119687332 0.00501367452403681
1.983983983983984 -0.02964066753738178 0.00503929870632186
1.985985985985986 -0.02964579346133116 0.005064657363492209
1.987987987987988 -0.02965121403808241 0.005089711614743808
1.98998998998999 -0.02965693117872074 0.005114342296611146
1.991991991991992 -0.02966294039532243 0.005138414820593434
1.993993993993994 -0.02966923957001049 0.005162067517799962
1.995995995995996 -0.02967582968520074 0.005185332144414329
1.997997997997998 -0.02968271482360179 0.005208199430107113
2 -0.02968989902670422 0.005230642006272462


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_perturbations.dat <==
0 0.16130014186383 0.16130014186383
0.002002002002002002 0.1607384581499032 0.1607203749920113
0.004004004004004004 0.1593630869635001 0.159473558685661
0.006006006006006006 0.1575002417209461 0.1578239902882337
0.008008008008008008 0.1553496318850484 0.1559341257971208
0.01001001001001001 0.1530328900390326 0.1539039933898391
0.01201201201201201 0.1506259912735625 0.1517951041262038
0.01401401401401401 0.1481726771294495 0.149644639141487
0.01601601601601602 0.1457028434648829 0.1474768601703725
0.01801801801801802 0.143231707803865 0.1453048237505157
0.02002002002002002 0.1407711846038761 0.1431385010112612
0.02202202202202202 0.1383258468033678 0.1409827671383144
0.02402402402402402 0.1358994001543918 0.1388408238954458
0.02602602602602603 0.1334958793204339 0.136715557147517
0.02802802802802803 0.1311151773349403 0.134607565396629
0.03003003003003003 0.1287576805449651 0.1325176885549377
0.03203203203203203 0.1264247727758241 0.1304471556315074
0.03403403403403404 0.1241168371730914 0.1283960664392052
0.03603603603603604 0.1218332506915212 0.1263644007178801
0.03803803803803804 0.119573962418823 0.1243524786940228
0.04004004004004004 0.1173394754985825 0.1223609040888519
0.04204204204204205 0.1151305189059898 0.120389819772127
0.04404404404404404 0.1129466491065753 0.1184391143125731
0.04604604604604605 0.1107874026030526 0.1165088554703324
0.04804804804804805 0.108652763283278 0.1145992632175149
0.05005005005005005 0.1065431586642252 0.1127107097381992
0.05205205205205205 0.1044594257048624 0.110843589425424
0.05405405405405406 0.1024016123662691 0.1089978327587646
0.05605605605605606 0.1003691516475506 0.1071733457344238
0.05805805805805806 0.0983619265090457 0.1053701778758575
0.06006006006006006 0.09638021240507956 0.103588521783853
0.06206206206206206 0.09442467728396416 0.1018287131365292
0.06406406406406406 0.09249587946072189 0.1000912305930213
0.06606606606606606 0.09059330799338111 0.09837642465992195
0.06806806806806807 0.08871664419617636 0.09668396974763697
0.07007007007007007 0.08686597987168895 0.09501359372169299
0.07207207207207207 0.08504181726726343 0.09336524848191838
0.07407407407407407 0.08324500890142097 0.09173910996244324
0.07607607607607608 0.08147548400277153 0.09013557813169989
0.07807807807807808 0.07973267387185815 0.08855527699242217
0.08008008008008008 0.07801642390103682 0.08699883761471622
0.08208208208208208 0.07632693981857118 0.08546574465221915
0.08408408408408409 0.07466478768863249 0.08395531197793943
0.08608608608608609 0.07303040934805766 0.08246722176268852
0.08808808808808809 0.0714232502892356 0.08100152253825375
0.09009009009009009 0.06984313328096259 0.07955862919739866
0.0920920920920921 0.06829008850169324 0.07813932299386231
0.0940940940940941 0.06676434206586829 0.07674450776709861
0.0960960960960961 0.06526606156167755 0.0753733457450701
0.09809809809809809 0.06379494722663433 0.07402499901107219
0.1001001001001001 0.06235084668459528 0.0726991188543184
0.1021021021021021 0.06093369746205169 0.07139574259783597
0.1041041041041041 0.05954352450269027 0.07011529359846608
0.1061061061061061 0.0581802899917994 0.06885857681669974
0.1081081081081081 0.05684375292621345 0.06762551054701349
0.1101101101101101 0.05553376384712106 0.06641522079999472
0.1121121121121121 0.05425017309924841 0.0652274269493871
0.1141141141141141 0.05299282700863112 0.0640620452301644
0.1161161161161161 0.05176152062015614 0.06291918873853053
0.1181181181181181 0.05055608048858222 0.06179915317272157
0.1201201201201201 0.04937630902824435 0.06070173112237899
0.1221221221221221 0.04822195383616162 0.05962653033152052
0.1241241241241241 0.0470927293693994 0.05857337422796001
0.1261261261261261 0.04598844102194376 0.05754213869468452
0.1281281281281281 0.04490888034876023 0.05653275206985432
0.1301301301301301 0.04385375601739242 0.05554518072426089
0.1321321321321321 0.04282271269489236 0.05457919200173106
0.1341341341341341 0.04181551290232979 0.05363459114479165
0.1361361361361361 0.04083194194878331 0.05271122557704226
0.1381381381381381 0.03987169062085623 0.05180892916666933
0.1401401401401401 0.03893437071071807 0.05092752222644632
0.1421421421421421 0.03801971451610554 0.05006680987557793
0.1441441441441441 0.03712749602562711 0.04922659846807954
0.1461461461461462 0.03625739351940972 0.04840674623148422
0.1481481481481481 0.03540901069051641 0.0476070888431314
0.1501501501501502 0.03458208035669506 0.04682742702544662
0.1521521521521522 0.03377635943308054 0.04606752654594062
0.1541541541541541 0.03299151415486357 0.04532714969952903
0.1561561561561562 0.03222716347151391 0.04460615492235784
0.1581581581581581 0.03148306231732652 0.0439043908742305
0.1601601601601602 0.03075894454265173 0.04322166793548403
0.1621621621621622 0.03005446527263497 0.04255775845028914
0.1641641641641642 0.02936929760868353 0.04191240103908549
0.1661661661661662 0.02870320494629213 0.04128540795803987
0.1681681681681682 0.02805589608574532 0.04067664122833152
0.1701701701701702 0.02742703949246133 0.0400859264754128
0.1721721721721722 0.026816380794602 0.03951305623262105
0.1741741741741742 0.02622365452079672 0.03895778994118071
0.1761761761761762 0.02564855915051998 0.03841988742983922
0.1781781781781782 0.02509083976920365 0.03789920428309036
0.1801801801801802 0.02455025016253419 0.03739558214257742
0.1821821821821822 0.02402650085880698 0.03690883518067381
0.1841841841841842 0.02351933135912177 0.03643875081238143
0.1861861861861862 0.02302853825861061 0.03598509018903182
0.1881881881881882 0.02255386820618028 0.03554765394469525
0.1901901901901902 0.02209502201298622 0.03512629899479494
0.1921921921921922 0.02165178921008774 0.03472085819193357
0.1941941941941942 0.02122399100463132 0.03433114553546657
0.1961961961961962 0.02081138762201281 0.03395695617150127
0.1981981981981982 0.02041369114263501 0.03359806796912154
0.2002002002002002 0.02003070984828949 0.03325430398928869
0.2022022022022022 0.01966227091024491 0.03292551027149737
0.2042042042042042 0.01930815287032826 0.03261151473371665
0.2062062062062062 0.01896810644000063 0.03231213719844114
0.2082082082082082 0.01864195725018375 0.03202718939269245
0.2102102102102102 0.01832953363999844 0.0317564754178162
0.2122122122122122 0.01803062288826979 0.03149982659499184
0.2142142142142142 0.01774499844550286 0.03125707346171216
0.2162162162162162 0.01747250430719039 0.03102803515579858
0.2182182182182182 0.0172129703491856 0.03081253625444874
0.2202202202202202 0.01696619167908216 0.03061040677423532
0.2222222222222222 0.01673196119231709 0.03042148219214499
0.2242242242242242 0.01651014202969854 0.03024560159723425
0.2262262262262262 0.01630057673173271 0.03008257519987931
0.2282282282282282 0.01610306417498862 0.02993221409310551
0.2302302302302302 0.01591737575828872 0.02979434623046159
0.2322322322322322 0.01574338627200901 0.02966881642601721
0.2342342342342342 0.01558098811528051 0.02955548577141698
0.2362362362362362 0.01543001104225973 0.02945418943302427
0.2382382382382382 0.0152902216759915 0.02936472231877282
0.2402402402402402 0.01516140533013433 0.02928689827240735
0.2422422422422423 0.01504347776670666 0.02922055293670056
0.2442442442442442 0.0149362935635715 0.02916554375345323
0.2462462462462462 0.01483966476015185 0.02912173854768546
0.2482482482482483 0.01475337577376147 0.02908894192145139
0.2502502502502503 0.01467731604210682 0.02906696446645946
0.2522522522522522 0.01461137996980236 0.02905563726153448
0.2542542542542542 0.01455539298921971 0.02905480847016362
0.2562562562562563 0.01450911203106458 0.02906433989635784
0.2582582582582583 0.01447235387247574 0.02908405665048835
0.2602602602602603 0.01444503639217508 0.02911376120468948
0.2622622622622622 0.01442701030036768 0.02915327657479919
0.2642642642642642 0.01441807370763297 0.02920244751271722
0.2662662662662663 0.01441802813569935 0.02926114050640374
0.2682682682682683 0.01442676975134327 0.02932922645767469
0.2702702702702703 0.0144441572671385 0.02940650466418801
0.2722722722722723 0.01446998642820235 0.029492772811158
0.2742742742742743 0.01450404026045398 0.02958785627922098
0.2762762762762763 0.01454621178694142 0.02969160791866471
0.2782782782782783 0.01459635869712563 0.02980390804942629
0.2802802802802803 0.01465427939079124 0.02992463266899806
0.2822822822822823 0.01471978160944881 0.03005356837898052
0.2842842842842843 0.01479272962454784 0.0301905177423433
0.2862862862862863 0.01487294657546279 0.03033531221909996
0.2882882882882883 0.01496026099902934 0.03048781159804867
0.2902902902902903 0.01505451000156398 0.0306479039967707
0.2922922922922923 0.01515551126474534 0.03081545339483044
0.2942942942942943 0.01526310230756186 0.03099025077221434
0.2962962962962963 0.01537710943379028 0.03117211865702924
0.2982982982982983 0.01549735487159376 0.03136090245746434
0.3003003003003003 0.01562368141824336 0.03155647043294138
0.3023023023023023 0.0157559046485281 0.03175870800113678
0.3043043043043043 0.01589385473995843 0.03196744520140257
0.3063063063063063 0.01603737514070616 0.03218251164584721
0.3083083083083083 0.01618627767271465 0.03240375741065699
0.3103103103103103 0.01634040129904192 0.03263104560418834
0.3123123123123123 0.01649958867161599 0.03286425041102742
0.3143143143143143 0.01666365291706815 0.03310322702725124
0.3163163163163163 0.01683244227170934 0.03334781920960922
0.3183183183183183 0.01700579844629368 0.03359788258685545
0.3203203203203203 0.01718354063805921 0.03385328500000886
0.3223223223223223 0.0173655267823522 0.03411390650235363
0.3243243243243243 0.01755159782789863 0.03437963679627828
0.3263263263263263 0.01774158524164183 0.03465033932729841
0.3283283283283283 0.01793535426927411 0.03492586214358986
0.3303303303303303 0.01813274658388289 0.03520606825843459
0.3323323323323323 0.01833361371915884 0.03549083645550311
0.3343343343343343 0.01853782213421867 0.035780061288854
0.3363363363363364 0.01874522210817394 0.03607365308293384
0.3383383383383383 0.01895568440696679 0.03637152233646179
0.3403403403403403 0.01916907196347508 0.03667352432004203
0.3423423423423423 0.01938526178651046 0.03697952300311709
0.3443443443443444 0.01960412966816327 0.03728940202515688
0.3463463463463464 0.01982554507916312 0.03760306396446558
0.3483483483483483 0.02004940929823015 0.03792043033817945
0.3503503503503503 0.02027560205628515 0.03824143823055821
0.3523523523523523 0.0205040094937962 0.03856597270267577
0.3543543543543544 0.02073454219607076 0.03889391363999685
0.3563563563563564 0.0209670902231774 0.0392251630495425
0.3583583583583583 0.02120156530100361 0.03955963500698421
0.3603603603603603 0.02143789317991402 0.03989725565664427
0.3623623623623624 0.0216759677555664 0.04023795751207979
0.3643643643643644 0.02191570817720271 0.04058164385849726
0.3663663663663664 0.02215706806229737 0.04092822916178054
0.3683683683683684 0.02239996526848867 0.04127763493855374
0.3703703703703703 0.02264430212327875 0.04162978628928313
0.3723723723723724 0.02289005028900788 0.04198461189827719
0.3743743743743744 0.02313716974802789 0.04234204154665837
0.3763763763763764 0.02338557849879539 0.04270199478297265
0.3783783783783784 0.02363520569384071 0.04306441105531895
0.3803803803803804 0.02388604953700624 0.0434292301006694
0.3823823823823824 0.02413807992514137 0.04379638724323355
0.3843843843843844 0.02439122633074237 0.04416581339445899
0.3863863863863864 0.02464543516311119 0.04453743505303102
0.3883883883883884 0.02490072025622408 0.0449111707088943
0.3903903903903904 0.0251570673627163 0.04528694301789858
0.3923923923923924 0.02541442463343807 0.04566473176484848
0.3943943943943944 0.02567274059210782 0.04604450637997531
0.3963963963963964 0.02593203776739693 0.04642621700030988
0.3983983983983984 0.02619232039473693 0.04680979446968343
0.4004004004004004 0.02645355947834424 0.04719515033872648
0.4024024024024024 0.02671570440174273 0.04758217686487007
0.4044044044044044 0.02697876795222783 0.04797073676996438
0.4064064064064064 0.02724277216350358 0.04836079370651712
0.4084084084084084 0.02750771023693198 0.04875242346602061
0.4104104104104104 0.02777354758860972 0.04914564713309368
0.4124124124124124 0.02804027039279506 0.0495404264180284
0.4144144144144144 0.0283079053258217 0.04993666365679089
0.4164164164164164 0.02857645738482888 0.05033420181102126
0.4184184184184184 0.02884591283195654 0.05073282446803325
0.4204204204204204 0.02911625299427374 0.0511322720283396
0.4224224224224224 0.02938749276465883 0.05153259241714232
0.4244244244244244 0.02965963774115579 0.05193404272409614
0.4264264264264264 0.02993268053037469 0.05233674159971807
0.4284284284284284 0.03020660325946677 0.05274065929336863
0.4304304304304304 0.03048140827230616 0.05314561765325174
0.4324324324324325 0.03075710707535852 0.05355129012641582
0.4344344344344344 0.03103369536029053 0.05395720175875243
0.4364364364364364 0.03131115248495646 0.05436315542953904
0.4384384384384384 0.03158944626092821 0.05476960195605111
0.4404404404404405 0.03186857654126053 0.05517675257367269
0.4424424424424425 0.03214855140605276 0.05558461638641923
0.4444444444444444 0.03242936002488887 0.05599300042996633
0.4464464464464464 0.0327109725458116 0.05640150967165085
0.4484484484484484 0.03299334093271377 0.05680959746815101
0.4504504504504505 0.03327643928942916 0.05721743150172354
0.4524524524524525 0.03356026769426432 0.05762525582486551
0.4544544544544545 0.03384480522963303 0.05803307002575377
0.4564564564564564 0.03413000942034836 0.05844074508686803
0.4584584584584585 0.03441581629318208 0.05884802338499139
0.4604604604604605 0.03470216908997868 0.05925454490040358
0.4624624624624625 0.03498905906224788 0.05966029804293535
0.4644644644644645 0.03527645755660762 0.06006535259031816
0.4664664664664664 0.03556430384195825 0.0604696598001194
0.4684684684684685 0.03585250510948264 0.06087309748537337
0.4704704704704705 0.03614095723692601 0.06127547001458125
0.4724724724724725 0.03642963887053284 0.06167650866729303
0.4744744744744745 0.03671852487031717 0.06207604043922779
0.4764764764764765 0.03700754207069865 0.0624740926224446
0.4784784784784785 0.03729656923119283 0.06287062525565723
0.4804804804804805 0.03758544302814618 0.06326553566896315
0.4824824824824825 0.03787409312329402 0.06365865848384411
0.4844844844844845 0.03816252598384872 0.06404976561316583
0.4864864864864865 0.03845067784216987 0.06443856969875078
0.4884884884884885 0.03873840832965709 0.06482492287375882
0.4904904904904905 0.03902550047675007 0.06520885167965702
0.4924924924924925 0.03931176390671931 0.06559031349749828
0.4944944944944945 0.03959721794955809 0.06596919259699301
0.4964964964964965 0.03988182538407598 0.06634530013650961
0.4984984984984985 0.04016545231757781 0.06671837416307455
0.5005005005005005 0.04044786820605885 0.06708808148383931
0.5025025025025025 0.04072881318966196 0.06745423500903236
0.5045045045045045 0.04100826828126648 0.06781690205173149
0.5065065065065065 0.04128615779440712 0.06817607260353119
0.5085085085085085 0.04156232026728209 0.06853164222358737
0.5105105105105106 0.04183651785516235 0.06888341203861661
0.5125125125125125 0.04210857844160885 0.0692310887428972
0.5145145145145145 0.04237842768576169 0.06957428459826824
0.5165165165165165 0.04264592018277361 0.06991275745346759
0.5185185185185185 0.0429108354559093 0.07024663599227278
0.5205205205205206 0.04317294464129182 0.07057593088712985
0.5225225225225225 0.04343215721751929 0.07090054384398659
0.5245245245245245 0.0436883406601971 0.07122026760856151
0.5265265265265265 0.04394128261761924 0.07153478596634419
0.5285285285285285 0.04419070833476336 0.07184368228231922
0.5305305305305306 0.04443649438619772 0.07214685504126746
0.5325325325325325 0.04467857499180805 0.07244440786355685
0.5345345345345346 0.0449167743341639 0.07273629797778466
0.5365365365365365 0.04515080356788599 0.07302239181941443
0.5385385385385385 0.04538037109366994 0.07330246503077664
0.5405405405405406 0.04560544560777759 0.0735762024610679
0.5425425425425425 0.04582593678740204 0.07384331352215463
0.5445445445445446 0.04604163977702191 0.07410386080481263
0.5465465465465466 0.04625224109241201 0.07435782220811206
0.5485485485485485 0.04645756120164594 0.07460510438469492
0.5505505505505506 0.04665755272857443 0.07484555023434046
0.5525525525525525 0.04685206780573076 0.07507893890396532
0.5545545545545546 0.04704086814970591 0.07530499435940574
0.5565565565565566 0.04722373259581145 0.07552362073166481
0.5585585585585585 0.04740058642706162 0.07573484711030705
0.5605605605605606 0.04757129091659921 0.07593863677001975
0.5625625625625625 0.04773564576540623 0.07613489758459262
0.5645645645645646 0.04789348189470845 0.07632348202691827
0.5665665665665666 0.04804470995462443 0.07650418716899218
0.5685685685685685 0.04818919285125656 0.0766767617085008
0.5705705705705706 0.04832673949138885 0.07684112602436351
0.5725725725725725 0.04845721370352486 0.0769973694381386
0.5745745745745746 0.04858056944383091 0.07714551510912784
0.5765765765765766 0.04869669609424425 0.07728551422220636
0.5785785785785785 0.04880540691659592 0.07741724598782236
0.5805805805805806 0.048906531925984 0.07754051764199656
0.5825825825825826 0.04900006299094334 0.0776550644954814
0.5845845845845846 0.04908594795397226 0.07776074614000256
0.5865865865865866 0.04916406207396139 0.07785775013307381
0.5885885885885885 0.04923422826343803 0.07794618741103894
0.5905905905905906 0.04929641023277121 0.07802606974743054
0.5925925925925926 0.04935057674870524 0.07809730975296993
0.5945945945945946 0.04939664785797045 0.07815972087556765
0.5965965965965966 0.04943451843039982 0.07821301740032259
0.5985985985985987 0.04946415610559201 0.07825704827665361
0.6006006006006006 0.04948554681920401 0.07829208609700684
0.6026026026026026 0.04949863510135529 0.07831830800891602
0.6046046046046046 0.04950333064188758 0.0783357729607735
0.6066066066066066 0.0494996139113696 0.07834442172612045
0.6086086086086087 0.04948749364048356 0.07834407690364553
0.6106106106106106 0.04946694683560167 0.07833444291718637
0.6126126126126126 0.0494379252651273 0.07831534981043237
0.6146146146146146 0.04940042048603586 0.07828714977641953
0.6166166166166166 0.04935445257974862 0.07825009276934543
0.6186186186186187 0.04930002117046424 0.07820428764400193
0.6206206206206206 0.04923710845768326 0.0781497026808088
0.6226226226226226 0.04916572410978429 0.07808616558581402
0.6246246246246246 0.0490859062233696 0.07801336349069349
0.6266266266266266 0.048997677055716 0.0779311457479555
0.6286286286286287 0.04890104150264803 0.07783995654467377
0.6306306306306306 0.04879602006797457 0.07774003312767812
0.6326326326326326 0.04868266378366057 0.07763147488741791
0.6346346346346347 0.04856101149298449 0.07751424644886462
0.6366366366366366 0.04843109434383184 0.07738817767151135
0.6386386386386387 0.04829295236927901 0.07725300806229889
0.6406406406406406 0.048146648399056 0.07710897683164585
0.6426426426426426 0.047992238534749 0.07695634075303151
0.6446446446446447 0.04782976859385211 0.07679521003633991
0.6466466466466466 0.04765928104877213 0.07662561802062895
0.6486486486486487 0.04748084936314054 0.07644752117413102
0.6506506506506506 0.04729454966724561 0.07626081591922838
0.6526526526526526 0.04710044834911536 0.07606563443402523
0.6546546546546547 0.04689860225406324 0.07586214745544777
0.6566566566566566 0.0466890683600299 0.07565045444491163
0.6586586586586587 0.04647193815790217 0.07543062144576433
0.6606606606606606 0.04624730331856797 0.07520268108328559
0.6626626626626627 0.04601524212544474 0.07496663256468665
0.6646646646646647 0.04577581947310357 0.07472252277656788
0.6666666666666666 0.04552909194324648 0.07447050452119222
0.6686686686686687 0.04527515636805211 0.07421069265837824
0.6706706706706707 0.0450141222980101 0.07394318399165299
0.6726726726726727 0.04474608202375561 0.073668057280388
0.6746746746746747 0.04447111068005941 0.0733853732397977
0.6766766766766766 0.04418926713472426 0.07309517454094178
0.6786786786786787 0.04390063731815137 0.07279749227586312
0.6806806806806807 0.0436053476315353 0.07249244026426206
0.6826826826826827 0.04330350513739763 0.07218018754857886
0.6846846846846847 0.04299519331127827 0.07186087659914345
0.6866866866866866 0.04268047204173539 0.07153462105329182
0.6886886886886887 0.04235941848636414 0.07120150571536632
0.6906906906906907 0.04203216420061765 0.07086158655671526
0.6926926926926927 0.0416988144052502 0.07051489071569329
0.6946946946946947 0.04135945454704663 0.07016141532030028
0.6966966966966966 0.04101415786154732 0.06980123414378042
0.6986986986986987 0.04066303408520149 0.06943464481577383
0.7007007007007007 0.04030619020739183 0.06906189545543977
0.7027027027027027 0.03994371709101333 0.0686831430235478
0.7047047047047047 0.03957569958530797 0.06829845332247739
0.7067067067067067 0.03920224842159884 0.06790780099621745
0.7087087087087087 0.0388234688442213 0.06751106953036656
0.7107107107107107 0.03843944785905726 0.06710823128266508
0.7127127127127127 0.03805027091869898 0.06669972349472636
0.7147147147147147 0.03765605775075682 0.06628583235082286
0.7167167167167167 0.0372569162071693 0.06586671866847266
0.7187187187187187 0.0368529308764655 0.06544242367902434
0.7207207207207207 0.03644417688206512 0.06501286902765714
0.7227227227227228 0.03603078468937154 0.06457800149472211
0.7247247247247247 0.0356128795226326 0.06413818324728918
0.7267267267267268 0.03519055221034299 0.06369361649165618
0.7287287287287287 0.03476386142671156 0.06324443445909644
0.7307307307307307 0.034332908492835 0.06279071600153761
0.7327327327327328 0.03389784555325698 0.06233248677883171
0.7347347347347347 0.03345878991345144 0.06186986026820512
0.7367367367367368 0.03301582005755838 0.06140304511388814
0.7387387387387387 0.03256899170493754 0.06093220103008867
0.7407407407407407 0.03211844368724987 0.06045746244902749
0.7427427427427428 0.03166432185346335 0.05997893852093843
0.7447447447447447 0.0312067329920708 0.05949671311406872
0.7467467467467468 0.03074574579173283 0.05901085227350464
0.7487487487487487 0.03028144297432861 0.0585215123591791
0.7507507507507507 0.02981398468904722 0.05802890825305711
0.7527527527527528 0.02934350466971691 0.05753322266221088
0.7547547547547547 0.02887009905803484 0.05703460382391487
0.7567567567567568 0.02839383238101832 0.05653316550564513
0.7587587587587588 0.02791483116526799 0.05602898700508036
0.7607607607607607 0.02743325208255394 0.0555221131501009
0.7627627627627628 0.02694921678696128 0.05501260108559254
0.7647647647647647 0.02646281299691296 0.05450071462068305
0.7667667667667668 0.02597412882293199 0.05398669100650523
0.7687687687687688 0.02548332108380435 0.05347070249632925
0.7707707707707707 0.02499052608623954 0.05295286097878925
0.7727727727727728 0.02449585299942837 0.0524332179778826
0.7747747747747747 0.02399939029110122 0.05191178604592996
0.7767767767767768 0.02350127442965015 0.05138877758509956
0.7787787787787788 0.02300166184365416 0.05086442678887823
0.7807807807807807 0.02250067964796228 0.05033890738783148
0.7827827827827828 0.02199842482402166 0.04981234995426449
0.7847847847847848 0.02149499418555016 0.04928484190222107
0.7867867867867868 0.02099055074574042 0.04875642838475602
0.7887887887887888 0.02048523960871393 0.04822721462832381
0.7907907907907908 0.01997918163135876 0.04769744635848583
0.7927927927927928 0.01947247525136741 0.04716733894362278
0.7947947947947948 0.01896524724662303 0.04663705893728959
0.7967967967967968 0.01845766085985245 0.04610672407821657
0.7987987987987988 0.01794985727711025 0.04557640329030913
0.8008008008008008 0.01744195241469304 0.0450461166826476
0.8028028028028028 0.01693403986566821 0.04451581822191808
0.8048048048048048 0.01642625501119851 0.04398572461901352
0.8068068068068068 0.01591876421166089 0.04345626079885452
0.8088088088088088 0.01541170994589004 0.04292773228782178
0.8108108108108109 0.01490521064114145 0.04240032017257317
0.8128128128128128 0.0143993616938324 0.04187408110004279
0.8148148148148148 0.01389429219795634 0.04134894727744277
0.8168168168168168 0.01339016299045714 0.04082472647226158
0.8188188188188188 0.0128871124481775 0.04030112213270853
0.8208208208208209 0.01238526115821884 0.03977841892528394
0.8228228228228228 0.01188471345414853 0.03925747378521678
0.8248248248248248 0.01138559951940972 0.03873884755916368
0.8268268268268268 0.01088806438590863 0.03822275924008539
0.8288288288288288 0.01039223772482688 0.03770908596724802
0.8308308308308309 0.009898236705459619 0.03719736302622186
0.8328328328328328 0.009406168599893792 0.03668679403551571
0.8348348348348348 0.008916161564976393 0.03617762368232566
0.8368368368368369 0.008428353360606345 0.03567101146868429
0.8388388388388388 0.007942868596073308 0.03516747596276304
0.8408408408408409 0.007459818315050274 0.03466715878035623
0.8428428428428428 0.006979300440585795 0.03416982458488105
0.8448448448448449 0.006501429423274063 0.03367486108737727
0.8468468468468469 0.006026336968375354 0.03318217181971903
0.8488488488488488 0.005554141020830055 0.03269259936467761
0.8508508508508509 0.005084948011235297 0.03220644948446702
0.8528528528528528 0.004618852926373078 0.03172383592059436
0.8548548548548549 0.004155956723342427 0.03124468058412477
0.8568568568568569 0.003696377840995064 0.03076871661418801
0.8588588588588588 0.003240224724967405 0.03029595237630595
0.8608608608608609 0.002787594982765026 0.02982682005025619
0.8628628628628628 0.00233857538376274 0.02936159020287527
0.8648648648648649 0.001893249993946294 0.02890040433192456
0.8668668668668669 0.001451725959057859 0.02844327486608983
0.8688688688688688 0.001014106247961729 0.02799008516498266
0.8708708708708709 0.0005804800698101975 0.02754059163648806
0.8728728728728729 0.00015092287407509 0.02709476332677371
0.8748748748748749 -0.0002745047599935205 0.02665311132215159
0.8768768768768769 -0.0006957399713006282 0.02621603970864048
0.8788788788788788 -0.001112664970643314 0.02578375813460848
0.8808808808808809 -0.001525175484061809 0.02535628181077212
0.8828828828828829 -0.001933193575462505 0.02493343151019636
0.8848848848848849 -0.002336667646618109 0.02451483356829584
0.8868868868868869 -0.002735572437167469 0.02410002303007727
0.8888888888888888 -0.003129889156011044 0.02368951439286501
0.8908908908908909 -0.003519499414567381 0.0232839512987329
0.8928928928928929 -0.003904324217912146 0.02288363661185994
0.8948948948948949 -0.004284312353949144 0.02248858930776831
0.8968968968968969 -0.004659430582580918 0.02209854447332552
0.8988988988988988 -0.005029635125147974 0.02171295351913596
0.9009009009009009 -0.005394865224479037 0.02133173020865112
0.9029029029029029 -0.00575507510194292 0.0209555435342472
0.9049049049049049 -0.006110233606382682 0.02058467548351128
0.9069069069069069 -0.006460318020947252 0.02021921145140373
0.908908908908909 -0.006805282397650539 0.01985904024025734
0.9109109109109109 -0.007145083544078422 0.01950385405977906
0.9129129129129129 -0.007479696436168233 0.019153323759729
0.9149149149149149 -0.007809114108291949 0.01880781970245898
0.9169169169169169 -0.008133323019042427 0.01846770882786769
0.918918918918919 -0.008452281906466531 0.01813317633936426
0.9209209209209209 -0.00876596557947404 0.01780423365853273
0.9229229229229229 -0.00907436957560734 0.01748071842513263
0.924924924924925 -0.009377509446847657 0.01716229449709766
0.9269269269269269 -0.009675377847108202 0.01684851019914171
0.928928928928929 -0.009967933177060599 0.01653959501329536
0.9309309309309309 -0.01025516015613628 0.01623619288846609
0.9329329329329329 -0.01053707403878864 0.01593868346926094
0.934934934934935 -0.01081372042462325 0.01564716450700607
0.9369369369369369 -0.01108512620632275 0.01536145185974652
0.938938938938939 -0.01135123911167145 0.0150810794922448
0.9409409409409409 -0.01161203268606838 0.01480529947598305
0.9429429429429429 -0.01186752321618354 0.01453383796199839
0.944944944944945 -0.01211776972995789 0.01426771618667791
0.9469469469469469 -0.01236286265776979 0.01400746332661335
0.948948948948949 -0.01260278829665583 0.01375322783533714
0.9509509509509509 -0.01283748675767019 0.01350477939624639
0.9529529529529529 -0.01306695058041646 0.01326150892260217
0.954954954954955 -0.01329122571594731 0.01302265805824268
0.9569569569569569 -0.01351041152676446 0.01278892785575639
0.958958958958959 -0.01372461618673004 0.01256071193271904
0.960960960960961 -0.01393378336372385 0.01233806784466776
0.9629629629629629 -0.01413786348010064 0.01212086480510696
0.964964964964965 -0.0143368682993409 0.01190878368550793
0.9669669669669669 -0.01453087006956131 0.01170161723210514
0.968968968968969 -0.01472000152351489 0.01149964183846844
0.970970970970971 -0.01490434344548108 0.01130298696721319
0.972972972972973 -0.01508382150350862 0.01111168030775225
0.974974974974975 -0.0152584248293022 0.01092564839711829
0.9769769769769769 -0.01542819517862803 0.01074471661996343
0.978978978978979 -0.01559322692304472 0.01056861424525876
0.980980980980981 -0.0157536403162888 0.01039727133239851
0.982982982982983 -0.01590941704920228 0.01023097012438612
0.984984984984985 -0.01606054995006841 0.0100699011447313
0.9869869869869869 -0.01620707540024201 0.009914121789976471
0.988988988988989 -0.01634906679081359 0.009763556329693807
0.990990990990991 -0.01648661962461516 0.009617995906487792
0.992992992992993 -0.01661974625684363 0.009477098535993822
0.994994994994995 -0.0167484587090515 0.009340403028171462
0.996996996996997 -0.01687279891663249 0.009207990303515767
0.998998998998999 -0.01699283520233222 0.009080519799837872
1.001001001001001 -0.01710864205355233 0.008958390137680905
1.003003003003003 -0.01722023660452981 0.008841695463834731
1.005005005005005 -0.01732765010056255 0.008730225451338391
1.007007007007007 -0.01743093237805051 0.008623465299477384
1.009009009009009 -0.0175301495376361 0.008520595733785108
1.011011011011011 -0.0176253461453313 0.008420998798432416
1.013013013013013 -0.01771655320917531 0.008325707915585345
1.015015015015015 -0.01780381548300059 0.008235451120270465
1.017017017017017 -0.01788718911279485 0.008150482271798543
1.019019019019019 -0.01796672359767788 0.008070600891231933
1.021021021021021 -0.01804245510741307 0.007995152161383939
1.023023023023023 -0.01811442810863082 0.007923056792218469
1.025025025025025 -0.01818269489238743 0.007854490457780861
1.027027027027027 -0.01824730617057716 0.00779034578993465
1.029029029029029 -0.01830829693562015 0.0077308950662488
1.031031031031031 -0.01836570784177516 0.007676099398296166
1.033033033033033 -0.0184195890014088 0.007625608731651495
1.035035035035035 -0.01846999815731217 0.007578762501070591
1.037037037037037 -0.01851697608897868 0.007535356608337179
1.039039039039039 -0.01856055993666066 0.007495957380963703
1.041041041041041 -0.01860079421204128 0.007460778770191745
1.043043043043043 -0.01863772937664984 0.007429838893197122
1.045045045045045 -0.01867141679823898 0.00740296003308949
1.047047047047047 -0.01870189498837176 0.007379768638912015
1.049049049049049 -0.01872920399094861 0.007359784960525861
1.051051051051051 -0.01875338938510277 0.007343210532975902
1.053053053053053 -0.01877450228254898 0.007330413842506017
1.055055055055055 -0.01879259557462748 0.0073215596068886
1.057057057057057 -0.01880770838779252 0.007316624516839954
1.059059059059059 -0.01881988183051294 0.007315397236018872
1.061061061061061 -0.01882916116667641 0.007317478401026672
1.063063063063063 -0.01883559549051751 0.007322310491972933
1.065065065065065 -0.0188392369886606 0.007329929884342917
1.067067067067067 -0.01884012987721682 0.007340919897539433
1.069069069069069 -0.01883831772499732 0.007355616953346245
1.071071071071071 -0.01883384731464735 0.00737408166703904
1.073073073073073 -0.0188267674791423 0.007396098847384347
1.075075075075075 -0.01881712910295784 0.007421177496640091
1.077077077077077 -0.01880498058787076 0.007448550810555621
1.079079079079079 -0.0187903663795405 0.007478167312474304
1.081081081081081 -0.01877333350024772 0.007510819590155732
1.083083083083083 -0.0187539319659671 0.007546615067284296
1.085085085085085 -0.01873221478636731 0.007585456592505452
1.087087087087087 -0.01870823788204027 0.00762704247770099
1.089089089089089 -0.01868205235975226 0.007670993086635658
1.091091091091091 -0.01865370066076247 0.007717506118685213
1.093093093093093 -0.0186232297954797 0.007766636187005793
1.095095095095095 -0.01859069260804257 0.007818336217856353
1.097097097097097 -0.01855614777631951 0.007872499817038914
1.099099099099099 -0.01851965845915227 0.007928961439157639
1.101101101101101 -0.01848127192767091 0.007987586979958883
1.103103103103103 -0.018441035460735 0.008048423390838944
1.105105105105105 -0.01839900348056765 0.008111506017584147
1.107107107107107 -0.01835523505210883 0.008176821467015316
1.109109109109109 -0.01830978779341407 0.008244307606987827
1.111111111111111 -0.01826271243412271 0.008313853566391721
1.113113113113113 -0.01821406374930154 0.008385299735151536
1.115115115115115 -0.01816390180474629 0.00845843776422664
1.117117117117117 -0.01811229025308362 0.008533080236060503
1.119119119119119 -0.01805927963324942 0.008609382849842945
1.121121121121121 -0.01800492027609964 0.008687523495556126
1.123123123123123 -0.01794927176620095 0.0087675544159517
1.125125125125125 -0.01789240295015419 0.008849402202001505
1.127127127127127 -0.01783438198802169 0.008932867792897398
1.129129129129129 -0.01777525193513283 0.009017626476050311
1.131131131131131 -0.01771506098834596 0.009103238238254069
1.133133133133133 -0.01765387086798034 0.009189650594187054
1.135135135135135 -0.01759175681781625 0.009277363063686928
1.137137137137137 -0.01752879164378202 0.00936668839015084
1.139139139139139 -0.01746501448109162 0.009457692303716153
1.141141141141141 -0.01740047351038312 0.009550193521260464
1.143143143143143 -0.01733523142662673 0.009643763746401163
1.145145145145145 -0.01726936528434203 0.009737727669496321
1.147147147147147 -0.01720294143486329 0.009831451995692464
1.149149149149149 -0.01713599941506963 0.009925613223766977
1.151151151151151 -0.01706859117419755 0.01002097775947089
1.153153153153153 -0.01700078262108839 0.01011788358786705
1.155155155155155 -0.01693264967771513 0.01021624364580084
1.157157157157157 -0.01686424200953326 0.01031554582190095
1.159159159159159 -0.01679560607263937 0.01041485295657887
1.161161161161161 -0.01672680061125746 0.01051315573159881
1.163163163163163 -0.0166578944998598 0.01061145036264746
1.165165165165165 -0.01658894296607131 0.01071053067529651
1.167167167167167 -0.01651999173075426 0.01081065396808892
1.169169169169169 -0.01645109649991978 0.01091164409163972
1.171171171171171 -0.01638232147585921 0.01101289144863699
1.173173173173173 -0.01631371819249413 0.01111340288590879
1.175175175175175 -0.01624533486421343 0.01121346853686664
1.177177177177177 -0.01617722676561954 0.01131373601797589
1.179179179179179 -0.01610945008801262 0.01141431285683023
1.181181181181181 -0.016042048085039 0.01151508984721247
1.183183183183183 -0.01597506871596301 0.0116157410490941
1.185185185185185 -0.01590856898785703 0.01171583237434898
1.187187187187187 -0.01584259983766483 0.01181558827996773
1.189189189189189 -0.01577720005140675 0.01191515651800279
1.191191191191191 -0.01571241540949203 0.01201454056584611
1.193193193193193 -0.01564829794154303 0.01211365453035401
1.195195195195195 -0.01558488999083991 0.01221232314784593
1.197197197197197 -0.01552223106782493 0.01231032345041547
1.199199199199199 -0.01546036572396657 0.01240770659250259
1.201201201201201 -0.01539933616784632 0.01250457765598445
1.203203203203203 -0.01533917912821747 0.01260096861933369
1.205205205205205 -0.01527993466373369 0.0126968452036024
1.207207207207207 -0.01522164378945304 0.01279210687242308
1.209209209209209 -0.01516433763781805 0.012886586832008
1.211211211211211 -0.01510804971745502 0.01298005022177731
1.213213213213213 -0.01505281977541139 0.01307240814871424
1.215215215215215 -0.01499868428930106 0.01316391823317478
1.217217217217217 -0.01494566690661404 0.01325476071261777
1.219219219219219 -0.01489379577962354 0.01334499036323947
1.221221221221221 -0.01484310586466699 0.01343453649997339
1.223223223223223 -0.01479363283156656 0.01352320297649082
1.225225225225225 -0.01474539551321722 0.01361066818520118
1.227227227227227 -0.01469841433383235 0.01369651833563668
1.229229229229229 -0.01465271659704085 0.01378099233580449
1.231231231231231 -0.0146083357452119 0.01386446648020045
1.233233233233233 -0.01456529378289996 0.01394704517048917
1.235235235235235 -0.01452360304305998 0.01402866381929788
1.237237237237237 -0.01448328181019938 0.01410908885021939
1.239239239239239 -0.0144443544493487 0.01418795344021448
1.241241241241241 -0.0144068478490616 0.01426537810981399
1.243243243243243 -0.01437077312132211 0.0143415516155338
1.245245245245245 -0.0143361416790283 0.01441650552734694
1.247247247247247 -0.0143029694333817 0.01449019406140481
1.249249249249249 -0.01427127631584295 0.01456249408003688
1.251251251251251 -0.01424107735638288 0.01463321857902006
1.253253253253253 -0.01421238007616044 0.01470237190044574
1.255255255255255 -0.01418519500905699 0.0147700727240028
1.257257257257257 -0.01415953541692701 0.01483637538315119
1.259259259259259 -0.01413541532118599 0.01490127674539471
1.261261261261261 -0.0141128410259975 0.01496471621228204
1.263263263263263 -0.01409181850829628 0.01502657571940472
1.265265265265265 -0.01407235610636542 0.01508667876329864
1.267267267267267 -0.01405446448441457 0.01514487768292813
1.269269269269269 -0.01403815320487143 0.01520138154108513
1.271271271271271 -0.01402342293745547 0.0152563962379855
1.273273273273273 -0.01401027535886307 0.01531001586038189
1.275275275275275 -0.01399871553907745 0.01536222268156523
1.277277277277277 -0.01398875194136862 0.01541288716136402
1.279279279279279 -0.01398039492044337 0.01546176794614437
1.281281281281281 -0.01397364365186237 0.01550851186881017
1.283283283283283 -0.0139684945958552 0.01555285250555261
1.285285285285285 -0.01396494818611548 0.01559527435754618
1.287287287287287 -0.01396300864971672 0.01563626476364424
1.289289289289289 -0.01396268399207537 0.01567603869750253
1.291291291291291 -0.01396397851070344 0.01571453876246798
1.293293293293293 -0.0139668849467939 0.01575143519158073
1.295295295295295 -0.01397139911006763 0.01578612584757297
1.297297297297297 -0.01397752137963844 0.01581792619758315
1.299299299299299 -0.01398525670401313 0.01584747106069107
1.301301301301301 -0.01399461310665658 0.01587545240827759
1.303303303303303 -0.01400558564029655 0.01590216169321748
1.305305305305305 -0.01401816434045582 0.01592754675602123
1.307307307307307 -0.01403234518031342 0.01595121182483336
1.309309309309309 -0.01404813012514772 0.01597241751543335
1.311311311311311 -0.01406552713503911 0.01599088624360068
1.313313313313313 -0.01408454259496596 0.01600744836722673
1.315315315315315 -0.01410516065596599 0.0160224329337296
1.317317317317317 -0.0141273678239726 0.01603591670964902
1.319319319319319 -0.01415116027412298 0.01604772540232735
1.321321321321321 -0.01417654385075808 0.01605743365991094
1.323323323323323 -0.01420353392773442 0.01606460886638136
1.325325325325325 -0.01423213319495785 0.01606976057921908
1.327327327327327 -0.01426231588707818 0.01607311213892326
1.329329329329329 -0.01429406601418219 0.01607470982414982
1.331331331331331 -0.01432738061816878 0.01607447201296433
1.333333333333333 -0.01436226977274891 0.01607218918284412
1.335335335335335 -0.01439875391918517 0.01606768277344522
1.337337337337337 -0.01443682075583653 0.0160611685513653
1.339339339339339 -0.01447644229912194 0.0160527833991895
1.341341341341341 -0.0145176056342024 0.01604258379960385
1.343343343343343 -0.01456031213665564 0.0160305491569834
1.345345345345345 -0.01460457747247613 0.01601658179739224
1.347347347347347 -0.01465041173794695 0.01600050696858332
1.349349349349349 -0.01469778459872309 0.0159820107930069
1.351351351351351 -0.01474667660642104 0.01596129606240368
1.353353353353353 -0.01479708216694237 0.0159387916912902
1.355355355355355 -0.01484900947232641 0.01591476336706985
1.357357357357357 -0.01490247196087333 0.01588931353995507
1.359359359359359 -0.0149574457732475 0.01586238142296759
1.361361361361361 -0.01501390920269909 0.01583374299193763
1.363363363363363 -0.01507185340155941 0.01580301098550549
1.365365365365365 -0.01513128157067541 0.01576963490511984
1.367367367367367 -0.01519220023024362 0.01573353660087085
1.369369369369369 -0.01525458631432767 0.01569568142861405
1.371371371371371 -0.01531842259702088 0.01565638559235125
1.373373373373373 -0.01538370110128101 0.01561566605088099
1.375375375375375 -0.0154504218527638 0.01557324888201717
1.377377377377377 -0.01551857458538241 0.01552861495068136
1.379379379379379 -0.01558813804180597 0.01548196458566026
1.381381381381381 -0.01565909849300322 0.01543361505656499
1.383383383383383 -0.01573145009861971 0.01538363911630569
1.385385385385385 -0.01580518672267687 0.01533201355657812
1.387387387387387 -0.01588028665382573 0.01527861920786486
1.389389389389389 -0.01595673334082634 0.01522330307231379
1.391391391391391 -0.01603451576258033 0.01516619233288027
1.393393393393393 -0.01611362309030248 0.01510745141610864
1.395395395395395 -0.01619403435271556 0.0150471756589364
1.397397397397397 -0.0162757313368399 0.01498539336972604
1.399399399399399 -0.01635870067591794 0.01492206582826439
1.401401401401401 -0.01644292763399775 0.0148570872857636
1.403403403403403 -0.01652838968112208 0.01479029308522564
1.405405405405405 -0.01661506738260178 0.01472176891581781
1.407407407407407 -0.01670294500873508 0.01465174376368703
1.409409409409409 -0.01679200406397379 0.01458033137649722
1.411411411411411 -0.01688221858772445 0.01450756403201661
1.413413413413413 -0.01697356640381135 0.01443339253811662
1.415415415415415 -0.01706603035892927 0.01435768623277323
1.417417417417417 -0.01715959417370638 0.01428035810180472
1.419419419419419 -0.01725422813819113 0.01420161796109698
1.421421421421421 -0.01734990323183807 0.01412158317834186
1.423423423423423 -0.01744659654241192 0.01404031046443374
1.425425425425425 -0.01754429126630561 0.0139577995684432
1.427427427427427 -0.01764296985299367 0.01387399327761688
1.429429429429429 -0.01774259699783324 0.01378878912528028
1.431431431431431 -0.0178431391586114 0.01370224962749453
1.433433433433433 -0.0179445694959219 0.01361453276215638
1.435435435435436 -0.01804686787116011 0.01352573885360625
1.437437437437437 -0.01815001883388202 0.01343591464549596
1.439439439439439 -0.01825398893527094 0.0133450533007887
1.441441441441441 -0.01835874066765894 0.01325309440175895
1.443443443443444 -0.01846424284313287 0.01315992466831012
1.445445445445446 -0.01857046962684452 0.01306552121028409
1.447447447447447 -0.01867740048318629 0.01297010897227852
1.449449449449449 -0.01878500704226315 0.01287386892392189
1.451451451451451 -0.01889325204569657 0.01277689477731681
1.453453453453454 -0.01900210401044828 0.01267919298704012
1.455455455455456 -0.01911153406750513 0.01258068275014262
1.457457457457457 -0.01922151554222011 0.0124811960061498
1.459459459459459 -0.01933201675223313 0.01238053083271323
1.461461461461461 -0.01944300498602671 0.01227890747107666
1.463463463463464 -0.01955444934788454 0.01217665458642092
1.465465465465466 -0.01966632001192833 0.01207395434138211
1.467467467467467 -0.01977858693851001 0.0119708467094275
1.469469469469469 -0.01989121744632587 0.01186722947485561
1.471471471471471 -0.02000417943821803 0.01176285823279655
1.473473473473474 -0.02011744209898838 0.01165744817050107
1.475475475475476 -0.02023097589539865 0.01155135248986078
1.477477477477477 -0.02034475154915092 0.01144486211090709
1.479479479479479 -0.02045873635055837 0.01133809846865172
1.481481481481481 -0.02057289786320098 0.01123105502405242
1.483483483483484 -0.02068720514921869 0.01112359726401407
1.485485485485486 -0.02080162876083723 0.01101548127661131
1.487487487487487 -0.0209161407338944 0.01090680830359042
1.489489489489489 -0.02103071209813645 0.01079784361163205
1.491491491491491 -0.02114530969003093 0.01068872244883523
1.493493493493494 -0.02125990176297898 0.01057948951583293
1.495495495495496 -0.0213744589127652 0.01047009896579174
1.497497497497497 -0.02148895407755773 0.01036041440441154
1.499499499499499 -0.0216033624792641 0.01025023292698315
1.501501501501501 -0.02171765623544127 0.01013966612071779
1.503503503503504 -0.02183180257289855 0.01002904394925849
1.505505505505506 -0.02194577158603649 0.009918579054891491
1.507507507507508 -0.02205953648976162 0.009808357131904838
1.509509509509509 -0.0221730736194864 0.009698336926590695
1.511511511511511 -0.02228636074354607 0.009588350237243998
1.513513513513514 -0.02239936804120816 0.009478101914161985
1.515515515515516 -0.02251206580365072 0.0093670704647634
1.517517517517518 -0.02262442814908121 0.009255235557458469
1.519519519519519 -0.0227364329666952 0.009143651178435991
1.521521521521521 -0.02284806138538659 0.009033037401862232
1.523523523523524 -0.02295928819869338 0.008923703509327696
1.525525525525526 -0.02307008406490207 0.0088155479898471
1.527527527527528 -0.02318042415811382 0.008708058539860009
1.529529529529529 -0.02329028837056916 0.008600312063229615
1.531531531531531 -0.02339966111699814 0.008490987615257239
1.533533533533534 -0.02350852117049054 0.008380705107647601
1.535535535535536 -0.02361684113100357 0.008271175653165819
1.537537537537538 -0.02372459854202629 0.00816278916638874
1.539539539539539 -0.02383177567537742 0.008055409451958623
1.541541541541541 -0.02393835972187641 0.007948374204583664
1.543543543543544 -0.02404433341369372 0.007840996795773769
1.545545545545546 -0.0241496673170703 0.007734041836036792
1.547547547547548 -0.02425433816971036 0.007627751129163945
1.549549549549549 -0.02435833065236009 0.007522159548436297
1.551551551551551 -0.02446163738880765 0.007417150843968101
1.553553553553554 -0.0245642570868169 0.007312472864428543
1.555555555555556 -0.02466616565731821 0.007208142922574073
1.557557557557558 -0.02476732659263081 0.007104407612301883
1.559559559559559 -0.02486771599877437 0.007001414173966408
1.561561561561561 -0.02496732315763382 0.006899218525076856
1.563563563563564 -0.02506615052695931 0.006797785260298062
1.565565565565566 -0.02516421208234913 0.006696987651449271
1.567567567567568 -0.02526149028159831 0.006596604276444151
1.56956956956957 -0.02535793714682768 0.006496365768697165
1.571571571571572 -0.02545352163332385 0.006396671304994189
1.573573573573574 -0.02554823171879737 0.006297975553756191
1.575575575575576 -0.02564207440338272 0.006200533504095551
1.577577577577578 -0.02573507569320732 0.006104400465816701
1.57957957957958 -0.02582723655714193 0.0060094320694144
1.581581581581582 -0.02591850245287484 0.005915284266075599
1.583583583583584 -0.02600884142816302 0.005821413327678021
1.585585585585586 -0.02609824105894006 0.00572741502510371
1.587587587587588 -0.02618670844931613 0.005634300292066907
1.58958958958959 -0.02627426988359321 0.005542341816081237
1.591591591591592 -0.02636091880547682 0.005451513290345961
1.593593593593594 -0.02644661265886019 0.005361609065726469
1.595595595595596 -0.02653133175890985 0.005272484268514233
1.597597597597598 -0.02661507043527553 0.005184334981056582
1.5995995995996 -0.02669783703209017 0.005097194818988793
1.601601601601602 -0.02677964477229333 0.005011060162464248
1.603603603603604 -0.02686046848496391 0.004925892768843615
1.605605605605606 -0.02694028960272755 0.004841674259623729
1.607607607607608 -0.02701910009043259 0.004758465023177144
1.60960960960961 -0.02709690088494554 0.004676314516803226
1.611611611611612 -0.02717369921638135 0.004595249398129664
1.613613613613614 -0.02724948238450698 0.004515273525111857
1.615615615615616 -0.02732423769947027 0.004436367956032056
1.617617617617618 -0.02739795948950285 0.004358490949499971
1.61961961961962 -0.02747064729050066 0.004281435936334926
1.621621621621622 -0.02754230295961016 0.004205135465200877
1.623623623623624 -0.02761291708375269 0.004129930835799656
1.625625625625626 -0.02768247991679263 0.004056072578584258
1.627627627627628 -0.0277509870657162 0.00398371175204959
1.62962962962963 -0.02781843948628488 0.003912899942731668
1.631631631631632 -0.02788484176948358 0.003843589265208641
1.633633633633634 -0.02795018632791887 0.003775632362099962
1.635635635635636 -0.02801446553202525 0.003708782404066441
1.637637637637638 -0.02807767637395391 0.003642693089810661
1.63963963963964 -0.02813981954523594 0.003576932210256289
1.641641641641642 -0.02820089825243102 0.003511920792604512
1.643643643643644 -0.02826090816219356 0.003448376311254164
1.645645645645646 -0.0283198426714166 0.003386481717193995
1.647647647647648 -0.02837769919016359 0.003326130958630463
1.64964964964965 -0.02843447920912336 0.003266928980988376
1.651651651651652 -0.02849018829943312 0.003208557287912445
1.653653653653654 -0.02854483057530054 0.003151436356825577
1.655655655655656 -0.0285983986316427 0.003095662397730375
1.657657657657658 -0.02865088715772355 0.003041236427177851
1.65965965965966 -0.02870229542085551 0.002988078290303425
1.661661661661662 -0.02875262726639944 0.002936040191224898
1.663663663663664 -0.02880189111776466 0.0028851352415456
1.665665665665666 -0.02885009554471814 0.002835498538009934
1.667667667667668 -0.02889723402850809 0.00278721162702919
1.66966966966967 -0.02894330154957198 0.002740300060958767
1.671671671671672 -0.02898829796910408 0.002694733398098892
1.673673673673674 -0.02903222789965409 0.002650425202693651
1.675675675675676 -0.02907510070512717 0.002607233044932461
1.677677677677678 -0.0291169292612582 0.002564873154867281
1.67967967967968 -0.02915771283603931 0.002523454247945645
1.681681681681682 -0.0291974466720918 0.002483412115221656
1.683683683683684 -0.02923613128769666 0.002445017968488755
1.685685685685686 -0.02927377167451931 0.002408375336682922
1.687687687687688 -0.02931037729760965 0.002373420065882315
1.68968968968969 -0.02934596206837694 0.002339920319307631
1.691691691691692 -0.02938053185799734 0.002307476577322276
1.693693693693694 -0.02941408424985752 0.002275521637431138
1.695695695695696 -0.0294466235721663 0.002244025847001646
1.697697697697698 -0.02947815699188071 0.002213907564155432
1.6996996996997 -0.02950869451470605 0.002185406470070206
1.701701701701702 -0.02953824726559309 0.002158492925632999
1.703703703703704 -0.02956681966795248 0.002132872702125366
1.705705705705706 -0.02959441786944761 0.002108091775540361
1.707707707707708 -0.02962104998333539 0.002084422276430492
1.70970970970971 -0.02964672577149248 0.002062046386411748
1.711711711711712 -0.02967145673707597 0.002040984604182533
1.713713713713714 -0.02969525353932899 0.002021178131793505
1.715715715715716 -0.02971812191067832 0.002002488944912617
1.717717717717718 -0.0297400692543308 0.001984830052510184
1.71971971971972 -0.02976110554275061 0.001968315565638395
1.721721721721722 -0.02978124331765921 0.001953023193191794
1.723723723723724 -0.02980049769003536 0.001938980234493182
1.725725725725726 -0.02981888400173401 0.001926163579294066
1.727727727727728 -0.02983640845358788 0.001914499707774409
1.72972972972973 -0.02985307881519702 0.001903864690542295
1.731731731731732 -0.0298689062968599 0.001894046207803368
1.733733733733734 -0.02988390537026276 0.001885060652699666
1.735735735735736 -0.02989809370379184 0.001877224359176921
1.737737737737738 -0.02991148409426262 0.001870739331633675
1.73973973973974 -0.02992408562590226 0.001865682232036647
1.741741741741742 -0.0299359112767828 0.001862004379918653
1.743743743743744 -0.02994697593017329 0.001859531752380322
1.745745745745746 -0.0299572952250146 0.001857964984089661
1.747747747747748 -0.02996688169105421 0.001856879367280684
1.74974974974975 -0.02997574860041086 0.00185624275683316
1.751751751751752 -0.02998391102808493 0.001856700834899888
1.753753753753754 -0.02999138568529579 0.001858423720908442
1.755755755755756 -0.02999818704955444 0.001861386665817061
1.757757757757758 -0.03000432759625502 0.001865372644891727
1.75975975975976 -0.03000982207377404 0.001870029292199926
1.761761761761762 -0.03001468769817506 0.001875522411122627
1.763763763763764 -0.03001894316982353 0.001882000280553575
1.765765765765766 -0.03002260158110878 0.001889476754986047
1.767767767767768 -0.03002567504426289 0.001897904689708629
1.76976976976977 -0.03002817891514097 0.001907175940803474
1.771771771771772 -0.03003013182426839 0.001917179989930295
1.773773773773774 -0.03003155388311951 0.001927988975851225
1.775775775775776 -0.03003245737486184 0.001939682999980735
1.777777777777778 -0.03003285556890449 0.001952296122540331
1.77977977977978 -0.03003276463045838 0.001965816495263673
1.781781781781782 -0.03003220330233063 0.001980186361396796
1.783783783783784 -0.03003118804062617 0.001995302055698561
1.785785785785786 -0.0300297321406219 0.002011005728921128
1.787787787787788 -0.03002785107782502 0.00202699356429234
1.78978978978979 -0.03002556228747595 0.002043541792821568
1.791791791791792 -0.03002288290478534 0.00206101202216849
1.793793793793794 -0.03001982591322239 0.002079610016032574
1.795795795795796 -0.0300164056655927 0.002099385694154243
1.797797797797798 -0.03001263899919832 0.002120233132313465
1.7997997997998 -0.03000854423107831 0.002141890562331022
1.801801801801802 -0.03000413466826335 0.002163940372067297
1.803803803803804 -0.02999942379483177 0.002185809233897024
1.805805805805806 -0.02999442703433072 0.002207614851612777
1.807807807807808 -0.02998916115818607 0.002230200461055903
1.80980980980981 -0.02998364001901433 0.002253802101133906
1.811811811811812 -0.02997787637275276 0.002278371238432636
1.813813813813814 -0.02997188474049701 0.002303574767213573
1.815815815815816 -0.02996568131456631 0.002328893273723875
1.817817817817818 -0.02995928010396246 0.002354607247888107
1.81981981981982 -0.02995269255108037 0.00238094164752034
1.821821821821822 -0.02994593171673443 0.002407925226341673
1.823823823823824 -0.02993901246564061 0.002435492040444409
1.825825825825826 -0.02993195004810469 0.002463481448291976
1.827827827827828 -0.02992475494032611 0.002491747025087615
1.82982982982983 -0.02991743772446877 0.002520416125254665
1.831831831831832 -0.02991001104742848 0.002549582336374978
1.833833833833834 -0.02990248962059932 0.002579279239491694
1.835835835835836 -0.02989488665462091 0.002609481607410757
1.837837837837838 -0.02988721102686439 0.002640105404702747
1.83983983983984 -0.02987947358600866 0.002671007787701796
1.841841841841842 -0.02987168625361686 0.002701996773478682
1.843843843843844 -0.02986386112343528 0.00273314365548441
1.845845845845846 -0.02985600770171905 0.002764697481152406
1.847847847847848 -0.02984813568916096 0.002796802431279943
1.84984984984985 -0.02984025561421507 0.002829492107278286
1.851851851851852 -0.02983237873371775 0.002862689531173662
1.853853853853854 -0.02982451444858832 0.002896207145605817
1.855855855855856 -0.0298166703861885 0.002929746813829265
1.857857857857858 -0.02980885518814257 0.002963024918721607
1.85985985985986 -0.02980107862952443 0.002996469206215768
1.861861861861862 -0.02979335147755694 0.003030289384408941
1.863863863863864 -0.02978568172399658 0.003064508803122729
1.865865865865866 -0.02977807585265404 0.003099025504606862
1.867867867867868 -0.02977054139322238 0.003133613215139525
1.86986986986987 -0.02976308660447909 0.003168231845481623
1.871871871871872 -0.02975572033869828 0.003203032381678933
1.873873873873874 -0.02974844954644952 0.00323803082576124
1.875875875875876 -0.02974128037469694 0.003273205178292743
1.877877877877878 -0.02973421952067255 0.0033084954383715
1.87987987987988 -0.02972727405550962 0.003343820450114887
1.881881881881882 -0.02972045128631054 0.003379199741696065
1.883883883883884 -0.02971375720496732 0.003414672434311233
1.885885885885886 -0.02970719709668069 0.003450252249359548
1.887887887887888 -0.02970077662339476 0.003485929728074377
1.88988988988989 -0.02969450183863264 0.003521672231522638
1.891891891891892 -0.02968837918745568 0.003557423940605792
1.893893893893894 -0.02968241480067218 0.003593100000179733
1.895895895895896 -0.02967661277354958 0.003628624834471517
1.897897897897898 -0.02967097724053079 0.003664116290239328
1.8998998998999 -0.02966551294665703 0.003699676577250927
1.901901901901902 -0.0296602252475678 0.003735353128456853
1.903903903903904 -0.02965512010950093 0.003771138599989288
1.905905905905906 -0.02965020314710248 0.003806970871162663
1.907907907907908 -0.02964547712331487 0.003842733044472857
1.90990990990991 -0.02964094511396032 0.003878253445598223
1.911911911911912 -0.02963661105130734 0.00391336731012612
1.913913913913914 -0.02963247971488464 0.003948301722207698
1.915915915915916 -0.02962855672020096 0.003983235620412057
1.917917917917918 -0.02962484624274297 0.004018221033484398
1.91991991991992 -0.02962135020305673 0.004053204596804721
1.921921921921922 -0.02961807151605207 0.00408802755238924
1.923923923923924 -0.02961501397621864 0.00412247822202283
1.925925925925926 -0.02961218225762584 0.004156697269808246
1.927927927927928 -0.02960958126542243 0.004190792658050196
1.92992992992993 -0.02960721259358304 0.004224788591804779
1.931931931931932 -0.02960507755561256 0.004258656652190801
1.933933933933934 -0.02960317892867465 0.00429231579638692
1.935935935935936 -0.02960152095517593 0.004325643919130845
1.937937937937938 -0.02960010929646703 0.004358657015630957
1.93993993993994 -0.02959894703952022 0.004391453271099938
1.941941941941942 -0.02959803401244782 0.004424085512837128
1.943943943943944 -0.02959737179146498 0.00445656211697823
1.945945945945946 -0.02959696358723965 0.00448884700849389
1.947947947947948 -0.02959681424193812 0.004520859661189924
1.94994994994995 -0.02959692736968306 0.004552475097707953
1.951951951951952 -0.02959730275269856 0.004583511504982929
1.953953953953954 -0.0295979415685525 0.004614109429135704
1.955955955955956 -0.02959884660376455 0.004644521101607929
1.957957957957958 -0.02960002221409028 0.004674888217575862
1.95995995995996 -0.02960147098345877 0.004705241911060337
1.961961961961962 -0.02960319263299449 0.00473550275492407
1.963963963963964 -0.02960518836384551 0.004765480760873964
1.965965965965966 -0.0296074609266112 0.004794875379459718
1.967967967967968 -0.02961001434616151 0.004823344757164033
1.96996996996997 -0.02961284964423446 0.004851264292073693
1.971971971971972 -0.02961596590494384 0.004879000283749824
1.973973973973974 -0.02961936409529804 0.004906665475806649
1.975975975975976 -0.02962304718200811 0.004934191890445916
1.977977977977978 -0.02962701972564916 0.004961330828454125
1.97997997997998 -0.02963128190474547 0.004987743414778811
1.981981981981982 -0.02963583119687332 0.00501367452403681
1.983983983983984 -0.02964066753738178 0.00503929870632186
1.985985985985986 -0.02964579346133116 0.005064657363492209
1.987987987987988 -0.02965121403808241 0.005089711614743808
1.98998998998999 -0.02965693117872074 0.005114342296611146
1.991991991991992 -0.02966294039532243 0.005138414820593434
1.993993993993994 -0.02966923957001049 0.005162067517799962
1.995995995995996 -0.02967582968520074 0.005185332144414329
1.997997997997998 -0.02968271482360179 0.005208199430107113
2 -0.02968989902670422 0.005230642006272462


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_avg_1.dat <==
0 0.02261902656821424 0.02261902656821424
0.002002002002002002 0.02236294691349645 0.02235709855132696
0.004004004004004004 0.02171075598113425 0.02170383425076347
0.006006006006006006 0.02078660821735257 0.02078324654560901
0.008008008008008008 0.01966920387688087 0.01967329465810166
0.01001001001001001 0.01840914051719663 0.01842376238814493
0.01201201201201201 0.0170388474051192 0.01706700639382814
0.01401401401401401 0.01558115804872542 0.0156245332538816
0.01601601601601602 0.01405086900128839 0.01411149035428766
0.01801801801801802 0.01245963774092152 0.012538319349308
0.02002002002002002 0.01081551426552963 0.01091359721007436
0.02202202202202202 0.009124976675155825 0.009243381817795278
0.02402402402402402 0.007394301004035244 0.007533284467449938
0.02602602602602603 0.0056276674031838 0.005787846603063383
0.02802802802802803 0.003829167674362649 0.004011011422696616
0.03003003003003003 0.002003041541215492 0.002206688660629282
0.03203203203203203 0.0001526288545684136 0.0003782108462185539
0.03403403403403404 -0.001719079349628984 -0.001471345022461164
0.03603603603603604 -0.003608986966922506 -0.003338901085004366
0.03803803803803804 -0.005513940418001387 -0.005221504557392113
0.04004004004004004 -0.007431263151908628 -0.007116586299799811
0.04204204204204205 -0.009358607739683346 -0.009021661825337132
0.04404404404404404 -0.01129358268630527 -0.0109342786235594
0.04604604604604605 -0.01323375238910195 -0.01285201619575388
0.04804804804804805 -0.01517664128199623 -0.01477256790214487
0.05005005005005005 -0.01712004463981212 -0.0166939201987656
0.05205205205205205 -0.0190622243497283 -0.01861413183872201
0.05405405405405406 -0.02100140599309031 -0.02053128546213573
0.05605605605605606 -0.02293572603554247 -0.0224434876045895
0.05805805805805806 -0.02486323182702786 -0.02434886869712746
0.06006006006006006 -0.02678188648799431 -0.02624563565509713
0.06206206206206206 -0.02869000574497719 -0.02813227636950701
0.06406406406406406 -0.0305864138431968 -0.03000734195242325
0.06606606606606606 -0.03246982884918824 -0.03186938774323451
0.06806806806806807 -0.03433884197398851 -0.03371697506872704
0.07007007007007007 -0.03619191757313672 -0.03554867124308493
0.07207207207207207 -0.03802739505843879 -0.03736306482318223
0.07407407407407407 -0.03984400144489604 -0.0391589753401162
0.07607607607607608 -0.04164091210988489 -0.04093537590848424
0.07807807807807808 -0.04341711446326467 -0.04269122748162241
0.08008008008008008 -0.04517151343152282 -0.04442547652174246
0.08208208208208208 -0.04690293145777467 -0.04613705499993133
0.08408408408408409 -0.04861020113667532 -0.04782488039615226
0.08608608608608609 -0.05029257901499842 -0.04948790771215554
0.08808808808808809 -0.0519492752105176 -0.05112541487007145
0.09009009009009009 -0.05357946384770889 -0.05273676482031081
0.0920920920920921 -0.05518230278809856 -0.05432127600129684
0.0940940940940941 -0.05675697705384694 -0.05587822329146891
0.0960960960960961 -0.05830285469301203 -0.05740683800928388
0.09809809809809809 -0.05981930560840422 -0.05890630791321477
0.1001001001001001 -0.06130571183436923 -0.06037586618442961
0.1021021021021021 -0.06276147288102038 -0.06181516597585827
0.1041041041041041 -0.06418604241993638 -0.06322387658657742
0.1061061061061061 -0.06557893890855876 -0.06460159687844852
0.1081081081081081 -0.06693969889474739 -0.06594786165477601
0.1101101101101101 -0.06826789323566024 -0.06726214166030732
0.1121121121121121 -0.06956312886276224 -0.0685438435812326
0.1141141141141141 -0.07082505002770709 -0.0697925572817901
0.1161161161161161 -0.0720533176547187 -0.07100822176397308
0.1181181181181181 -0.07324763393642776 -0.07219066844351353
0.1201201201201201 -0.0744077460928672 -0.07333967402815755
0.1221221221221221 -0.07553343504108677 -0.07445496053615001
0.1241241241241241 -0.07662447232929728 -0.07553619529623469
0.1261261261261261 -0.077680664222689 -0.07658304893354165
0.1281281281281281 -0.07870186974869108 -0.07759552490810544
0.1301301301301301 -0.07968799642999218 -0.07857362384474233
0.1321321321321321 -0.08063893422981228 -0.07951729456203754
0.1341341341341341 -0.08155457208680771 -0.08042644882247026
0.1361361361361361 -0.08243485581629428 -0.08130096133241241
0.1381381381381381 -0.08327978971822801 -0.08214067392389381
0.1401401401401401 -0.08408938919448941 -0.08294559328656229
0.1421421421421421 -0.08486362283264132 -0.08371585352961393
0.1441441441441441 -0.08560250647474235 -0.08445153889771875
0.1461461461461462 -0.08630611409365074 -0.08515270382932279
0.1481481481481481 -0.08697456317787414 -0.08581937295664883
0.1501501501501502 -0.08760790973232341 -0.0864515411056955
0.1521521521521522 -0.08820621435056933 -0.08704923524951927
0.1541541541541541 -0.08876960308081101 -0.08761267217253521
0.1561561561561562 -0.08929826762076322 -0.08814205082340865
0.1581581581581581 -0.08979239186738673 -0.08863753685112737
0.1601601601601602 -0.09025207178687403 -0.0890992640199621
0.1621621621621622 -0.09067745430046338 -0.08952733420946701
0.1641641641641642 -0.0910687541477245 -0.08992183283539261
0.1661661661661662 -0.09142624707889505 -0.09028300301290602
0.1681681681681682 -0.09175013514967954 -0.09061114004114103
0.1701701701701702 -0.09204058526779459 -0.09090649597255315
0.1721721721721722 -0.09229782544752999 -0.09116928454094497
0.1741741741741742 -0.09252214108338272 -0.09139968116146485
0.1761761761761762 -0.0927138298683489 -0.09159782853545234
0.1781781781781782 -0.09287310664726225 -0.09176399402090493
0.1801801801801802 -0.09300022147187433 -0.09189854116213653
0.1821821821821822 -0.09309547233157295 -0.09200178508227547
0.1841841841841842 -0.09315919168690311 -0.0920739950765017
0.1861861861861862 -0.09319165150827351 -0.09211539461204707
0.1881881881881882 -0.09319312717161755 -0.09212616649330288
0.1901901901901902 -0.09316393408604996 -0.0921066158066766
0.1921921921921922 -0.09310441941162739 -0.09205715636841537
0.1941941941941942 -0.09301489159136174 -0.09197814781482659
0.1961961961961962 -0.09289565762403809 -0.09186989549307704
0.1981981981981982 -0.09274705449074049 -0.09173265046119368
0.2002002002002002 -0.09256943873591821 -0.09156661816589054
0.2022022022022022 -0.09236313556214981 -0.09137214966792172
0.2042042042042042 -0.09212847346744965 -0.09114970036230378
0.2062062062062062 -0.09186580979143223 -0.09089966184877818
0.2082082082082082 -0.09157552064785691 -0.09062236199431449
0.2102102102102102 -0.09125794507738746 -0.09031806493311105
0.2122122122122122 -0.09091342691929888 -0.08998698680380218
0.2142142142142142 -0.09054233515557089 -0.08962952698039134
0.2162162162162162 -0.09014505868230312 -0.08924617565728106
0.2182182182182182 -0.0897219533060082 -0.08883734804965891
0.2202202202202202 -0.08927336442695082 -0.08840338627639981
0.2222222222222222 -0.08879966599100059 -0.08794455936006527
0.2242242242242242 -0.08830126109201916 -0.08746109801749383
0.2262262262262262 -0.08777854512407059 -0.08695347319054633
0.2282282282282282 -0.08723186270176589 -0.08642215936621579
0.2302302302302302 -0.0866615789429125 -0.08586755641485415
0.2322322322322322 -0.08606808778084986 -0.08529000385844994
0.2342342342342342 -0.08545180916945974 -0.08468978405542796
0.2362362362362362 -0.08481312502507922 -0.08406728465988278
0.2382382382382382 -0.08415239660514867 -0.08342297386944304
0.2402402402402402 -0.08347001063191187 -0.0827572603895228
0.2422422422422423 -0.08276637651549772 -0.08207051217295364
0.2442442442442442 -0.08204190700026064 -0.08136306086266737
0.2462462462462462 -0.08129697283228725 -0.08063530510949694
0.2482482482482483 -0.08053195588408602 -0.07988770121017927
0.2502502502502503 -0.07974726126781367 -0.07912066652098403
0.2522522522522522 -0.07894331478417109 -0.07833457737074023
0.2542542542542542 -0.07812051219883046 -0.07752976986199685
0.2562562562562563 -0.0772792284883921 -0.07670662450857041
0.2582582582582583 -0.07641986123697764 -0.07586563280832888
0.2602602602602603 -0.0755428311237601 -0.07500724824010642
0.2622622622622622 -0.07464855974472441 -0.07413186856183333
0.2642642642642642 -0.07373742835039521 -0.07323983581053632
0.2662662662662663 -0.07280983491123451 -0.07233145038170452
0.2682682682682683 -0.07186619463855301 -0.07140716109113548
0.2702702702702703 -0.07090693141381618 -0.07046749903115984
0.2722722722722723 -0.06993243079145386 -0.06951292679460405
0.2742742742742743 -0.06894308269291217 -0.06854383574112703
0.2762762762762763 -0.06793930265387579 -0.06756054599722042
0.2782782782782783 -0.06692152879439567 -0.06656332505454407
0.2802802802802803 -0.06589016171484013 -0.06555264215447733
0.2822822822822823 -0.06484558344246312 -0.06452905069722137
0.2842842842842843 -0.06378819958243526 -0.06349302151436725
0.2862862862862863 -0.06271843672470247 -0.06244494725270307
0.2882882882882883 -0.06163670699452965 -0.06138514237421418
0.2902902902902903 -0.06054339327759856 -0.06031386021511176
0.2922922922922923 -0.05943889660028824 -0.05923156767134349
0.2942942942942943 -0.05832363894984943 -0.05813880781285577
0.2962962962962963 -0.05719804151517639 -0.05703603815701808
0.2982982982982983 -0.05606247332329426 -0.05592364480068154
0.3003003003003003 -0.05491731767201689 -0.05480194242017794
0.3023023023023023 -0.05376298830580871 -0.0536711980584484
0.3043043043043043 -0.05259992346654685 -0.05253187867878255
0.3063063063063063 -0.05142850462755777 -0.05138448846359427
0.3083083083083083 -0.05024909722645495 -0.0502294601220845
0.3103103103103103 -0.04906209366185369 -0.04906716495463817
0.3123123123123123 -0.04786790941837739 -0.04789791285282476
0.3143143143143143 -0.04666694244135681 -0.04672197787933889
0.3163163163163163 -0.04545954536257284 -0.04553980937365894
0.3183183183183183 -0.04424609103002131 -0.04435188141080589
0.3203203203203203 -0.04302697951089555 -0.04315860646273806
0.3223223223223223 -0.04180262261175887 -0.04196034107569238
0.3243243243243243 -0.04057336770533335 -0.04075738587018481
0.3263263263263263 -0.03933956045530911 -0.03954999614058016
0.3283283283283283 -0.03810157354524821 -0.03833856245787153
0.3303303303303303 -0.03685980548304732 -0.0371235577631402
0.3323323323323323 -0.03561462586645474 -0.03590539521839427
0.3343343343343343 -0.03436635644951515 -0.03468442813326578
0.3363363363363364 -0.03311534087632341 -0.03346094996501071
0.3383383383383383 -0.03186194753046388 -0.03223519431850901
0.3403403403403403 -0.03060655614613312 -0.03100739842645309
0.3423423423423423 -0.02934948519867248 -0.02977802116787745
0.3443443443443444 -0.02809104860831026 -0.02854750985156677
0.3463463463463464 -0.02683158343106044 -0.02731624056947753
0.3483483483483483 -0.0255714489515492 -0.02608451933105002
0.3503503503503503 -0.02431098140739056 -0.02485258206320848
0.3523523523523523 -0.02305046928256967 -0.02362059461036121
0.3543543543543544 -0.02179021808652302 -0.02238880547100341
0.3563563563563564 -0.02053055382516875 -0.02115769725753464
0.3583583583583583 -0.01927181541995372 -0.0199276656321388
0.3603603603603603 -0.01801429033138262 -0.01869903604772532
0.3623623623623624 -0.01675825216509779 -0.01747206383665297
0.3643643643643644 -0.01550399340015777 -0.01624693421072999
0.3663663663663664 -0.01425182485102109 -0.01502378697206452
0.3683683683683684 -0.01300205157174326 -0.01380299730018725
0.3703703703703703 -0.01175492579784424 -0.01258494771304094
0.3723723723723724 -0.01051070775877342 -0.01136994598657009
0.3743743743743744 -0.009269673601345951 -0.0101582506084662
0.3763763763763764 -0.008032114493017804 -0.00895007077816759
0.3783783783783784 -0.006798295225440139 -0.00774556991400073
0.3803803803803804 -0.005568446546640386 -0.006545023751523049
0.3823823823823824 -0.004342812071602663 -0.005348758080838616
0.3843843843843844 -0.003121649267823244 -0.004157042615482231
0.3863863863863864 -0.00190522598918004 -0.002970120879007387
0.3883883883883884 -0.0006937731652487474 -0.001788210204985711
0.3903903903903904 0.0005124973639886823 -0.0006115017370074555
0.3923923923923924 0.001713360923191094 0.0005597848122574529
0.3943943943943944 0.002908580278967428 0.001725376938792541
0.3963963963963964 0.00409791034880585 0.002885041459929103
0.3983983983983984 0.005281145061426721 0.004038555242223199
0.4004004004004004 0.006458093294347478 0.005185705129885584
0.4024024024024024 0.007628551407077206 0.00632628794478195
0.4044044044044044 0.008792303469392167 0.007460105880613816
0.4064064064064064 0.00994912330066715 0.008586917893275639
0.4084084084084084 0.01109881742654436 0.009706533141827532
0.4104104104104104 0.01224122019980973 0.01081877259793844
0.4124124124124124 0.01337615308227357 0.01192344860302558
0.4144144144144144 0.01450342342480947 0.01302036486825532
0.4164164164164164 0.01562282446735427 0.0141093164745423
0.4184184184184184 0.01673415050302034 0.01519008987255004
0.4204204204204204 0.01783725633782914 0.01626245766619871
0.4224224224224224 0.01893200143858357 0.01732617006224529
0.4244244244244244 0.02001822550463304 0.01838115366862904
0.4264264264264264 0.02109574846242148 0.01942733290566573
0.4284284284284284 0.02216437046548618 0.02046457910881824
0.4304304304304304 0.02322388420480029 0.02149271052869615
0.4324324324324325 0.02427417212429218 0.02251149233105599
0.4344344344344344 0.02531514306565483 0.02352063659680126
0.4364364364364364 0.02634667233096852 0.02451980881587805
0.4384384384384384 0.02736860127606926 0.02550888574553029
0.4404404404404405 0.02838073731054836 0.02648794691499256
0.4424424424424425 0.02938285405040695 0.02745696943060539
0.4444444444444444 0.03037477025146178 0.02841582279085858
0.4464464464464464 0.03135645855287569 0.02936426888639117
0.4484484484484484 0.03232786551621695 0.03030196199999134
0.4504504504504505 0.03328888135348146 0.03122854003598009
0.4524524524524525 0.0342393399270926 0.03214410103092426
0.4544544544544545 0.03517901874990124 0.03304864868591988
0.4564564564564564 0.03610765945481591 0.03394208152749652
0.4584584584584585 0.03702522727538343 0.03482422137568613
0.4604604604604605 0.03793170312403784 0.03569481334402282
0.4624624624624625 0.03882699303972846 0.03655360794839591
0.4644644644644645 0.03971095311382909 0.0374006084912755
0.4664664664664664 0.04058338949013839 0.03823576850349407
0.4684684684684685 0.04144412696938595 0.03905898925297399
0.4704704704704705 0.04229313555943109 0.03987012452408221
0.4724724724724725 0.04313034511010282 0.04066898061763086
0.4744744744744745 0.04395564821825768 0.04145533307705029
0.4764764764764765 0.04476890096657866 0.04222911400537625
0.4784784784784785 0.04556992813153144 0.04299033425088588
0.4804804804804805 0.04635863467594985 0.04373895174452352
0.4824824824824825 0.04713498621364184 0.0444748698495576
0.4844844844844845 0.0478989099982144 0.04519793736158051
0.4864864864864865 0.04865029387911948 0.04590794850850859
0.4884884884884885 0.04938898630165358 0.04660466070039508
0.4904904904904905 0.05011482739205264 0.04728805140465367
0.4924924924924925 0.05082778597401971 0.04795820912800114
0.4944944944944945 0.05152782128042781 0.04861514209112188
0.4964964964964965 0.05221485223246702 0.0492587794645841
0.4984984984984985 0.05288875984454148 0.04988897136883987
0.5005005005005005 0.0535493939061482 0.05050548887422519
0.5025025025025025 0.05419668943760366 0.05110809420624527
0.5045045045045045 0.0548306245330699 0.05169691487832404
0.5065065065065065 0.05545113907485928 0.05227201331376256
0.5085085085085085 0.05605813765440513 0.05283336692688877
0.5105105105105106 0.05665149217665377 0.05338088964258368
0.5125125125125125 0.05723113907976088 0.05391443189628078
0.5145145145145145 0.05779705800724728 0.05443384084840613
0.5165165165165165 0.0583491947097356 0.05493919029850264
0.5185185185185185 0.05888747005005773 0.05543050443939972
0.5205205205205206 0.05941179633628638 0.05590776658741987
0.5225225225225225 0.05992214592009727 0.05637092800617412
0.5245245245245245 0.06041848724646194 0.05681990790656236
0.5265265265265265 0.06090076843052875 0.05725463566895161
0.5285285285285285 0.06136891983672834 0.05767516188520165
0.5305305305305306 0.06182290434244277 0.0580815277461541
0.5325325325325325 0.06226272103579028 0.05847374854113903
0.5345345345345346 0.06268834727237033 0.05885181423951273
0.5365365365365365 0.06309973543989568 0.05921568949065732
0.5385385385385385 0.06349682797141777 0.05956531443962167
0.5405405405405406 0.06387963568611577 0.05990068707535599
0.5425425425425425 0.06424817236011392 0.06022192605820628
0.5445445445445446 0.06460242844828272 0.06052912698174005
0.5465465465465466 0.06494237200201916 0.06082234557178998
0.5485485485485485 0.06526798856986731 0.0611015976864543
0.5505505505505506 0.06557931834684209 0.06136685931609648
0.5525525525525525 0.06587638635888846 0.06161806658334518
0.5545545545545546 0.06615919767604754 0.06185513766458378
0.5565565565565566 0.06642774202823003 0.06207826501797976
0.5585585585585585 0.06668205560500601 0.06228772281911395
0.5605605605605606 0.06692219859864633 0.06248369024303826
0.5625625625625625 0.06714821246554095 0.06266625110011681
0.5645645645645646 0.06736011996070394 0.06283539383602615
0.5665665665665666 0.06755794245323593 0.06299101153175503
0.5685685685685685 0.06774175825391611 0.06313290230088224
0.5705705705705706 0.0679116423481695 0.06326120741013888
0.5725725725725725 0.06806765456434395 0.06337637597103438
0.5745745745745746 0.06820984083221594 0.06347858780281328
0.5765765765765766 0.06833827386748154 0.06356792659593569
0.5785785785785785 0.06845305114532425 0.06364437991207672
0.5805805805805806 0.06855425905869549 0.06370790188214479
0.5825825825825826 0.06864197648085928 0.06375873688909467
0.5845845845845846 0.06871629151380949 0.06379706831207121
0.5865865865865866 0.06877731733840382 0.06382302956579791
0.5885885885885885 0.06882516322905989 0.06383672355495729
0.5905905905905906 0.0688599312763345 0.06383822333269172
0.5925925925925926 0.0688817238767829 0.06382764937731919
0.5945945945945946 0.06889067094540573 0.0638051929571086
0.5965965965965966 0.06888690363250233 0.06377102269074991
0.5985985985985987 0.06887054764834422 0.06372528870172561
0.6006006006006006 0.06884172500710577 0.06366812261831027
0.6026026026026026 0.06880057592614333 0.06359963757357093
0.6046046046046046 0.06874724997928985 0.06351993619297779
0.6066066066066066 0.0686818929388253 0.06342920227366426
0.6086086086086087 0.06860464736709693 0.06332766092963441
0.6106106106106106 0.06851566383739205 0.06321550989360099
0.6126126126126126 0.06841510778852192 0.06309291835366772
0.6146146146146146 0.06830314280665166 0.06296002695332967
0.6166166166166166 0.06817992930808271 0.06281694779147293
0.6186186186186187 0.06804562737755677 0.06266376424925839
0.6206206206206206 0.06790041297578515 0.06250059752002887
0.6226226226226226 0.06774446477296463 0.06232775258994971
0.6246246246246246 0.06757795904316494 0.06214551791350729
0.6266266266266266 0.06740107003972577 0.06195411828941154
0.6286286286286287 0.06721397826218188 0.06175371486059586
0.6306306306306306 0.06701687427280348 0.06154440511421748
0.6326326326326326 0.06680994705659597 0.06132622288165692
0.6346346346346347 0.06659338327004921 0.06109917590903826
0.6366366366366366 0.06636736793795568 0.06086358327862356
0.6386386386386387 0.06613209563076862 0.06061984004405802
0.6406406406406406 0.0658877677580763 0.06036823390486592
0.6426426426426426 0.0656345824399293 0.06010895052582401
0.6446446446446447 0.0653727341938117 0.05984207353696172
0.6466466466466466 0.06510241410702236 0.05956758453356106
0.6486486486486487 0.06482382094052939 0.05928546704145582
0.6506506506506506 0.06453716658754935 0.05899615239686617
0.6526526526526526 0.06424265848441248 0.05869998920006311
0.6546546546546547 0.06394049794275898 0.05839721900828352
0.6566566566566566 0.06363088014953878 0.05808799366547455
0.6586586586586587 0.06331399728872936 0.05777237530229401
0.6606606606606606 0.06299006193723067 0.05745035397581569
0.6626626626626627 0.06265929047982378 0.05712218995986718
0.6646646646646647 0.06232189100662065 0.05678822041889987
0.6666666666666666 0.06197806347770534 0.05644868676427235
0.6686686686686687 0.06162799975462357 0.05610377010277762
0.6706706706706707 0.06127190158024326 0.05575359123664322
0.6726726726726727 0.06090998586295195 0.05539821066353096
0.6746746746746747 0.0605424594448258 0.0550377455964729
0.6766766766766766 0.06016952259861462 0.05467250956214111
0.6786786786786787 0.05979137009033406 0.05430276044417402
0.6806806806806807 0.05940820603875463 0.05392870550867421
0.6826826826826827 0.05902023786144587 0.05355050149644594
0.6846846846846847 0.05862766629734456 0.0531682546229946
0.6866866866866866 0.0582306855771447 0.05278202128968891
0.6886886886886887 0.0578294895189826 0.0523919463117267
0.6906906906906907 0.0574242821564116 0.05199834254138835
0.6926926926926927 0.05701526281993911 0.05160147188258484
0.6946946946946947 0.05660262354268446 0.05120153773946229
0.6966966966966966 0.0561865502986371 0.05079868501640197
0.6986986986986987 0.05576723811983743 0.05039300011802018
0.7007007007007007 0.05534488524778305 0.04998451100006621
0.7027027027027027 0.05491968141205521 0.04957339184901405
0.7047047047047047 0.0544918076058167 0.04915996251697424
0.7067067067067067 0.05406144126056507 0.04874441406346026
0.7087087087087087 0.05362877739125092 0.0483269007130982
0.7107107107107107 0.05319400818665262 0.04790753985562614
0.7127127127127127 0.05275731397565815 0.0474864447653387
0.7147147147147147 0.0523188632259351 0.04706382369705213
0.7167167167167167 0.05187881929213798 0.04663985053603543
0.7187187187187187 0.05143737205298415 0.04621468349105923
0.7207207207207207 0.05099471078554352 0.04578846875217149
0.7227227227227228 0.05055100991605035 0.04536134043424209
0.7247247247247247 0.05010642901281875 0.04493344346153832
0.7267267267267268 0.04966111459668605 0.04450495491427887
0.7287287287287287 0.04921523731701422 0.04407604374160556
0.7307307307307307 0.04876898464278865 0.04364686625134286
0.7327327327327328 0.04832252797288908 0.04321756610999852
0.7347347347347347 0.04787602225435016 0.0427882743427631
0.7367367367367368 0.04742960598236161 0.0423591093335101
0.7387387387387387 0.04698342229164414 0.04193018409558048
0.7407407407407407 0.04653764904275094 0.04150166807354833
0.7427427427427428 0.04609244766118255 0.04107373862211526
0.7447447447447447 0.04564796630687424 0.04064655079863061
0.7467467467467468 0.04520433999655696 0.04022023887808184
0.7487487487487487 0.04476170847250355 0.03979491635309447
0.7507507507507507 0.04432022813728471 0.03937067593393198
0.7527527527527528 0.04388004254849082 0.03894762951419886
0.7547547547547547 0.04344128710328294 0.03852595313757852
0.7567567567567568 0.04300409241891495 0.03810580000358994
0.7587587587587588 0.04256859917389021 0.03768730380480761
0.7607607607607607 0.04213494525318597 0.037270578768031
0.7627627627627628 0.04170325933103816 0.03685571965428427
0.7647647647647647 0.0412736608583007 0.03644280504640312
0.7667667667667668 0.04084626930557651 0.03603196327351357
0.7687687687687688 0.04042122047084069 0.03562335167751948
0.7707707707707707 0.03999864316016044 0.03521710563150608
0.7727727727727728 0.03957865449913484 0.03481333998588838
0.7747747747747747 0.03916135993289441 0.03441214906841112
0.7767767767767768 0.03874685698278295 0.03401360668414852
0.7787787787787788 0.03833526659326033 0.03361777214067846
0.7807807807807807 0.03792671533013546 0.03322476914354933
0.7827827827827828 0.03752131593935849 0.03283474549927684
0.7847847847847848 0.03711916718839429 0.03244782306669661
0.7867867867867868 0.03672035386622342 0.03206409941197136
0.7887887887887888 0.0363249583206265 0.03168364780859127
0.7907907907907908 0.03593309804798959 0.03130651723737371
0.7927927927927928 0.0355448750447199 0.03093274461746859
0.7947947947947948 0.03516038018971308 0.03056245373020882
0.7967967967967968 0.03477969469190523 0.03019577611178675
0.7987987987987988 0.03440289696206324 0.02983281376633589
0.8008008008008008 0.03403007877965868 0.02947364268201735
0.8028028028028028 0.03366132538417516 0.02911831283102007
0.8048048048048048 0.03329671447359947 0.02876684816956052
0.8068068068068068 0.03293631630851737 0.02841928297212724
0.8088088088088088 0.03258019940841114 0.02807574183532316
0.8108108108108109 0.03222844026619261 0.02773632450429397
0.8128128128128128 0.03188110952224261 0.02740110575767197
0.8148148148148148 0.03153827140128879 0.02707013623748411
0.8168168168168168 0.03119998373464243 0.02674344244915196
0.8188188188188188 0.03086630333469933 0.02642102796800027
0.8208208208208209 0.03053729231328677 0.02610294579220195
0.8228228228228228 0.03021300762360005 0.0257892947117185
0.8248248248248248 0.02989350003364841 0.02548014555101475
0.8268268268268268 0.02957881412625549 0.02517554707606482
0.8288288288288288 0.02926899196650076 0.02487552599435234
0.8308308308308309 0.02896408223370597 0.0245800869548705
0.8328328328328328 0.028664129692707 0.02428921850846627
0.8348348348348348 0.02836917258870548 0.02400297407932793
0.8368368368368369 0.02807924264921864 0.02372142865992764
0.8388388388388388 0.02779436556705669 0.02344463203750349
0.8408408408408409 0.02751457200991448 0.02317261174880656
0.8428428428428428 0.02723989711752573 0.02290537308010095
0.8448448448448449 0.02697036909289176 0.02264289906716369
0.8468468468468469 0.02670600871143321 0.02238515691173979
0.8488488488488488 0.02644682932099035 0.02213218383761939
0.8508508508508509 0.02619283749363874 0.02188404312353744
0.8528528528528528 0.02594404843337738 0.02164077076800145
0.8548548548548549 0.02570048553260387 0.02140237767112628
0.8568568568568569 0.02546216368139432 0.02116884963463413
0.8588588588588588 0.02522908847227245 0.02094014736185461
0.8608608608608609 0.02500125620020959 0.0207162116690148
0.8628628628628628 0.02477865387607039 0.02049706395323238
0.8648648648648649 0.02456127563069032 0.02028275690661863
0.8668668668668669 0.02434913311075836 0.02007331014610456
0.8688688688688688 0.02414222725806457 0.01986871677204844
0.8708708708708709 0.02394054925989879 0.01966894336823543
0.8728728728728729 0.02374408054905083 0.01947393000187804
0.8748748748748749 0.02355279301559915 0.01928360587057254
0.8768768768768769 0.02336666663130295 0.0190979955773897
0.8788788788788788 0.02318569812227138 0.01891712633235661
0.8808808808808809 0.02300987524619389 0.01874099697997021
0.8828828828828829 0.02283917507920415 0.01856958174659652
0.8848848848848849 0.02267356401587962 0.01840283024047108
0.8868868868868869 0.02251299777183798 0.01824066745169865
0.8888888888888888 0.022357444208432 0.01808301282665147
0.8908908908908909 0.02220688679793482 0.01792988019274897
0.8928928928928929 0.02206129275613427 0.01778128655761175
0.8948948948948949 0.0219206224860798 0.01763722090709947
0.8968968968968969 0.02178483091914096 0.01749764580474718
0.8988988988988988 0.02165387969123204 0.01736249739176506
0.9009009009009009 0.02152773003474918 0.01723168538703853
0.9029029029029029 0.02140633735173447 0.01710510205866437
0.9049049049049049 0.02128965146720226 0.01698273555671268
0.9069069069069069 0.02117762055875934 0.01686461773720205
0.908908908908909 0.0210702004800571 0.0167507450824124
0.9109109109109109 0.02096734345539147 0.01664107909604197
0.9129129129129129 0.020868995067953 0.01653554630320745
0.9149149149149149 0.02077509426663035 0.0164340382504437
0.9169169169169169 0.02068558028816729 0.01633641280805693
0.918918918918919 0.02060040510610343 0.01624261010655642
0.9209209209209209 0.0205195161092458 0.01615269203425048
0.9229229229229229 0.02044285241282941 0.01606667735120719
0.924924924924925 0.02037034485851759 0.01598453609598381
0.9269269269269269 0.02030192176943888 0.01590618958562673
0.928928928928929 0.02023753017421409 0.01583151041567155
0.9309309309309309 0.02017711412945617 0.01576032266315087
0.9329329329329329 0.02012060923990152 0.01569254372149129
0.934934934934935 0.02006794281243657 0.01562826182059468
0.9369369369369369 0.02001903613425628 0.01556750088993109
0.938938938938939 0.01997382854204024 0.01551022914772152
0.9409409409409409 0.01993226666976552 0.01545635910093801
0.9429429429429429 0.01989428692272296 0.01540574754530333
0.944944944944945 0.01985981517973878 0.01535820375283985
0.9469469469469469 0.01982876679317425 0.01531371132152102
0.948948948948949 0.01980105966252813 0.0152723414905234
0.9509509509509509 0.01977664534780869 0.01523409533858272
0.9529529529529529 0.01975547157630702 0.01519892334394332
0.954954954954955 0.01973747251256982 0.0151667253843582
0.9569569569569569 0.01972256875843541 0.01513735073708881
0.958958958958959 0.01971066735303407 0.01511064565958841
0.960960960960961 0.01970168592395905 0.01508665984087893
0.9629629629629629 0.0196955848006721 0.01506542337243345
0.964964964964965 0.01969231308318245 0.01504691685330882
0.9669669669669669 0.01969180552497836 0.01503107681799963
0.968968968968969 0.01969398253602322 0.01501779573643793
0.970970970970971 0.01969875045117323 0.01500692201399317
0.972972972972973 0.01970604079665335 0.01499835957466274
0.974974974974975 0.01971581403898571 0.01499217087290541
0.9769769769769769 0.01972801421764037 0.01498837286822491
0.978978978978979 0.01974257489239156 0.01498693952178962
0.980980980980981 0.0197594191433172 0.0149878018050297
0.982982982982983 0.01977846982714832 0.01499084769963701
0.984984984984985 0.01979968124289539 0.01499592322712478
0.9869869869869869 0.01982300130725169 0.01500296787216271
0.988988988988989 0.01984837084442889 0.01501205431093418
0.990990990990991 0.01987572418715687 0.01502320436124132
0.992992992992993 0.01990499319507735 0.01503639308472142
0.994994994994995 0.01993612923462029 0.01505154878684669
0.996996996996997 0.01996908379142256 0.0150685530169248
0.998998998998999 0.02000380355119552 0.01508724588852146
1.001001001001001 0.020040230965895 0.01510761087144968
1.003003003003003 0.02007830695859289 0.01512972821045195
1.005005005005005 0.02011798633319671 0.0151536167022565
1.007007007007007 0.02015922368613782 0.01517924706434334
1.009009009009009 0.02020197093866782 0.01520654193494411
1.011011011011011 0.02024617791335709 0.01523537587304217
1.013013013013013 0.02029179690669026 0.01526561060184272
1.015015015015015 0.020338787239657 0.01529730584549188
1.017017017017017 0.02038710695056507 0.01533051000316089
1.019019019019019 0.02043671329317602 0.01536522117088824
1.021021021021021 0.02048756339414196 0.0154013963863808
1.023023023023023 0.02053961937758765 0.01543895162901389
1.025025025025025 0.02059284548675896 0.01547776284698391
1.027027027027027 0.02064720525564456 0.01551779601541477
1.029029029029029 0.02070266149971587 0.01555911175615066
1.031031031031031 0.02075917763720499 0.01560171947901799
1.033033033033033 0.0208167229991027 0.01564559741132715
1.035035035035035 0.02087526804220979 0.01569069259787278
1.037037037037037 0.02093478250548942 0.01573692090093349
1.039039039039039 0.0209952354219843 0.01578419626987202
1.041041041041041 0.02105659561888198 0.01583255471081888
1.043043043043043 0.02111883734734749 0.01588201960274885
1.045045045045045 0.02118193710962345 0.01593258570169141
1.047047047047047 0.02124587075178376 0.01598422239841767
1.049049049049049 0.02131061362601164 0.01603687371844084
1.051051051051051 0.02137614058383837 0.01609045840496143
1.053053053053053 0.02144242727109886 0.01614493724868821
1.055055055055055 0.0215094562586287 0.01620035275802665
1.057057057057057 0.02157721102401169 0.01625671893445575
1.059059059059059 0.02164567367071445 0.01631402577819395
1.061061061061061 0.02171482492808685 0.01637223928819843
1.063063063063063 0.02178464415136162 0.01643130146216596
1.065065065065065 0.0218551098079255 0.01649113357589628
1.067067067067067 0.02192620879892827 0.01655173135887906
1.069069069069069 0.02199793132425744 0.01661313468378225
1.071071071071071 0.02207026504155292 0.01667535308600157
1.073073073073073 0.02214319576966462 0.01673837260023171
1.075075075075075 0.02221670748865244 0.01680215576046691
1.077077077077077 0.0222907841653332 0.01686664160000031
1.079079079079079 0.02236541808106054 0.01693176304886989
1.081081081081081 0.02244060089361827 0.01699754826232603
1.083083083083083 0.02251632257548484 0.01706402671980384
1.085085085085085 0.0225925716735982 0.01713120245572143
1.087087087087087 0.0226693356604334 0.0171990569693647
1.089089089089089 0.02274660650125201 0.01726754922488718
1.091091091091091 0.02282437906402313 0.0173366156513101
1.093093093093093 0.02290264639664242 0.01740620612113843
1.095095095095095 0.02298139963353302 0.01747636325390551
1.097097097097097 0.0230606280103428 0.01754711439056092
1.099099099099099 0.02314032287916396 0.01761846250584358
1.101101101101101 0.02322048208199641 0.01769038657659489
1.103103103103103 0.02330110180473563 0.01776284158175847
1.105105105105105 0.02338217546326704 0.01783575850238045
1.107107107107107 0.02346369370346553 0.01790909300317853
1.109109109109109 0.02354564659877277 0.01798289965483885
1.111111111111111 0.02362803293743371 0.0180572124830839
1.113113113113113 0.02371085109266632 0.0181320371377371
1.115115115115115 0.02379409620396561 0.01820735094339846
1.117117117117117 0.02387776025675217 0.0182831028994449
1.119119119119119 0.02396183382269722 0.01835921368003006
1.121121121121121 0.02404631571884405 0.0184356443270568
1.123123123123123 0.02413120491616014 0.01851246445170473
1.125125125125125 0.02421649700168475 0.01858971151403352
1.127127127127127 0.02430218428619684 0.01866739085486361
1.129129129129129 0.02438825845262891 0.01874547569621214
1.131131131131131 0.02447471917330383 0.01882390714129308
1.133133133133133 0.02456156499685853 0.01890259638973181
1.135135135135135 0.02464879100593189 0.01898154181083014
1.137137137137137 0.02473638886502675 0.0190608125852923
1.139139139139139 0.0248243522066931 0.01914043592934096
1.141141141141141 0.02491268114814104 0.01922040805036718
1.143143143143143 0.02500137298736905 0.01930069414693118
1.145145145145145 0.02509042158350476 0.01938122840876152
1.147147147147147 0.0251798182864942 0.01946193732838741
1.149149149149149 0.02526956047923718 0.01954286973586864
1.151151151151151 0.02535964557183982 0.01962406915624739
1.153153153153153 0.02545006820076713 0.0197055475182473
1.155155155155155 0.02554082101657716 0.01978728969932517
1.157157157157157 0.02563190007758006 0.01986925352567078
1.159159159159159 0.02572330289805033 0.01995136979168642
1.161161161161161 0.02581502390353729 0.02003360754984288
1.163163163163163 0.02590705443220105 0.02011602389475269
1.165165165165165 0.02599938830528048 0.02019864706036654
1.167167167167167 0.02609202368370609 0.02028147983729587
1.169169169169169 0.02618495582598846 0.02036449957281346
1.171171171171171 0.02627817666635126 0.02044765817085295
1.173173173173173 0.02637167690465227 0.02053088415215837
1.175175175175175 0.02646545341788043 0.02061417188465048
1.177177177177177 0.02655950189866484 0.02069757918958315
1.179179179179179 0.02665381496116239 0.02078113395072322
1.181181181181181 0.02674838269346361 0.02086483602711747
1.183183183183183 0.02684319919461623 0.02094865725309221
1.185185185185185 0.02693825990548479 0.02103254143825348
1.187187187187187 0.02703355747145264 0.02111640851162055
1.189189189189189 0.02712908191459367 0.0212002655642308
1.191191191191191 0.02722482520337196 0.02128417849499337
1.193193193193193 0.02732078186424096 0.02136817703468573
1.195195195195195 0.02741694407656562 0.02145225859964839
1.197197197197197 0.02751330160439341 0.02153638829178501
1.199199199199199 0.02760984498607441 0.02162049889856243
1.201201201201201 0.0277065674689594 0.02170450376592632
1.203203203203203 0.0278034603797491 0.02178843988011955
1.205205205205205 0.02790051289938855 0.02187236798300686
1.207207207207207 0.0279977145237665 0.0219563088486594
1.209209209209209 0.02809505708674621 0.02204025057904811
1.211211211211211 0.02819253078638823 0.02212414860404377
1.213213213213213 0.02829012392038523 0.02220792568141725
1.215215215215215 0.02838782500248079 0.02229152323825664
1.217217217217217 0.02848562443308358 0.02237500776675596
1.219219219219219 0.02858351113413722 0.02245841185702915
1.221221221221221 0.0286814722991962 0.02254173861249256
1.223223223223223 0.02877949528230216 0.02262496281139082
1.225225225225225 0.02887756901758073 0.02270803090679628
1.227227227227227 0.0289756810701734 0.02279086506648033
1.229229229229229 0.02907381741216515 0.02287346806701294
1.231231231231231 0.02917196386636894 0.02295588642470942
1.233233233233233 0.02927010798270649 0.02303813429973495
1.235235235235235 0.02936823611846335 0.02312020106762804
1.237237237237237 0.02946633298635922 0.0232020513193007
1.239239239239239 0.02956438204491864 0.02328362486103821
1.241241241241241 0.02966236894873119 0.02336485367350397
1.243243243243243 0.02976027967234078 0.023445765846439
1.245245245245245 0.02985809826072427 0.02352639623165946
1.247247247247247 0.02995580680468828 0.02360675206214409
1.249249249249249 0.03005338568515089 0.0236868152159425
1.251251251251251 0.03015081842321477 0.02376654221617501
1.253253253253253 0.03024809064185499 0.02384586423103269
1.255255255255255 0.03034518551054409 0.02392471211802342
1.257257257257257 0.03044208360899461 0.02400312447299598
1.259259259259259 0.03053876292715816 0.02408113804049834
1.261261261261261 0.03063519976513748 0.02415875899003289
1.263263263263263 0.03073137674991658 0.02423596435253012
1.265265265265265 0.03082727778825228 0.02431270202034852
1.267267267267267 0.0309228837714127 0.02438889074727465
1.269269269269269 0.03101817266599144 0.02446445945728874
1.271271271271271 0.03111311951390794 0.02453946188628179
1.273273273273273 0.03120769749752157 0.02461393164485511
1.275275275275275 0.03130188733139741 0.02468786960556637
1.277277277277277 0.03139566973425546 0.02476124535359637
1.279279279279279 0.03148902239833326 0.02483399718674905
1.281281281281281 0.03158192047830054 0.02490603221846239
1.283283283283283 0.03167433659125825 0.02497731109637296
1.285285285285285 0.03176624384095457 0.02504789090765004
1.287287287287287 0.03185762093649101 0.02511779028032483
1.289289289289289 0.03194844467080491 0.02518699840643183
1.291291291291291 0.03203868951858623 0.02525547504200856
1.293293293293293 0.03212832764410476 0.02532315050709584
1.295295295295295 0.03221732908076514 0.02538993192895795
1.297297297297297 0.032305667202957 0.02545581848798456
1.299299299299299 0.0323933187190885 0.02552085636313455
1.301301301301301 0.03248025794642805 0.02558505797946502
1.303303303303303 0.0325664566662081 0.02564840604241057
1.305305305305305 0.03265188412362521 0.02571085353778312
1.307307307307307 0.0327365085235227 0.02577232373177179
1.309309309309309 0.03282030471833322 0.02583271686044613
1.311311311311311 0.032903246263542 0.0258920319171826
1.313313313313313 0.03298530440276125 0.02595033287883795
1.315315315315315 0.03306644836260259 0.02600764607400251
1.317317317317317 0.03314664646668122 0.02606395954681325
1.319319319319319 0.03322587140217523 0.02611922305695329
1.321321321321321 0.03330409580707361 0.02617334807965253
1.323323323323323 0.03338129025188301 0.0262262092453535
1.325325325325325 0.03345742325630099 0.02627777137038492
1.327327327327327 0.03353246239944772 0.02632813925643484
1.329329329329329 0.03360638034965942 0.02637737200393403
1.331331331331331 0.03367915013926455 0.02642547406386701
1.333333333333333 0.03375074252503819 0.02647239523777226
1.335335335335335 0.03382112600304851 0.02651803067774201
1.337337337337337 0.03389026726544406 0.02656222116275631
1.339339339339339 0.03395813864953731 0.02660491596899149
1.341341341341341 0.0340247161748839 0.02664625932928663
1.343343343343343 0.03408997281790901 0.02668632271522643
1.345345345345345 0.03415387831704444 0.02672511371146614
1.347347347347347 0.03421639917272792 0.02676257601573129
1.349349349349349 0.03427750309182754 0.02679858943881806
1.351351351351351 0.03433716904859638 0.02683298253983212
1.353353353353353 0.03439537442758026 0.02686579845938004
1.355355355355355 0.0344520929767257 0.02689715902378442
1.357357357357357 0.03450729482367743 0.0269271063007239
1.359359359359359 0.03456094709204045 0.02695562661410472
1.361361361361361 0.03461302688574736 0.02698265054406069
1.363363363363363 0.03466351423095741 0.02700805292695348
1.365365365365365 0.03471238555880762 0.02703173453796955
1.367367367367367 0.03475961519382637 0.02705380886569702
1.369369369369369 0.03480517649112728 0.02707434133232447
1.371371371371371 0.03484904908257876 0.02709334912214352
1.373373373373373 0.03489121349941737 0.02711080324519253
1.375375375375375 0.03493164867711881 0.02712662853725662
1.377377377377377 0.03497033207639401 0.02714070474218602
1.379379379379379 0.03500724238120265 0.02715300233453326
1.381381381381381 0.03504236331216319 0.02716363352628702
1.383383383383383 0.03507567777239285 0.02717266301669154
1.385385385385385 0.03510716783413814 0.02718010731436493
1.387387387387387 0.03513681532997683 0.02718593473729898
1.389389389389389 0.03516460587213896 0.02719006541285923
1.391391391391391 0.03519052600577438 0.02719237170168259
1.393393393393393 0.03521456185414 0.02719281018611282
1.395395395395395 0.03523669937376207 0.02719152712297718
1.397397397397397 0.03525692714612183 0.02718862178068786
1.399399399399399 0.03527523584209779 0.02718413001167512
1.401401401401401 0.03529161583133174 0.02717802425238795
1.403403403403403 0.03530605711263542 0.02717021352329314
1.405405405405405 0.03531855092996412 0.02716054342887615
1.407407407407407 0.03532909229614154 0.02714893564530056
1.409409409409409 0.03533767646162646 0.0271355871200911
1.411411411411411 0.0353442983933339 0.02712062722650025
1.413413413413413 0.03534895278822807 0.02710410668295243
1.415415415415415 0.03535163652234649 0.02708599778251822
1.417417417417417 0.03535235080157507 0.02706619439291436
1.419419419419419 0.03535109670379627 0.02704451347779331
1.421421421421421 0.03534787463703322 0.02702095519110472
1.423423423423423 0.03534268433944926 0.02699572981648839
1.425425425425425 0.03533552561115343 0.02696893694691566
1.427427427427427 0.0353264044923926 0.02694060448868157
1.429429429429429 0.03531532984643655 0.02691068866140469
1.431431431431431 0.0353023094345727 0.02687907399802718
1.433433433433433 0.03528734987536439 0.02684563247196836
1.435435435435436 0.03527045664465084 0.02681051545767496
1.437437437437437 0.03525163476000848 0.02677384332693833
1.439439439439439 0.03523089766993515 0.02673567087458641
1.441441441441441 0.03520826027403205 0.0266959983993187
1.443443443443444 0.03518373600696435 0.02665477170370561
1.445445445445446 0.03515733774163953 0.0266118834617295
1.447447447447447 0.03512907779685618 0.02656733533535209
1.449449449449449 0.0350989713846019 0.02652127271745501
1.451451451451451 0.03506703746954901 0.02647378239860547
1.453453453453454 0.03503329439676788 0.0264249031882272
1.455455455455456 0.03499776066375015 0.02637462591460033
1.457457457457457 0.03496045492186214 0.02632289342486162
1.459459459459459 0.03492139743747201 0.02626960519719975
1.461461461461461 0.03488061087983836 0.02621479051051352
1.463463463463464 0.03483811810854204 0.02615860897849973
1.465465465465466 0.03479394237404845 0.02610116464715739
1.467467467467467 0.03474810729707225 0.02604250447301918
1.469469469469469 0.03470063751590587 0.02598261832315169
1.471471471471471 0.03465156031195103 0.0259214389751552
1.473473473473474 0.03460090338214084 0.02585884326777096
1.475475475475476 0.03454869440477173 0.02579483220622595
1.477477477477477 0.03449496103950295 0.02572961248640152
1.479479479479479 0.03443973092738681 0.02566332210678686
1.481481481481481 0.03438303335560569 0.02559602460837421
1.483483483483484 0.03432490147746159 0.02552770907465939
1.485485485485486 0.03426536837239046 0.02545829013164146
1.487487487487487 0.03420446639531562 0.02538761057996563
1.489489489489489 0.03414222717664787 0.02531570686097605
1.491491491491491 0.03407868162228542 0.02524281106947665
1.493493493493494 0.03401386214498243 0.02516904824165537
1.495495495495496 0.03394780665236349 0.02509446819350801
1.497497497497497 0.03388055181982978 0.02501904552083801
1.499499499499499 0.03381213346096826 0.02494267959925679
1.501501501501501 0.03374258656955846 0.0248652543357407
1.503503503503504 0.03367194589368555 0.02478695123487715
1.505505505505506 0.03360025012644968 0.02470791187139754
1.507507507507508 0.03352753823394911 0.02462820776355638
1.509509509509509 0.03345384846454385 0.02454785493154651
1.511511511511511 0.03337921855549175 0.02446681389749932
1.513513513513514 0.03330368608713195 0.02438499607558311
1.515515515515516 0.033227291573658 0.02430246184538188
1.517517517517518 0.03315007633858295 0.0242193535921984
1.519519519519519 0.03307208062933347 0.02413575321547504
1.521521521521521 0.0329933436093679 0.02405170187068864
1.523523523523524 0.03291390326373975 0.02396719996935025
1.525525525525526 0.03283379900107739 0.02388220717900538
1.527527527527528 0.03275307635503085 0.02379667545005767
1.529529529529529 0.03267177951846371 0.02371071685866823
1.531531531531531 0.03258995021295977 0.02362444876450518
1.533533533533534 0.03250762768882271 0.02353794549957453
1.535535535535536 0.03242484872507632 0.02345124119210406
1.537537537537538 0.03234164979948344 0.02336432976654349
1.539539539539539 0.0322580789020007 0.02327716494356444
1.541541541541541 0.03217418562760772 0.02318969038302809
1.543543543543544 0.03209001503164545 0.02310202443992324
1.545545545545546 0.03200560761478514 0.02301430780176021
1.547547547547548 0.03192099932302876 0.02292662802009656
1.549549549549549 0.03183622169976159 0.02283902176247691
1.551551551551551 0.03175131544418219 0.02275147481243312
1.553553553553554 0.03166633533676361 0.02266392206948413
1.555555555555556 0.03158133068801289 0.02257628697972276
1.557557557557558 0.03149634455211991 0.02248872501580832
1.559559559559559 0.03141141372695786 0.02240136750284474
1.561561561561561 0.03132656875408329 0.0223142838244699
1.563563563563564 0.0312418402664012 0.0222274947001549
1.565565565565566 0.03115728209818915 0.02214097218520394
1.567567567567568 0.03107294518393346 0.02205464787336154
1.56956956956957 0.03098887358189642 0.02196859808181854
1.571571571571572 0.03090510483064095 0.02188293452480287
1.573573573573574 0.03082166994903034 0.02179771525348857
1.575575575575576 0.03073859646375641 0.02171297026670175
1.577577577577578 0.03065593302775982 0.02162870151092022
1.57957957957958 0.03057372771790159 0.02154488504151754
1.581581581581582 0.03049202194229961 0.02146155861257592
1.583583583583584 0.03041085192147873 0.02137880468333697
1.585585585585586 0.03033024868837032 0.02129667846449856
1.587587587587588 0.03025024120428206 0.0212152162208413
1.58958958958959 0.0301708730401368 0.02113443527122867
1.591591591591592 0.03009218920380842 0.02105433398860692
1.593593593593594 0.03001422932256208 0.02097489810157734
1.595595595595596 0.02993702771349161 0.02089617669190763
1.597597597597598 0.02986061338351921 0.02081824997341133
1.5995995995996 0.02978501014611487 0.02074117565671371
1.601601601601602 0.02971025015748407 0.02066498863932732
1.603603603603604 0.02963637931043191 0.02058970100565174
1.605605605605606 0.0295634376381845 0.02051530202697387
1.607607607607608 0.02949145883982193 0.02044175831295441
1.60960960960961 0.02942047028027814 0.02036907282396488
1.611611611611612 0.02935049299034075 0.02029735244287387
1.613613613613614 0.0292815469160531 0.0202266834383664
1.615615615615616 0.02921367363863058 0.02015711433585301
1.617617617617618 0.02914690948237638 0.02008865591746974
1.61961961961962 0.02908128458099961 0.02002128122207831
1.621621621621622 0.0290168238009372 0.01995492554526582
1.623623623623624 0.02895354674135412 0.01988955020072864
1.625625625625626 0.02889147435155969 0.01982528994930916
1.627627627627628 0.0288306400522668 0.01976223668283441
1.62962962962963 0.02877107032051208 0.0197004358216067
1.631631631631632 0.02871278855559326 0.01963988805512125
1.633633633633634 0.02865581530070105 0.0195805493420665
1.635635635635636 0.02860016997276596 0.01952233679127799
1.637637637637638 0.02854587623901053 0.01946530275420158
1.63963963963964 0.02849295527361918 0.01940954663880529
1.641641641641642 0.02844142640043757 0.01935511115319335
1.643643643643644 0.02839130726154785 0.01930200817839334
1.645645645645646 0.0283426145475637 0.01925021876835621
1.647647647647648 0.02829536644845342 0.0191996939626411
1.64964964964965 0.02824958011727834 0.01915044253899523
1.651651651651652 0.02820527082491939 0.01910253121943641
1.653653653653654 0.02816245196007726 0.01905599309378704
1.655655655655656 0.02812113502937596 0.01901084153555476
1.657657657657658 0.02808133104194036 0.0189670702019325
1.65965965965966 0.02804305379642369 0.01892465303379843
1.661661661661662 0.0280063158659024 0.01888355702439053
1.663663663663664 0.02797112751903005 0.01884381825506468
1.665665665665666 0.02793749672003706 0.01880548172151202
1.667667667667668 0.0279054291287309 0.01876857183842651
1.66966966966967 0.02787492829514542 0.01873309326933956
1.671671671671672 0.02784600065698589 0.01869903092661989
1.673673673673674 0.02781865501926351 0.01866634997147375
1.675675675675676 0.02779289750348528 0.01863499797243587
1.677677677677678 0.02776873143284818 0.01860497881862571
1.67967967967968 0.02774615733223876 0.01857636475492763
1.681681681681682 0.02772517292823327 0.01854920152842046
1.683683683683684 0.02770577523735981 0.01852350213835045
1.685685685685686 0.02768796810198272 0.01849924683613088
1.687687687687688 0.0276717517599056 0.01847638312534238
1.68968968968969 0.02765712385116082 0.01845482576173279
1.691691691691692 0.02764407979982572 0.01843450542716854
1.693693693693694 0.02763261290187418 0.0184155191860441
1.695695695695696 0.02762271760716685 0.01839795067324114
1.697697697697698 0.02761438973011703 0.01838183112624905
1.6996996996997 0.02760762317878076 0.01836714018978115
1.701701701701702 0.02760240994616575 0.01835380591577447
1.703703703703704 0.0275987401102317 0.01834170476338984
1.705705705705706 0.02759660183388978 0.01833076995731109
1.707707707707708 0.02759598351186249 0.01832113338701552
1.70970970970971 0.02759687590705068 0.0183128406436492
1.711711711711712 0.02759926762899661 0.01830589239410277
1.713713713713714 0.02760314550311732 0.01830024580654457
1.715715715715716 0.02760849457328212 0.01829581455042093
1.717717717717718 0.02761529815891553 0.01829251903283568
1.71971971971972 0.02762354052933283 0.01829042750717024
1.721721721721722 0.02763320688767577 0.01828956122223602
1.723723723723724 0.02764428069959574 0.01828991333724609
1.725725725725726 0.02765674380026598 0.01829145314456105
1.727727727727728 0.02767057639438189 0.01829412606968953
1.72972972972973 0.02768575730116736 0.01829786997052965
1.731731731731732 0.02770226697082866 0.01830270065887143
1.733733733733734 0.02772008619283144 0.01830863240157152
1.735735735735736 0.02773919406671617 0.01831566006535847
1.737737737737738 0.02775956800896895 0.01832376139786248
1.73973973973974 0.02778118375302111 0.01833289702761493
1.741741741741742 0.02780401612058821 0.01834301046404866
1.743743743743744 0.02782804271057211 0.01835404071411343
1.745745745745746 0.02785323989719599 0.01836599878863533
1.747747747747748 0.02787958254175005 0.01837891225338232
1.74974974974975 0.02790704414194985 0.01839278495627362
1.751751751751752 0.02793559726742592 0.01840759687769658
1.753753753753754 0.02796521597133077 0.01842330413050666
1.755755755755756 0.02799587380464085 0.01843983896002751
1.757757757757758 0.02802754313292489 0.01845710982935648
1.75975975975976 0.02806019517951944 0.01847506033097623
1.761761761761762 0.02809380036831896 0.01849376241799193
1.763763763763764 0.02812833061907031 0.01851327000811681
1.765765765765766 0.02816375784237253 0.01853359049456281
1.767767767767768 0.02820005267602174 0.01855468474604056
1.76976976976977 0.02823718447792779 0.01857646710675941
1.771771771771772 0.02827512149367847 0.01859880539642715
1.773773773773774 0.02831383388976922 0.01862157853131921
1.775775775775776 0.0283532922288259 0.01864489882573182
1.777777777777778 0.0283934658700617 0.01866883736090654
1.77977977977978 0.02843432321064537 0.01869340329355131
1.781781781781782 0.02847583211147924 0.01871855033191851
1.783783783783784 0.02851796194443676 0.01874417673580494
1.785785785785786 0.02856068175318179 0.01877013489058483
1.787787787787788 0.02860395988853055 0.01879645318164884
1.78978978978979 0.02864776409080626 0.01882319435897579
1.791791791791792 0.02869206267337877 0.01885035536077862
1.793793793793794 0.02873682475855092 0.01887790216780877
1.795795795795796 0.02878201890707064 0.01890576980335618
1.797797797797798 0.02882761303422937 0.01893387242250346
1.7997997997998 0.02887357469041865 0.01896221451335261
1.801801801801802 0.02891987296736933 0.0189908089868229
1.803803803803804 0.02896647726841875 0.01901964394781564
1.805805805805806 0.02901335640650501 0.01904869128236814
1.807807807807808 0.0290604786101415 0.01907790665765358
1.80980980980981 0.02910781209160861 0.01910722962068366
1.811811811811812 0.02915532694475874 0.01913661942730849
1.813813813813814 0.02920299318593253 0.01916608955247492
1.815815815815816 0.02925078042826929 0.01919564305697334
1.817817817817818 0.02929865789943032 0.0192252669285611
1.81981981981982 0.02934659524393118 0.01925493208196278
1.821821821821822 0.02939456389229568 0.01928459335886993
1.823823823823824 0.02944253524321039 0.01931418952794119
1.825825825825826 0.02949048030924158 0.01934364926103276
1.827827827827828 0.02953836971683523 0.01937297701066986
1.82982982982983 0.0295861744468846 0.01940222059513233
1.831831831831832 0.02963386773335104 0.01943139806298481
1.833833833833834 0.02968142277848252 0.01946049607424126
1.835835835835836 0.02972881257340447 0.01948946990036437
1.837837837837838 0.02977600991185426 0.01951824342426629
1.83983983983984 0.02982298786733914 0.01954670914030804
1.841841841841842 0.02986972150860838 0.01957479681100691
1.843843843843844 0.02991618620568212 0.01960260473869396
1.845845845845846 0.02996235726584768 0.01963020181134321
1.847847847847848 0.03000820994763857 0.01965760291216443
1.84984984984985 0.03005371970808711 0.0196847691061234
1.851851851851852 0.03009886383369073 0.01971160763994194
1.853853853853854 0.03014362019639233 0.01973797211128312
1.855855855855856 0.03018796672864647 0.01976383864967806
1.857857857857858 0.03023188146022772 0.01978932797352406
1.85985985985986 0.03027534258856419 0.01981446536200673
1.861861861861862 0.03031832972173192 0.01983923585035891
1.863863863863864 0.03036082363464429 0.0198635842298611
1.865865865865866 0.03040280524293309 0.01988741578724546
1.867867867867868 0.03044425558601631 0.01991071236462288
1.86986986986987 0.03048515582709808 0.01993352541260153
1.871871871871872 0.03052548762832243 0.01995585927206078
1.873873873873874 0.03056523468725436 0.01997769959028597
1.875875875875876 0.03060438130422513 0.01999901332096815
1.877877877877878 0.03064291188338513 0.02001974915973025
1.87987987987988 0.0306808109398681 0.0200398868926072
1.881881881881882 0.03071806309979167 0.02005945001177365
1.883883883883884 0.03075465370307337 0.02007844603416359
1.885885885885886 0.03079057036097671 0.02009686945482362
1.887887887887888 0.03082580102054234 0.02011470174691319
1.88988988988989 0.03086033373560737 0.02013191136170463
1.891891891891892 0.03089415667601658 0.02014845384176471
1.893893893893894 0.03092725812762279 0.0201643048858728
1.895895895895896 0.03095962728812974 0.02017950186548214
1.897897897897898 0.0309912555754536 0.02019407315270918
1.8998998998999 0.03102213470294221 0.0202080267098736
1.901901901901902 0.03105225644205725 0.02022135008949887
1.903903903903904 0.03108161262248521 0.02023401043431193
1.905905905905906 0.03111019513213709 0.02024595447724311
1.907907907907908 0.03113799681328383 0.02025711229381141
1.90990990990991 0.03116501293563188 0.02026749498124526
1.911911911911912 0.0311912389063018 0.02027719237170665
1.913913913913914 0.0312166701314715 0.02028625793288364
1.915915915915916 0.03124130201845168 0.02029470272492376
1.917917917917918 0.03126512997794675 0.02030249540043438
1.91991991991992 0.03128815047368989 0.02030956220448265
1.921921921921922 0.03131036255902714 0.0203157874506897
1.923923923923924 0.0313317654824198 0.0203211688135887
1.925925925925926 0.03135235825583843 0.02032583878775281
1.927927927927928 0.0313721396547629 0.02032985321100804
1.92992992992993 0.03139110821818223 0.02033322065973698
1.931931931931932 0.03140926284260528 0.02033590244887862
1.933933933933934 0.0314266061216165 0.02033781263192858
1.935935935935936 0.03144314168732411 0.02033889219088651
1.937937937937938 0.03145887247215844 0.02033924625460453
1.93993993993994 0.0314738007039225 0.0203389106904053
1.941941941941942 0.03148792790579095 0.02033789361000168
1.943943943943944 0.03150125504760605 0.02033617842051921
1.945945945945946 0.03151378730491092 0.0203337238244962
1.947947947947948 0.03152553175493027 0.0203305125775333
1.94994994994995 0.03153649421754266 0.02032659325798526
1.951951951951952 0.03154667992319891 0.02032198975887138
1.953953953953954 0.0315560935129225 0.02031671229490699
1.955955955955956 0.03156474047879326 0.02031075742468373
1.957957957957958 0.03157262941573014 0.02030410805066968
1.95995995995996 0.03157976827116567 0.02029673746954265
1.961961961961962 0.03158616477262376 0.02028866318306645
1.963963963963964 0.0315918264475386 0.02027992806280908
1.965965965965966 0.03159676105951544 0.02027056012512087
1.967967967967968 0.0316009786554398 0.02026057204388586
1.96996996996997 0.03160448969845859 0.02024996115052214
1.971971971971972 0.03160730418337721 0.02023870943398152
1.973973973973974 0.03160943163663931 0.02022678353519249
1.975975975975976 0.03161088111666415 0.02021416051092947
1.977977977977978 0.03161166243659991 0.02020090822857853
1.97997997997998 0.03161178875611274 0.02018709437086478
1.981981981981982 0.03161127315819554 0.02017275602960875
1.983983983983984 0.03161012781118654 0.02015789970572624
1.985985985985986 0.03160836396876939 0.02014250130922853
1.987987987987988 0.03160599196997299 0.02012650615922223
1.98998998998999 0.0316030229326808 0.02010984454059344
1.991991991991992 0.03159947244112184 0.0200926112383256
1.993993993993994 0.03159535418720875 0.02007488019488308
1.995995995995996 0.03159068130959207 0.0200566737757419
1.997997997997998 0.03158546660059378 0.02003798780177472
2 0.03157972398281025 0.02001879154925128


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_avg_2.dat <==
0 0.02673157685334407 0.02673157685334407
0.002002002002002002 0.02646998092005234 0.02646964883645679
0.004004004004004004 0.02580431083715963 0.0258163845358933
0.006006006006006006 0.02486178785718775 0.02489579683073884
0.008008008008008008 0.02372326671813141 0.0237858449432315
0.01001001001001001 0.02244011706198385 0.02253631267327476
0.01201201201201201 0.02104582794914122 0.02117955667895797
0.01401401401401401 0.01956316535742333 0.01973708353901144
0.01601601601601602 0.01800767989896335 0.01822404063941749
0.01801801801801802 0.01639069627101746 0.01665086963443783
0.02002002002002002 0.01472079540658103 0.01502614749520419
0.02202202202202202 0.0130041206988331 0.01335593210292511
0.02402402402402402 0.01124703831467993 0.01164583475257977
0.02602602602602603 0.009454080554817935 0.009900396888193216
0.02802802802802803 0.007629086754978635 0.008123561707826448
0.03003003003003003 0.00577619618696391 0.006319238945759115
0.03203203203203203 0.003899127487424665 0.004490761131348386
0.03403403403403404 0.002000781558502435 0.002641205262668669
0.03603603603603604 8.413534254473904e-05 0.0007736492001254661
0.03803803803803804 -0.001847718699575363 -0.001108954272262281
0.04004004004004004 -0.003791749977413222 -0.003004036014669979
0.04204204204204205 -0.005745595838181732 -0.0049091115402073
0.04404404404404404 -0.007706992134951801 -0.006821728338429565
0.04604604604604605 -0.009673587200928802 -0.008739465910624047
0.04804804804804805 -0.0116429426483798 -0.01066001761701504
0.05005005005005005 -0.013612563750713 -0.01258136991363577
0.05205205205205205 -0.01558044679377889 -0.01450158155359218
0.05405405405405406 -0.01754497558999637 -0.0164187351770059
0.05605605605605606 -0.01950441610973589 -0.01833093731945967
0.05805805805805806 -0.02145690105828146 -0.02023631841199762
0.06006006006006006 -0.02340042987583053 -0.0221330853699673
0.06206206206206206 -0.02533294380421941 -0.02401972608437717
0.06406406406406406 -0.02725307988463357 -0.02589479166729342
0.06606606606606606 -0.02915968097811256 -0.02775683745810468
0.06806806806806807 -0.0310514223576311 -0.02960442478359721
0.07007007007007007 -0.03292683303452986 -0.0314361209579551
0.07207207207207207 -0.03478429575851559 -0.03325051453805239
0.07407407407407407 -0.03662223899518247 -0.03504642505498637
0.07607607607607608 -0.03843979624278599 -0.03682282562335441
0.07807807807807808 -0.04023602590632393 -0.03857867719649258
0.08008008008008008 -0.0420098697867643 -0.04031292623661263
0.08208208208208208 -0.04376016749312392 -0.0420245047148015
0.08408408408408409 -0.04548566853607813 -0.04371233011102243
0.08608608608608609 -0.04718548749452496 -0.04537535742702571
0.08808808808808809 -0.04885891206406474 -0.04701286458494162
0.09009009009009009 -0.05050512564200688 -0.04862421453518098
0.0920920920920921 -0.05212328702260051 -0.05020872571616701
0.0940940940940941 -0.05371254631137864 -0.05176567300633908
0.0960960960960961 -0.05527222870548966 -0.05329428772415405
0.09809809809809809 -0.05680173721554092 -0.05479375762808494
0.1001001001001001 -0.05830046917306456 -0.05626331589929978
0.1021021021021021 -0.05976782314428584 -0.05770261569072845
0.1041041041041041 -0.06120320042996757 -0.05911132630144759
0.1061061061061061 -0.06260610989524726 -0.06048904659331869
0.1081081081081081 -0.06397612678540066 -0.06183531136964618
0.1101101101101101 -0.06531282822491144 -0.06314959137517749
0.1121121121121121 -0.06661582358120458 -0.06443129329610277
0.1141141141141141 -0.06788475462687897 -0.06568000699666027
0.1161161161161161 -0.06911931572759418 -0.06689567147884325
0.1181181181181181 -0.07031920868372324 -0.0680781181583837
0.1201201201201201 -0.0714841632759364 -0.06922712374302772
0.1221221221221221 -0.07261396497940267 -0.07034241025102018
0.1241241241241241 -0.07370845477411436 -0.07142364501110486
0.1261261261261261 -0.07476748456396734 -0.07247049864841182
0.1281281281281281 -0.07579086842307325 -0.07348297462297561
0.1301301301301301 -0.07677847697198549 -0.0744610735596125
0.1321321321321321 -0.07773025143171745 -0.07540474427690771
0.1341341341341341 -0.07864619758824143 -0.07631389853734043
0.1361361361361361 -0.07952627010623345 -0.07718841104728258
0.1381381381381381 -0.08037039026736431 -0.07802812363876398
0.1401401401401401 -0.08117855576517972 -0.07883304300143246
0.1421421421421421 -0.08195084433845432 -0.0796033032444841
0.1441441441441441 -0.08268737828494173 -0.08033898861258892
0.1461461461461462 -0.08338817119997256 -0.08104015354419296
0.1481481481481481 -0.08405327770183617 -0.08170682267151901
0.1501501501501502 -0.08468282064087006 -0.08233899082056567
0.1521521521521522 -0.08527698198267461 -0.08293668496438944
0.1541541541541541 -0.08583588902805606 -0.08350012188740538
0.1561561561561562 -0.08635963344169621 -0.08402950053827882
0.1581581581581581 -0.0868483802226612 -0.08452498656599754
0.1601601601601602 -0.0873023716340191 -0.08498671373483227
0.1621621621621622 -0.08772185794934061 -0.08541478392433718
0.1641641641641642 -0.08810697301291587 -0.08580928255026278
0.1661661661661662 -0.08845790377368913 -0.0861704527277762
0.1681681681681682 -0.08877490445726548 -0.0864985897560112
0.1701701701701702 -0.0890582812147207 -0.08679394568742332
0.1721721721721722 -0.08930825470443682 -0.08705673425581514
0.1741741741741742 -0.08952503659166478 -0.08728713087633502
0.1761761761761762 -0.08970889869732879 -0.08748527825032251
0.1781781781781782 -0.08986016885667193 -0.0876514437357751
0.1801801801801802 -0.08997913518045145 -0.0877859908770067
0.1821821821821822 -0.09006603831143263 -0.08788923479714564
0.1841841841841842 -0.09012116791375256 -0.08796144479137187
0.1861861861861862 -0.09014486332790565 -0.08800284432691724
0.1881881881881882 -0.09013745404030106 -0.08801361620817305
0.1901901901901902 -0.09009921150602757 -0.08799406552154677
0.1921921921921922 -0.09003044369605569 -0.08794460608328554
0.1941941941941942 -0.08993150008901546 -0.08786559752969676
0.1961961961961962 -0.08980272731987039 -0.08775734520794722
0.1981981981981982 -0.0896444282363546 -0.08762010017606385
0.2002002002002002 -0.08945693532612864 -0.08745406788076071
0.2022022022022022 -0.08924060658252986 -0.08725959938279189
0.2042042042042042 -0.08899578274996969 -0.08703715007717396
0.2062062062062062 -0.0887227951356885 -0.08678711156364835
0.2082082082082082 -0.08842199864859002 -0.08650981170918466
0.2102102102102102 -0.08809376225774472 -0.08620551464798122
0.2122122122122122 -0.0877384247735831 -0.08587443651867235
0.2142142142142142 -0.08735633211184939 -0.08551697669526151
0.2162162162162162 -0.08694785634500768 -0.08513362537215123
0.2182182182182182 -0.08651338835063002 -0.08472479776452908
0.2202202202202202 -0.08605326595045566 -0.08429083599126998
0.2222222222222222 -0.08556782369018294 -0.08383200907493545
0.2242242242242242 -0.08505743381512929 -0.083348547732364
0.2262262262262262 -0.08452250634507796 -0.0828409229054165
0.2282282282282282 -0.08396343833186978 -0.08230960908108596
0.2302302302302302 -0.08338055731039389 -0.08175500612972432
0.2322322322322322 -0.08277422351136145 -0.08117745357332011
0.2342342342342342 -0.08214482564080211 -0.08057723377029813
0.2362362362362362 -0.08149277303889935 -0.07995473437475295
0.2382382382382382 -0.08081843073533426 -0.07931042358431321
0.2402402402402402 -0.08012216311682194 -0.07864471010439297
0.2422422422422423 -0.07940435725583625 -0.07795796188782381
0.2442442442442442 -0.07866542073041179 -0.07725051057753754
0.2462462462462462 -0.07790573986578647 -0.07652275482436711
0.2482482482482483 -0.07712566907751357 -0.07577515092504944
0.2502502502502503 -0.07632559022318745 -0.0750081162358542
0.2522522522522522 -0.0755059162631027 -0.0742220270856104
0.2542542542542542 -0.0746670761481505 -0.07341721957686702
0.2562562562562563 -0.07380943391301456 -0.07259407422344058
0.2582582582582583 -0.07293336578408818 -0.07175308252319905
0.2602602602602603 -0.07203927306612319 -0.07089469795497659
0.2622622622622622 -0.07112757344684838 -0.0700193182767035
0.2642642642642642 -0.07019865528031889 -0.06912728552540649
0.2662662662662663 -0.06925290886844769 -0.06821890009657469
0.2682682682682683 -0.06829074163579175 -0.06729461080600566
0.2702702702702703 -0.0673125640861417 -0.06635494874603001
0.2722722722722723 -0.06631876407601102 -0.06540037650947422
0.2742742742742743 -0.06530974173183392 -0.0644312854559972
0.2762762762762763 -0.06428591696223439 -0.06344799571209059
0.2782782782782783 -0.06324769925161017 -0.06245077476941424
0.2802802802802803 -0.06219547401128082 -0.0614400918693475
0.2822822822822823 -0.06112964620995416 -0.06041650041209154
0.2842842842842843 -0.06005064296471041 -0.05938047122923742
0.2862862862862863 -0.05895887338957355 -0.05833239696757324
0.2882882882882883 -0.05785472194167433 -0.05727259208908435
0.2902902902902903 -0.05673859551965098 -0.05620130992998193
0.2922922922922923 -0.05561092438031417 -0.05511901738621366
0.2942942942942943 -0.05447211619728343 -0.05402625752772594
0.2962962962962963 -0.05332255391605295 -0.05292348787188825
0.2982982982982983 -0.05216264434839091 -0.05181109451555171
0.3003003003003003 -0.05099281781114434 -0.05068939213504811
0.3023023023023023 -0.04981347731688966 -0.04955864777331857
0.3043043043043043 -0.04862500311816317 -0.04841932839365272
0.3063063063063063 -0.04742780013146278 -0.04727193817846444
0.3083083083083083 -0.04622229558680709 -0.04611690983695467
0.3103103103103103 -0.04500888365021629 -0.04495461466950834
0.3123123123123123 -0.0437879405758718 -0.04378536256769493
0.3143143143143143 -0.04255986751069005 -0.04260942759420906
0.3163163163163163 -0.04132508487179413 -0.04142725908852911
0.3183183183183183 -0.04008397379737902 -0.04023933112567606
0.3203203203203203 -0.03883690520793991 -0.03904605617760823
0.3223223223223223 -0.03758427442109502 -0.03784779079056255
0.3243243243243243 -0.03632649060708994 -0.03664483558505498
0.3263263263263263 -0.035063918730837 -0.03543744585545033
0.3283283283283283 -0.03379692258820142 -0.0342260121727417
0.3303303303303303 -0.0325258892821055 -0.03301100747801036
0.3323323323323323 -0.03125121185170533 -0.03179284493326444
0.3343343343343343 -0.02997323790379637 -0.03057187784813594
0.3363363363363364 -0.02869232219359011 -0.02934839967988087
0.3383383383383383 -0.02740884085396449 -0.02812264403337918
0.3403403403403403 -0.02612316494628159 -0.02689484814132325
0.3423423423423423 -0.02483562560577952 -0.02566547088274762
0.3443443443443444 -0.02354656643318565 -0.02443495956643693
0.3463463463463464 -0.02225634948345215 -0.0232036902843477
0.3483483483483483 -0.02096531949165088 -0.02197196904592019
0.3503503503503503 -0.01967379234077093 -0.02074003177807865
0.3523523523523523 -0.0183820985069935 -0.01950804432523138
0.3543543543543544 -0.0170905822401987 -0.01827625518587358
0.3563563563563564 -0.01579956011836594 -0.01704514697240481
0.3583583583583583 -0.01450933372322821 -0.01581511534700896
0.3603603603603603 -0.01322021876300279 -0.01458648576259549
0.3623623623623624 -0.01193253726001524 -0.01335951355152314
0.3643643643643644 -0.0106465788527785 -0.01213438392560016
0.3663663663663664 -0.009362631201301637 -0.01091123668693469
0.3683683683683684 -0.008080993927202162 -0.009690447015057415
0.3703703703703703 -0.006801961553129711 -0.008472397427911112
0.3723723723723724 -0.005525801664502529 -0.007257395701440256
0.3743743743743744 -0.00425278753663125 -0.006045700323336369
0.3763763763763764 -0.002983200384739131 -0.004837520493037758
0.3783783783783784 -0.001717304047646107 -0.003633019628870898
0.3803803803803804 -0.0004553504179476268 -0.002432473466393217
0.3823823823823824 0.0008024020331461571 -0.001236207795708783
0.3843843843843844 0.002055696861717218 -4.449233035239836e-05
0.3863863863863864 0.003304296022399644 0.001142429406122445
0.3883883883883884 0.004547960062767264 0.002324340080144122
0.3903903903903904 0.005786448209296711 0.003501048548122377
0.3923923923923924 0.007019533373138938 0.004672335097387285
0.3943943943943944 0.008246991514929948 0.005837927223922373
0.3963963963963964 0.009468598116501062 0.006997591745058936
0.3983983983983984 0.01068413883450782 0.008151105527353032
0.4004004004004004 0.01189340270053807 0.009298255415015416
0.4024024024024024 0.01309617969987634 0.01043883822991178
0.4044044044044044 0.01429226938369279 0.01157265616574365
0.4064064064064064 0.01548147357687316 0.01269946817840547
0.4084084084084084 0.01666359379296783 0.01381908342695736
0.4104104104104104 0.01783844265443376 0.01493132288306827
0.4124124124124124 0.01900583681289616 0.01603599888815542
0.4144144144144144 0.02016558938865861 0.01713291515338515
0.4164164164164164 0.02131751687867169 0.01822186675967213
0.4184184184184184 0.02246145330475928 0.01930264015767988
0.4204204204204204 0.02359723048860939 0.02037500795132854
0.4224224224224224 0.02472467371989932 0.02143872034737513
0.4244244244244244 0.02584360569475065 0.02249370395375887
0.4264264264264264 0.02695387677804557 0.02353988319079556
0.4284284284284284 0.0280553426922636 0.02457712939394807
0.4304304304304304 0.02914784755478849 0.02560526081382598
0.4324324324324325 0.0302312238391463 0.02662404261618583
0.4344344344344344 0.03130529423492316 0.02763318688193109
0.4364364364364364 0.03236992963691865 0.02863235910100788
0.4384384384384384 0.03342502372985347 0.02962143603066012
0.4404404404404405 0.03447044744131603 0.0306004972001224
0.4424424424424425 0.03550604849373548 0.03156951971573522
0.4444444444444444 0.03653165140438083 0.03252837307598842
0.4464464464464464 0.03754705679712723 0.033476819171521
0.4484484484484484 0.03855215240085792 0.03441451228512117
0.4504504504504505 0.03954690679046565 0.03534109032110992
0.4524524524524525 0.04053124248690426 0.03625665131605409
0.4544544544544545 0.04150503194352047 0.03716119897104971
0.4564564564564564 0.04246809754605324 0.03805463181262636
0.4584584584584585 0.04342021161263443 0.03893677166081597
0.4604604604604605 0.0443611469585563 0.03980736362915265
0.4624624624624625 0.04529091025527002 0.04066615823352574
0.4644644644644645 0.0462095023279117 0.04151315877640534
0.4664664664664664 0.04711684808366654 0.0423483187886239
0.4684684684684685 0.04801279992374943 0.04317153953810382
0.4704704704704705 0.04889713774340548 0.04398267480921204
0.4724724724724725 0.04976961082061154 0.0447815309027607
0.4744744744744745 0.05063022749568574 0.04556788336218012
0.4764764764764765 0.05147896441015821 0.04634166429050608
0.4784784784784785 0.05231572792948508 0.04710288453601572
0.4804804804804805 0.05314037342690524 0.04785150202965336
0.4824824824824825 0.05395270927370506 0.04858742013468743
0.4844844844844845 0.05475263656930326 0.04931048764671034
0.4864864864864865 0.05554011864224772 0.05002049879363843
0.4884884884884885 0.05631507113278456 0.05071721098552492
0.4904904904904905 0.05707737366714717 0.0514006016897835
0.4924924924924925 0.0578268714443176 0.05207075941313097
0.4944944944944945 0.05856345991476837 0.05272769237625172
0.4964964964964965 0.05928709134160446 0.05337132974971393
0.4984984984984985 0.05999768444278397 0.0540015216539697
0.5005005005005005 0.06069512663967148 0.05461803915935502
0.5025025025025025 0.06137927724317196 0.05522064449137511
0.5045045045045045 0.06205004697018207 0.05580946516345387
0.5065065065065065 0.06270739793477316 0.05638456359889239
0.5085085085085085 0.06335125863384937 0.05694591721201861
0.5105105105105106 0.06398152006393866 0.05749343992771351
0.5125125125125125 0.06459804098216146 0.05802698218141061
0.5145145145145145 0.06520075558678425 0.05854639113353596
0.5165165165165165 0.06578962574478396 0.05905174058363247
0.5185185185185185 0.06636457810159933 0.05954305472452955
0.5205205205205206 0.0669255125877091 0.0600203168725497
0.5225225225225225 0.06747233681568465 0.06048347829130396
0.5245245245245245 0.06800501605312981 0.06093245819169218
0.5265265265265265 0.06852349958172406 0.06136718595408144
0.5285285285285285 0.06902770980163117 0.06178771217033148
0.5305305305305306 0.06951754833150788 0.06219407803128393
0.5325325325325325 0.06999297780036354 0.06258629882626886
0.5345345345345346 0.07045399250471501 0.06296436452464256
0.5365365365365365 0.07090055109807229 0.06332823977578715
0.5385385385385385 0.07133257506951281 0.06367786472475151
0.5405405405405406 0.07174996852318555 0.06401323736048582
0.5425425425425425 0.07215273847792926 0.06433447634333611
0.5445445445445446 0.07254090569924493 0.06464167726686988
0.5465465465465466 0.07291445075125444 0.06493489585691982
0.5485485485485485 0.07327331453411597 0.06521414797158413
0.5505505505505506 0.07361742320685631 0.06547940960122631
0.5525525525525525 0.07394681386891429 0.06573061686847502
0.5545545545545546 0.07426151845102569 0.06596768794971361
0.5565565565565566 0.07456153611121398 0.06619081530310959
0.5585585585585585 0.07484683609926071 0.06640027310424378
0.5605605605605606 0.07511741028094635 0.06659624052816809
0.5625625625625625 0.07537331425404331 0.06677880138524664
0.5645645645645646 0.07561458095639062 0.06694794412115598
0.5665665665665666 0.07584122439621305 0.06710356181688486
0.5685685685685685 0.0760532581667345 0.06724545258601207
0.5705705705705706 0.07625074284387216 0.06737375769526871
0.5725725725725725 0.07643373089623613 0.06748892625616421
0.5745745745745746 0.07660226488705303 0.06759113808794311
0.5765765765765766 0.07675639033156759 0.06768047688106552
0.5785785785785785 0.07689619315356999 0.06775693019720655
0.5805805805805806 0.07702175461640783 0.06782045216727463
0.5825825825825826 0.07713313947245715 0.06787128717422451
0.5845845845845846 0.07723040325932375 0.06790961859720106
0.5865865865865866 0.07731364933834188 0.06793557985092774
0.5885885885885885 0.07738298849482392 0.06794927384008712
0.5905905905905906 0.07743851933006873 0.06795077361782155
0.5925925925925926 0.07748033083120469 0.06794019966244902
0.5945945945945946 0.07750853272544787 0.06791774324223844
0.5965965965965966 0.07752325878079153 0.06788357297587974
0.5985985985985987 0.07752463503410068 0.06783783898685544
0.6006006006006006 0.07751277898209694 0.0677806729034401
0.6026026026026026 0.07748781250896339 0.06771218785870077
0.6046046046046046 0.07744988799602287 0.06763248647810761
0.6066066066066066 0.07739915497180101 0.06754175255879409
0.6086086086086087 0.07733575763244128 0.06744021121476423
0.6106106106106106 0.07725983906751918 0.06732806017873082
0.6126126126126126 0.07717156395879815 0.06720546863879755
0.6146146146146146 0.07707109961223477 0.0670725772384595
0.6166166166166166 0.07695861075551204 0.06692949807660276
0.6186186186186187 0.07683426247057205 0.06677631453438822
0.6206206206206206 0.07669823369381712 0.0666131478051587
0.6226226226226226 0.07655070724853848 0.06644030287507954
0.6246246246246246 0.07639186406402736 0.06625806819863712
0.6266266266266266 0.07622188424580555 0.06606666857454137
0.6286286286286287 0.07604095920850427 0.06586626514572569
0.6306306306306306 0.07584928694475905 0.06565695539934731
0.6326326326326326 0.07564706317393183 0.06543877316678676
0.6346346346346347 0.07543448120555946 0.0652117261941681
0.6366366366366366 0.0752117385831441 0.0649761335637534
0.6386386386386387 0.07497904417629954 0.06473239032918784
0.6406406406406406 0.07473660517841546 0.06448078418999575
0.6426426426426426 0.07448462717989379 0.06422150081095385
0.6446446446446447 0.07422331516135462 0.06395462382209155
0.6466466466466466 0.07395288288506864 0.06368013481869089
0.6486486486486487 0.07367354759342847 0.06339801732658565
0.6506506506506506 0.07338552337843532 0.063108702681996
0.6526526526526526 0.07308902109851269 0.06281253948519294
0.6546546546546547 0.07278425093838647 0.06250976929341336
0.6566566566566566 0.07247143559972795 0.06220054395060438
0.6586586586586587 0.07215079908118287 0.06188492558742384
0.6606606606606606 0.07182256002048178 0.06156290426094553
0.6626626626626627 0.07148693167911478 0.06123474024499702
0.6646646646646647 0.07114412396069127 0.0609007707040297
0.6666666666666666 0.07079436104924998 0.06056123704940218
0.6686686686686687 0.07043787057677252 0.06021632038790746
0.6706706706706707 0.07007487289215038 0.05986614152177305
0.6726726726726727 0.0697055810736659 0.0595107609486608
0.6746746746746747 0.06933020250945526 0.05915029588160273
0.6766766766766766 0.06894895871843774 0.05878505984727095
0.6786786786786787 0.06856207593037196 0.05841531072930385
0.6806806806806807 0.06816977173728513 0.05804125579380405
0.6826826826826827 0.06777225524645365 0.05766305178157577
0.6846846846846847 0.06736973077609229 0.05728080490812443
0.6866866866866866 0.06696241828424203 0.05689457157481874
0.6886886886886887 0.06655053501331665 0.05650449659685654
0.6906906906906907 0.06613428991307903 0.05611089282651818
0.6926926926926927 0.06571388494946474 0.05571402216771468
0.6946946946946947 0.06528952902891967 0.05531408802459212
0.6966966966966966 0.06486143291303254 0.0549112353015318
0.6986986986986987 0.06442979993437062 0.05450555040315002
0.7007007007007007 0.06399482755599716 0.05409706128519604
0.7027027027027027 0.06355671918901766 0.05368594213414388
0.7047047047047047 0.06311567822999814 0.05327251280210407
0.7067067067067067 0.06267189984902692 0.05285696434859009
0.7087087087087087 0.06222557165463438 0.05243945099822803
0.7107107107107107 0.06177689114735879 0.05202009014075597
0.7127127127127127 0.06132605941537746 0.05159899505046853
0.7147147147147147 0.06087326536916104 0.05117637398218196
0.7167167167167167 0.06041868543162664 0.05075240082116526
0.7187187187187187 0.05996249500565223 0.05032723377618906
0.7207207207207207 0.05950489384838 0.04990101903730132
0.7227227227227228 0.05904607386186796 0.04947389071937192
0.7247247247247247 0.05858621093796396 0.04904599374666815
0.7267267267267268 0.05812546496069523 0.04861750519940871
0.7287287287287287 0.05766399685490002 0.0481885940267354
0.7307307307307307 0.05720200203062728 0.0477594165364727
0.7327327327327328 0.05673966629777889 0.04733011639512835
0.7347347347347347 0.05627715635438306 0.04690082462789293
0.7367367367367368 0.05581461978659458 0.04647165961863993
0.7387387387387387 0.05535219673241647 0.04604273438071031
0.7407407407407407 0.05489007061576977 0.04561421835867817
0.7427427427427428 0.05442841999898104 0.04518628890724509
0.7447447447447447 0.05396740409463701 0.04475910108376045
0.7467467467467468 0.05350716327153191 0.04433278916321168
0.7487487487487487 0.05304782641707861 0.04390746663822431
0.7507507507507507 0.0525895602482317 0.04348322621906181
0.7527527527527528 0.05213252681485464 0.04306017979932869
0.7547547547547547 0.051676872114814 0.04263850342270835
0.7567567567567568 0.05122272809021704 0.04221835028871977
0.7587587587587588 0.0507702280276033 0.04179985408993745
0.7607607607607607 0.05031952299154401 0.04138312905316083
0.7627627627627628 0.04987075213399048 0.0409682699394141
0.7647647647647647 0.04942404504706153 0.04055535533153296
0.7667667667667668 0.04897952686513064 0.04014451355864341
0.7687687687687688 0.04853733429638622 0.03973590196264932
0.7707707707707707 0.04809759938256696 0.03932965591663592
0.7727727727727728 0.04766044387939328 0.03892589027101821
0.7747747747747747 0.04722598076766683 0.03852469935354096
0.7767767767767768 0.04679433307629637 0.03812615696927836
0.7787787787787788 0.0463656257919926 0.03773032242580829
0.7807807807807807 0.04593997439606088 0.03733731942867916
0.7827827827827828 0.04551748512917326 0.03694729578440668
0.7847847847847848 0.04509826463646691 0.03656037335182644
0.7867867867867868 0.04468242805793338 0.03617664969710119
0.7887887887887888 0.04427008312420345 0.0357961980937211
0.7907907907907908 0.04386132934596625 0.03541906752250354
0.7927927927927928 0.04345626151828275 0.03504529490259842
0.7947947947947948 0.04305498211657526 0.03467500401533865
0.7967967967967968 0.04265758857090946 0.03430832639691658
0.7987987987987988 0.04226417184069064 0.03394536405146573
0.8008008008008008 0.0418748184903223 0.03358619296714719
0.8028028028028028 0.041489619280477 0.0332308631161499
0.8048048048048048 0.04110866191753794 0.03287939845469036
0.8068068068068068 0.04073202728587612 0.03253183325725707
0.8088088088088088 0.04035979015104937 0.032188292120453
0.8108108108108109 0.03999202889527095 0.0318488747894238
0.8128128128128128 0.0396288223028237 0.0315136560428018
0.8148148148148148 0.03927024255162467 0.03118268652261394
0.8168168168168168 0.0389163551713625 0.0308559927342818
0.8188188188188188 0.03856722298520587 0.0305335782531301
0.8208208208208209 0.03822291409429363 0.03021549607733178
0.8228228228228228 0.03788349175448478 0.02990184499684833
0.8248248248248248 0.03754901301921083 0.02959269583614458
0.8268268268268268 0.03721952907689241 0.02928809736119465
0.8288288288288288 0.03689509298147588 0.02898807627948217
0.8308308308308309 0.03657575820364461 0.02869263724000033
0.8328328328328328 0.0362615724706187 0.02840176879359611
0.8348348348348348 0.0359525779132713 0.02811552436445776
0.8368368368368369 0.03564881335678345 0.02783397894505747
0.8388388388388388 0.03535032045451587 0.02755718232263332
0.8408408408408409 0.03505713681488638 0.02728516203393639
0.8428428428428428 0.03476929482663907 0.02701792336523078
0.8448448448448449 0.03448682155360645 0.02675544935229352
0.8468468468468469 0.03420974326642998 0.02649770719686962
0.8488488488488488 0.03393809021283054 0.02624473412274923
0.8508508508508509 0.03367188694385627 0.02599659340866728
0.8528528528528528 0.03341115126817075 0.02575332105313129
0.8548548548548549 0.03315589425205177 0.02551492795625612
0.8568568568568569 0.03290612161775758 0.02528139991976397
0.8588588588588588 0.03266184972528998 0.02505269764698444
0.8608608608608609 0.0324230969339607 0.02482876195414463
0.8628628628628628 0.03218987243714463 0.02460961423836221
0.8648648648648649 0.03196217615556955 0.02439530719174846
0.8668668668668669 0.03173999873731606 0.02418586043123439
0.8688688688688688 0.03152332268147141 0.02398126705717827
0.8708708708708709 0.03131214580120306 0.02378149365336526
0.8728728728728729 0.03110647737246888 0.02358648028700788
0.8748748748748749 0.03090631520722152 0.02339615615570238
0.8768768768768769 0.03071164498509834 0.02321054586251953
0.8788788788788788 0.03052244025342181 0.02302967661748644
0.8808808808808809 0.03033866258726872 0.02285354726510004
0.8828828828828829 0.03016028900458713 0.02268213203172635
0.8848848848848849 0.02998731614696189 0.02251538052560091
0.8868868868868869 0.02981972558370425 0.02235321773682849
0.8888888888888888 0.02965748733122747 0.0221955631117813
0.8908908908908909 0.02950055985304642 0.02204243047787881
0.8928928928928929 0.02934889384974135 0.02189383684274158
0.8948948948948949 0.02920246318906898 0.0217497711922293
0.8968968968968969 0.02906123933567552 0.02161019608987701
0.8988988988988988 0.02892518316707305 0.02147504767689488
0.9009009009009009 0.02879424663370615 0.02134423567216837
0.9029029029029029 0.02866837433783033 0.0212176523437942
0.9049049049049049 0.02854752291100487 0.02109528584184251
0.9069069069069069 0.02843165010834613 0.02097716802233188
0.908908908908909 0.02832070545963143 0.02086329536754223
0.9109109109109109 0.02821463110656748 0.0207536293811718
0.9129129129129129 0.02811336362801477 0.02064809658833729
0.9149149149149149 0.02801685088701959 0.02054658853557353
0.9169169169169169 0.02792504290078556 0.02044896309318676
0.918918918918919 0.02783788050280595 0.02035516039168625
0.9209209209209209 0.02775529521184972 0.02026524231938032
0.9229229229229229 0.02767721106963022 0.02017922763633702
0.924924924924925 0.02760356796080306 0.02009708638111364
0.9269269269269269 0.02753430975564115 0.02001873987075656
0.928928928928929 0.02746937073559683 0.01994406070080139
0.9309309309309309 0.02740867619329649 0.0198728729482807
0.9329329329329329 0.02735214353713668 0.01980509400662112
0.934934934934935 0.02729970423459404 0.01974081210572451
0.9369369369369369 0.02725130093006896 0.01968005117506092
0.938938938938939 0.02720686552265881 0.01962277943285136
0.9409409409409409 0.02716631830531645 0.01956890938606784
0.9429429429429429 0.02712956797271623 0.01951829783043316
0.944944944944945 0.02709652722135228 0.01947075403796969
0.9469469469469469 0.02706714228277892 0.01942626160665085
0.948948948948949 0.02704135306475864 0.01938489177565324
0.9509509509509509 0.02701908446602115 0.01934664562371255
0.9529529529529529 0.02700024637626318 0.01931147362907315
0.954954954954955 0.02698473430931132 0.01927927566948803
0.9569569569569569 0.02697246729817236 0.01924990102221864
0.958958958958959 0.02696340020445185 0.01922319594471824
0.960960960960961 0.02695747296442087 0.01919921012600876
0.9629629629629629 0.0269546078916627 0.01917797365756329
0.964964964964965 0.02695470967707219 0.01915946713843866
0.9669669669669669 0.02695766800984503 0.01914362710312947
0.968968968968969 0.02696341715244039 0.01913034602156776
0.970970970970971 0.02697191175228871 0.01911947229912301
0.972972972972973 0.02698308715812045 0.01911090985979257
0.974974974974975 0.02699686374307548 0.01910472115803524
0.9769769769769769 0.02701314690470284 0.01910092315335474
0.978978978978979 0.02703184717857761 0.01909948980691946
0.980980980980981 0.02705291765527042 0.01910035209015953
0.982982982982983 0.0270762980700816 0.01910339798476684
0.984984984984985 0.02710191804981428 0.01910847351225461
0.9869869869869869 0.02712969744044558 0.01911551815729255
0.988988988988989 0.02715955547741495 0.01912460459606401
0.990990990990991 0.02719143929102756 0.01913575464637115
0.992992992992993 0.02722529164291228 0.01914894336985125
0.994994994994995 0.02726104842828786 0.01916409907197652
0.996996996996997 0.02729863905766729 0.01918110330205463
0.998998998998999 0.02733799416394186 0.01919979617365129
1.001001001001001 0.02737906347927212 0.01922016115657951
1.003003003003003 0.02742179330337678 0.01924227849558178
1.005005005005005 0.02746612565132538 0.01926616698738633
1.007007007007007 0.02751199843816421 0.01929179734947317
1.009009009009009 0.02755935579355276 0.01931909222007394
1.011011011011011 0.02760815121801242 0.019347926158172
1.013013013013013 0.02765833507800623 0.01937816088697255
1.015015015015015 0.02770985571987809 0.01940985613062171
1.017017017017017 0.02776266176221627 0.01944306028829072
1.019019019019019 0.02781670983519175 0.01947777145601807
1.021021021021021 0.02787195664697799 0.01951394667151063
1.023023023023023 0.02792835805743871 0.01955150191414372
1.025025025025025 0.02798586953521463 0.01959031313211375
1.027027027027027 0.02804445204392993 0.0196303463005446
1.029029029029029 0.02810407023135007 0.01967166204128049
1.031031031031031 0.02816468744736614 0.01971426976414782
1.033033033033033 0.02822626563131916 0.01975814769645698
1.035035035035035 0.02828876673309779 0.01980324288300261
1.037037037037037 0.02835216097863219 0.01984947118606332
1.039039039039039 0.02841641963049379 0.01989674655500186
1.041041041041041 0.02848151305562669 0.01994510499594871
1.043043043043043 0.02854741096491247 0.01999456988787868
1.045045045045045 0.02861408345496308 0.02004513598682123
1.047047047047047 0.0286815069025448 0.0200967726835475
1.049049049049049 0.02874965967376799 0.02014942400357067
1.051051051051051 0.0288185192511864 0.02020300869009126
1.053053053053053 0.02888806222701444 0.02025748753381804
1.055055055055055 0.02895826432495345 0.02031290304315649
1.057057057057057 0.02902910472199395 0.02036926921958559
1.059059059059059 0.02910056901960072 0.02042657606332378
1.061061061061061 0.02917264211455978 0.02048478957332827
1.063063063063063 0.02924530777080889 0.0205438517472958
1.065065065065065 0.02931854861943727 0.02060368386102612
1.067067067067067 0.02939234633014422 0.02066428164400889
1.069069069069069 0.02946668824624345 0.02072568496891208
1.071071071071071 0.02954156526279019 0.0207879033711314
1.073073073073073 0.02961696661400367 0.02085092288536154
1.075075075075075 0.02969288066247333 0.02091470604559675
1.077077077077077 0.02976929490222553 0.02097919188513015
1.079079079079079 0.0298461983169523 0.02104431333399973
1.081081081081081 0.02992358517415501 0.02111009854745587
1.083083083083083 0.03000144935172923 0.02117657700493367
1.085085085085085 0.03007978324479478 0.02124375274085126
1.087087087087087 0.03015857776569538 0.02131160725449453
1.089089089089089 0.03023782313584365 0.02138009951001701
1.091091091091091 0.03031751570104109 0.02144916593643994
1.093093093093093 0.03039765242892609 0.02151875640626827
1.095095095095095 0.03047822846055492 0.02158891353903534
1.097097097097097 0.03055923741557152 0.02165966467569075
1.099099099099099 0.03064067274864443 0.02173101279097341
1.101101101101101 0.03072253273374642 0.02180293686172472
1.103103103103103 0.03080481547372178 0.02187539186688831
1.105105105105105 0.0308875170673742 0.02194830878751028
1.107107107107107 0.03097063159754141 0.02202164328830836
1.109109109109109 0.03105415378970313 0.02209544993996868
1.111111111111111 0.03113808532007252 0.02216976276821373
1.113113113113113 0.03122242625910063 0.02224458742286694
1.115115115115115 0.0313071730729842 0.02231990122852829
1.117117117117117 0.03139231862366662 0.02239565318457474
1.119119119119119 0.03147785626181113 0.0224717639651599
1.121121121121121 0.03156378972671893 0.02254819461218663
1.123123123123123 0.03165012086494987 0.02262501473683456
1.125125125125125 0.03173684698233124 0.02270226179916335
1.127127127127127 0.03182396085155229 0.02277994113999344
1.129129129129129 0.03191145487573797 0.02285802598134198
1.131131131131131 0.0319993329299083 0.02293645742642291
1.133133133133133 0.03208759658260379 0.02301514667486165
1.135135135135135 0.03217624274085632 0.02309409209595998
1.137137137137137 0.03226526371712362 0.02317336287042213
1.139139139139139 0.0323546538223425 0.02325298621447079
1.141141141141141 0.03244441647443591 0.02333295833549701
1.143143143143143 0.03253455149068794 0.02341324443206101
1.145145145145145 0.03262505406327992 0.02349377869389135
1.147147147147147 0.03271591538490606 0.02357448761351724
1.149149149149149 0.03280713350376397 0.02365542002099847
1.151151151151151 0.03289871008472252 0.02373661944137723
1.153153153153153 0.03299064225943912 0.02381809780337713
1.155155155155155 0.03308292271392362 0.023899839984455
1.157157157157157 0.03317554494254736 0.02398180381080061
1.159159159159159 0.0332685091415715 0.02406392007681626
1.161161161161161 0.03336181183687106 0.02414615783497271
1.163163163163163 0.03345544661433881 0.02422857417988252
1.165165165165165 0.03354940805540062 0.02431119734549637
1.167167167167167 0.03364369457350191 0.0243940301224257
1.169169169169169 0.03373830171730544 0.02447704985794329
1.171171171171171 0.0338332214746382 0.02456020845598279
1.173173173173173 0.03392844744322492 0.0246434344372882
1.175175175175175 0.03402397798768196 0.02472672216978031
1.177177177177177 0.03411980835522851 0.02481012947471298
1.179179179179179 0.03421592996277738 0.02489368423585306
1.181181181181181 0.0343123347385032 0.0249773863122473
1.183183183183183 0.03440901997308358 0.02506120753822204
1.185185185185185 0.0345059801896286 0.02514509172338331
1.187187187187187 0.03460320663764782 0.02522895879675038
1.189189189189189 0.0347006911624221 0.02531281584936063
1.191191191191191 0.03479842921369016 0.0253967287801232
1.193193193193193 0.03489641381071418 0.02548072731981556
1.195195195195195 0.03499463560942047 0.02556480888477822
1.197197197197197 0.0350930872720355 0.02564893857691485
1.199199199199199 0.03519176191967162 0.02573304918369226
1.201201201201201 0.03529065065659197 0.02581705405105615
1.203203203203203 0.03538974462337645 0.02590099016524939
1.205205205205205 0.03548903613150518 0.02598491826813669
1.207207207207207 0.03558851590482647 0.02606885913378923
1.209209209209209 0.03568817365751229 0.02615280086417794
1.211211211211211 0.03578800129028757 0.0262366988891736
1.213213213213213 0.03588798964441738 0.02632047596654707
1.215215215215215 0.03598812723420027 0.02640407352338647
1.217217217217217 0.03608840286187168 0.0264875580518858
1.219219219219219 0.03618880802286022 0.02657096214215898
1.221221221221221 0.03628933231328929 0.02665428889762239
1.223223223223223 0.03638996286270636 0.02673751309652065
1.225225225225225 0.0364906867577284 0.02682058119192611
1.227227227227227 0.03659149446588943 0.02690341535161016
1.229229229229229 0.03669237476306066 0.02698601835214277
1.231231231231231 0.03679331393977962 0.02706843670983925
1.233233233233233 0.03689429671507525 0.02715068458486478
1.235235235235235 0.0369953114720464 0.02723275135275787
1.237237237237237 0.0370963464138219 0.02731460160443053
1.239239239239239 0.0371973873407685 0.02739617514616804
1.241241241241241 0.03729841769020972 0.0274774039586338
1.243243243243243 0.03739942163697418 0.02755831613156883
1.245245245245245 0.03750038655585873 0.02763894651678929
1.247247247247247 0.03760129795808158 0.02771930234727393
1.249249249249249 0.0377021390347012 0.02779936550107233
1.251251251251251 0.03780289077988291 0.02787909250130485
1.253253253253253 0.03790353619248221 0.02795841451616253
1.255255255255255 0.0380040604608276 0.02803726240315325
1.257257257257257 0.03810444666615009 0.02811567475812581
1.259259259259259 0.03820467571538999 0.02819368832562817
1.261261261261261 0.03830472645126996 0.02827130927516273
1.263263263263263 0.03840457971823834 0.02834851463765995
1.265265265265265 0.03850421799655539 0.02842525230547835
1.267267267267267 0.03860362175743719 0.02850144103240448
1.269269269269269 0.03870276964320859 0.02857700974241857
1.271271271271271 0.03880163848554439 0.02865201217141162
1.273273273273273 0.03890020602301895 0.02872648192998494
1.275275275275275 0.03899845290547857 0.0288004198906962
1.277277277277277 0.03909635798892398 0.0288737956387262
1.279279279279279 0.03919389782476071 0.02894654747187888
1.281281281281281 0.0392910466597993 0.02901858250359222
1.283283283283283 0.03938777687874635 0.0290898613815028
1.285285285285285 0.03948406516621412 0.02916044119277987
1.287287287287287 0.03957989020573458 0.02923034056545466
1.289289289289289 0.03967522796296748 0.02929954869156167
1.291291291291291 0.03977005164706172 0.02936802532713839
1.293293293293293 0.03986433171065502 0.02943570079222567
1.295295295295295 0.03995803722498722 0.02950248221408778
1.297297297297297 0.04005114411596454 0.02956836877311439
1.299299299299299 0.04014362722227244 0.02963340664826438
1.301301301301301 0.04023545862855803 0.02969760826459486
1.303303303303303 0.04032660799602737 0.02976095632754041
1.305305305305305 0.04041704297621238 0.02982340382291295
1.307307307307307 0.0405067350124621 0.02988487401690162
1.309309309309309 0.04059565679967903 0.02994526714557596
1.311311311311311 0.04068377865533257 0.03000458220231243
1.313313313313313 0.04077106864728808 0.03006288316396778
1.315315315315315 0.0408574928201362 0.03012019635913234
1.317317317317317 0.04094302025354227 0.03017650983194307
1.319319319319319 0.04102762276744246 0.03023177334208313
1.321321321321321 0.04111126970931749 0.03028589836478236
1.323323323323323 0.0411939277334496 0.03033875953048333
1.325325325325325 0.04127556080186771 0.03039032165551475
1.327327327327327 0.04135613424853038 0.03044068954156467
1.329329329329329 0.04143562114143989 0.03048992228906386
1.331331331331331 0.04151399245702037 0.03053802434899684
1.333333333333333 0.04159121525348058 0.03058494552290209
1.335335335335335 0.04166725267081376 0.03063058096287185
1.337337337337337 0.04174206458977492 0.03067477144788614
1.339339339339339 0.0418156200404574 0.03071746625412132
1.341341341341341 0.04188789473502003 0.03075880961441646
1.343343343343343 0.04195885964822459 0.03079887300035626
1.345345345345345 0.04202848072480839 0.03083766399659597
1.347347347347347 0.04209671887948434 0.03087512630086112
1.349349349349349 0.04216353372906676 0.03091113972394789
1.351351351351351 0.04222890135344613 0.03094553282496195
1.353353353353353 0.04229279632532528 0.03097834874450987
1.355355355355355 0.0423551883685274 0.03100970930891424
1.357357357357357 0.0424160428142596 0.03103965658585373
1.359359359359359 0.04247532172645578 0.03106817689923455
1.361361361361361 0.04253299826451593 0.03109520082919052
1.363363363363363 0.04258904776145449 0.03112060321208331
1.365365365365365 0.0426434417868369 0.03114428482309938
1.367367367367367 0.04269614908773188 0.03116635915082686
1.369369369369369 0.04274713791749387 0.0311868916174543
1.371371371371371 0.04279638428111873 0.03120589940727336
1.373373373373373 0.04284386315522878 0.03122335353032236
1.375375375375375 0.04288954779996178 0.03123917882238645
1.377377377377377 0.04293341037634929 0.03125325502731585
1.379379379379379 0.04297542727142511 0.0312655526196631
1.381381381381381 0.04301557703966369 0.03127618381141685
1.383383383383383 0.04305383677981934 0.03128521330182137
1.385385385385385 0.04309018214961603 0.03129265759949476
1.387387387387387 0.04312459162645219 0.03129848502242881
1.389389389389389 0.04315704706839279 0.03130261569798905
1.391391391391391 0.04318752939556408 0.03130492198681242
1.393393393393393 0.04321601910870355 0.03130536047124265
1.395395395395395 0.04324249908990299 0.03130407740810701
1.397397397397397 0.04326695438291126 0.0313011720658177
1.399399399399399 0.04328936974090747 0.03129668029680496
1.401401401401401 0.04330972987983392 0.03129057453751778
1.403403403403403 0.04332802247776418 0.03128276380842298
1.405405405405405 0.04334423680393009 0.03127309371400599
1.407407407407407 0.04335836193421477 0.0312614859304304
1.409409409409409 0.04337038683721119 0.03124813740522094
1.411411411411411 0.04338030377929439 0.03123317751163009
1.413413413413413 0.04338810787742815 0.03121665696808226
1.415415415415415 0.04339379357388996 0.03119854806764805
1.417417417417417 0.04339735452386023 0.03117874467804419
1.419419419419419 0.04339878442403648 0.03115706376292314
1.421421421421421 0.0433980830934607 0.03113350547623455
1.423423423423423 0.04339525276389793 0.03110828010161823
1.425425425425425 0.04339029455749742 0.03108148723204549
1.427427427427427 0.04338320846143422 0.03105315477381141
1.429429429429429 0.04337399337596186 0.03102323894653452
1.431431431431431 0.04336265211489473 0.03099162428315701
1.433433433433433 0.04334919485805691 0.0309581827570982
1.435435435435436 0.04333363110069151 0.0309230657428048
1.437437437437437 0.04331596888565573 0.03088639361206816
1.439439439439439 0.04329621480342188 0.03084822115971624
1.441441441441441 0.04327437410750379 0.03080854868444854
1.443443443443444 0.04325045915395572 0.03076732198883544
1.445445445445446 0.0432244871761011 0.03072443374685934
1.447447447447447 0.04319647317404561 0.03067988562048192
1.449449449449449 0.04316643167148653 0.03063382300258485
1.451451451451451 0.04313437673687379 0.0305863326837353
1.453453453453454 0.04310032560353054 0.03053745347335703
1.455455455455456 0.04306429885690016 0.03048717619973016
1.457457457457457 0.04302631666629143 0.03043544370999145
1.459459459459459 0.04298639957775584 0.03038215548232958
1.461461461461461 0.04294456871689169 0.03032734079564335
1.463463463463464 0.04290084767073514 0.03027115926362956
1.465465465465466 0.04285526152019455 0.03021371493228722
1.467467467467467 0.04280783569562262 0.03015505475814901
1.469469469469469 0.04275859597332469 0.03009516860828152
1.471471471471471 0.04270756851177952 0.03003398926028504
1.473473473473474 0.04265478178309136 0.02997139355290079
1.475475475475476 0.04260026665190782 0.02990738249135579
1.477477477477477 0.04254405398115595 0.02984216277153135
1.479479479479479 0.04248617451594062 0.0297758723919167
1.481481481481481 0.04242665888354491 0.02970857489350404
1.483483483483484 0.04236553779180084 0.02964025935978922
1.485485485485486 0.04230284574004077 0.0295708404167713
1.487487487487487 0.04223862012576223 0.02950016086509546
1.489489489489489 0.04217289754520279 0.02942825714610588
1.491491491491491 0.04210571366786055 0.02935536135460649
1.493493493493494 0.04203710323649478 0.0292815985267852
1.495495495495496 0.04196710023077743 0.02920701847863784
1.497497497497497 0.04189574375756584 0.02913159580596784
1.499499499499499 0.04182307594775784 0.02905522988438662
1.501501501501501 0.04174913724851352 0.02897780462087053
1.503503503503504 0.04167396707166483 0.02889950152000699
1.505505505505506 0.04159760379371547 0.02882046215652737
1.507507507507508 0.04152008700519126 0.02874075804868621
1.509509509509509 0.04144146091411302 0.02866040521667634
1.511511511511511 0.04136176898228967 0.02857936418262915
1.513513513513514 0.04128105365929707 0.02849754636071294
1.515515515515516 0.04119935638519357 0.02841501213051172
1.517517517517518 0.04111671888219445 0.02833190387732823
1.519519519519519 0.04103318694130827 0.02824830350060488
1.521521521521521 0.04094880583557337 0.02816425215581847
1.523523523523524 0.04086361986683799 0.02807975025448008
1.525525525525526 0.04077767239556673 0.02799475746413521
1.527527527527528 0.04069100686390469 0.02790922573518751
1.529529529529529 0.04060367113860301 0.02782326714379807
1.531531531531531 0.04051571274091224 0.02773699904963502
1.533533533533534 0.04042717731370141 0.02765049578470436
1.535535535535536 0.04033810862145791 0.0275637914772339
1.537537537537538 0.04024854858670106 0.02747688005167332
1.539539539539539 0.04015854351175775 0.02738971522869427
1.541541541541541 0.04006814583281265 0.02730224066815792
1.543543543543544 0.03997740502403574 0.02721457472505307
1.545545545545546 0.03988636699786322 0.02712685808689004
1.547547547547548 0.03979507410499831 0.0270391783052264
1.549549549549549 0.03970356518243871 0.02695157204760674
1.551551551551551 0.03961188379405435 0.02686402509756296
1.553553553553554 0.03952008651401532 0.02677647235461396
1.555555555555556 0.03942822652702006 0.02668883726485259
1.557557557557558 0.03933635133209829 0.02660127530093815
1.559559559559559 0.03924450274261031 0.02651391778797457
1.561561561561561 0.03915271688624764 0.02642683410959973
1.563563563563564 0.03906102855641255 0.02634004498528473
1.565565565565566 0.03896949375991619 0.02625352247033377
1.567567567567568 0.03887816960819716 0.02616719815849138
1.56956956956957 0.03878710572988275 0.02608114836694837
1.571571571571572 0.03869634446702384 0.0259954848099327
1.573573573573574 0.03860592087509402 0.02591026553861841
1.575575575575576 0.03851586409221071 0.02582552055183158
1.577577577577578 0.03842622399874786 0.02574125179605005
1.57957957957958 0.0383370572765412 0.02565743532664737
1.581581581581582 0.0382484117767146 0.02557410889770575
1.583583583583584 0.03816032870202433 0.0254913549684668
1.585585585585586 0.03807284260685943 0.02540922874962839
1.587587587587588 0.03798598348833507 0.02532776650597113
1.58958958958959 0.03789979865666457 0.0252469855563585
1.591591591591592 0.03781433852554145 0.02516688427373675
1.593593593593594 0.03772964695326483 0.02508744838670717
1.595595595595596 0.03764576212027155 0.02500872697703746
1.597597597597598 0.03756271652913661 0.02493080025854117
1.5995995995996 0.03748053910005686 0.02485372594184354
1.601601601601602 0.03739927388209902 0.02477753892445715
1.603603603603604 0.03731896607627213 0.02470225129078158
1.605605605605606 0.03723965511182484 0.0246278523121037
1.607607607607608 0.03716137543539956 0.02455430859808424
1.60960960960961 0.03708415651103205 0.02448162310909471
1.611611611611612 0.03700802622680623 0.02440990272800371
1.613613613613614 0.03693302554548403 0.02433923372349623
1.615615615615616 0.03685919218992702 0.02426966462098284
1.617617617617618 0.03678655959935415 0.02420120620259958
1.61961961961962 0.03671515742507167 0.02413383150720814
1.621621621621622 0.03664501169789085 0.02406747583039565
1.623623623623624 0.03657615328176695 0.02400210048585847
1.625625625625626 0.036508615359243 0.02393784023443899
1.627627627627628 0.03644242722708418 0.02387478696796424
1.62962962962963 0.03637761577670903 0.02381298610673653
1.631631631631632 0.03631420578847486 0.02375243834025108
1.633633633633634 0.03625222399971002 0.02369309962719633
1.635635635635636 0.03619169701843642 0.02363488707640782
1.637637637637638 0.03613264934526467 0.02357785303933142
1.63963963963964 0.03607510358268368 0.02352209692393513
1.641641641641642 0.03601908061346204 0.02346766143832318
1.643643643643644 0.03596460278813836 0.02341455846352317
1.645645645645646 0.03591169268849817 0.02336276905348604
1.647647647647648 0.0358603705899694 0.02331224424777093
1.64964964964965 0.03581065442354811 0.02326299282412506
1.651651651651652 0.03576255977579863 0.02321508150456624
1.653653653653654 0.0357161011068174 0.02316854337891687
1.655655655655656 0.03567129671917676 0.02312339182068459
1.657657657657658 0.03562816416762686 0.02307962048706234
1.65965965965966 0.03558671819012163 0.02303720331892826
1.661661661661662 0.03554697070787691 0.02299610730952036
1.663663663663664 0.03550893082537077 0.02295636854019452
1.665665665665666 0.03547260532076763 0.02291803200664185
1.667667667667668 0.03543800549338013 0.02288112212355634
1.66966966966967 0.03540514420130157 0.02284564355446939
1.671671671671672 0.0353740310725367 0.02281158121174973
1.673673673673674 0.03534467256943651 0.02277890025660358
1.675675675675676 0.03531707198869807 0.0227475482575657
1.677677677677678 0.03529122946136417 0.02271752910375554
1.67967967967968 0.03526714666377301 0.02268891504005746
1.681681681681682 0.03524483103043324 0.0226617518135503
1.683683683683684 0.03522428647641392 0.02263605242348028
1.685685685685686 0.03520551385166953 0.02261179712126071
1.687687687687688 0.03518851094139516 0.02258893341047222
1.68968968968969 0.03517327246602584 0.02256737604686262
1.691691691691692 0.03515979296603822 0.02254705571229838
1.693693693693694 0.03514807282742743 0.02252806947117392
1.695695695695696 0.03513810838622177 0.02251050095837097
1.697697697697698 0.0351298936663342 0.02249438141137888
1.6996996996997 0.03512342054633637 0.02247969047491098
1.701701701701702 0.03511867896090719 0.0224663562009043
1.703703703703704 0.03511566017602257 0.02245425504851968
1.705705705705706 0.03511435622979834 0.02244332024244092
1.707707707707708 0.03511475713325959 0.02243368367214535
1.70970970970971 0.03511685078522331 0.02242539092877903
1.711711711711712 0.03512062297229881 0.0224184426792326
1.713713713713714 0.03512605736888715 0.02241279609167441
1.715715715715716 0.03513313803804417 0.02240836483555076
1.717717717717718 0.03514185194249429 0.02240506931796551
1.71971971971972 0.03515218350951006 0.02240297779230007
1.721721721721722 0.0351641150831657 0.02240211150736586
1.723723723723724 0.03517762692841239 0.02240246362237593
1.725725725725726 0.0351926973459071 0.02240400342969089
1.727727727727728 0.03520930620699838 0.02240667635481935
1.72972972972973 0.03522743414531044 0.02241042025565948
1.731731731731732 0.03524705974740647 0.02241525094400126
1.733733733733734 0.03526815977708114 0.02242118268670135
1.735735735735736 0.03529070917536049 0.0224282103504883
1.737737737737738 0.03531468196254497 0.02243631168299232
1.73973973973974 0.03534005439233458 0.02244544731274476
1.741741741741742 0.03536680163535859 0.02245556074917849
1.743743743743744 0.0353948971169445 0.02246659099924327
1.745745745745746 0.03542431254514272 0.02247854907376516
1.747747747747748 0.03545501806432725 0.02249146253851215
1.74974974974975 0.03548698525130946 0.02250533524140345
1.751751751751752 0.03552018643513011 0.02252014716282641
1.753753753753754 0.03555459223682758 0.02253585441563649
1.755755755755756 0.03559017156787862 0.02255238924515734
1.757757757757758 0.03562689163189634 0.02256966011448631
1.75975975975976 0.03566472027066463 0.02258761061610607
1.761761761761762 0.03570362698554248 0.02260631270312176
1.763763763763764 0.03574357952382187 0.02262582029324664
1.765765765765766 0.03578454437400003 0.02264614077969265
1.767767767767768 0.0358264870394279 0.02266723503117039
1.76976976976977 0.03586937413156252 0.02268901739188924
1.771771771771772 0.03591317202308944 0.02271135568155699
1.773773773773774 0.03595784602533321 0.02273412881644905
1.775775775775776 0.03600336046457646 0.02275744911086165
1.777777777777778 0.03604968006171133 0.02278138764603637
1.77977977977978 0.03609677026738112 0.02280595357868114
1.781781781781782 0.03614459561894943 0.02283110061704834
1.783783783783784 0.03619311963817941 0.02285672702093478
1.785785785785786 0.03624230550665844 0.02288268517571466
1.787787787787788 0.03629211795980071 0.02290900346677868
1.78978978978979 0.0363425212679678 0.02293574464410562
1.791791791791792 0.03639347883084872 0.02296290564590846
1.793793793793794 0.03644495330966256 0.0229904524529386
1.795795795795796 0.03649690854015391 0.02301832008848601
1.797797797797798 0.03654930907806695 0.0230464227076333
1.7997997997998 0.0366021186820416 0.02307476479848244
1.801801801801802 0.036655300281964 0.02310335927195274
1.803803803803804 0.03670881695980836 0.02313219423294548
1.805805805805806 0.03676263361635064 0.02316124156749797
1.807807807807808 0.03681671467535425 0.02319045694278341
1.80980980980981 0.03687102403271943 0.02321977990581349
1.811811811811812 0.03692552525184845 0.02324916971243832
1.813813813813814 0.03698018348679619 0.02327863983760475
1.815815815815816 0.03703496457426347 0.02330819334210317
1.817817817817818 0.03708983372657841 0.02333781721369094
1.81981981981982 0.0371447555145375 0.02336748236709261
1.821821821821822 0.03719969481467528 0.02339714364399977
1.823823823823824 0.03725461892514284 0.02342673981307103
1.825825825825826 0.03730949489211977 0.02345619954616259
1.827827827827828 0.03736428941032303 0.0234855272957997
1.82982982982983 0.03741896886944859 0.02351477088026217
1.831831831831832 0.03747350084085482 0.02354394834811464
1.833833833833834 0.03752785464169846 0.02357304635937109
1.835835835835836 0.03758199937619944 0.0236020201854942
1.837837837837838 0.03763590378226928 0.02363079370939612
1.83983983983984 0.03768953628328914 0.02365925942543787
1.841841841841842 0.03774286714958411 0.02368734709613673
1.843843843843844 0.0377958681098645 0.0237151550238238
1.845845845845846 0.037848510648175 0.02374275209647304
1.847847847847848 0.03790076623081943 0.02377015319729426
1.84984984984985 0.03795260650916394 0.02379731939125324
1.851851851851852 0.03800400492567844 0.02382415792507177
1.853853853853854 0.03805493584252438 0.02385052239641295
1.855855855855856 0.0381053736519241 0.0238763889348079
1.857857857857858 0.03815529277257355 0.02390187825865389
1.85985985985986 0.03820466782132442 0.02392701564713656
1.861861861861862 0.0382534754139497 0.02395178613548874
1.863863863863864 0.03830169330165423 0.02397613451499093
1.865865865865866 0.03834929930698616 0.02399996607237529
1.867867867867868 0.03839627133368768 0.02402326264975271
1.86986986986987 0.03844258737702215 0.02404607569773137
1.871871871871872 0.0384882269092057 0.02406840955719062
1.873873873873874 0.0385331711842595 0.0240902498754158
1.875875875875876 0.03857740157568455 0.02411156360609798
1.877877877877878 0.03862089970832558 0.02413229944486008
1.87987987987988 0.03866364745837117 0.02415243717773703
1.881881881881882 0.0387056275476779 0.02417200029690349
1.883883883883884 0.03874682462535493 0.02419099631929342
1.885885885885886 0.03878722383503872 0.02420941973995345
1.887887887887888 0.03882681059056772 0.02422725203204302
1.88988988988989 0.03886557057601425 0.02424446164683446
1.891891891891892 0.03890348974938192 0.02426100412689454
1.893893893893894 0.0389405554852042 0.02427685517100263
1.895895895895896 0.03897675736675805 0.02429205215061197
1.897897897897898 0.03901208519978472 0.02430662343783901
1.8998998998999 0.03904652881113231 0.02432057699500344
1.901901901901902 0.0390800780487558 0.02433390037462869
1.903903903903904 0.03911272278171688 0.02434656071944176
1.905905905905906 0.03914445404400752 0.02435850476237294
1.907907907907908 0.03917526625050213 0.02436966257894124
1.90990990990991 0.03920515362943765 0.02438004526637509
1.911911911911912 0.03923411036498022 0.02438974265683648
1.913913913913914 0.03926213062222028 0.02439880821801347
1.915915915915916 0.03928920861125025 0.02440725301005359
1.917917917917918 0.03931534062842628 0.02441504568556422
1.91991991991992 0.03934052472241387 0.02442211248961248
1.921921921921922 0.0393647588996641 0.02442833773581953
1.923923923923924 0.03938804120463533 0.02443371909871853
1.925925925925926 0.03941036971979338 0.02443838907288264
1.927927927927928 0.03943174282725591 0.02444240349613787
1.92992992992993 0.0394521615211867 0.02444577094486681
1.931931931931932 0.03947162808011938 0.02444845273400846
1.933933933933934 0.03949014451828529 0.02445036291705841
1.935935935935936 0.03950771256851822 0.02445144247601634
1.937937937937938 0.0395243336822538 0.02445179653973437
1.93993993993994 0.03954000925675557 0.02445146097553513
1.941941941941942 0.03955474402311998 0.02445044389513151
1.943943943943944 0.03956854501074286 0.02444872870564905
1.945945945945946 0.03958141851428553 0.02444627410962603
1.947947947947948 0.03959337000745956 0.02444306286266314
1.94994994994995 0.03960440414302684 0.02443914354311509
1.951951951951952 0.03961452482735386 0.02443454004400122
1.953953953953954 0.03962373978037382 0.02442926258003682
1.955955955955956 0.0396320598093738 0.02442330770981356
1.957957957957958 0.03963949436090936 0.02441665833579951
1.95995995995996 0.03964605206314735 0.02440928775467248
1.961961961961962 0.0396517407258666 0.02440121346819629
1.963963963963964 0.0396565684006845 0.02439247834793891
1.965965965965966 0.0396605473857733 0.0243831104102507
1.967967967967968 0.03966368927156133 0.02437312232901569
1.96996996996997 0.03966600521787676 0.02436251143565198
1.971971971971972 0.03966750612715433 0.02435125971911136
1.973973973973974 0.03966820375733938 0.02433933382032233
1.975975975975976 0.03966811144873251 0.0243267107960593
1.977977977977978 0.03966724240486455 0.02431345851370837
1.97997997997998 0.03966560963204408 0.02429964465599461
1.981981981981982 0.03966322605930834 0.02428530631473858
1.983983983983984 0.03966010597455537 0.02427044999085607
1.985985985985986 0.03965626441463171 0.02425505159435836
1.987987987987988 0.03965171614861248 0.02423905644435206
1.98998998998999 0.03964647567090534 0.02422239482572327
1.991991991991992 0.03964055760479164 0.02420516152345543
1.993993993993994 0.03963397821525115 0.02418743048001291
1.995995995995996 0.03962675393040328 0.02416922406087173
1.997997997997998 0.03961890079431191 0.02415053808690455
2 0.03961043446924382 0.02413134183438111


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_avg_3.dat <==
0 0.03084412713847393 0.03084412713847393
0.002002002002002002 0.03057769601964933 0.03058219912158665
0.004004004004004004 0.02990021939392658 0.02992893482102316
0.006006006006006006 0.02894193256450104 0.0290083471158687
0.008008008008008008 0.02778494669943964 0.02789839522836135
0.01001001001001001 0.02648153273853614 0.02664886295840461
0.01201201201201201 0.02506636600760467 0.02529210696408783
0.01401401401401401 0.02356160595735408 0.02384963382414129
0.01601601601601602 0.0219838555815033 0.02233659092454734
0.01801801801801802 0.02034386285377374 0.02076341991956769
0.02002002002002002 0.01865084712937333 0.01913869778033405
0.02202202202202202 0.01691097088214862 0.01746848238805497
0.02402402402402402 0.01512982931673123 0.01575838503770963
0.02602602602602603 0.01331292942758239 0.01401294717332307
0.02802802802802803 0.01146396305464301 0.0122361119929563
0.03003003003003003 0.009586618621296356 0.01043178923088897
0.03203203203203203 0.007684814800841886 0.008603311416478243
0.03403403403403404 0.005761913127280171 0.006753755547798525
0.03603603603603604 0.003820661105024655 0.004886199485255323
0.03803803803803804 0.001863913525004202 0.003003596012867576
0.04004004004004004 -0.0001053551372485317 0.001108514270459878
0.04204204204204205 -0.002084182912885788 -0.000796561255077443
0.04404404404404404 -0.004070287696535462 -0.002709178053299708
0.04604604604604605 -0.006061551933326361 -0.00462691562549419
0.04804804804804805 -0.008055730524525032 -0.006547467331885184
0.05005005005005005 -0.01005045089866357 -0.008468819628505913
0.05205205205205205 -0.01204323032724674 -0.01038903126846233
0.05405405405405406 -0.01403208655587449 -0.01230618489187604
0.05605605605605606 -0.01601544614842467 -0.01421838703432981
0.05805805805805806 -0.01799158706530912 -0.01612376812686777
0.06006006006006006 -0.01995866566508813 -0.01802053508483744
0.06206206206206206 -0.02191471670447046 -0.01990717579924732
0.06406406406406406 -0.02385790744228353 -0.02178224138216356
0.06606606606606606 -0.02578700724417459 -0.02364428717297483
0.06806806806806807 -0.02770075065389377 -0.02549187449846735
0.07007007007007007 -0.02959773323308287 -0.02732357067282524
0.07207207207207207 -0.0314764115842824 -0.02913796425292254
0.07407407407407407 -0.03333513254270049 -0.03093387476985652
0.07607607607607608 -0.03517274556824353 -0.03271027533822456
0.07807807807807808 -0.03698838783150848 -0.03446612691136272
0.08008008008008008 -0.03878104870418166 -0.03620037595148277
0.08208208208208208 -0.04054959689291261 -0.03791195442967164
0.08408408408408409 -0.04229278043931414 -0.03959977982589258
0.08608608608608609 -0.04400945246455906 -0.04126280714189585
0.08808808808808809 -0.04569897517731232 -0.04290031429981177
0.09009009009009009 -0.04736057697899933 -0.04451166425005113
0.0920920920920921 -0.04899343164603846 -0.04609617543103715
0.0940940940940941 -0.05059666368175805 -0.04765312272120922
0.0960960960960961 -0.05216946444294009 -0.0491817374390242
0.09809809809809809 -0.05371127668784199 -0.05068120734295509
0.1001001001001001 -0.05522151209831012 -0.05215076561416992
0.1021021021021021 -0.05669957775973432 -0.05359006540559859
0.1041041041041041 -0.05814487729878324 -0.05499877601631774
0.1061061061061061 -0.05955687736431055 -0.05637649630818883
0.1081081081081081 -0.06093516697348718 -0.05772276108451632
0.1101101101101101 -0.06227932623776575 -0.05903704109004763
0.1121121121121121 -0.06358896805512038 -0.06031874301097291
0.1141141141141141 -0.06486373976193816 -0.06156745671153041
0.1161161161161161 -0.06610334019087423 -0.06278312119371339
0.1181181181181181 -0.067307479330226 -0.06396556787325385
0.1201201201201201 -0.06847590789080213 -0.06511457345789787
0.1221221221221221 -0.06960843142876309 -0.06622985996589033
0.1241241241241241 -0.07070489858091096 -0.067311094725975
0.1261261261261261 -0.07176513641819544 -0.06835794836328196
0.1281281281281281 -0.07278900359141563 -0.06937042433784575
0.1301301301301301 -0.07377642428004658 -0.07034852327448264
0.1321321321321321 -0.07472737857889769 -0.07129219399177786
0.1341341341341341 -0.07564180934701233 -0.07220134825221057
0.1361361361361361 -0.07651966894130782 -0.07307586076215272
0.1381381381381381 -0.07736097875337514 -0.07391557335363412
0.1401401401401401 -0.0781658213319245 -0.0747204927163026
0.1421421421421421 -0.078934237352102 -0.07549075295935424
0.1441441441441441 -0.07966626403662493 -0.07622643832745907
0.1461461461461462 -0.08036200650590575 -0.0769276032590631
0.1481481481481481 -0.08102162695565125 -0.07759427238638915
0.1501501501501502 -0.0816452371738635 -0.07822644053543581
0.1521521521521522 -0.08223295163600317 -0.07882413467925958
0.1541541541541541 -0.08278494890197985 -0.07938757160227553
0.1561561561561562 -0.0833014486065244 -0.07991695025314896
0.1581581581581581 -0.08378261164550076 -0.08041243628086768
0.1601601601601602 -0.08422862357570778 -0.08087416344970241
0.1621621621621622 -0.08463972683606251 -0.08130223363920733
0.1641641641641642 -0.08501616738549347 -0.08169673226513292
0.1661661661661662 -0.08535815277091255 -0.08205790244264634
0.1681681681681682 -0.08566593284123598 -0.08238603947088134
0.1701701701701702 -0.08593979206634747 -0.08268139540229347
0.1721721721721722 -0.08617998171489702 -0.08294418397068529
0.1741741741741742 -0.08638676948258596 -0.08317458059120517
0.1761761761761762 -0.08656045434734178 -0.08337272796519266
0.1781781781781782 -0.08670131734444539 -0.08353889345064525
0.1801801801801802 -0.08680964312133128 -0.08367344059187684
0.1821821821821822 -0.08688575119936273 -0.08377668451201578
0.1841841841841842 -0.08692995217004688 -0.08384889450624201
0.1861861861861862 -0.08694252918110738 -0.08389029404178738
0.1881881881881882 -0.08692380354334583 -0.08390106592304319
0.1901901901901902 -0.08687413241693509 -0.08388151523641692
0.1921921921921922 -0.08679382505207904 -0.08383205579815568
0.1941941941941942 -0.08668317660754592 -0.08375304724456691
0.1961961961961962 -0.08654252676312786 -0.08364479492281736
0.1981981981981982 -0.08637225175926283 -0.08350754989093399
0.2002002002002002 -0.08617267289129715 -0.08334151759563085
0.2022022022022022 -0.08594410411629662 -0.08314704909766203
0.2042042042042042 -0.08568689545827735 -0.0829245997920441
0.2062062062062062 -0.0854014197988039 -0.08267456127851849
0.2082082082082082 -0.08508800655747291 -0.0823972614240548
0.2102102102102102 -0.0847469874557778 -0.08209296436285136
0.2122122122122122 -0.08437872463577906 -0.0817618862335425
0.2142142142142142 -0.08398359308216519 -0.08140442641013165
0.2162162162162162 -0.0835619263918668 -0.08102107508702137
0.2182182182182182 -0.08311407056893928 -0.08061224747939923
0.2202202202202202 -0.08264039678061694 -0.08017828570614012
0.2222222222222222 -0.08214128041774191 -0.07971945878980559
0.2242242242242242 -0.08161705678371864 -0.07923599744723414
0.2262262262262262 -0.08106807655209217 -0.07872837262028665
0.2282282282282282 -0.0804947192904546 -0.07819705879595611
0.2302302302302302 -0.07989738274829913 -0.07764245584459446
0.2322322322322322 -0.07927640661990358 -0.07706490328819025
0.2342342342342342 -0.07863212400044192 -0.07646468348516827
0.2362362362362362 -0.07796490514213153 -0.07584218408962309
0.2382382382382382 -0.07727515768376478 -0.07519787329918336
0.2402402402402402 -0.07656328059981664 -0.07453215981926312
0.2422422422422423 -0.0758296031353268 -0.07384541160269395
0.2442442442442442 -0.07507449048798218 -0.07313796029240768
0.2462462462462462 -0.07429833148303466 -0.07241020453923726
0.2482482482482483 -0.07350152985641197 -0.07166260063991958
0.2502502502502503 -0.07268443932197756 -0.07089556595072434
0.2522522522522522 -0.0718474135127789 -0.07010947680048055
0.2542542542542542 -0.07099084051445952 -0.06930466929173716
0.2562562562562563 -0.07011514263280484 -0.06848152393831072
0.2582582582582583 -0.06922071504726843 -0.06764053223806919
0.2602602602602603 -0.06830790738307152 -0.06678214766984673
0.2622622622622622 -0.06737710214615608 -0.06590676799157365
0.2642642642642642 -0.06642870694309026 -0.06501473524027664
0.2662662662662663 -0.06546312907274866 -0.06410634981144483
0.2682682682682683 -0.064480735372791 -0.0631820605208758
0.2702702702702703 -0.06348191054126104 -0.06224239846090016
0.2722722722722723 -0.06246706801093198 -0.06128782622434437
0.2742742742742743 -0.06143662802107035 -0.06031873517086735
0.2762762762762763 -0.06039096429228641 -0.05933544542696073
0.2782782782782783 -0.05933046693914613 -0.05833822448428438
0.2802802802802803 -0.05825555258338633 -0.05732754158421764
0.2822822822822823 -0.05716663495017798 -0.05630395012696168
0.2842842842842843 -0.05606410442507934 -0.05526792094410757
0.2862862862862863 -0.05494836982480753 -0.05421984668244338
0.2882882882882883 -0.05381983846010852 -0.05316004180395449
0.2902902902902903 -0.05267891462765918 -0.05208875964485207
0.2922922922922923 -0.05152601155866292 -0.05100646710108381
0.2942942942942943 -0.05036153450163595 -0.04991370724259608
0.2962962962962963 -0.04918589388278444 -0.04881093758675839
0.2982982982982983 -0.04799950220679083 -0.04769854423042186
0.3003003003003003 -0.0468027633472092 -0.04657684184991825
0.3023023023023023 -0.04559609288354178 -0.04544609748818872
0.3043043043043043 -0.04437990016576082 -0.04430677810852286
0.3063063063063063 -0.04315458867120581 -0.04315938789333458
0.3083083083083083 -0.04192057510807699 -0.04200435955182481
0.3103103103103103 -0.04067826423847741 -0.04084206438437848
0.3123123123123123 -0.0394280586592086 -0.03967281228256507
0.3143143143143143 -0.03817037292386243 -0.03849687730907921
0.3163163163163163 -0.03690560584670759 -0.03731470880339925
0.3183183183183183 -0.03563415803847014 -0.0361267808405462
0.3203203203203203 -0.03435643868665304 -0.03493350589247837
0.3223223223223223 -0.03307283927855413 -0.0337352405054327
0.3243243243243243 -0.03178375716230816 -0.03253228529992512
0.3263263263263263 -0.03048959231495249 -0.03132489557032048
0.3283283283283283 -0.02919072870191082 -0.03011346188761184
0.3303303303303303 -0.02788755858343267 -0.02889845719288051
0.3323323323323323 -0.02658046820329293 -0.02768029464813458
0.3343343343343343 -0.02526983541405158 -0.02645932756300609
0.3363363363363364 -0.02395604287736634 -0.02523584939475102
0.3383383383383383 -0.02263946227441146 -0.02401009374824932
0.3403403403403403 -0.02132046627847562 -0.0227822978561934
0.3423423423423423 -0.0199994190764912 -0.02155292059761776
0.3443443443443444 -0.01867668276841718 -0.02032240928130708
0.3463463463463464 -0.01735261951258564 -0.01909113999921784
0.3483483483483483 -0.01602757501039739 -0.01785941876079033
0.3503503503503503 -0.01470190128603403 -0.01662748149294879
0.3523523523523523 -0.01337594467751298 -0.01539549404010152
0.3543543543543544 -0.01205003787517303 -0.01416370490074372
0.3563563563563564 -0.01072451928178736 -0.01293259668727495
0.3583583583583583 -0.009399714685219657 -0.01170256506187911
0.3603603603603603 -0.008075940388633891 -0.01047393547746563
0.3623623623623624 -0.006753523213152538 -0.009246963266393283
0.3643643643643644 -0.005432775594035407 -0.008021833640470304
0.3663663663663664 -0.004113991146266819 -0.006798686401804834
0.3683683683683684 -0.002797475690677102 -0.005577896729927558
0.3703703703703703 -0.001483538511284732 -0.004359847142781256
0.3723723723723724 -0.0001724542188477661 -0.0031448454163104
0.3743743743743744 0.001135501249012779 -0.001933150038206512
0.3763763763763764 0.00244003658632696 -0.0007249702079079011
0.3783783783783784 0.003740868918630931 0.0004795306562589592
0.3803803803803804 0.005037751425542393 0.00168007681873664
0.3823823823823824 0.006330428045988651 0.002876342489421074
0.3843843843843844 0.007618627314764415 0.004068057954777458
0.3863863863863864 0.008902089018631494 0.005254979691252302
0.3883883883883884 0.01018059017648572 0.006436890365273978
0.3903903903903904 0.01145389803880944 0.007613598833252234
0.3923923923923924 0.01272176459922471 0.008784885382517142
0.3943943943943944 0.01398394504641561 0.00995047750905223
0.3963963963963964 0.01524023742417769 0.01111014203018879
0.3983983983983984 0.01649043474227072 0.01226365581248289
0.4004004004004004 0.0177343151866569 0.01341080570014527
0.4024024024024024 0.01897164804021851 0.01455138851504164
0.4044044044044044 0.02020224198791251 0.01568520645087351
0.4064064064064064 0.02142591730211798 0.01681201846353533
0.4084084084084084 0.02264247977146007 0.01793163371208722
0.4104104104104104 0.02385172096245357 0.01904387316819813
0.4124124124124124 0.02505344831842411 0.02014854917328527
0.4144144144144144 0.02624750202594115 0.02124546543851501
0.4164164164164164 0.02743371164386237 0.02233441704480199
0.4184184184184184 0.02861189576577314 0.02341519044280973
0.4204204204204204 0.0297818721553194 0.0244875582364584
0.4224224224224224 0.03094348995384739 0.02555127063250498
0.4244244244244244 0.03209659608330364 0.02660625423888872
0.4264264264264264 0.03324102869570329 0.02765243347592542
0.4284284284284284 0.03437661836850981 0.02868967967907793
0.4304304304304304 0.03550322090536034 0.02971781109895584
0.4324324324324325 0.03662070994532642 0.03073659290131568
0.4344344344344344 0.03772894452833031 0.03174573716706095
0.4364364364364364 0.03882776823504035 0.03274490938613774
0.4384384384384384 0.03991701446174304 0.03373398631578997
0.4404404404404405 0.04099656136727359 0.03471304748525225
0.4424424424424425 0.04206630622609299 0.03568207000086508
0.4444444444444444 0.04312612648106813 0.03664092336111827
0.4464464464464464 0.04417587920084849 0.03758936945665085
0.4484484484484484 0.04521540234941925 0.03852706257025103
0.4504504504504505 0.04624457143916073 0.03945364060623978
0.4524524524524525 0.04726330015374774 0.04036920160118394
0.4544544544544545 0.04827148067669169 0.04127374925617956
0.4564564564564564 0.04926898466492653 0.04216718209775622
0.4584584584584585 0.05025566353465399 0.04304932194594582
0.4604604604604605 0.05123138824003984 0.04391991391428251
0.4624624624624625 0.05219608311318652 0.0447787085186556
0.4644644644644645 0.05314965517330469 0.04562570906153519
0.4664664664664664 0.05409198595788206 0.04646086907375375
0.4684684684684685 0.0550229315226838 0.04728408982323368
0.4704704704704705 0.05594234669581739 0.0480952250943419
0.4724724724724725 0.05685016360333163 0.04889408118789056
0.4744744744744745 0.05774630817679014 0.04968043364730998
0.4764764764764765 0.05863067501777482 0.05045421457563594
0.4784784784784785 0.05950312752671001 0.05121543482114557
0.4804804804804805 0.06036350475807493 0.05196405231478322
0.4824824824824825 0.06121171983186727 0.05269997041981729
0.4844844844844845 0.06204772992063746 0.05342303793184019
0.4864864864864865 0.06287145206280487 0.05413304907876829
0.4884884884884885 0.0636827609674747 0.05482976127065477
0.4904904904904905 0.06448148901443863 0.05551315197491336
0.4924924924924925 0.06526749195783127 0.05618330969826082
0.4944944944944945 0.06604074606549827 0.05684024266138157
0.4964964964964965 0.06680119381576846 0.05748388003484379
0.4984984984984985 0.0675487309754802 0.05811407193909956
0.5005005005005005 0.0682832066160379 0.05873058944448488
0.5025025025025025 0.06900445847994831 0.05933319477650496
0.5045045045045045 0.06971244994547771 0.05992201544858373
0.5065065065065065 0.07040711562017614 0.06049711388402225
0.5085085085085085 0.07108835258751463 0.06105846749714847
0.5105105105105106 0.07175602543172321 0.06160599021284337
0.5125125125125125 0.07241003258014268 0.06213953246654047
0.5145145145145145 0.0730503185204347 0.06265894141866582
0.5165165165165165 0.07367679881503908 0.06316429086876232
0.5185185185185185 0.07428935931066247 0.0636556050096594
0.5205205205205206 0.07488788546159521 0.06413286715767956
0.5225225225225225 0.07547232463078449 0.06459602857643382
0.5245245245245245 0.07604260902386929 0.06504500847682204
0.5265265265265265 0.07659864073266656 0.0654797362392113
0.5285285285285285 0.07714029935205592 0.06590026245546134
0.5305305305305306 0.0776675299049438 0.06630662831641379
0.5325325325325325 0.07818030342748218 0.06669884911139871
0.5345345345345346 0.07867855006498031 0.06707691480977242
0.5365365365365365 0.07916215793323328 0.06744079006091701
0.5385385385385385 0.07963101770331553 0.06779041500988137
0.5405405405405406 0.08008512713262435 0.06812578764561568
0.5425425425425425 0.08052446374357672 0.06844702662846597
0.5445445445445446 0.08094896405248231 0.06875422755199974
0.5465465465465466 0.08135852589737098 0.06904744614204968
0.5485485485485485 0.08175310317688067 0.06932669825671399
0.5505505505505506 0.08213270486299527 0.06959195988635616
0.5525525525525525 0.08249730519608489 0.06984316715360488
0.5545545545545546 0.08284684785453052 0.07008023823484347
0.5565565565565566 0.0831812871433401 0.07030336558823945
0.5585585585585585 0.08350063757516127 0.07051282338937363
0.5605605605605606 0.0838048936589571 0.07070879081329795
0.5625625625625625 0.08409403095261873 0.0708913516703765
0.5645645645645646 0.08436804118899821 0.07106049440628584
0.5665665665665666 0.0846269506921892 0.07121611210201471
0.5685685685685685 0.08487077242698436 0.07135800287114193
0.5705705705705706 0.08509950370197823 0.07148630798039857
0.5725725725725725 0.08531316693704169 0.07160147654129406
0.5745745745745746 0.0855118226998265 0.07170368837307296
0.5765765765765766 0.0856955123464761 0.07179302716619537
0.5785785785785785 0.08586425376568728 0.07186948048233641
0.5805805805805806 0.08601807567453856 0.07193300245240448
0.5825825825825826 0.08615707098750572 0.07198383745935437
0.5845845845845846 0.08628132116798189 0.07202216888233091
0.5865865865865866 0.08639088586774427 0.0720481301360576
0.5885885885885885 0.08648581026818358 0.07206182412521697
0.5905905905905906 0.08656619525745354 0.07206332390295141
0.5925925925925926 0.08663214825592758 0.07205274994757888
0.5945945945945946 0.08668376354011409 0.0720302935273683
0.5965965965965966 0.08672113072544042 0.0719961232610096
0.5985985985985987 0.08674437001766391 0.0719503892719853
0.6006006006006006 0.08675361256292037 0.07189322318856996
0.6026026026026026 0.08674897888588536 0.07182473814383063
0.6046046046046046 0.08673058121201725 0.07174503676323747
0.6066066066066066 0.08669856101125654 0.07165430284392395
0.6086086086086087 0.08665307386847881 0.07155276149989409
0.6106106106106106 0.08659426792085656 0.07144061046386067
0.6126126126126126 0.08652228611603359 0.0713180189239274
0.6146146146146146 0.08643728902811834 0.07118512752358935
0.6166166166166166 0.08633945088903881 0.07104204836173261
0.6186186186186187 0.0862289420454741 0.07088886481951807
0.6206206206206206 0.08610592995539695 0.07072569809028856
0.6226226226226226 0.08597059476590009 0.0705528531602094
0.6246246246246246 0.08582312965415848 0.07037061848376698
0.6266266266266266 0.08566372498712736 0.07017921885967122
0.6286286286286287 0.08549256773000972 0.06997881543085555
0.6306306306306306 0.08530985275368158 0.06976950568447716
0.6326326326326326 0.08511578801654605 0.06955132345191661
0.6346346346346347 0.0849105793929717 0.06932427647929795
0.6366366366366366 0.08469443203529191 0.06908868384888325
0.6386386386386387 0.08446755600909436 0.0688449406143177
0.6406406406406406 0.08423017137851491 0.06859333447512561
0.6426426426426426 0.08398249722597324 0.0683340510960837
0.6446446446446447 0.08372475026227161 0.06806717410722141
0.6466466466466466 0.08345714713550019 0.06779268510382075
0.6486486486486487 0.08317991671005363 0.06751056761171551
0.6506506506506506 0.08289329002052628 0.06722125296712586
0.6526526526526526 0.08259749497908114 0.0669250897703228
0.6546546546546547 0.08229275641625411 0.06662231957854321
0.6566566566566566 0.081979299263252 0.06631309423573424
0.6586586586586587 0.08165736225923308 0.0659974758725537
0.6606606606606606 0.08132718461284974 0.06567545454607539
0.6626626626626627 0.08098899982826693 0.06534729053012688
0.6646646646646647 0.08064303570354581 0.06501332098915956
0.6666666666666666 0.08028951621239287 0.06467378733453204
0.6686686686686687 0.07992868097506012 0.06432887067303732
0.6706706706706707 0.07956077490450431 0.06397869180690291
0.6726726726726727 0.07918603471271428 0.06362331123379066
0.6746746746746747 0.07880468882464112 0.06326284616673258
0.6766766766766766 0.07841695772640138 0.06289761013240081
0.6786786786786787 0.07802307203968972 0.06252786101443371
0.6806806806806807 0.07762327878474191 0.06215380607893391
0.6826826826826827 0.07721781528546104 0.06177560206670563
0.6846846846846847 0.07680690713978318 0.06139335519325428
0.6866866866866866 0.07639076821967804 0.0610071218599486
0.6886886886886887 0.0759696181416684 0.06061704688198639
0.6906906906906907 0.0755436981781625 0.06022344311164804
0.6926926926926927 0.07511323646792571 0.05982657245284453
0.6946946946946947 0.07467845071307229 0.05942663830972198
0.6966966966966966 0.07423955139489706 0.05902378558666166
0.6986986986986987 0.07379676250183603 0.05861810068827988
0.7007007007007007 0.07335030472933213 0.05820961157032589
0.7027027027027027 0.07290038968602321 0.05779849241927373
0.7047047047047047 0.0724472241652903 0.05738506308723393
0.7067067067067067 0.07199102356921303 0.05696951463371995
0.7087087087087087 0.07153199860332748 0.05655200128335789
0.7107107107107107 0.07107034989043702 0.05613264042588582
0.7127127127127127 0.07060627493951184 0.05571154533559838
0.7147147147147147 0.07013998299156825 0.05528892426731181
0.7167167167167167 0.06967167580247396 0.05486495110629512
0.7187187187187187 0.06920154293305895 0.05443978406131892
0.7207207207207207 0.06872976746510845 0.05401356932243118
0.7227227227227228 0.06825655244169723 0.05358644100450178
0.7247247247247247 0.06778209607041925 0.05315854403179801
0.7267267267267268 0.06730657990236341 0.05273005548453857
0.7287287287287287 0.06683016974736176 0.05230114431186526
0.7307307307307307 0.06635304591666825 0.05187196682160256
0.7327327327327328 0.06587540632581525 0.05144266668025821
0.7347347347347347 0.06539743218205492 0.05101337491302279
0.7367367367367368 0.06491928643938254 0.05058420990376979
0.7387387387387387 0.06444112019804825 0.05015528466584017
0.7407407407407407 0.06396311473707242 0.04972676864380803
0.7427427427427428 0.06348545127428767 0.04929883919237495
0.7447447447447447 0.06300829286471954 0.0488716513688903
0.7467467467467468 0.06253178479262657 0.04844533944834153
0.7487487487487487 0.06205607502322479 0.04802001692335416
0.7507507507507507 0.06158133896663238 0.04759577650419167
0.7527527527527528 0.06110773895060377 0.04717273008445855
0.7547547547547547 0.06063541992424359 0.04675105370783821
0.7567567567567568 0.06016451177379843 0.04633090057384963
0.7587587587587588 0.05969516555080152 0.04591240437506731
0.7607607607607607 0.05922754118262679 0.04549567933829069
0.7627627627627628 0.05876178237048454 0.04508082022454396
0.7647647647647647 0.05829801701920212 0.04466790561666281
0.7667667667667668 0.05783637037426595 0.04425706384377327
0.7687687687687688 0.05737699124790153 0.04384845224777918
0.7707707707707707 0.05692001792219901 0.04344220620176577
0.7727727727727728 0.05646557559251256 0.04303844055614807
0.7747747747747747 0.05601377881020786 0.04263724963867081
0.7767767767767768 0.05556475765724286 0.04223870725440822
0.7787787787787788 0.05511864718029143 0.04184287271093814
0.7807807807807807 0.05467556860666881 0.04144986971380902
0.7827827827827828 0.0542356290285629 0.04105984606953653
0.7847847847847848 0.0537989327277448 0.04067292363695629
0.7867867867867868 0.05336560645462233 0.04028919998223104
0.7887887887887888 0.0529357676183646 0.03990874837885096
0.7907907907907908 0.05250952176938471 0.0395316178076334
0.7927927927927928 0.05208696327648824 0.03915784518772828
0.7947947947947948 0.05166819454156314 0.03878755430046851
0.7967967967967968 0.05125332944370208 0.03842087668204644
0.7987987987987988 0.05084247087150569 0.03805791433659558
0.8008008008008008 0.05043570943404196 0.03769874325227705
0.8028028028028028 0.05003312456250074 0.03734341340127976
0.8048048048048048 0.04963480898606011 0.03699194873982022
0.8068068068068068 0.04924086513470266 0.03664438354238693
0.8088088088088088 0.04885138370556782 0.03630084240558285
0.8108108108108109 0.04846644349467105 0.03596142507455366
0.8128128128128128 0.04808611178514683 0.03562620632793166
0.8148148148148148 0.04771046629739784 0.0352952368077438
0.8168168168168168 0.04733959504867153 0.03496854301941166
0.8188188188188188 0.04697357484429888 0.03464612853825996
0.8208208208208209 0.04661247288577312 0.03432804636246164
0.8228228228228228 0.04625634737121985 0.03401439528197819
0.8248248248248248 0.04590526434874029 0.03370524612127444
0.8268268268268268 0.04555929387716644 0.03340064764632451
0.8288288288288288 0.04521849738152021 0.03310062656461202
0.8308308308308309 0.044882928649727 0.03280518752513018
0.8328328328328328 0.04455263484785109 0.03251431907872596
0.8348348348348348 0.04422766969560327 0.03222807464958762
0.8368368368368369 0.04390808929575941 0.03194652923018733
0.8388388388388388 0.04359394170748487 0.03166973260776318
0.8408408408408409 0.04328526670352255 0.03139771231906625
0.8428428428428428 0.04298209596524934 0.03113047365036064
0.8448448448448449 0.04268446635681493 0.03086799963742337
0.8468468468468469 0.04239242074077156 0.03061025748199948
0.8488488488488488 0.04210599373145375 0.03035728440787908
0.8508508508508509 0.04182521254761035 0.03010914369379713
0.8528528528528528 0.04155009704490859 0.02986587133826114
0.8548548548548549 0.04128066786085847 0.02962747824138597
0.8568568568568569 0.04101695202771022 0.02939395020489382
0.8588588588588588 0.04075897005399326 0.0291652479321143
0.8608608608608609 0.04050673546256583 0.02894131223927449
0.8628628628628628 0.04026025479061578 0.02872216452349207
0.8648648648648649 0.04001953161235626 0.02850785747687832
0.8668668668668669 0.03978457855019898 0.02829841071636425
0.8688688688688688 0.03955540443390642 0.02809381734230813
0.8708708708708709 0.03933201008379462 0.02789404393849512
0.8728728728728729 0.03911438831103404 0.02769903057213773
0.8748748748748749 0.0389025235237802 0.02750870644083223
0.8768768768768769 0.03869640034458942 0.02732309614764939
0.8788788788788788 0.03849602504191239 0.0271422269026163
0.8808808808808809 0.03830139629171837 0.0269660975502299
0.8828828828828829 0.03811249996666502 0.0267946823168562
0.8848848848848849 0.0379293091360976 0.02662793081073077
0.8868868868868869 0.03775178406604985 0.02646576802195834
0.8888888888888888 0.03757988076540489 0.02630811339691116
0.8908908908908909 0.03741359625762887 0.02615498076300866
0.8928928928928929 0.03725290900001507 0.02600638712787143
0.8948948948948949 0.0370977846280343 0.02586232147735916
0.8968968968968969 0.03694818020908488 0.02572274637500687
0.8988988988988988 0.03680405572659427 0.02558759796202474
0.9009009009009009 0.03666537630587564 0.02545678595729822
0.9029029029029029 0.03653209994438579 0.02533020262892406
0.9049049049049049 0.0364041778309132 0.02520783612697237
0.9069069069069069 0.03628155677240898 0.02508971830746173
0.908908908908909 0.0361641909625905 0.02497584565267209
0.9109109109109109 0.03605203228909012 0.02486617966630166
0.9129129129129129 0.03594502491863088 0.02476064687346714
0.9149149149149149 0.03584310534357343 0.02465913882070338
0.9169169169169169 0.03574621142568531 0.02456151337831662
0.918918918918919 0.03565428992169745 0.02446771067681611
0.9209209209209209 0.03556728088902578 0.02437779260451017
0.9229229229229229 0.03548511613072537 0.02429177792146688
0.924924924924925 0.03540771947671974 0.0242096366662435
0.9269269269269269 0.03533502212380559 0.02413129015588641
0.928928928928929 0.03526696657165109 0.02405661098593125
0.9309309309309309 0.03520348544703986 0.02398542323341056
0.9329329329329329 0.03514450004959634 0.02391764429175098
0.934934934934935 0.03508992042373139 0.02385336239085437
0.9369369369369369 0.03503966276857013 0.02379260146019078
0.938938938938939 0.03499367058813699 0.02373532971798121
0.9409409409409409 0.03495187806691808 0.0236814596711977
0.9429429429429429 0.0349142042442381 0.02363084811556302
0.944944944944945 0.03488055301426016 0.02358330432309954
0.9469469469469469 0.03485081711611399 0.0235388118917807
0.948948948948949 0.03482492562916852 0.02349744206078309
0.9509509509509509 0.0348028237692675 0.02345919590884241
0.9529529529529529 0.03478443868069344 0.02342402391420301
0.954954954954955 0.03476967911666895 0.02339182595461789
0.9569569569569569 0.0347584354393567 0.0233624513073485
0.958958958958959 0.03475059516610452 0.0233357462298481
0.960960960960961 0.03474610349748246 0.02331176041113862
0.9629629629629629 0.03474490388356011 0.02329052394269314
0.964964964964965 0.03474691904890642 0.02327201742356851
0.9669669669669669 0.03475205129112989 0.02325617738825932
0.968968968968969 0.03476018248087952 0.02324289630669762
0.970970970970971 0.03477121317781002 0.02323202258425286
0.972972972972973 0.03478509888407844 0.02322346014492242
0.974974974974975 0.03480177407287757 0.0232172714431651
0.9769769769769769 0.03482115585791914 0.0232134734384846
0.978978978978979 0.03484314399630205 0.02321204009204931
0.980980980980981 0.03486763018121804 0.02321290237528939
0.982982982982983 0.03489455556872659 0.0232159482698967
0.984984984984985 0.03492385895825138 0.02322102379738446
0.9869869869869869 0.03495546514733514 0.0232280684424224
0.988988988988989 0.03498928718393393 0.02323715488119387
0.990990990990991 0.0350252315893886 0.02324830493150101
0.992992992992993 0.03506323560769355 0.02326149365498111
0.994994994994995 0.03510323834942349 0.02327664935710638
0.996996996996997 0.0351451697856088 0.02329365358718449
0.998998998998999 0.03518895195980189 0.02331234645878115
1.001001001001001 0.03523450620478985 0.02333271144170937
1.003003003003003 0.03528177609292971 0.02335482878071164
1.005005005005005 0.03533070193733583 0.02337871727251619
1.007007007007007 0.03538121895788919 0.02340434763460303
1.009009009009009 0.03543325811234705 0.0234316425052038
1.011011011011011 0.03548675989301833 0.02346047644330186
1.013013013013013 0.03554167164718902 0.02349071117210241
1.015015015015015 0.03559793741913365 0.02352240641575157
1.017017017017017 0.03565549875539661 0.02355561057342058
1.019019019019019 0.03571430142119893 0.02359032174114793
1.021021021021021 0.03577429807283367 0.02362649695664049
1.023023023023023 0.03583544003282206 0.02366405219927358
1.025025025025025 0.03589767738744678 0.0237028634172436
1.027027027027027 0.03596096253290113 0.02374289658567446
1.029029029029029 0.0360252559492405 0.02378421232641035
1.031031031031031 0.03609051767307549 0.02382682004927768
1.033033033033033 0.03615670571552349 0.02387069798158684
1.035035035035035 0.03622377676898918 0.02391579316813247
1.037037037037037 0.03629169599302873 0.02396202147119318
1.039039039039039 0.03636043198364635 0.02400929684013171
1.041041041041041 0.03642995196464416 0.02405765528107857
1.043043043043043 0.03650022228584879 0.02410712017300854
1.045045045045045 0.03657121036982613 0.02415768627195109
1.047047047047047 0.03664289111559457 0.02420932296867736
1.049049049049049 0.03671524058029025 0.02426197428870053
1.051051051051051 0.03678823368487212 0.02431555897522112
1.053053053053053 0.03686184421427576 0.0243700378189479
1.055055055055055 0.03693604645418503 0.02442545332828634
1.057057057057057 0.03701082294253933 0.02448181950471544
1.059059059059059 0.03708615733382128 0.02453912634845364
1.061061061061061 0.03716203226645396 0.02459733985845813
1.063063063063063 0.03723842947032451 0.02465640203242565
1.065065065065065 0.03731533016383325 0.02471623414615597
1.067067067067067 0.03739272150971678 0.02477683192913875
1.069069069069069 0.03747059295668265 0.02483823525404194
1.071071071071071 0.03754893304937647 0.02490045365626126
1.073073073073073 0.0376277299344519 0.0249634731704914
1.075075075075075 0.03770697125117468 0.0250272563307266
1.077077077077077 0.03778664774268186 0.02509174217026
1.079079079079079 0.03786675523821997 0.02515686361912958
1.081081081081081 0.03794728839129087 0.02522264883258572
1.083083083083083 0.0380282402323875 0.02528912729006352
1.085085085085085 0.0381096021689941 0.02535630302598112
1.087087087087087 0.03819136421644613 0.02542415753962439
1.089089089089089 0.03827352246363155 0.02549264979514687
1.091091091091091 0.03835607973173705 0.02556171622156979
1.093093093093093 0.0384390360583645 0.02563130669139812
1.095095095095095 0.03852238811826323 0.0257014638241652
1.097097097097097 0.03860612922333042 0.02577221496082061
1.099099099099099 0.03869025031850696 0.02584356307610327
1.101101101101101 0.03877475443854127 0.02591548714685458
1.103103103103103 0.03885964464378628 0.02598794215201816
1.105105105105105 0.03894491993101063 0.02606085907264014
1.107107107107107 0.03903057720408323 0.02613419357343822
1.109109109109109 0.03911661478778737 0.02620800022509854
1.111111111111111 0.039203034921334 0.02628231305334359
1.113113113113113 0.03928983805758629 0.0263571377079968
1.115115115115115 0.03937702239618217 0.02643245151365815
1.117117117117117 0.03946458481533995 0.0265082034697046
1.119119119119119 0.03955252843459683 0.02658431425028975
1.121121121121121 0.03964085652240932 0.02666074489731649
1.123123123123123 0.03972956834674114 0.02673756502196442
1.125125125125125 0.03981865917215091 0.0268148120842932
1.127127127127127 0.03990812475171587 0.0268924914251233
1.129129129129129 0.03999797164185033 0.02697057626647183
1.131131131131131 0.04008820406949012 0.02704900771155277
1.133133133133133 0.04017882049080886 0.0271276969599915
1.135135135135135 0.04026981359121766 0.02720664238108983
1.137137137137137 0.04036117700800862 0.02728591315555199
1.139139139139139 0.04045291824229409 0.02736553649960064
1.141141141141141 0.04054504078769967 0.02744550862062687
1.143143143143143 0.04063754198292614 0.02752579471719086
1.145145145145145 0.04073041307553478 0.02760632897902121
1.147147147147147 0.040823649410499 0.0276870378986471
1.149149149149149 0.0409172569336014 0.02776797030612833
1.151151151151151 0.0410112362470321 0.02784916972650708
1.153153153153153 0.04110558199035257 0.02793064808850699
1.155155155155155 0.041200284416437 0.02801239026958486
1.157157157157157 0.04129534392514395 0.02809435409593047
1.159159159159159 0.04139076184866842 0.02817647036194611
1.161161161161161 0.04148653416413553 0.02825870812010257
1.163163163163163 0.04158265234513952 0.02834112446501238
1.165165165165165 0.04167911285036426 0.02842374763062623
1.167167167167167 0.0417759155249548 0.02850658040755556
1.169169169169169 0.04187305571184743 0.02858960014307315
1.171171171171171 0.04197052482660363 0.02867275874111264
1.173173173173173 0.0420683188359157 0.02875598472241806
1.175175175175175 0.0421664345423745 0.02883927245491017
1.177177177177177 0.04226486533877986 0.02892267975984284
1.179179179179179 0.04236360365993373 0.02900623452098291
1.181181181181181 0.04246264664834955 0.02908993659737716
1.183183183183183 0.0425619889443972 0.0291737578233519
1.185185185185185 0.04266162089609814 0.02925764200851317
1.187187187187187 0.04276153467748536 0.02934150908188024
1.189189189189189 0.04286172684417425 0.02942536613449049
1.191191191191191 0.04296219045830234 0.02950927906525306
1.193193193193193 0.04306291535217757 0.02959327760494541
1.195195195195195 0.04316389467946601 0.02967735916990808
1.197197197197197 0.04326512213595502 0.0297614888620447
1.199199199199199 0.04336658863245928 0.02984559946882212
1.201201201201201 0.04346828536230047 0.02992960433618601
1.203203203203203 0.04357020515225007 0.03001354045037924
1.205205205205205 0.04367233870983069 0.03009746855326655
1.207207207207207 0.0437746755973208 0.03018140941891909
1.209209209209209 0.04387720891459553 0.03026535114930779
1.211211211211211 0.04397993001755585 0.03034924917430346
1.213213213213213 0.04408282683258424 0.03043302625167693
1.215215215215215 0.04418588790518724 0.03051662380851633
1.217217217217217 0.04428910666042403 0.03060010833701565
1.219219219219219 0.04439247381811409 0.03068351242728884
1.221221221221221 0.04449597634069285 0.03076683918275225
1.223223223223223 0.0445996000527981 0.03085006338165051
1.225225225225225 0.0447033374766076 0.03093313147705597
1.227227227227227 0.04480717972348248 0.03101596563674002
1.229229229229229 0.04491111401173915 0.03109856863727263
1.231231231231231 0.0450151239867211 0.0311809869949691
1.233233233233233 0.0451191975835412 0.03126323486999463
1.235235235235235 0.04522332647429687 0.03134530163788773
1.237237237237237 0.04532749880306523 0.03142715188956038
1.239239239239239 0.04543169907174835 0.03150872543129789
1.241241241241241 0.04553590976108 0.03158995424376365
1.243243243243243 0.04564011985890187 0.03167086641669869
1.245245245245245 0.04574431751601429 0.03175149680191915
1.247247247247247 0.04584848789939522 0.03183185263240378
1.249249249249249 0.04595261340248246 0.03191191578620219
1.251251251251251 0.04605667789815489 0.0319916427864347
1.253253253253253 0.04616066813376386 0.03207096480129238
1.255255255255255 0.04626456857184587 0.03214981268828311
1.257257257257257 0.04636836146775518 0.03222822504325567
1.259259259259259 0.04647202783749486 0.03230623861075803
1.261261261261261 0.04657555172300513 0.03238385956029258
1.263263263263263 0.04667891654067823 0.03246106492278981
1.265265265265265 0.04678210366913178 0.03253780259060821
1.267267267267267 0.04688509246547621 0.03261399131753434
1.269269269269269 0.04698786203228668 0.03268956002754843
1.271271271271271 0.04709039513042929 0.03276456245654148
1.273273273273273 0.04719267320422185 0.0328390322151148
1.275275275275275 0.04729467519893429 0.03291297017582605
1.277277277277277 0.04739637756078903 0.03298634592385605
1.279279279279279 0.0474977550285819 0.03305909775700874
1.281281281281281 0.0475987871505952 0.03313113278872207
1.283283283283283 0.04769945380684152 0.03320241166663265
1.285285285285285 0.04779973226176162 0.03327299147790973
1.287287287287287 0.04789959729127181 0.03334289085058452
1.289289289289289 0.04799902119121298 0.03341209897669152
1.291291291291291 0.04809797739922914 0.03348057561226825
1.293293293293293 0.04819644362148389 0.03354825107735553
1.295295295295295 0.04829439540169106 0.03361503249921764
1.297297297297297 0.04839180572947551 0.03368091905824425
1.299299299299299 0.04848864504037292 0.03374595693339424
1.301301301301301 0.04858488189185156 0.03381015854972471
1.303303303303303 0.04868048958647652 0.03387350661267027
1.305305305305305 0.04877544252033753 0.03393595410804281
1.307307307307307 0.04886971220641339 0.03399742430203148
1.309309309309309 0.04896326730558894 0.03405781743070582
1.311311311311311 0.04905607362642574 0.03411713248744228
1.313313313313313 0.04914809714613962 0.03417543344909764
1.315315315315315 0.04923931149061433 0.0342327466442622
1.317317317317317 0.04932968882415506 0.03428906011707293
1.319319319319319 0.04941919732290653 0.03434432362721299
1.321321321321321 0.04950780117485306 0.03439844864991222
1.323323323323323 0.04959546063249841 0.03445130981561319
1.325325325325325 0.04968214018599857 0.03450287194064461
1.327327327327327 0.049767814192311 0.03455323982669452
1.329329329329329 0.04985245309559244 0.03460247257419372
1.331331331331331 0.04993602232787193 0.0346505746341267
1.333333333333333 0.05001848230905134 0.03469749580803195
1.335335335335335 0.05009978940791684 0.03474313124800171
1.337337337337337 0.05017991152485431 0.034787321733016
1.339339339339339 0.0502588220362595 0.03483001653925118
1.341341341341341 0.05033648872044894 0.03487135989954632
1.343343343343343 0.05041287403708626 0.03491142328548612
1.345345345345345 0.05048793512718247 0.03495021428172583
1.347347347347347 0.05056163100188719 0.03498767658599098
1.349349349349349 0.05063393533218682 0.03502369000907775
1.351351351351351 0.05070481789772589 0.03505808311009181
1.353353353353353 0.05077424344129349 0.03509089902963972
1.355355355355355 0.05084217169325782 0.0351222595940441
1.357357357357357 0.05090856050040313 0.03515220687098359
1.359359359359359 0.05097338155581102 0.03518072718436441
1.361361361361361 0.0510366060348169 0.03520775111432038
1.363363363363363 0.0510982005691043 0.03523315349721316
1.365365365365365 0.05115812753929081 0.03525683510822923
1.367367367367367 0.05121634833284625 0.03527890943595671
1.369369369369369 0.0512728357273549 0.03529944190258416
1.371371371371371 0.05132756074963052 0.03531844969240321
1.373373373373373 0.05138049135213572 0.03533590381545221
1.375375375375375 0.05143159287874749 0.03535172910751631
1.377377377377377 0.05148083503583619 0.03536580531244571
1.379379379379379 0.0515281922834057 0.03537810290479296
1.381381381381381 0.05157363678796674 0.03538873409654671
1.383383383383383 0.05161713827516112 0.03539776358695123
1.385385385385385 0.0516586671907472 0.03540520788462462
1.387387387387387 0.05169820067131192 0.03541103530755867
1.389389389389389 0.05173571459669257 0.03541516598311891
1.391391391391391 0.05177118343726304 0.03541747227194228
1.393393393393393 0.05180458234322213 0.03541791075637251
1.395395395395395 0.05183589124812007 0.03541662769323687
1.397397397397397 0.05186508986833428 0.03541372235094756
1.399399399399399 0.05189215688182259 0.03540923058193481
1.401401401401401 0.05191707239223255 0.03540312482264764
1.403403403403403 0.05193982053352449 0.03539531409355284
1.405405405405405 0.05196038518760636 0.03538564399913584
1.407407407407407 0.05197874973700566 0.03537403621556025
1.409409409409409 0.05199489966813491 0.03536068769035079
1.411411411411411 0.05200882452939182 0.03534572779675994
1.413413413413413 0.05202051341629484 0.03532920725321212
1.415415415415415 0.05202995446934029 0.03531109835277791
1.417417417417417 0.05203713653840403 0.03529129496317405
1.419419419419419 0.05204205508978365 0.035269614048053
1.421421421421421 0.05204470649085905 0.03524605576136441
1.423423423423423 0.05204508575166035 0.03522083038674809
1.425425425425425 0.05204318652468901 0.03519403751717535
1.427427427427427 0.05203900388050305 0.03516570505894126
1.429429429429429 0.05203254152207536 0.03513578923166438
1.431431431431431 0.05202380371452484 0.03510417456828686
1.433433433433433 0.05201279309333456 0.03507073304222805
1.435435435435436 0.05199951066503995 0.03503561602793465
1.437437437437437 0.05198395663773107 0.03499894389719801
1.439439439439439 0.05196614005266042 0.03496077144484609
1.441441441441441 0.05194607316818758 0.03492109896957839
1.443443443443444 0.05192376672616104 0.0348798722739653
1.445445445445446 0.05189923031306065 0.0348369840319892
1.447447447447447 0.05187247238317173 0.03479243590561178
1.449449449449449 0.05184350604661946 0.0347463732877147
1.451451451451451 0.05181234980601444 0.03469888296886516
1.453453453453454 0.0517790208301203 0.03465000375848689
1.455455455455456 0.05174353621312355 0.03459972648486002
1.457457457457457 0.05170591317248101 0.03454799399512131
1.459459459459459 0.05166617257819268 0.03449470576745944
1.461461461461461 0.05162433716601841 0.03443989108077321
1.463463463463464 0.05158042989637141 0.03438370954875942
1.465465465465466 0.05153447426714629 0.03432626521741708
1.467467467467467 0.05148649494701644 0.03426760504327887
1.469469469469469 0.05143651966140642 0.03420771889341138
1.471471471471471 0.05138457694586122 0.0341465395454149
1.473473473473474 0.05133069552961262 0.03408394383803065
1.475475475475476 0.05127490433557953 0.03401993277648564
1.477477477477477 0.05121723315915157 0.03395471305666121
1.479479479479479 0.05115771558145992 0.03388842267704655
1.481481481481481 0.05109638627856647 0.0338211251786339
1.483483483483484 0.05103327978023818 0.03375280964491908
1.485485485485486 0.05096843047121857 0.03368339070190116
1.487487487487487 0.0509018726017252 0.03361271115022532
1.489489489489489 0.0508336424569609 0.03354080743123574
1.491491491491491 0.05076378073894231 0.03346791163973634
1.493493493493494 0.05069232802694711 0.03339414881191506
1.495495495495496 0.05061932409559209 0.0333195687637677
1.497497497497497 0.05054480791483326 0.0332441460910977
1.499499499499499 0.05046881770510572 0.03316778016951648
1.501501501501501 0.05039139533254257 0.03309035490600038
1.503503503503504 0.05031258690018743 0.03301205180513685
1.505505505505506 0.05023243724754432 0.03293301244165722
1.507507507507508 0.05015099006462591 0.03285330833381607
1.509509509509509 0.05006828789195383 0.0327729555018062
1.511511511511511 0.04998437331708138 0.03269191446775901
1.513513513513514 0.04989929455382628 0.0326100966458428
1.515515515515516 0.04981310013190499 0.03252756241564157
1.517517517517518 0.04972583718010574 0.03244445416245809
1.519519519519519 0.04963755149141473 0.03236085378573473
1.521521521521521 0.04954828784344009 0.03227680244094833
1.523523523523524 0.0494580951307374 0.03219230053960993
1.525525525525526 0.04936702468615407 0.03210730774926507
1.527527527527528 0.04927512616265496 0.03202177602031737
1.529529529529529 0.04918244750808433 0.03193581742892793
1.531531531531531 0.04908903506069166 0.03184954933476487
1.533533533533534 0.04899493833780532 0.03176304606983422
1.535535535535536 0.04890021002458633 0.03167634176236375
1.537537537537538 0.04880490093988636 0.03158943033680318
1.539539539539539 0.04870906021224716 0.03150226551382413
1.541541541541541 0.04861273522164548 0.03141479095328778
1.543543543543544 0.04851597563522941 0.03132712501018293
1.545545545545546 0.04841883637250081 0.0312394083720199
1.547547547547548 0.0483213700174572 0.03115172859035625
1.549549549549549 0.04822362610681726 0.0310641223327366
1.551551551551551 0.04812565113002114 0.03097657538269281
1.553553553553554 0.04802748935104989 0.03088902263974382
1.555555555555556 0.04792919436311379 0.03080138754998244
1.557557557557558 0.04783082457759341 0.03071382558606801
1.559559559559559 0.04773243349394508 0.03062646807310443
1.561561561561561 0.04763406949247913 0.03053938439472959
1.563563563563564 0.04753577583435899 0.03045259527041459
1.565565565565566 0.04743759132720736 0.03036607275546363
1.567567567567568 0.04733956702725455 0.03027974844362123
1.56956956956957 0.04724176535514072 0.03019369865207823
1.571571571571572 0.0471442421191752 0.03010803509506256
1.573573573573574 0.04704704578745027 0.03002281582374826
1.575575575575576 0.04695021748784108 0.02993807083696143
1.577577577577578 0.04685379101420339 0.02985380208117991
1.57957957957958 0.046757809371985 0.02976998561177722
1.581581581581582 0.04666233607384102 0.02968665918283561
1.583583583583584 0.04656742585666544 0.02960390525359666
1.585585585585586 0.04647312589455042 0.02952177903475825
1.587587587587588 0.04637947579878608 0.02944031679110098
1.58958958958959 0.04628650774501997 0.02935953584148836
1.591591591591592 0.0461942655785155 0.02927943455886661
1.593593593593594 0.04610280613207679 0.02919999867183703
1.595595595595596 0.04601217739376832 0.02912127726216732
1.597597597597598 0.04592242167396605 0.02904335054367102
1.5995995995996 0.04583357560535661 0.0289662762269734
1.601601601601602 0.04574567347395662 0.028890089209587
1.603603603603604 0.04565876324323351 0.02881480157591143
1.605605605605606 0.04557289008728984 0.02874040259723356
1.607607607607608 0.04548809460476665 0.0286668588832141
1.60960960960961 0.04540441337385355 0.02859417339422457
1.611611611611612 0.04532187995050466 0.02852245301313356
1.613613613613614 0.04524053481407962 0.02845178400862609
1.615615615615616 0.04516041796753371 0.0283822149061127
1.617617617617618 0.04508156598554991 0.02831375648772943
1.61961961961962 0.04500401266251988 0.02824638179233799
1.621621621621622 0.04492779008638178 0.02818002611552551
1.623623623623624 0.04485293423120459 0.02811465077098833
1.625625625625626 0.04477948063777171 0.02805039051956885
1.627627627627628 0.04470746179837968 0.0279873372530941
1.62962962962963 0.04463690715250487 0.02792553639186639
1.631631631631632 0.04456784379440552 0.02786498862538094
1.633633633633634 0.04450030318344223 0.02780564991232619
1.635635635635636 0.04443431616199237 0.02774743736153767
1.637637637637638 0.04436991069499521 0.02769040332446127
1.63963963963964 0.04430711222622462 0.02763464720906498
1.641641641641642 0.04424594413110675 0.02758021172345304
1.643643643643644 0.04418643239897244 0.02752710874865303
1.645645645645646 0.04412860347300806 0.0274753193386159
1.647647647647648 0.04407248092743152 0.02742479453290079
1.64964964964965 0.0440180854168779 0.02737554310925492
1.651651651651652 0.04396543467645062 0.02732763178969609
1.653653653653654 0.04391454606130438 0.02728109366404673
1.655655655655656 0.04386544206385404 0.02723594210581445
1.657657657657658 0.04381814340557488 0.02719217077219219
1.65965965965966 0.04377266739681579 0.02714975360405811
1.661661661661662 0.04372902793679929 0.02710865759465022
1.663663663663664 0.04368723551362152 0.02706891882532437
1.665665665665666 0.04364729945334606 0.02703058229177171
1.667667667667668 0.04360923640730506 0.0269936724086862
1.66966966966967 0.04357306168472232 0.02695819383959925
1.671671671671672 0.04353878680227088 0.02692413149687958
1.673673673673674 0.04350641953743693 0.02689145054173344
1.675675675675676 0.04347596392852035 0.02686009854269556
1.677677677677678 0.04344742095944766 0.0268300793888854
1.67967967967968 0.04342079849466296 0.02680146532518732
1.681681681681682 0.04339610628318431 0.02677430209868015
1.683683683683684 0.04337334995710214 0.02674860270861014
1.685685685685686 0.04335253139136681 0.02672434740639057
1.687687687687688 0.04333364870378979 0.02670148369560207
1.68968968968969 0.04331669627180584 0.02667992633199248
1.691691691691692 0.04330167253375499 0.02665960599742823
1.693693693693694 0.04328858028036327 0.02664061975630378
1.695695695695696 0.04327741716602552 0.02662305124350083
1.697697697697698 0.04326817808629863 0.02660693169650874
1.6996996996997 0.04326085517790169 0.02659224076004084
1.701701701701702 0.04325543894019705 0.02657890648603416
1.703703703703704 0.04325192328272915 0.02656680533364954
1.705705705705706 0.04325030005422905 0.02655587052757078
1.707707707707708 0.04325055897006353 0.02654623395727521
1.70970970970971 0.0432526878222118 0.02653794121390889
1.711711711711712 0.04325667247273254 0.02653099296436245
1.713713713713714 0.04326249864047895 0.02652534637680426
1.715715715715716 0.04327015356166919 0.02652091512068062
1.717717717717718 0.04327962265557084 0.02651761960309537
1.71971971971972 0.04329088914366118 0.02651552807742993
1.721721721721722 0.04330393404962667 0.02651466179249571
1.723723723723724 0.04331873619936343 0.02651501390750578
1.725725725725726 0.04333527350475548 0.02651655371482074
1.727727727727728 0.04335352764839633 0.02651922663994921
1.72972972972973 0.04337347837416299 0.02652297054078934
1.731731731731732 0.04339510303623086 0.02652780122913112
1.733733733733734 0.04341837671331755 0.0265337329718312
1.735735735735736 0.04344327223830367 0.02654076063561816
1.737737737737738 0.04346976383603645 0.02654886196812217
1.73973973973974 0.04349782651899612 0.02655799759787462
1.741741741741742 0.04352743282312529 0.02656811103430835
1.743743743743744 0.04355855376212405 0.02657914128437312
1.745745745745746 0.04359115930537553 0.02659109935889501
1.747747747747748 0.04362521993434808 0.02660401282364201
1.74974974974975 0.04366070512022276 0.02661788552653331
1.751751751751752 0.04369758295459508 0.02663269744795627
1.753753753753754 0.04373582021937441 0.02664840470076634
1.755755755755756 0.0437753839206589 0.0266649395302872
1.757757757757758 0.04381624122200199 0.02668221039961617
1.75975975975976 0.04385835781491085 0.02670016090123592
1.761761761761762 0.04390169784597955 0.02671886298825162
1.763763763763764 0.04394622430801644 0.0267383705783765
1.765765765765766 0.04399190188169157 0.0267586910648225
1.767767767767768 0.04403869515467904 0.02677978531630025
1.76976976976977 0.04408656695790864 0.0268015676770191
1.771771771771772 0.04413547835329527 0.02682390596668684
1.773773773773774 0.04418538935994864 0.0268466791015789
1.775775775775776 0.04423626276077072 0.02686999939599151
1.777777777777778 0.04428806059557625 0.02689393793116623
1.77977977977978 0.04434074338408536 0.026918503863811
1.781781781781782 0.04439427025463362 0.0269436509021782
1.783783783783784 0.04444860098001834 0.02696927730606463
1.785785785785786 0.04450369640714515 0.02699523546084452
1.787787787787788 0.04455951624702793 0.02702155375190853
1.78978978978979 0.04461601916237037 0.02704829492923548
1.791791791791792 0.04467316374758955 0.02707545593103831
1.793793793793794 0.04473091026435441 0.02710300273806845
1.795795795795796 0.04478921827188612 0.02713087037361587
1.797797797797798 0.04484804613770742 0.02715897299276315
1.7997997997998 0.04490735148696162 0.0271873150836123
1.801801801801802 0.04496709413939035 0.02721590955708259
1.803803803803804 0.04502723384851705 0.02724474451807533
1.805805805805806 0.04508772950780943 0.02727379185262782
1.807807807807808 0.0451485394195593 0.02730300722791327
1.80980980980981 0.04520962330165347 0.02733233019094335
1.811811811811812 0.04527094150373775 0.02736171999756818
1.813813813813814 0.04533245367007417 0.02739119012273461
1.815815815815816 0.04539411878260109 0.02742074362723303
1.817817817817818 0.0454558970299263 0.02745036749882079
1.81981981981982 0.04551775007234078 0.02748003265222246
1.821821821821822 0.04557963901235699 0.02750969392912962
1.823823823823824 0.04564152429845437 0.02753929009820088
1.825825825825826 0.04570336642535511 0.02756874983129244
1.827827827827828 0.04576512860857994 0.02759807758092955
1.82982982982983 0.04582677436643025 0.02762732116539202
1.831831831831832 0.04588826648781406 0.0276564986332445
1.833833833833834 0.0459495670321358 0.02768559664450095
1.835835835835836 0.04601063920493154 0.02771457047062405
1.837837837837838 0.04607144892584772 0.02774334399452598
1.83983983983984 0.04613196151493332 0.02777180971056773
1.841841841841842 0.04619214213772711 0.02779989738126659
1.843843843843844 0.04625195630195238 0.02782770530895365
1.845845845845846 0.04631137145860874 0.0278553023816029
1.847847847847848 0.04637035547060788 0.02788270348242412
1.84984984984985 0.04642887621600901 0.02790986967638309
1.851851851851852 0.04648690163141243 0.02793670821020162
1.853853853853854 0.04654440130568711 0.02796307268154281
1.855855855855856 0.04660134656247469 0.02798893921993775
1.857857857857858 0.04665770863905778 0.02801442854378374
1.85985985985986 0.04671345860212903 0.02803956593226642
1.861861861861862 0.04676856743734712 0.0280643364206186
1.863863863863864 0.04682300853047334 0.02808868480012079
1.865865865865866 0.04687675698571085 0.02811251635750515
1.867867867867868 0.04692978782375355 0.02813581293488257
1.86986986986987 0.04698207615495564 0.02815862598286122
1.871871871871872 0.04703359727421553 0.02818095984232047
1.873873873873874 0.04708432849861409 0.02820280016054566
1.875875875875876 0.04713424849037487 0.02822411389122784
1.877877877877878 0.04718333614082783 0.02824484972998994
1.87987987987988 0.04723157067312848 0.02826498746286689
1.881881881881882 0.04727893174314959 0.02828455058203334
1.883883883883884 0.04732540079695922 0.02830354660442327
1.885885885885886 0.04737096067897211 0.02832197002508331
1.887887887887888 0.04741559454580517 0.02833980231717288
1.88988988988989 0.04745928583957319 0.02835701193196432
1.891891891891892 0.04750201828796552 0.0283735544120244
1.893893893893894 0.04754377661730619 0.02838940545613249
1.895895895895896 0.04758454822026848 0.02840460243574183
1.897897897897898 0.04762432113477932 0.02841917372296887
1.8998998998999 0.04766308350900079 0.02843312728013329
1.901901901901902 0.0477008236013305 0.02844645065975855
1.903903903903904 0.04773752978040155 0.02845911100457162
1.905905905905906 0.04777319154631813 0.0284710550475028
1.907907907907908 0.04780780173527883 0.0284822128640711
1.90990990990991 0.04784135341001008 0.02849259555150494
1.911911911911912 0.04787383966656129 0.02850229294196634
1.913913913913914 0.04790525364690218 0.02851135850314333
1.915915915915916 0.04793558854959636 0.02851980329518345
1.917917917917918 0.04796483954648326 0.02852759597069407
1.91991991991992 0.04799300407823245 0.02853466277474234
1.921921921921922 0.04802007948783866 0.02854088802094938
1.923923923923924 0.04804606329565619 0.02854626938384839
1.925925925925926 0.048070953199399 0.0285509393580125
1.927927927927928 0.04809474758750028 0.02855495378126773
1.92992992992993 0.0481174473895402 0.02855832122999667
1.931931931931932 0.04813905423799505 0.02856100301913831
1.933933933933934 0.04815956973038801 0.02856291320218827
1.935935935935936 0.04817899542919136 0.02856399276114619
1.937937937937938 0.04819733288619282 0.02856434682486422
1.93993993993994 0.04821458562512983 0.02856401126066499
1.941941941941942 0.04823075929416515 0.02856299418026137
1.943943943943944 0.04824585933829914 0.0285612789907789
1.945945945945946 0.04825989112202247 0.02855882439475589
1.947947947947948 0.04827285993064849 0.02855561314779299
1.94994994994995 0.04828477221615755 0.02855169382824495
1.951951951951952 0.04829563665106751 0.02854709032913107
1.953953953953954 0.04830546188519999 0.02854181286516668
1.955955955955956 0.04831425648414868 0.02853585799494342
1.957957957957958 0.04832202894523947 0.02852920862092937
1.95995995995996 0.04832878903819307 0.02852183803980234
1.961961961961962 0.04833454822164871 0.02851376375332614
1.963963963963964 0.04833931787731444 0.02850502863306877
1.965965965965966 0.04834310928044026 0.02849566069538056
1.967967967967968 0.04834593370382384 0.02848567261414555
1.96996996996997 0.04834780407982332 0.02847506172078183
1.971971971971972 0.04834873457778257 0.02846381000424121
1.973973973973974 0.04834873906998681 0.02845188410545218
1.975975975975976 0.04834783108269564 0.02843926108118916
1.977977977977978 0.04834602394577649 0.02842600879883822
1.97997997997998 0.0483433330899166 0.02841219494112447
1.981981981981982 0.04833977541530494 0.02839785659986844
1.983983983983984 0.04833536722437477 0.02838300027598593
1.985985985985986 0.04833012416005029 0.02836760187948822
1.987987987987988 0.04832406122902671 0.02835160672948192
1.98998998998999 0.04831719496089674 0.02833494511085313
1.991991991991992 0.04830954473714115 0.02831771180858529
1.993993993993994 0.04830112930767989 0.02829998076514277
1.995995995995996 0.04829196646793608 0.02828177434600158
1.997997997997998 0.04828207305883653 0.02826308837203441
2 0.04827146618822653 0.02824389211951097


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_single_1.dat <==
0 0.118286770700142 0.118286770700142
0.002002002002002002 0.1177745228294263 0.1177070038283233
0.004004004004004004 0.1165202049122792 0.116460187521973
0.006006006006006006 0.1148210505618346 0.1148106191245457
0.008008008008008008 0.1128595767524567 0.1129207546334328
0.01001001001001001 0.1107478034923488 0.1108906222261512
0.01201201201201201 0.1085525355843775 0.1087817329625158
0.01401401401401401 0.1063171459585891 0.106631267977799
0.01601601601601602 0.1040654861196235 0.1044634890066845
0.01801801801801802 0.1018142718179818 0.1022914525868277
0.02002002002002002 0.09957185620828958 0.1001251298475732
0.02202202202202202 0.09734332039084281 0.09796939597462637
0.02402402402402402 0.09513386428080652 0.09582745273175783
0.02602602602602603 0.09294404475401429 0.09370218598382901
0.02802802802802803 0.09077473817905561 0.09159419423294102
0.03003003003003003 0.08862764939552092 0.08950431739124971
0.03203203203203203 0.08650275127814026 0.08743378446781941
0.03403403403403404 0.08439965057250051 0.08538269527551723
0.03603603603603604 0.08231853835704583 0.08335102955419209
0.03803803803803804 0.08026005604296027 0.08133910753033481
0.04004004004004004 0.07822407915790729 0.07934753292516393
0.04204204204204205 0.07621016613204079 0.07737644860843901
0.04404404404404404 0.07421819854115115 0.07542574314888512
0.04604604604604605 0.07224835409054524 0.07349548430664435
0.04804804804804805 0.07030109587382991 0.07158589205382687
0.05005005005005005 0.06837655934999746 0.06969733857451119
0.05205205205205205 0.06647424686905262 0.06783021826173602
0.05405405405405406 0.06459389875198612 0.06598446159507661
0.05605605605605606 0.06273556947456832 0.0641599745707358
0.05805805805805806 0.06089962766734917 0.06235680671216948
0.06006006006006006 0.05908674739896452 0.06057515062016502
0.06206206206206206 0.05729710859563194 0.05881534197284123
0.06406406406406406 0.05553007516083554 0.05707785942933334
0.06606606606606606 0.05378533001495091 0.05536305349623395
0.06806806806806807 0.05206292087463526 0.05367059858394897
0.07007007007007007 0.05036326025282736 0.05200022255800499
0.07207207207207207 0.04868712177685929 0.05035187731823038
0.07407407407407407 0.04703464583785707 0.04872573879875523
0.07607607607607608 0.04540520059845176 0.04712220696801189
0.07807807807807808 0.04379861970284413 0.04554190582873417
0.08008008008008008 0.04221500343531631 0.04398546645102822
0.08208208208208208 0.04065471872023195 0.04245237348853115
0.08408408408408409 0.0391182108791221 0.04094194081425143
0.08608608608608609 0.03760515484762093 0.03945385059900051
0.08808808808808809 0.03611540407936918 0.03798815137456575
0.09009009009009009 0.03464897468605117 0.03654525803371066
0.0920920920920921 0.0332060056477262 0.03512595183017431
0.0940940940940941 0.03178666554190665 0.03373113660341061
0.0960960960960961 0.03039081039080735 0.03235997458138209
0.09809809809809809 0.02901836844414008 0.03101162784738419
0.1001001001001001 0.02766932324987596 0.0296857476906304
0.1021021021021021 0.0263437023738193 0.02838237143414797
0.1041041041041041 0.02504148955738339 0.02710192243477808
0.1061061061061061 0.02376258550677617 0.02584520565301174
0.1081081081081081 0.02250692461809984 0.02461213938332549
0.1101101101101101 0.02127444220223496 0.02340184963630672
0.1121121121121121 0.02006506917220379 0.0222140557856991
0.1141141141141141 0.01887870520788212 0.0210486740664764
0.1161161161161161 0.017715266812024 0.01990581757484253
0.1181181181181181 0.01657465035761913 0.01878578200903357
0.1201201201201201 0.01545672401349556 0.01768835995869099
0.1221221221221221 0.01436133985540065 0.01661315916783251
0.1241241241241241 0.01328840124632909 0.01556000306427201
0.1261261261261261 0.0122377955088202 0.01452876753099652
0.1281281281281281 0.01120935999223729 0.01351938090616632
0.1301301301301301 0.0102028885402946 0.01253180956057288
0.1321321321321321 0.009218239668344615 0.01156582083804306
0.1341341341341341 0.008255310877687038 0.01062121998110364
0.1361361361361361 0.007313936317923819 0.009697854413354259
0.1381381381381381 0.006393883471124202 0.008795558002981332
0.1401401401401401 0.005494933901318027 0.007914151062758321
0.1421421421421421 0.004616982955918172 0.007053438711889931
0.1441441441441441 0.003759874717031557 0.006213227304391541
0.1461461461461462 0.002923381873452995 0.005393375067796219
0.1481481481481481 0.002107230965733171 0.004593717679443401
0.1501501501501502 0.001311284866416938 0.00381405586175862
0.1521521521521522 0.0005354256038207538 0.003054155382252621
0.1541541541541541 -0.0002205534765623725 0.002313778535841027
0.1561561561561562 -0.0009569480905657924 0.001592783758669836
0.1581581581581581 -0.001674014865315277 0.0008910197105424927
0.1601601601601602 -0.002371832594475138 0.0002082967717960266
0.1621621621621622 -0.003050547250357738 -0.0004556127133988619
0.1641641641641642 -0.003710401871201629 -0.001100970124602516
0.1661661661661662 -0.004351724646365783 -0.001727963205648136
0.1681681681681682 -0.004974693609593025 -0.002336729935356482
0.1701701701701702 -0.005579406270311758 -0.002927444688275202
0.1721721721721722 -0.006166049104392521 -0.00350031493106695
0.1741741741741742 -0.006734891057650908 -0.004055581222507293
0.1761761761761762 -0.007286204823472977 -0.004593483733848783
0.1781781781781782 -0.007820101408549373 -0.00511416688059764
0.1801801801801802 -0.008336738377087254 -0.005617789021110584
0.1821821821821822 -0.008836342603111067 -0.006104535983014192
0.1841841841841842 -0.009319186777101468 -0.00657462035130657
0.1861861861861862 -0.009785423278276516 -0.007028280974656187
0.1881881881881882 -0.01023519739776512 -0.007465717218992751
0.1901901901901902 -0.01066871316922563 -0.007887072168893061
0.1921921921921922 -0.01108621887619327 -0.008292512971754429
0.1941941941941942 -0.01148788228295786 -0.008682225628221435
0.1961961961961962 -0.01187385748916157 -0.009056414992186734
0.1981981981981982 -0.0122443426053119 -0.00941530319456646
0.2002002002002002 -0.01259956150275428 -0.009759067174399311
0.2022022022022022 -0.01293967075336466 -0.01008786089219063
0.2042042042042042 -0.01326482355557112 -0.01040185642997135
0.2062062062062062 -0.01357521889944923 -0.01070123396524686
0.2082082082082082 -0.01387108305885669 -0.01098618177099556
0.2102102102102102 -0.0141525636164154 -0.0112568957458718
0.2122122122122122 -0.01441980891181739 -0.01151354456869616
0.2142142142142142 -0.01467301004368489 -0.01175629770197584
0.2162162162162162 -0.01491239160031172 -0.01198533600788942
0.2182182182182182 -0.01513810433310923 -0.01220083490923926
0.2202202202202202 -0.01535026896736598 -0.01240296438945268
0.2222222222222222 -0.01554906111174937 -0.01259188897154301
0.2242242242242242 -0.01573471278641528 -0.01276776956645376
0.2262262262262262 -0.01590743599228176 -0.01293079596380869
0.2282282282282282 -0.01606732294957479 -0.01308115707058249
0.2302302302302302 -0.01621450536439509 -0.01321902493322641
0.2322322322322322 -0.0163491772224616 -0.01334455473767079
0.2342342342342342 -0.0164715885239084 -0.01345788539227102
0.2362362362362362 -0.01658189670345327 -0.01355918173066373
0.2382382382382382 -0.01668020226495356 -0.01364864884491518
0.2402402402402402 -0.01676666398908179 -0.01372647289128065
0.2422422422422423 -0.01684149412141614 -0.01379281822698744
0.2442442442442442 -0.01690491072299301 -0.01384782741023477
0.2462462462462462 -0.01695701859363801 -0.01389163261600254
0.2482482482482483 -0.01699794691514396 -0.01392442924223661
0.2502502502502503 -0.01702788455538776 -0.01394640669722855
0.2522522522522522 -0.01704707339158038 -0.01395773390215352
0.2542542542542542 -0.01705567116122802 -0.01395856269352438
0.2562562562562563 -0.01705377377611017 -0.01394903126733016
0.2582582582582583 -0.01704153795976892 -0.01392931451319965
0.2602602602602603 -0.01701918339303016 -0.01389960995899853
0.2622622622622622 -0.01698693001867736 -0.01386009458888882
0.2642642642642642 -0.01694488108166698 -0.01381092365097078
0.2662662662662663 -0.01689318573450722 -0.01375223065728426
0.2682682682682683 -0.01683204123749261 -0.01368414470601331
0.2702702702702703 -0.01676166833742794 -0.01360686649949999
0.2722722722722723 -0.01668217597024933 -0.01352059835253
0.2742742742742743 -0.01659368508972816 -0.01342551488446703
0.2762762762762763 -0.01649639017680469 -0.01332176324502329
0.2782782782782783 -0.01639055041034432 -0.01320946311426172
0.2802802802802803 -0.0162763156662968 -0.01308873849468994
0.2822822822822823 -0.01615378316769379 -0.01295980278470749
0.2842842842842843 -0.01602311858764739 -0.0128228534213447
0.2862862862862863 -0.0158845482601945 -0.01267805894458804
0.2882882882882883 -0.01573825721910392 -0.01252555956563933
0.2902902902902903 -0.01558434891625032 -0.0123654671669173
0.2922922922922923 -0.01542298003357616 -0.01219791776885756
0.2942942942942943 -0.01525436799011744 -0.01202312039147366
0.2962962962962963 -0.01507872883403187 -0.01184125250665877
0.2982982982982983 -0.01489613526290715 -0.01165246870622366
0.3003003003003003 -0.0147067028748453 -0.01145690073074662
0.3023023023023023 -0.01451063478262351 -0.01125466316255122
0.3043043043043043 -0.01430820488708394 -0.01104592596228543
0.3063063063063063 -0.01409953160769698 -0.0108308595178408
0.3083083083083083 -0.01388469416486664 -0.01060961375303102
0.3103103103103103 -0.01366384994216518 -0.01038232555949967
0.3123123123123123 -0.01343722320407824 -0.01014912075266058
0.3143143143143143 -0.0132049935283915 -0.00991014413643676
0.3163163163163163 -0.01296722354415699 -0.009665551954078783
0.3183183183183183 -0.01272403555849616 -0.009415488576832554
0.3203203203203203 -0.01247562972598721 -0.009160086163679138
0.3223223223223223 -0.01222224204884976 -0.008899464661334372
0.3243243243243243 -0.01196394189612282 -0.008633734367409718
0.3263263263263263 -0.01170080165475751 -0.008363031836389589
0.3283283283283283 -0.011432970616882 -0.008087509020098138
0.3303303303303303 -0.0111606716508565 -0.007807302905253416
0.3323323323323323 -0.0108840568698619 -0.007522534708184897
0.3343343343343343 -0.01060316221622098 -0.007233309874834004
0.3363363363363364 -0.01031808743390732 -0.006939718080754165
0.3383383383383383 -0.01002900220938404 -0.00664184882722621
0.3403403403403403 -0.00973611131486523 -0.006339846843645969
0.3423423423423423 -0.009439470614832191 -0.006033848160570912
0.3443443443443444 -0.009139134075178889 -0.005723969138531126
0.3463463463463464 -0.00883522038286381 -0.005410307199222419
0.3483483483483483 -0.008527910427147577 -0.005092940825508555
0.3503503503503503 -0.008217334064458929 -0.004771932933129788
0.3523523523523523 -0.007903514286814312 -0.004447398461012234
0.3543543543543544 -0.007586523710987961 -0.004119457523691153
0.3563563563563564 -0.007266491072584598 -0.0037882081141455
0.3583583583583583 -0.006943582573360396 -0.003453736156703788
0.3603603603603603 -0.006617850233074389 -0.003116115507043729
0.3623623623623624 -0.006289325161308475 -0.002775413651608216
0.3643643643643644 -0.005958088721318963 -0.002431727305190742
0.3663663663663664 -0.005624270726659644 -0.002085142001907458
0.3683683683683684 -0.005287993907579675 -0.00173573622513426
0.3703703703703703 -0.004949274005258063 -0.001383584874404875
0.3723723723723724 -0.004608154151414211 -0.001028759265410809
0.3743743743743744 -0.004264717268721255 -0.000671329617029634
0.3763763763763764 -0.0039190840025069 -0.0003113763807153502
0.3783783783783784 -0.003571325805490576 5.103989163095235e-05
0.3803803803803804 -0.003221457886521799 0.0004158589369814003
0.3823823823823824 -0.002869527809267679 0.0007830160795455482
0.3843843843843844 -0.00251561467009779 0.001152442230770989
0.3863863863863864 -0.00215982198707126 0.001524063889343022
0.3883883883883884 -0.001802191426889262 0.001897799545206302
0.3903903903903904 -0.001442743914671707 0.002273571854210579
0.3923923923923924 -0.001081526882619637 0.002651360601160474
0.3943943943943944 -0.0007186122425841437 0.003031135216287312
0.3963963963963964 -0.0003540879259937098 0.003412845836621881
0.3983983983983984 1.201265112429288e-05 0.003796423305995431
0.4004004004004004 0.0003796648887691418 0.00418177917503848
0.4024024024024024 0.0007488237857263544 0.004568805701182066
0.4044044044044044 0.001119425524476154 0.004957365606276382
0.4064064064064064 0.001491390842816993 0.005347422542829119
0.4084084084084084 0.001864677509424434 0.005739052302332612
0.4104104104104104 0.002239260625869213 0.006132275969405673
0.4124124124124124 0.002615098638749079 0.0065270552543404
0.4144144144144144 0.002992134532872599 0.006923292493102889
0.4164164164164164 0.003370295831259094 0.007320830647333257
0.4184184184184184 0.003749511035604208 0.007719453304345245
0.4204204204204204 0.004129751685934685 0.008118900864651599
0.4224224224224224 0.004510983493911176 0.00851922125345432
0.4244244244244244 0.004893156219618606 0.008920671560408142
0.4264264264264264 0.005276203730677122 0.009323370436030071
0.4284284284284284 0.005660044002242015 0.009727288129680628
0.4304304304304304 0.006044586705985757 0.01013224648956373
0.4324324324324325 0.006429795583177048 0.01053791896272782
0.4344344344344344 0.006815648024629407 0.01094383059506443
0.4364364364364364 0.007202095739378392 0.01134978426585104
0.4384384384384384 0.007589064476346025 0.01175623079236311
0.4404404404404405 0.007976454024340827 0.01216338140998469
0.4424424424424425 0.00836413814328702 0.01257124522273123
0.4444444444444444 0.008752003132596452 0.01297962926627833
0.4464464464464464 0.009140054814471247 0.01338813850796285
0.4484484484484484 0.009528284732389203 0.01379622630446301
0.4504504504504505 0.009916631769800753 0.01420406033803553
0.4524524524524525 0.01030498215012895 0.01461188466117751
0.4544544544544545 0.01069316943676948 0.01501969886206576
0.4564564564564564 0.01108098989954308 0.01542737392318003
0.4584584584584585 0.01146841890427804 0.01583465222130338
0.4604604604604605 0.01185546674731314 0.01624117373671558
0.4624624624624625 0.01224206720943384 0.01664692687924735
0.4644644644644645 0.01262809191321839 0.01705198142663016
0.4664664664664664 0.01301335032303782 0.01745628863643139
0.4684684684684685 0.01339765853560572 0.01785972632168537
0.4704704704704705 0.01378100496755821 0.01826209885089325
0.4724724724724725 0.01416334269138164 0.01866313750360503
0.4744744744744745 0.01454456061608396 0.01906266927553979
0.4764764764764765 0.01492448403447962 0.0194607214587566
0.4784784784784785 0.01530288043314269 0.01985725409196923
0.4804804804804805 0.01567962847274075 0.02025216450527514
0.4824824824824825 0.01605472847168982 0.02064528732015611
0.4844844844844845 0.01642810632119073 0.02103639444947783
0.4864864864864865 0.01679960315119657 0.02142519853506278
0.4884884884884885 0.01716897533041264 0.02181155171007082
0.4904904904904905 0.01753595255912939 0.02219548051596902
0.4924924924924925 0.01790051624995733 0.02257694233381027
0.4944944944944945 0.01826263562621404 0.022955821433305
0.4964964964964965 0.01862218340449674 0.0233319289728216
0.4984984984984985 0.01897893949965029 0.02370500299938655
0.5005005005005005 0.01933260531353457 0.02407471032015131
0.5025025025025025 0.01968306549045968 0.02444086384534436
0.5045045045045045 0.02003030563292136 0.02480353088804349
0.5065065065065065 0.02037421335297585 0.02516270143984319
0.5085085085085085 0.02071458193903945 0.02551827105989937
0.5105105105105106 0.02105111663427313 0.02587004087492861
0.5125125125125125 0.02138367239549244 0.0262177175792092
0.5145145145145145 0.02171220609208674 0.02656091343458024
0.5165165165165165 0.02203658155695283 0.02689938628977959
0.5185185185185185 0.02235658988835299 0.02723326482858478
0.5205205205205206 0.02267199133084707 0.02756255972344185
0.5225225225225225 0.02298269344694827 0.02788717268029858
0.5245245245245245 0.02328858566929273 0.02820689644487351
0.5265265265265265 0.02358949421064918 0.02852141480265619
0.5285285285285285 0.02388518856778828 0.02883031111863121
0.5305305305305306 0.02417551569913718 0.02913348387757946
0.5325325325325325 0.02446041205733507 0.02943103669986885
0.5345345345345346 0.02473974494458562 0.02972292681409666
0.5365365365365365 0.0250133033526123 0.03000902065572643
0.5385385385385385 0.02528083886572075 0.03028909386708864
0.5405405405405406 0.02554228147930897 0.0305628312973799
0.5425425425425425 0.02579756010404945 0.03082994235846663
0.5445445445445446 0.02604652766492822 0.03109048964112462
0.5465465465465466 0.02628896351165588 0.03134445104442406
0.5485485485485485 0.02652468544928539 0.03159173322100692
0.5505505505505506 0.0267536558095662 0.03183217907065246
0.5525525525525525 0.02697578297186062 0.03206556774027731
0.5545545545545546 0.02719090684053237 0.03229162319571774
0.5565565565565566 0.02739881200935332 0.03251024956797681
0.5585585585585585 0.027599405965578 0.03272147594661905
0.5605605605605606 0.02779265537390727 0.03292526560633174
0.5625625625625625 0.02797846062125772 0.03312152642090462
0.5645645645645646 0.02815665565590357 0.03331011086323027
0.5665665665665666 0.02832705885131725 0.03349081600530418
0.5685685685685685 0.02848964573102058 0.03366339054481279
0.5705705705705706 0.02864437101367408 0.0338277548606755
0.5725725725725725 0.02879113231305116 0.0339839982744506
0.5745745745745746 0.0289297738757121 0.03413214394543984
0.5765765765765766 0.02906020953173894 0.03427214305851836
0.5785785785785785 0.02918241698389886 0.03440387482413436
0.5805805805805806 0.02929632889012353 0.03452714647830855
0.5825825825825826 0.02940184345367763 0.0346416933317934
0.5845845845845846 0.0294988761137249 0.03474737497631455
0.5865865865865866 0.02958740939070033 0.0348443789693858
0.5885885885885885 0.02966740270042447 0.03493281624735094
0.5905905905905906 0.02973878190592125 0.03501269858374254
0.5925925925925926 0.02980146302205115 0.03508393858928192
0.5945945945945946 0.02985543912367808 0.03514634971187965
0.5965965965965966 0.02990069716413711 0.03519964623663459
0.5985985985985987 0.02993719625260101 0.03524367711296561
0.6006006006006006 0.02996487332159113 0.03527871493331884
0.6026026026026026 0.02998371501793144 0.03530493684522802
0.6046046046046046 0.02999372939350248 0.0353224017970855
0.6066066066066066 0.02999490261874084 0.03533105056243245
0.6086086086086087 0.0299872008847907 0.03533070573995753
0.6106106106106106 0.0299706084145257 0.03532107175349837
0.6126126126126126 0.02994515140033073 0.03530197864674436
0.6146146146146146 0.02991084160419899 0.03527377861273152
0.6166166166166166 0.02986767183805689 0.03523672160565743
0.6186186186186187 0.0298156259489898 0.03519091648031393
0.6206206206206206 0.02975473584765536 0.0351363315171208
0.6226226226226226 0.02968503598637079 0.03507279442212602
0.6246246246246246 0.02960654593251341 0.03499999232700549
0.6266266266266266 0.02951927172882236 0.03491777458426749
0.6286286286286287 0.02942323598560919 0.03482658538098576
0.6306306306306306 0.02931849142323667 0.03472666196399012
0.6326326326326326 0.02920508031615277 0.03461810372372991
0.6346346346346347 0.0290830321669989 0.03450087528517662
0.6366366366366366 0.02895236648208899 0.03437480650782335
0.6386386386386387 0.02881313357411904 0.03423963689861088
0.6406406406406406 0.02866540370193691 0.03409560566795784
0.6426426426426426 0.0285092331931943 0.03394296958934351
0.6446446446446447 0.02834466360034946 0.0337818388726519
0.6466466466466466 0.02817172258193278 0.03361224685694095
0.6486486486486487 0.02799046453813472 0.03343415001044302
0.6506506506506506 0.02780098507790312 0.03324744475554038
0.6526526526526526 0.02760336433989998 0.03305226327033722
0.6546546546546547 0.02739766243334205 0.03284877629175977
0.6566566566566566 0.02718391943800076 0.03263708328122363
0.6586586586586587 0.0269621666208458 0.03241725028207633
0.6606606606606606 0.02673250369429579 0.03218930991959759
0.6626626626626627 0.02649504019935263 0.03195326140099865
0.6646646646646647 0.0262498618238295 0.03170915161287988
0.6666666666666666 0.02599703141636235 0.03145713335750422
0.6686686686686687 0.02573658908726274 0.03119732149469023
0.6706706706706707 0.02546860836498103 0.03092981282796499
0.6726726726726727 0.02519321026913404 0.0306546861167
0.6746746746746747 0.02491048782786159 0.0303720020761097
0.6766766766766766 0.0246205185934239 0.03008180337725377
0.6786786786786787 0.02432336781627976 0.02978412111217511
0.6806806806806807 0.02401913109702168 0.02947906910057406
0.6826826826826827 0.02370791597158944 0.02916681638489085
0.6846846846846847 0.02338981557117582 0.02884750543545544
0.6866866866866866 0.02306490940919004 0.02852124988960382
0.6886886886886887 0.02273328020855769 0.02818813455167832
0.6906906906906907 0.02239504219164459 0.02784821539302726
0.6926926926926927 0.02205030124172902 0.02750151955200529
0.6946946946946947 0.02169914850358179 0.02714804415661227
0.6966966966966966 0.02134166375124744 0.02678786298009242
0.6986986986986987 0.02097795567736492 0.02642127365208582
0.7007007007007007 0.02060814612218952 0.02604852429175177
0.7027027027027027 0.02023233956518688 0.0256697718598598
0.7047047047047047 0.01985062258483209 0.02528508215878938
0.7067067067067067 0.01946307770754935 0.02489442983252944
0.7087087087087087 0.01906983933731968 0.02449769836667856
0.7107107107107107 0.01867103978593794 0.02409486011897707
0.7127127127127127 0.01826678558544772 0.02368635233103836
0.7147147147147147 0.01785715748478803 0.02327246118713486
0.7167167167167167 0.01744222846408749 0.02285334750478465
0.7187187187187187 0.01702214806106596 0.02242905251533633
0.7207207207207207 0.01659707009026249 0.02199949786396914
0.7227227227227228 0.01616711475430035 0.0215646303310341
0.7247247247247247 0.01573236862640097 0.02112481208360117
0.7267267267267268 0.01529288951977669 0.02068024532796818
0.7287287287287287 0.0148488064278196 0.02023106329540844
0.7307307307307307 0.01440029981871625 0.01977734483784961
0.7327327327327328 0.0139475132531935 0.01931911561514371
0.7347347347347347 0.01349055236650559 0.01885648910451712
0.7367367367367368 0.01302948486843392 0.01838967395020014
0.7387387387387387 0.01256439780110824 0.01791882986640067
0.7407407407407407 0.01209547878841042 0.01744409128533948
0.7427427427427428 0.01162287734429657 0.01696556735725042
0.7447447447447447 0.01114671377208129 0.01648334195038072
0.7467467467467468 0.01066707949767183 0.01599748110981664
0.7487487487487487 0.01018408576572893 0.0155081411954911
0.7507507507507507 0.009697895621122235 0.0150155370893691
0.7527527527527528 0.009208643923364592 0.01451985149852288
0.7547547547547547 0.008716450443747808 0.01402123266022687
0.7567567567567568 0.008221429106627471 0.01351979434195713
0.7587587587587588 0.007723727465289807 0.01301561584139235
0.7607607607607607 0.007223492168660889 0.0125087419864129
0.7627627627627628 0.006720852215041657 0.01199922992190454
0.7647647647647647 0.006215918937550768 0.01148734345699505
0.7667667667667668 0.005708810910994616 0.01097331984281723
0.7687687687687688 0.005199696104534308 0.01045733133264125
0.7707707707707707 0.004688730606861723 0.009939489815101246
0.7727727727727728 0.004176046596268031 0.009419846814194596
0.7747747747747747 0.003661752340643787 0.008898414882241953
0.7767767767767768 0.003145942389628724 0.00837540642141156
0.7787787787787788 0.002628779530942332 0.007851055625190229
0.7807807807807807 0.00211044655608284 0.007325536224143475
0.7827827827827828 0.001591097089476105 0.00679897879057649
0.7847847847847848 0.001070855283596523 0.006271470738533069
0.7867867867867868 0.0005498158189668157 0.005743057221068021
0.7887887887887888 2.807388752426875e-05 0.005213843464635812
0.7907907907907908 -0.0004941782786817755 0.004684075194797827
0.7927927927927928 -0.001016782928621887 0.004153967779934778
0.7947947947947948 -0.001539604093691052 0.003623687773601586
0.7967967967967968 -0.002062523784996623 0.003093352914528572
0.7987987987987988 -0.002585424389583997 0.002563032126621123
0.8008008008008008 -0.003108149288251765 0.0020327455189596
0.8028028028028028 -0.00363055296681242 0.001502447058230078
0.8048048048048048 -0.004152501888205193 0.0009723534553255225
0.8068068068068068 -0.004673874210978954 0.0004428896351665185
0.8088088088088088 -0.005194546294545833 -8.563887586622576e-05
0.8108108108108109 -0.005714371214322478 -0.000613050991114833
0.8128128128128128 -0.006233210677701327 -0.001139290063645215
0.8148148148148148 -0.00675093531973637 -0.001664423886245228
0.8168168168168168 -0.007267424648060569 -0.00218864469142642
0.8188188188188188 -0.007782555289768438 -0.002712249030979469
0.8208208208208209 -0.008296188533764372 -0.00323495223840406
0.8228228228228228 -0.008808192281545665 -0.003755897378471221
0.8248248248248248 -0.009318442671950845 -0.004274523604524322
0.8268268268268268 -0.009826824081159589 -0.004790611923602611
0.8288288288288288 -0.01033322169376775 -0.005304285196439981
0.8308308308308309 -0.01083750377100636 -0.005816008137466147
0.8328328328328328 -0.01133954272905975 -0.006326577128172292
0.8348348348348348 -0.01183922000615589 -0.006835747481362342
0.8368368368368369 -0.0123364260581777 -0.007342359695003714
0.8388388388388388 -0.01283105949367873 -0.007845895200924963
0.8408408408408409 -0.013323005964789 -0.008346212383331775
0.8428428428428428 -0.01381213844912088 -0.008843546578806954
0.8448448448448449 -0.01429834029009376 -0.00933851007631073
0.8468468468468469 -0.01478150630746262 -0.009831199343968977
0.8488488488488488 -0.01526154279731817 -0.01032077179901039
0.8508508508508509 -0.01573836655505714 -0.01080692167922098
0.8528528528528528 -0.0162118747136709 -0.01128953524309365
0.8548548548548549 -0.01668194184683627 -0.01176869057956323
0.8568568568568569 -0.01714845722176126 -0.01224465454949999
0.8588588588588588 -0.01761132704762606 -0.01271741878738206
0.8608608608608609 -0.01807047447558291 -0.01318655111343181
0.8628628628628628 -0.01852583957289428 -0.01365178096081274
0.8648648648648649 -0.01897734497181072 -0.01411296683176344
0.8668668668668669 -0.01942486918657762 -0.01457009629759817
0.8688688688688688 -0.01986831024708669 -0.01502328599870534
0.8708708708708709 -0.02030758643630833 -0.01547277952719994
0.8728728728728729 -0.02074263629029156 -0.01591860783691429
0.8748748748748749 -0.02117341820370088 -0.01636025984153641
0.8768768768768769 -0.02159986979252164 -0.01679733145504753
0.8788788788788788 -0.02202187978563111 -0.01722961302907952
0.8808808808808809 -0.02243935551316633 -0.01765708935291588
0.8828828828828829 -0.02285222970942109 -0.01807993965349164
0.8848848848848849 -0.02326046051284613 -0.01849853759539216
0.8868868868868869 -0.023664031459144 -0.01891334813361073
0.8888888888888888 -0.02406289017245935 -0.01932385677082299
0.8908908908908909 -0.02445693791340132 -0.01972941986495511
0.8928928928928929 -0.02484611692481176 -0.02012973455182807
0.8948948948948949 -0.02523038598795472 -0.02052478185591969
0.8968968968968969 -0.02560971661783702 -0.02091482669036249
0.8988988988988988 -0.02598405769729097 -0.02130041764455204
0.9009009009009009 -0.02635335582131072 -0.02168164095503688
0.9029029029029029 -0.02671757222800469 -0.02205782762944081
0.9049049049049049 -0.02707668216999222 -0.02242869568017672
0.9069069069069069 -0.0274306632541493 -0.02279415971228427
0.908908908908909 -0.02777946680087922 -0.02315433092343067
0.9109109109109109 -0.02812305280763604 -0.02350951710390894
0.9129129129129129 -0.02846139950757921 -0.023860047403959
0.9149149149149149 -0.02879450335134841 -0.02420555146122902
0.9169169169169169 -0.02912235790511375 -0.02454566233582031
0.918918918918919 -0.0294449154006641 -0.02488019482432374
0.9209209209209209 -0.02976214069221608 -0.02520913750515527
0.9229229229229229 -0.03007402290029859 -0.02553265273855537
0.924924924924925 -0.03038057541175287 -0.02585107666659034
0.9269269269269269 -0.0306818181286421 -0.02616486096454629
0.928928928928929 -0.03097771205320763 -0.02647377615039265
0.9309309309309309 -0.03126822675084025 -0.02677717827522191
0.9329329329329329 -0.03155335754138911 -0.02707468769442706
0.934934934934935 -0.03183312502713997 -0.02736620665668194
0.9369369369369369 -0.03210756803629048 -0.02765191930394148
0.938938938938939 -0.03237666948085396 -0.0279322916714432
0.9409409409409409 -0.03264039019251378 -0.02820807168770495
0.9429429429429429 -0.03289872309721581 -0.02847953320168961
0.944944944944945 -0.03315169412940194 -0.02874565497701009
0.9469469469469469 -0.03339936223201003 -0.02900590783707466
0.948948948948949 -0.03364177922380906 -0.02926014332835086
0.9509509509509509 -0.03387889442102365 -0.02950859176744161
0.9529529529529529 -0.03411067044647204 -0.02975186224108584
0.954954954954955 -0.03433711329435733 -0.02999071310544532
0.9569569569569569 -0.03455827233015713 -0.03022444330793161
0.958958958958959 -0.03477424029062355 -0.03045265923096896
0.960960960960961 -0.0349850790844423 -0.03067530331902024
0.9629629629629629 -0.03519072127955048 -0.03089250635858104
0.964964964964965 -0.03539113649914424 -0.03110458747818007
0.9669669669669669 -0.0355863411895372 -0.03131175393158286
0.968968968968969 -0.03577639861096667 -0.03151372932521956
0.970970970970971 -0.03596141800845883 -0.03171038419647482
0.972972972972973 -0.03614143350371628 -0.03190169085593575
0.974974974974975 -0.03631639319262939 -0.03208772276656971
0.9769769769769769 -0.03648629921989756 -0.03226865454372457
0.978978978978979 -0.03665118933921825 -0.03244475691842924
0.980980980980981 -0.03681113691328688 -0.03261609983128949
0.982982982982983 -0.03696621923125502 -0.03278240103930188
0.984984984984985 -0.03711642032032236 -0.0329434700189567
0.9869869869869869 -0.03726174798687508 -0.03309924937371153
0.988988988988989 -0.03740223557096729 -0.0332498148339942
0.990990990990991 -0.03753794007899413 -0.03339537525720021
0.992992992992993 -0.03766892985368037 -0.03353627262769418
0.994994994994995 -0.03779521755838422 -0.03367296813551654
0.996996996996997 -0.0379168198867903 -0.03380538086017223
0.998998998998999 -0.03803377226826522 -0.03393285136385013
1.001001001001001 -0.0381461271122647 -0.0340549810260071
1.003003003003003 -0.0382539455741286 -0.03417167569985327
1.005005005005005 -0.03835725089037011 -0.03428314571234961
1.007007007007007 -0.03845607140030324 -0.03438990586421062
1.009009009009009 -0.03855044781241211 -0.03449277542990289
1.011011011011011 -0.03864043143609835 -0.03459237236525559
1.013013013013013 -0.03872607034145587 -0.03468766324810266
1.015015015015015 -0.03880739583407012 -0.03477792004341754
1.017017017017017 -0.0388844474518257 -0.03486288889188946
1.019019019019019 -0.03895727131972603 -0.03494277027245607
1.021021021021021 -0.03902591814361793 -0.03501821900230406
1.023023023023023 -0.03909042798262544 -0.03509031437146953
1.025025025025025 -0.0391508389685591 -0.03515888070590714
1.027027027027027 -0.03920719542321031 -0.03522302537375335
1.029029029029029 -0.03925954786895842 -0.0352824760974392
1.031031031031031 -0.03930794901471148 -0.03533727176539184
1.033033033033033 -0.03935243834376492 -0.03538776243203651
1.035035035035035 -0.03939305626128416 -0.03543460866261741
1.037037037037037 -0.03942984899011963 -0.03547801455535082
1.039039039039039 -0.03946286852616292 -0.0355174137827243
1.041041041041041 -0.03949217112626437 -0.03555259239349626
1.043043043043043 -0.03951780108117504 -0.03558353227049088
1.045045045045045 -0.03953980049050463 -0.03561041113059851
1.047047047047047 -0.0395582165984598 -0.03563360252477599
1.049049049049049 -0.03957310119331864 -0.03565358620316214
1.051051051051051 -0.03958451061512915 -0.0356701606307121
1.053053053053053 -0.03959250128148493 -0.03568295732118199
1.055055055055055 -0.03959711575131413 -0.0356918115567994
1.057057057057057 -0.0395983976577193 -0.03569674664684805
1.059059059059059 -0.0395963964013459 -0.03569797392766913
1.061061061061061 -0.03959116715038231 -0.03569589276266133
1.063063063063063 -0.03958277084055978 -0.03569106067171507
1.065065065065065 -0.03957127295272585 -0.03568344127934509
1.067067067067067 -0.03955672092720794 -0.03567245126614857
1.069069069069069 -0.03953915758112023 -0.03565775421034176
1.071071071071071 -0.03951863378017673 -0.03563928949664896
1.073073073073073 -0.03949520643736112 -0.03561727231630366
1.075075075075075 -0.0394689385129267 -0.03559219366704791
1.077077077077077 -0.03943989482597192 -0.03556482035313238
1.079079079079079 -0.03940812344867502 -0.0355352038512137
1.081081081081081 -0.03937367595965147 -0.03550255157353227
1.083083083083083 -0.03933660910182499 -0.03546675609640371
1.085085085085085 -0.0392969841590688 -0.03542791457118255
1.087087087087087 -0.03925486619790708 -0.03538632868598701
1.089089089089089 -0.03921031208781355 -0.03534237807705234
1.091091091091091 -0.03916337381679533 -0.03529586504500279
1.093093093093093 -0.03911410849252702 -0.03524673497668221
1.095095095095095 -0.03906257853216252 -0.03519503494583165
1.097097097097097 -0.03900885163297113 -0.03514087134664909
1.099099099099099 -0.0389529920967256 -0.03508440972453036
1.101101101101101 -0.0388950507375681 -0.03502578418372912
1.103103103103103 -0.03883508285922393 -0.03496494777284906
1.105105105105105 -0.03877315087907138 -0.03490186514610386
1.107107107107107 -0.03870932432814166 -0.03483654969667269
1.109109109109109 -0.03864367486437709 -0.03476906355670017
1.111111111111111 -0.03857625478625468 -0.03469951759729628
1.113113113113113 -0.0385071177316609 -0.03462807142853647
1.115115115115115 -0.03843632543283575 -0.03455493339946136
1.117117117117117 -0.03836394754407278 -0.0344802909276275
1.119119119119119 -0.03829005750899533 -0.03440398831384506
1.121121121121121 -0.03821470945028621 -0.03432584766813188
1.123123123123123 -0.03813795728636523 -0.0342458167477363
1.125125125125125 -0.03805986326158799 -0.0341639689616865
1.127127127127127 -0.03798049769574899 -0.0340805033707906
1.129129129129129 -0.03789993250415569 -0.03399574468763769
1.131131131131131 -0.0378182200938662 -0.03391013292543393
1.133133133133133 -0.03773541554069625 -0.03382372056950095
1.135135135135135 -0.03765158227423925 -0.03373600810000107
1.137137137137137 -0.03756679195945081 -0.03364668277353716
1.139139139139139 -0.03748111110368996 -0.03355567885997185
1.141141141141141 -0.03739458991437224 -0.03346317764242754
1.143143143143143 -0.03730728520668504 -0.03336960741728684
1.145145145145145 -0.03721926186507218 -0.03327564349419168
1.147147147147147 -0.0371305905119103 -0.03318191916799554
1.149149149149149 -0.03704132619342049 -0.03308775793992103
1.151151151151151 -0.03695152338569041 -0.03299239340421711
1.153153153153153 -0.03686124276565163 -0.03289548757582095
1.155155155155155 -0.03677054919769492 -0.03279712751788716
1.157157157157157 -0.03667949836589077 -0.03269782534178706
1.159159159159159 -0.03658814164503175 -0.03259851820710913
1.161161161161161 -0.03649653714926669 -0.0325002154320892
1.163163163163163 -0.03640474971132445 -0.03240192080104054
1.165165165165165 -0.03631283702624609 -0.03230284048839149
1.167167167167167 -0.0362208452719722 -0.03220271719559908
1.169169169169169 -0.03612882674192808 -0.03210172707204828
1.171171171171171 -0.03603684079828744 -0.03200047971505102
1.173173173173173 -0.03594494867801993 -0.03189996827777922
1.175175175175175 -0.03585319539501856 -0.03179990262682136
1.177177177177177 -0.03576162782125848 -0.03169963514571211
1.179179179179179 -0.0356702990448209 -0.03159905830685777
1.181181181181181 -0.03557926699928805 -0.03149828131647553
1.183183183183183 -0.03548857861386679 -0.0313976301145939
1.185185185185185 -0.03539827647358375 -0.03129753878933902
1.187187187187187 -0.03530840848430487 -0.03119778288372027
1.189189189189189 -0.03521902740806012 -0.03109821464568521
1.191191191191191 -0.0351301799436303 -0.03099883059784189
1.193193193193193 -0.03504190551140716 -0.03089971663333399
1.195195195195195 -0.03495424760346057 -0.03080104801584208
1.197197197197197 -0.03486725385489437 -0.03070304771327254
1.199199199199199 -0.03478096857443028 -0.03060566457118541
1.201201201201201 -0.03469542846527352 -0.03050879350770355
1.203203203203203 -0.0346106731426528 -0.03041240254435432
1.205205205205205 -0.03452674554215115 -0.03031652596008561
1.207207207207207 -0.03444368630184271 -0.03022126429126493
1.209209209209209 -0.0343615293686598 -0.03012678433168001
1.211211211211211 -0.03428031079822826 -0.03003332094191069
1.213213213213213 -0.03420006924476834 -0.02994096301497376
1.215215215215215 -0.03412084126728538 -0.02984945293051322
1.217217217217217 -0.03404265781948353 -0.02975861045107023
1.219219219219219 -0.03396555147918796 -0.02966838080044853
1.221221221221221 -0.03388955691046117 -0.02957883466371461
1.223223223223223 -0.03381470679873352 -0.02949016818719719
1.225225225225225 -0.03374102895905133 -0.02940270297848682
1.227227227227227 -0.03366855249530916 -0.02931685282805133
1.229229229229229 -0.03359730820950177 -0.02923237882788352
1.231231231231231 -0.03352732557306105 -0.02914890468348755
1.233233233233233 -0.03345862895559629 -0.02906632599319883
1.235235235235235 -0.03339124359369234 -0.02898470734439013
1.237237237237237 -0.03332519646707138 -0.02890428231346862
1.239239239239239 -0.03326051549257318 -0.02882541772347352
1.241241241241241 -0.03319722252999762 -0.02874799305387402
1.243243243243243 -0.03313533724294874 -0.0286718195481542
1.245245245245245 -0.03307488162354072 -0.02859686563634106
1.247247247247247 -0.03301588004064254 -0.02852317710228319
1.249249249249249 -0.03295835880322728 -0.02845087708365113
1.251251251251251 -0.03290233624378421 -0.02838015258466794
1.253253253253253 -0.03284782459748806 -0.02831099926324226
1.255255255255255 -0.03279483967457856 -0.0282432984396852
1.257257257257257 -0.03274340116270577 -0.02817699578053681
1.259259259259259 -0.03269353262693015 -0.02811209441829329
1.261261261261261 -0.0326452597580849 -0.02804865495140596
1.263263263263263 -0.03259859341881157 -0.02798679544428329
1.265265265265265 -0.03255353931063228 -0.02792669240038936
1.267267267267267 -0.03251010834967968 -0.02786849348075987
1.269269269269269 -0.03246831660317507 -0.02781198962260287
1.271271271271271 -0.03242818528942834 -0.0277569749257025
1.273273273273273 -0.03238973845069806 -0.02770335530330612
1.275275275275275 -0.03235298137855076 -0.02765114848212277
1.277277277277277 -0.03231791682540282 -0.02760048400232398
1.279279279279279 -0.03228455344769468 -0.02755160321754363
1.281281281281281 -0.03225290486747677 -0.02750485929487784
1.283283283283283 -0.03222298967240951 -0.0274605186581354
1.285285285285285 -0.03219482402521429 -0.02741809680614182
1.287287287287287 -0.03216840754727291 -0.02737710640004376
1.289289289289289 -0.03214374285727954 -0.02733733246618547
1.291291291291291 -0.03212083774325645 -0.02729883240122002
1.293293293293293 -0.0320997051458699 -0.02726193597210727
1.295295295295295 -0.03208036269562394 -0.02722724531611503
1.297297297297297 -0.03206281726870971 -0.02719544496610485
1.299299299299299 -0.03204706383073024 -0.02716590010299694
1.301301301301301 -0.03203310311500982 -0.02713791875541041
1.303303303303303 -0.03202094236518601 -0.02711120947047052
1.305305305305305 -0.03201059533520959 -0.02708582440766677
1.307307307307307 -0.03200207773232194 -0.02706215933885464
1.309309309309309 -0.03199538360129514 -0.02704095364825465
1.311311311311311 -0.03199050972645386 -0.02702248492008733
1.313313313313313 -0.03198745912528345 -0.02700592279646127
1.315315315315315 -0.03198624016565293 -0.02699093822995841
1.317317317317317 -0.03198686307708266 -0.02697745445403898
1.319319319319319 -0.03198932352052206 -0.02696564576136065
1.321321321321321 -0.03199361659101593 -0.02695593750377706
1.323323323323323 -0.03199974318846886 -0.02694876229730664
1.325325325325325 -0.03200770996567304 -0.02694361058446892
1.327327327327327 -0.03201752586851742 -0.02694025902476474
1.329329329329329 -0.03202918357501135 -0.02693866133953818
1.331331331331331 -0.03204267438536677 -0.02693889915072367
1.333333333333333 -0.03205799633469882 -0.02694118198084389
1.335335335335335 -0.03207515414317375 -0.02694568839024278
1.337337337337337 -0.03209415778064219 -0.0269522026123227
1.339339339339339 -0.032114999921683 -0.0269605877644985
1.341341341341341 -0.03213766237427947 -0.02697078736408415
1.343343343343343 -0.03216213628797226 -0.0269828220067046
1.345345345345345 -0.03218842272462445 -0.02699678936629576
1.347347347347347 -0.0322165326584216 -0.02701286419510468
1.349349349349349 -0.03224647365483058 -0.0270313603706811
1.351351351351351 -0.03227822025586832 -0.02705207510128432
1.353353353353353 -0.03231175252446337 -0.0270745794723978
1.355355355355355 -0.03234706191444505 -0.02709860779661816
1.357357357357357 -0.03238415122062013 -0.02712405762373293
1.359359359359359 -0.03242303276287304 -0.02715098974072042
1.361361361361361 -0.03246369034163309 -0.02717962817175038
1.363363363363363 -0.03250610041503855 -0.02721036017818251
1.365365365365365 -0.03255025102840255 -0.02724373625856816
1.367367367367367 -0.03259613738082934 -0.02727983456281716
1.369369369369369 -0.0326437585357606 -0.02731768973507395
1.371371371371371 -0.03269309682373769 -0.02735698557133676
1.373373373373373 -0.0327441335751717 -0.02739770511280701
1.375375375375375 -0.03279685599440349 -0.02744012228167084
1.377377377377377 -0.03285125679328114 -0.02748475621300664
1.379379379379379 -0.03290732671061223 -0.02753140657802775
1.381381381381381 -0.03296504420095354 -0.02757975610712302
1.383383383383383 -0.03302439169301226 -0.02762973204738231
1.385385385385385 -0.03308535552909841 -0.02768135760710988
1.387387387387387 -0.03314792436843443 -0.02773475195582314
1.389389389389389 -0.0332120784743121 -0.02779006809137421
1.391391391391391 -0.033277797530299 -0.02784717883080773
1.393393393393393 -0.03334506419923795 -0.02790591974757936
1.395395395395395 -0.03341386343399434 -0.0279661955047516
1.397397397397397 -0.03348417524612893 -0.02802797779396196
1.399399399399399 -0.03355597629683917 -0.02809130533542362
1.401401401401401 -0.03362924602556219 -0.0281562838779244
1.403403403403403 -0.03370396681664181 -0.02822307807846236
1.405405405405405 -0.03378011986997027 -0.0282916022478702
1.407407407407407 -0.03385767905270044 -0.02836162740000098
1.409409409409409 -0.03393661980334178 -0.02843303978719078
1.411411411411411 -0.0340169203396564 -0.02850580713167139
1.413413413413413 -0.03409856160388221 -0.02857997862557138
1.415415415415415 -0.03418152120160135 -0.02865568493091478
1.417417417417417 -0.03426576875979193 -0.02873301306188328
1.419419419419419 -0.03435127635646684 -0.02881175320259102
1.421421421421421 -0.03443801971019275 -0.02889178798534614
1.423423423423423 -0.03452597818009008 -0.02897306069925426
1.425425425425425 -0.03461513288955107 -0.0290555715952448
1.427427427427427 -0.03470545271038609 -0.02913937788607113
1.429429429429429 -0.03479690287552216 -0.02922458203840772
1.431431431431431 -0.03488945303179399 -0.02931112153619347
1.433433433433433 -0.03498307728353839 -0.02939883840153162
1.435435435435436 -0.03507775419259422 -0.02948763231008175
1.437437437437437 -0.03517346526228095 -0.02957745651819205
1.439439439439439 -0.03527017571641124 -0.02966831786289931
1.441441441441441 -0.03536785025864288 -0.02976027676192905
1.443443443443444 -0.03546645861233041 -0.02985344649537788
1.445445445445446 -0.03556597342484046 -0.02994784995340391
1.447447447447447 -0.03566637025129218 -0.03004326219140949
1.449449449449449 -0.03576762056928044 -0.03013950223976611
1.451451451451451 -0.03586969073761098 -0.0302364763863712
1.453453453453454 -0.03597255021074228 -0.03033417817664788
1.455455455455456 -0.03607616961363761 -0.03043268841354538
1.457457457457457 -0.03618052073913625 -0.0305321751575382
1.459459459459459 -0.03628557413890456 -0.03063284033097477
1.461461461461461 -0.03639129826254067 -0.03073446369261135
1.463463463463464 -0.03649766269172887 -0.03083671657726708
1.465465465465466 -0.03660463756578789 -0.03093941682230589
1.467467467467467 -0.0367121935937024 -0.03104252445426051
1.469469469469469 -0.03682030123009854 -0.0311461416888324
1.471471471471471 -0.03692892918710192 -0.03125051293089146
1.473473473473474 -0.03703804668095217 -0.03135592299318693
1.475475475475476 -0.0371476238255834 -0.03146201867382722
1.477477477477477 -0.03725763163262431 -0.03156850905278091
1.479479479479479 -0.03736804203192777 -0.03167527269503628
1.481481481481481 -0.03747882645489747 -0.03178231613963559
1.483483483483484 -0.03758995270739577 -0.03188977389967393
1.485485485485486 -0.03770138952538406 -0.03199788988707669
1.487487487487487 -0.03781310750683421 -0.03210656286009758
1.489489489489489 -0.03792507911172855 -0.03221552755205595
1.491491491491491 -0.03803727866205982 -0.03232464871485277
1.493493493493494 -0.03814967979899532 -0.03243388164785507
1.495495495495496 -0.03826225017702061 -0.03254327219789627
1.497497497497497 -0.03837495953658189 -0.03265295675927646
1.499499499499499 -0.03848777995448632 -0.03276313823670485
1.501501501501501 -0.03860068580193969 -0.03287370504297021
1.503503503503504 -0.03871365292174613 -0.03298432721442951
1.505505505505506 -0.03882665221173702 -0.03309479210879651
1.507507507507508 -0.03893965479448748 -0.03320501403178316
1.509509509509509 -0.03905263406370643 -0.03331503423709731
1.511511511511511 -0.03916556542745286 -0.033425020926444
1.513513513513514 -0.03927842580707475 -0.03353526924952602
1.515515515515516 -0.03939118741415181 -0.0336463006989246
1.517517517517518 -0.0395038216015828 -0.03375813560622953
1.519519519519519 -0.03961630295401047 -0.03386971998525201
1.521521521521521 -0.03972860930773429 -0.03398033376182577
1.523523523523524 -0.03984072201463066 -0.03408966765436031
1.525525525525526 -0.03995262061643591 -0.0341978231738409
1.527527527527528 -0.04006427138707128 -0.03430531262382799
1.529529529529529 -0.04017564433267547 -0.03441305910045839
1.531531531531531 -0.04028671589231419 -0.03452238354843076
1.533533533533534 -0.04039746893798025 -0.0346326660560404
1.535535535535536 -0.04050789277459341 -0.03474219551052218
1.537537537537538 -0.04061797846691222 -0.03485058199729926
1.539539539539539 -0.040727690299746 -0.03495796171172938
1.541541541541541 -0.040836988487857 -0.03506499695910434
1.543543543543544 -0.04094584478391854 -0.03517237436791423
1.545545545545546 -0.04105424252581415 -0.03527932932765121
1.547547547547548 -0.04116217663663752 -0.03538562003452406
1.549549549549549 -0.04126965326841021 -0.03549121161525171
1.551551551551551 -0.0413766566570378 -0.0355962203197199
1.553553553553554 -0.04148313528067617 -0.03570089829925946
1.555555555555556 -0.04158905116386651 -0.03580522824111393
1.557557557557558 -0.04169438240822893 -0.03590896355138612
1.559559559559559 -0.04179912319246246 -0.03601195698972159
1.561561561561561 -0.04190328377234501 -0.03611415263861115
1.563563563563564 -0.04200687423450911 -0.03621558590338994
1.565565565565566 -0.04210984445776041 -0.03631638351223873
1.567567567567568 -0.04221215102083344 -0.03641676688724385
1.56956956956957 -0.04231376826268648 -0.03651700539499084
1.571571571571572 -0.04241468739107315 -0.03661669985869381
1.573573573573574 -0.04251491648254235 -0.03671539560993181
1.575575575575576 -0.0426144724368985 -0.03681283765959245
1.577577577577578 -0.04271331544936029 -0.0369089706978713
1.57957957957958 -0.04281140655618788 -0.0370039390942736
1.581581581581582 -0.04290872391383565 -0.0370980868976124
1.583583583583584 -0.0430052588713301 -0.03719195783600998
1.585585585585586 -0.04310101597026996 -0.03728595613858429
1.587587587587588 -0.04319600439174306 -0.0373790708716211
1.58958958958959 -0.0432901930164265 -0.03747102934760677
1.591591591591592 -0.04338354632271745 -0.03756185787334204
1.593593593593594 -0.04347604213622412 -0.03765176209796153
1.595595595595596 -0.04356767141287621 -0.03774088689517377
1.597597597597598 -0.04365843823892483 -0.03782903618263142
1.5995995995996 -0.04374835951018834 -0.03791617634469921
1.601601601601602 -0.04383742827318116 -0.03800231100122375
1.603603603603604 -0.04392559981103391 -0.03808747839484439
1.605605605605606 -0.04401284395258469 -0.03817169690406427
1.607607607607608 -0.0440991460597894 -0.03825490614051086
1.60960960960961 -0.04418450702772165 -0.03833705664688478
1.611611611611612 -0.04426894328457281 -0.03841812176555834
1.613613613613614 -0.04435247259719359 -0.03849809763857615
1.615615615615616 -0.04443505319858734 -0.03857700320765595
1.617617617617618 -0.04451665638721686 -0.03865488021418803
1.61961961961962 -0.04459726826834064 -0.03873193522735308
1.621621621621622 -0.04467688722707037 -0.03880823569848713
1.623623623623624 -0.04475552392837083 -0.03888344032788835
1.625625625625626 -0.04483318363068668 -0.03895729858510374
1.627627627627628 -0.04490983705128265 -0.03902965941163841
1.62962962962963 -0.04498547189078199 -0.03910047122095633
1.631631631631632 -0.04506008190313081 -0.03916978189847936
1.633633633633634 -0.04513366629621846 -0.03923773880158804
1.635635635635636 -0.04520622529090561 -0.03930458875962156
1.637637637637638 -0.04527774673242112 -0.03937067807387734
1.63963963963964 -0.04534822322455082 -0.03943643895343171
1.641641641641642 -0.04541764995913617 -0.03950145037108349
1.643643643643644 -0.04548602426666841 -0.03956499485243384
1.645645645645646 -0.04555334367957885 -0.03962688944649401
1.647647647647648 -0.04561960136480542 -0.03968724020505754
1.64964964964965 -0.04568479131670181 -0.03974644218269963
1.651651651651652 -0.04574890972843088 -0.03980481387577556
1.653653653653654 -0.04581195499196462 -0.03986193480686243
1.655655655655656 -0.0458739276969262 -0.03991770876595763
1.657657657657658 -0.04593482775742597 -0.03997213473651015
1.65965965965966 -0.04599464872862946 -0.04002529287338458
1.661661661661662 -0.04605338526128446 -0.0400773309724631
1.663663663663664 -0.04611103479129953 -0.0401282359221424
1.665665665665666 -0.04616759753974405 -0.04017787262567807
1.667667667667668 -0.0462230765128482 -0.04022615953665881
1.66966966966967 -0.04627747714947203 -0.04027307110272924
1.671671671671672 -0.04633079837298136 -0.04031863776558911
1.673673673673674 -0.04638303362671146 -0.04036294596099435
1.675675675675676 -0.04643417982433231 -0.04040613811875554
1.677677677677678 -0.04648423753431095 -0.04044849800882072
1.67967967967968 -0.0465332109799115 -0.04048991691574236
1.681681681681682 -0.04658110803919511 -0.04052995904846635
1.683683683683684 -0.04662793655108441 -0.04056835319519925
1.685685685685686 -0.04667369084212037 -0.04060499582700508
1.687687687687688 -0.04671837023031165 -0.04063995109780569
1.68968968968969 -0.04676197745291832 -0.04067345084438037
1.691691691691692 -0.04680451799850909 -0.04070589458636573
1.693693693693694 -0.04684599996707327 -0.04073784952625686
1.695695695695696 -0.04688642816364197 -0.04076934531668636
1.697697697697698 -0.04692580294149459 -0.04079946359953257
1.6996996996997 -0.04696412689962855 -0.0408279646936178
1.701701701701702 -0.04700140512007048 -0.040854878238055
1.703703703703704 -0.04703764516787619 -0.04088049846156264
1.705705705705706 -0.04707285709113071 -0.04090527938814764
1.707707707707708 -0.04710704914557023 -0.04092894888725751
1.70970970970971 -0.04714022282245656 -0.04095132477727625
1.711711711711712 -0.04717238243729614 -0.04097238655950547
1.713713713713714 -0.04720353490348346 -0.0409921930318945
1.715715715715716 -0.04723368972758811 -0.04101088221877539
1.717717717717718 -0.04726285888913001 -0.04102854111117782
1.71971971971972 -0.0472910506834879 -0.04104505559804961
1.721721721721722 -0.04731826908134287 -0.04106034797049621
1.723723723723724 -0.04734452069034593 -0.04107439092919482
1.725725725725726 -0.04736981475188879 -0.04108720758439394
1.727727727727728 -0.04739416314110379 -0.04109887145591359
1.72972972972973 -0.04741757976434665 -0.04110950647314571
1.731731731731732 -0.0474400726082076 -0.04111932495588463
1.733733733733734 -0.0474616468256938 -0.04112831051098834
1.735735735735736 -0.04748231065352831 -0.04113614680451108
1.737737737737738 -0.0475020754593481 -0.04114263183205433
1.73973973973974 -0.04752095574170393 -0.04114768893165135
1.741741741741742 -0.04753896699985719 -0.04115136678376935
1.743743743743744 -0.04755611551764902 -0.04115383941130768
1.745745745745746 -0.04757240955227215 -0.04115540617959834
1.747747747747748 -0.04758786026566481 -0.04115649179640732
1.74974974974975 -0.04760248131635778 -0.04115712840685484
1.751751751751752 -0.04761628764646485 -0.04115667032878811
1.753753753753754 -0.04762928883517317 -0.04115494744277956
1.755755755755756 -0.04764149475117722 -0.04115198449787094
1.757757757757758 -0.04765291745402405 -0.04114799851879627
1.75975975975976 -0.04766357107267342 -0.04114334187148808
1.761761761761762 -0.04767347086671664 -0.04113784875256538
1.763763763763764 -0.047682627178823 -0.04113137088313443
1.765765765765766 -0.0476910496228056 -0.04112389440870196
1.767767767767768 -0.04769875040276454 -0.04111546647397937
1.76976976976977 -0.04770574433011122 -0.04110619522288453
1.771771771771772 -0.04771204839015541 -0.04109619117375771
1.773773773773774 -0.04771767397307401 -0.04108538218783678
1.775775775775776 -0.04772263098304712 -0.04107368816370727
1.777777777777778 -0.04772693192960895 -0.04106107504114767
1.77977977977978 -0.04773059129238543 -0.04104755466842433
1.781781781781782 -0.04773362446762595 -0.04103318480229121
1.783783783783784 -0.04773604280260789 -0.04101806910798944
1.785785785785786 -0.04773785824679177 -0.04100236543476687
1.787787787787788 -0.04773908420708925 -0.04098637759939566
1.78978978978979 -0.04773973534332354 -0.04096982937086643
1.791791791791792 -0.04773982484077152 -0.04095235914151951
1.793793793793794 -0.04773936402802675 -0.04093376114765543
1.795795795795796 -0.04773836551811873 -0.04091398546953376
1.797797797797798 -0.04773684338883521 -0.04089313803137454
1.7997997997998 -0.04773481255665807 -0.04087148060135698
1.801801801801802 -0.04773228468009267 -0.04084943079162071
1.803803803803804 -0.04772927098813037 -0.04082756192979098
1.805805805805806 -0.04772578417147721 -0.04080575631207523
1.807807807807808 -0.0477218383643292 -0.0407831707026321
1.80980980980981 -0.04771744796076958 -0.0407595690625541
1.811811811811812 -0.04771262381067961 -0.04073499992525537
1.813813813813814 -0.04770737734223452 -0.04070979639647443
1.815815815815816 -0.0477017211464695 -0.04068447788996413
1.817817817817818 -0.04769566893822851 -0.04065876391579989
1.81981981981982 -0.04768923397590462 -0.04063242951616766
1.821821821821822 -0.04768242667973348 -0.04060544593734633
1.823823823823824 -0.04767525805638766 -0.04057787912324359
1.825825825825826 -0.04766774028012545 -0.04054988971539603
1.827827827827828 -0.04765988669279092 -0.04052162413860039
1.82982982982983 -0.04765171047999101 -0.04049295503843334
1.831831831831832 -0.0476432214915939 -0.04046378882731302
1.833833833833834 -0.0476344303000986 -0.04043409192419631
1.835835835835836 -0.04762534836659977 -0.04040388955627724
1.837837837837838 -0.04761598801450829 -0.04037326575898526
1.83983983983984 -0.04760636164546386 -0.04034236337598621
1.841841841841842 -0.04759647916704678 -0.04031137439020932
1.843843843843844 -0.04758635074556485 -0.04028022750820359
1.845845845845846 -0.04757598719052837 -0.0402486736825356
1.847847847847848 -0.04756539992788709 -0.04021656873240806
1.84984984984985 -0.04755460064399868 -0.04018387905640972
1.851851851851852 -0.04754359912687828 -0.04015068163251434
1.853853853853854 -0.04753240509967702 -0.04011716401808219
1.855855855855856 -0.04752102874331254 -0.04008362434985874
1.857857857857858 -0.0475094806320506 -0.04005034624496639
1.85985985985986 -0.04749777163903462 -0.04001690195747223
1.861861861861862 -0.04748591152449535 -0.03998308177927906
1.863863863863864 -0.04747390943114226 -0.03994886236056527
1.865865865865866 -0.04746177484008293 -0.03991434565908114
1.867867867867868 -0.04744951755501935 -0.03987975794854848
1.86986986986987 -0.04743714770224784 -0.03984513931820638
1.871871871871872 -0.0474246753670281 -0.03981033878200907
1.873873873873874 -0.04741210921697777 -0.03977534033792676
1.875875875875876 -0.04739945787330368 -0.03974016598539526
1.877877877877878 -0.04738673029584597 -0.0397048757253165
1.87987987987988 -0.04737393577442986 -0.03966955071357312
1.881881881881882 -0.04736108392886559 -0.03963417142199194
1.883883883883884 -0.04734818423267621 -0.03959869872937677
1.885885885885886 -0.04733524461497442 -0.03956311891432845
1.887887887887888 -0.04732227308119873 -0.03952744143561362
1.88988988988989 -0.047309278046168 -0.03949169893216536
1.891891891891892 -0.04729626832823854 -0.03945594722308221
1.893893893893894 -0.0472832531493042 -0.03942027116350827
1.895895895895896 -0.04727024150809266 -0.03938474632921649
1.897897897897898 -0.04725724052945662 -0.03934925487344867
1.8998998998999 -0.04724425741685184 -0.03931369458643708
1.901901901901902 -0.04723130001804896 -0.03927801803523115
1.903903903903904 -0.04721837682511026 -0.03924223256369871
1.905905905905906 -0.04720549697438971 -0.03920640029252534
1.907907907907908 -0.04719266924396962 -0.03917063811921515
1.90990990990991 -0.04717989971095621 -0.03913511771808978
1.911911911911912 -0.04716719475834968 -0.03910000385356188
1.913913913913914 -0.04715456171627633 -0.0390650694414803
1.915915915915916 -0.04714200886059285 -0.03903013554327595
1.917917917917918 -0.04712954541510785 -0.0389951501302036
1.91991991991992 -0.04711718005067504 -0.03896016656688328
1.921921921921922 -0.04710491729167503 -0.03892534361129876
1.923923923923924 -0.04709276210703153 -0.03889089294166517
1.925925925925926 -0.04708072109244656 -0.03885667389387976
1.927927927927928 -0.04706880247040057 -0.03882257850563781
1.92992992992993 -0.04705701609015231 -0.03878858257188322
1.931931931931932 -0.04704537235297559 -0.0387547145114972
1.933933933933934 -0.0470338746742141 -0.03872105536730108
1.935935935935936 -0.04702252476568789 -0.03868772724455716
1.937937937937938 -0.04701132716129534 -0.03865471414805705
1.93993993993994 -0.04700028924676599 -0.03862191789258806
1.941941941941942 -0.04698942125966057 -0.03858928565085087
1.943943943943944 -0.04697873593138416 -0.03855680904670977
1.945945945945946 -0.04696823705037736 -0.03852452415519411
1.947947947947948 -0.04695792467042474 -0.03849251150249808
1.94994994994995 -0.04694780297502357 -0.03846089606598005
1.951951951951952 -0.04693787876099912 -0.03842985965870507
1.953953953953954 -0.04692816143850474 -0.0383992617345523
1.955955955955956 -0.04691865932019069 -0.03836885006208007
1.957957957957958 -0.04690937374666654 -0.03833848294611214
1.95995995995996 -0.04690030871554061 -0.03830812925262767
1.961961961961962 -0.04689146980787806 -0.03827786840876393
1.963963963963964 -0.04688286413739835 -0.03824789040281404
1.965965965965966 -0.04687449914910852 -0.03821849578422828
1.967967967967968 -0.04686637713199318 -0.03819002640652397
1.96996996996997 -0.04685850016720221 -0.03816210687161431
1.971971971971972 -0.04685087244556103 -0.03813437087993818
1.973973973973974 -0.04684350026762095 -0.03810670568788135
1.975975975975976 -0.04683639204226289 -0.03807917927324209
1.977977977977978 -0.04682955486584958 -0.03805204033523388
1.97997997997998 -0.04682298759143784 -0.03802562774890919
1.981981981981982 -0.04681669003087247 -0.03799969663965119
1.983983983983984 -0.04681066511480906 -0.03797407245736614
1.985985985985986 -0.04680491889271404 -0.03794871380019579
1.987987987987988 -0.04679946053286461 -0.03792365954894419
1.98998998998999 -0.04679429766965188 -0.03789902886707686
1.991991991991992 -0.04678942633409539 -0.03787495634309457
1.993993993993994 -0.04678484829666745 -0.03785130364588804
1.995995995995996 -0.0467805672592591 -0.03782803901927367
1.997997997997998 -0.04677658828783043 -0.03780517173358089
2 -0.0467729138256078 -0.03778272915741554


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_single_2.dat <==
0 0.139793456281986 0.139793456281986
0.002002002002002002 0.1392558260582752 0.1392136894101673
0.004004004004004004 0.137939344305527 0.137966873103817
0.006006006006006006 0.1361556731211523 0.1363173047063897
0.008008008008008008 0.1340970242310442 0.1344274402152768
0.01001001001001001 0.1318800255379584 0.1323973078079951
0.01201201201201201 0.1295758556772588 0.1302884185443598
0.01401401401401401 0.1272287942665445 0.128137953559643
0.01601601601601602 0.124865287307079 0.1259701745885285
0.01801801801801802 0.1225016411481161 0.1237981381686717
0.02002002002002002 0.120147824392432 0.1216318154294172
0.02202202202202202 0.1178082184476668 0.1194760815564704
0.02402402402402402 0.1154883942724436 0.1173341383136018
0.02602602602602603 0.1131898206599899 0.115208871565673
0.02802802802802803 0.1109127686440246 0.113100879814785
0.03003003003003003 0.1086587252328049 0.1110110029730937
0.03203203203203203 0.1064285523272407 0.1089404700496634
0.03403403403403404 0.1042216133685672 0.1068893808573612
0.03603603603603604 0.1020378191519 0.1048577151360361
0.03803803803803804 0.09987765808849973 0.1028457931121788
0.04004004004004004 0.09774175267573199 0.1008542185070079
0.04204204204204205 0.09562959581234089 0.098883134190283
0.04404404404404404 0.09354081070152936 0.0969324287307291
0.04604604604604605 0.0914753951503804 0.09500216988848834
0.04804804804804805 0.08943371811263502 0.09309257763567086
0.05005005005005005 0.08741645723539597 0.09120402415635517
0.05205205205205205 0.08542354004669166 0.08933690384358001
0.05405405405405406 0.08345436710692 0.08749114717692059
0.05605605605605606 0.08150872232617093 0.08566666015257979
0.05805805805805806 0.07958679484966545 0.08386349229401346
0.06006006006006006 0.07768917905775578 0.08208183620200901
0.06206206206206206 0.07581673240274819 0.08032202755468522
0.06406406406406406 0.07396912762910683 0.07858454501117733
0.06606606606606606 0.07214576050549223 0.07686973907807794
0.06806806806806807 0.07034647706152955 0.07517728416579296
0.07007007007007007 0.06857153496392362 0.07350690813984898
0.07207207207207207 0.06682160351645884 0.07185856290007436
0.07407407407407407 0.06509738177332197 0.07023242438059922
0.07607607607607608 0.06339827038804736 0.06862889254985588
0.07807807807807808 0.06172391621703487 0.06704859141057816
0.08008008008008008 0.06007430647257017 0.0654921520328722
0.08208208208208208 0.05844974040176613 0.06395905907037513
0.08408408408408409 0.05685080418763353 0.06244862639609541
0.08608608608608609 0.05527742317519969 0.0609605361808445
0.08808808808808809 0.05372925105683183 0.05949483695640974
0.09009009009009009 0.05220624698378411 0.05805194361555464
0.0920920920920921 0.05070851090004509 0.05663263741201829
0.0940940940940941 0.04923624973181475 0.0552378221852546
0.0960960960960961 0.04778937839644373 0.05386666016322608
0.09809809809809809 0.04636771763738137 0.05251831342922818
0.1001001001001001 0.04497118133445236 0.05119243327247439
0.1021021021021021 0.04359976277637705 0.04988905701599196
0.1041041041041041 0.04225353128084464 0.04860860801662206
0.1061061061061061 0.04093238936897257 0.04735189123485573
0.1081081081081081 0.03963615089966648 0.04611882496516947
0.1101101101101101 0.03836469989149679 0.04490853521815071
0.1121121121121121 0.0371179253476581 0.04372074136754309
0.1141141141141141 0.03589572086145249 0.04255535964832038
0.1161161161161161 0.0346979231978887 0.04141250315668651
0.1181181181181181 0.03352439232230319 0.04029246759087755
0.1201201201201201 0.03237499439883437 0.03919504554053498
0.1221221221221221 0.03124954326542367 0.0381198447496765
0.1241241241241241 0.03014780046308567 0.03706668864611599
0.1261261261261261 0.02906954712619582 0.03603545311284051
0.1281281281281281 0.02801467671047204 0.03502606648801031
0.1301301301301301 0.0269830219711352 0.03403849514241687
0.1321321321321321 0.02597432659027685 0.03307250641988704
0.1341341341341341 0.02498825604779835 0.03212790556294763
0.1361361361361361 0.02402460853977689 0.03120453999519825
0.1381381381381381 0.02308328143235146 0.03030224358482532
0.1401401401401401 0.02216406651871785 0.02942083664460231
0.1421421421421421 0.02126664297392801 0.02856012429373392
0.1441441441441441 0.02039064295047882 0.02771991288623553
0.1461461461461462 0.01953593230407624 0.02690006064964021
0.1481481481481481 0.01870233140046823 0.02610040326128739
0.1501501501501502 0.01788956597126187 0.02532074144360261
0.1521521521521522 0.01709728418708594 0.02456084096409661
0.1541541541541541 0.01632526257336819 0.02382046411768501
0.1561561561561562 0.01557336682236188 0.02309946934051382
0.1581581581581581 0.01484135622103611 0.02239770529238648
0.1601601601601602 0.01412887679971564 0.02171498235364001
0.1621621621621622 0.01343558563276354 0.02105107286844513
0.1641641641641642 0.01276136921204822 0.02040571545724147
0.1661661661661662 0.01210603956773151 0.01977872237619585
0.1681681681681682 0.01146931117295787 0.0191699556464875
0.1701701701701702 0.01085082813428824 0.01857924089356879
0.1721721721721722 0.01025040373014852 0.01800637065077704
0.1741741741741742 0.009667882601796188 0.01745110435933669
0.1761761761761762 0.009103022437111611 0.0169132018479952
0.1781781781781782 0.008555501476512276 0.01639251870124635
0.1801801801801802 0.008025082567447876 0.0158888965607334
0.1821821821821822 0.007511622885345076 0.0154021495988298
0.1841841841841842 0.007014909825403569 0.01493206523053742
0.1861861861861862 0.006534660456620149 0.0144784046071878
0.1881881881881882 0.006070621839373258 0.01404096836285124
0.1901901901901902 0.005622650048833351 0.01361961341295093
0.1921921921921922 0.005190550676887814 0.01321417261008956
0.1941941941941942 0.004774070838947381 0.01282445995362255
0.1961961961961962 0.004372973087504146 0.01245027058965725
0.1981981981981982 0.003987102666460025 0.01209138238727753
0.2002002002002002 0.003616264172247327 0.01174761840744468
0.2022022022022022 0.003260228398871254 0.01141882468965336
0.2042042042042042 0.002918803484728985 0.01110482915187264
0.2062062062062062 0.002591821309825896 0.01080545161659713
0.2082082082082082 0.002279081178474279 0.01052050381084843
0.2102102102102102 0.001980365526020792 0.01024978983597219
0.2122122122122122 0.001695515611420332 0.009993141013147827
0.2142142142142142 0.001424366950486709 0.00975038787986815
0.2162162162162162 0.001166715270695729 0.009521349573954563
0.2182182182182182 0.0009223277307836154 0.009305850672604726
0.2202202202202202 0.0006910735647575408 0.009103721192391306
0.2222222222222222 0.00047283452157932 0.008914796610300979
0.2242242242242242 0.0002674271559235446 0.00873891601539023
0.2262262262262262 7.460267786793431e-05 0.008575889618035293
0.2282282282282282 -0.0001058597797777369 0.008425528511261493
0.2302302302302302 -0.0002740435397475227 0.008287660648617579
0.2322322322322322 -0.0004300885813146596 0.008162130844173193
0.2342342342342342 -0.0005741882212150867 0.008048800189572963
0.2362362362362362 -0.0007065736128692392 0.00794750385118026
0.2382382382382382 -0.0008273819109354891 0.007858036736928808
0.2402402402402402 -0.0009367431461686315 0.007780212690563337
0.2422422422422423 -0.001034832546598088 0.007713867354856546
0.2442442442442442 -0.001121867403258844 0.007658858171609217
0.2462462462462462 -0.001198014968233969 0.007615052965841446
0.2482482482482483 -0.001263363414411496 0.007582256339607379
0.2502502502502503 -0.001318061735965363 0.00756027888461544
0.2522522522522522 -0.001362328748368999 0.007548951679690469
0.2542542542542542 -0.001396417815856548 0.007548122888319603
0.2562562562562563 -0.001420425720246819 0.007557654314513829
0.2582582582582583 -0.001434473879627483 0.00757737106864434
0.2602602602602603 -0.001438742393347246 0.007607075622845461
0.2622622622622622 -0.001433449100906657 0.007646590992955171
0.2642642642642642 -0.001418736240822771 0.007695761930873207
0.2662662662662663 -0.00139474831573787 0.007754454924559728
0.2682682682682683 -0.001361670665993804 0.007822540875830675
0.2702702702702703 -0.00131969413783732 0.007899819082343995
0.2722722722722723 -0.001268949748291351 0.007986087229313987
0.2742742742742743 -0.001209598046145241 0.00808117069737696
0.2762762762762763 -0.001141848423902857 0.008184922336820694
0.2782782782782783 -0.001065881731184853 0.008297222467582271
0.2802802802802803 -0.000981815801590866 0.008417947087154043
0.2822822822822823 -0.0008898176607380511 0.008546882797136501
0.2842842842842843 -0.0007901101513444077 0.008683832160499283
0.2862862862862863 -0.0006828686953500257 0.008828626637255949
0.2882882882882883 -0.0005682052342781787 0.008981126016204655
0.2902902902902903 -0.0004462891401279412 0.009141218414926683
0.2922922922922923 -0.0003173494296331145 0.009308767812986424
0.2942942942942943 -0.0001815569839267264 0.00948356519037033
0.2962962962962963 -3.902038886452306e-05 0.00966543307518522
0.2982982982982983 0.0001100899860792353 0.009854216875620325
0.3003003003003003 0.0002655431023717106 0.01004978485109737
0.3023023023023023 0.0004271766908287272 0.01025202241929277
0.3043043043043043 0.0005948842345047582 0.01046075961955856
0.3063063063063063 0.0007684947545041246 0.01067582606400319
0.3083083083083083 0.000947778972746367 0.01089707182881297
0.3103103103103103 0.001132589289832546 0.01112436002234432
0.3123123123123123 0.001322820047598441 0.0113575648291834
0.3143143143143143 0.001518299930594572 0.01159654144540723
0.3163163163163163 0.001718806307955759 0.0118411336277652
0.3183183183183183 0.00192421195896229 0.01209119700501143
0.3203203203203203 0.002134410850080761 0.01234659941816485
0.3223223223223223 0.002349231966982001 0.01260722092050962
0.3243243243243243 0.002568465822797301 0.01287295121443427
0.3263263263263263 0.002792008537260077 0.0131436537454544
0.3283283283283283 0.003019753673266572 0.01341917656174585
0.3303303303303303 0.003251532055852174 0.01369938267659057
0.3323323323323323 0.003487154947792389 0.01398415087365909
0.3343343343343343 0.003726539974432193 0.01427337570700998
0.3363363363363364 0.003969580818310765 0.01456696750108982
0.3383383383383383 0.004216112881180596 0.01486483675461778
0.3403403403403403 0.004465978248956008 0.01516683873819802
0.3423423423423423 0.004719109408363409 0.01547283742127308
0.3443443443443444 0.00497540158782766 0.01578271644331286
0.3463463463463464 0.005234698815902908 0.01609637838262157
0.3483483483483483 0.005496880377706501 0.01641374475633543
0.3503503503503503 0.005761886841033978 0.0167347526487142
0.3523523523523523 0.006029616599612656 0.01705928712083175
0.3543543543543544 0.006299928317819251 0.01738722805815283
0.3563563563563564 0.006572738772545599 0.01771847746769849
0.3583583583583583 0.006847991376340404 0.0180529494251402
0.3603603603603603 0.007125589180909853 0.01839057007480026
0.3623623623623624 0.007405413387556556 0.01873127193023577
0.3643643643643644 0.007687411526111274 0.01907495827665324
0.3663663663663664 0.007971527022513462 0.01942154357993653
0.3683683683683684 0.008257669023597813 0.01977094935670973
0.3703703703703703 0.008545750780219147 0.02012310070743911
0.3723723723723724 0.008835736208095024 0.02047792631643318
0.3743743743743744 0.009127568926039564 0.02083535596481435
0.3763763763763764 0.009421168430524884 0.02119530920112864
0.3783783783783784 0.009716483453553302 0.02155772547347494
0.3803803803803804 0.01001347907670972 0.02192254451882539
0.3823823823823824 0.01031210000091869 0.02228970166138954
0.3843843843843844 0.01061228814384076 0.02265912781261498
0.3863863863863864 0.01091401368141429 0.02303074947118701
0.3883883883883884 0.01121723704360727 0.02340448512705029
0.3903903903903904 0.01152190995418898 0.02378025743605457
0.3923923923923924 0.0118280019640183 0.02415804618300446
0.3943943943943944 0.01213548135747666 0.0245378207981313
0.3963963963963964 0.01244430990121688 0.02491953141846587
0.3983983983983984 0.01275445974332924 0.02530310888783942
0.4004004004004004 0.01306590253802602 0.02568846475688247
0.4024024024024024 0.01337860632054241 0.02607549128302605
0.4044044044044044 0.01369254712043452 0.02646405118812037
0.4064064064064064 0.01400769911879248 0.02685410812467311
0.4084084084084084 0.01432403189257536 0.0272457378841766
0.4104104104104104 0.01464152357150775 0.02763896155124966
0.4124124124124124 0.01496015225846766 0.02803374083618439
0.4144144144144144 0.01527988848721346 0.02842997807494688
0.4164164164164164 0.0156007030677389 0.02882751622917724
0.4184184184184184 0.01592257853753291 0.02922613888618923
0.4204204204204204 0.01624549162713738 0.02962558644649559
0.4224224224224224 0.01656941012337039 0.03002590683529831
0.4244244244244244 0.01689429719113038 0.03042735714225213
0.4264264264264264 0.01722013326820866 0.03083005601787406
0.4284284284284284 0.01754689785056937 0.03123397371152462
0.4304304304304304 0.01787455909933489 0.03163893207140772
0.4324324324324325 0.01820307382671325 0.03204460454457181
0.4344344344344344 0.01853238884731961 0.03245051617690842
0.4364364364364364 0.01886247956832836 0.03285646984769502
0.4384384384384384 0.01919333244664726 0.0332629163742071
0.4404404404404405 0.01952491470804303 0.03367006699182867
0.4424424424424425 0.01985717405241054 0.03407793080457522
0.4444444444444444 0.02019003865377284 0.03448631484812231
0.4464464464464464 0.0205234108019576 0.03489482408980683
0.4484484484484484 0.02085724724160281 0.03530291188630699
0.4504504504504505 0.02119157747708814 0.03571074591987952
0.4524524524524525 0.02152638763330874 0.03611857024302149
0.4544544544544545 0.02186161614748244 0.03652638444390975
0.4564564564564564 0.02219715376914975 0.03693405950502401
0.4584584584584585 0.02253284356017385 0.03734133780314737
0.4604604604604605 0.02286851552728089 0.03774785931855956
0.4624624624624625 0.02320419846513284 0.03815361246109134
0.4644644644644645 0.02353994455316968 0.03855866700847414
0.4664664664664664 0.02387571955362473 0.03896297421827538
0.4684684684684685 0.02421140332219147 0.03936641190352935
0.4704704704704705 0.02454678980802346 0.03976878443273724
0.4724724724724725 0.02488162983291846 0.04016982308544902
0.4744744744744745 0.02521595335898195 0.04056935485738378
0.4764764764764765 0.0255497765997474 0.04096740704060059
0.4784784784784785 0.02588301924138103 0.04136393967381322
0.4804804804804805 0.0262155213477341 0.04175885008711913
0.4824824824824825 0.02654704833203405 0.0421519729020001
0.4844844844844845 0.02687748564846345 0.04254308003132182
0.4864864864864865 0.02720682553818892 0.04293188411690677
0.4884884884884885 0.02753498050119532 0.04331823729191481
0.4904904904904905 0.027861790090019 0.04370216609781301
0.4924924924924925 0.02818702351442444 0.04408362791565426
0.4944944944944945 0.02851053247864776 0.04446250701514899
0.4964964964964965 0.02883228083431253 0.04483861455466559
0.4984984984984985 0.02915216096345371 0.04521168858123054
0.5005005005005005 0.02946999137630126 0.04558139590199529
0.5025025025025025 0.02978552269331803 0.04594754942718834
0.5045045045045045 0.03009860769677102 0.04631021646988748
0.5065065065065065 0.03040921383393504 0.04666938702168717
0.5085085085085085 0.03071722492932605 0.04702495664174336
0.5105105105105106 0.03102243012509227 0.0473767264567726
0.5125125125125125 0.03132453602199273 0.04772440316105318
0.5145145145145145 0.03162341834624791 0.04806759901642423
0.5165165165165165 0.0319190135712678 0.04840607187162357
0.5185185185185185 0.03221116599894477 0.04873995041042876
0.5205205205205206 0.03249964647231891 0.04906924530528584
0.5225225225225225 0.03278423633020837 0.04939385826214257
0.5245245245245245 0.03306485302568802 0.0497135820267175
0.5265265265265265 0.03334136600976148 0.05002810038450017
0.5285285285285285 0.03361356790657231 0.0503369967004752
0.5305305305305306 0.03388118933884306 0.05064016945942344
0.5325325325325325 0.03414410819765427 0.05093772228171284
0.5345345345345346 0.03440227663560434 0.05122961239594065
0.5365365365365365 0.03465554428535853 0.05151570623757042
0.5385385385385385 0.03490365410684113 0.05179577944893263
0.5405405405405406 0.03514629351184637 0.05206951687922388
0.5425425425425425 0.03538341067730003 0.05233662794031062
0.5445445445445446 0.0356149820701186 0.05259717522296861
0.5465465465465466 0.0358408659932228 0.05285113662626804
0.5485485485485485 0.03606080376763324 0.05309841880285091
0.5505505505505506 0.03627448650023971 0.05333886465249645
0.5525525525525525 0.03648189345994918 0.0535722533221213
0.5545545545545546 0.03668297982261395 0.05379830877756173
0.5565565565565566 0.03687759991186052 0.0540169351498208
0.5585585585585585 0.03706551478033183 0.05422816152846303
0.5605605605605606 0.03724653627824326 0.05443195118817573
0.5625625625625625 0.03742064006101809 0.0546282120027486
0.5645645645645646 0.03758772751586768 0.05481679644507426
0.5665665665665666 0.03774763558489765 0.05499750158714817
0.5685685685685685 0.03790018836318974 0.05517007612665678
0.5705705705705706 0.0380453290535645 0.05533444044251949
0.5725725725725725 0.03818296611350706 0.05549068385629459
0.5745745745745746 0.03831296815791286 0.05563882952728383
0.5765765765765766 0.03843519995501684 0.05577882864036235
0.5785785785785785 0.0385496290322887 0.05591056040597835
0.5805805805805806 0.03865619753255145 0.05603383206015254
0.5825825825825826 0.03875478833170982 0.05614837891363739
0.5845845845845846 0.03884524597199975 0.05625406055815854
0.5865865865865866 0.03892754066031558 0.05635106455122979
0.5885885885885885 0.03900165235815381 0.05643950182919492
0.5905905905905906 0.0390675139541427 0.05651938416558652
0.5925925925925926 0.03912501865047117 0.05659062417112591
0.5945945945945946 0.03917410896308494 0.05665303529372363
0.5965965965965966 0.03921478683070467 0.05670633181847858
0.5985985985985987 0.03924702031035971 0.0567503626948096
0.6006006006006006 0.03927074113931421 0.05678540051516283
0.6026026026026026 0.03928588341395595 0.05681162242707201
0.6046046046046046 0.03929246193396851 0.05682908737892949
0.6066066066066066 0.03929047279701447 0.05683773614427644
0.6086086086086087 0.03927988602542752 0.05683739132180152
0.6106106106106106 0.03926065851504418 0.05682775733534236
0.6126126126126126 0.03923280355748524 0.05680866422858835
0.6146146146146146 0.03919633330991663 0.05678046419457551
0.6166166166166166 0.03915124334426895 0.05674340718750141
0.6186186186186187 0.03909752184388281 0.05669760206215792
0.6206206206206206 0.03903519179541137 0.05664301709896478
0.6226226226226226 0.03896428049895971 0.05657948000397001
0.6246246246246246 0.03888480215380979 0.05650667790884947
0.6266266266266266 0.03879676136165786 0.05642446016611148
0.6286286286286287 0.03870019175645111 0.05633327096282975
0.6306306306306306 0.03859514124901677 0.0562333475458341
0.6326326326326326 0.03848164517219925 0.05612478930557389
0.6346346346346347 0.03835972593378344 0.05600756086702061
0.6366366366366366 0.03822941464968389 0.05588149208966733
0.6386386386386387 0.03809077352307226 0.05574632248045487
0.6406406406406406 0.03794385546895655 0.05560229124980183
0.6426426426426426 0.03778870525841543 0.0554496551711875
0.6446446446446447 0.0376253630756966 0.05528852445449589
0.6466466466466466 0.0374538934946799 0.05511893243878493
0.6486486486486487 0.03727436884841466 0.054940835592287
0.6506506506506506 0.03708685106247522 0.05475413033738437
0.6526526526526526 0.03689139147622357 0.05455894885218121
0.6546546546546547 0.03668803933069681 0.05435546187360375
0.6566566566566566 0.03647687964074358 0.05414376886306761
0.6586586586586587 0.03625799993849139 0.05392393586392032
0.6606606606606606 0.03603147388864152 0.05369599550144158
0.6626626626626627 0.03579736129046196 0.05345994698284263
0.6646646646646647 0.03555571410243645 0.05321583719472386
0.6666666666666666 0.03530662518805151 0.05296381893934821
0.6686686686686687 0.03505019670158672 0.05270400707653422
0.6706706706706707 0.0347865140702455 0.05243649840980898
0.6726726726726727 0.03451564630631139 0.05216137169854398
0.6746746746746747 0.03423765029825255 0.05187868765795368
0.6766766766766766 0.03395262266732667 0.05158848895909776
0.6786786786786787 0.03366067405867747 0.0512908066940191
0.6806806806806807 0.03336189668456391 0.05098575468241805
0.6826826826826827 0.03305636501226791 0.05067350196673484
0.6846846846846847 0.03274414517511789 0.05035419101729943
0.6866866866866866 0.03242534642518319 0.05002793547144781
0.6886886886886887 0.03210007488333904 0.0496948201335223
0.6906906906906907 0.03176842039767924 0.04935490097487125
0.6926926926926927 0.03143045988249968 0.04900820513384928
0.6946946946946947 0.03108629203548679 0.04865472973845626
0.6966966966966966 0.03073602468749741 0.04829454856193641
0.6986986986986987 0.03037975216144673 0.04792795923392981
0.7007007007007007 0.03001755922972274 0.04755520987359575
0.7027027027027027 0.02964955052156158 0.04717645744170379
0.7047047047047047 0.02927583582273932 0.04679176774063337
0.7067067067067067 0.02889650985519093 0.04640111541437343
0.7087087087087087 0.0285116539353971 0.04600438394852255
0.7107107107107107 0.02812137978389139 0.04560154570082106
0.7127127127127127 0.02772581387363812 0.04519303791288234
0.7147147147147147 0.02732505784937076 0.04477914676897884
0.7167167167167167 0.02691918774701813 0.04436003308662864
0.7187187187187187 0.02650828297809311 0.04393573809718032
0.7207207207207207 0.02609249111274391 0.04350618344581313
0.7227227227227228 0.02567194594769619 0.04307131591287809
0.7247247247247247 0.02524674658243163 0.04263149766544516
0.7267267267267268 0.02481695742512936 0.04218693090981217
0.7287287287287287 0.0243826519138735 0.04173774887725243
0.7307307307307307 0.02394399915394872 0.0412840304196936
0.7327327327327328 0.02350115007596103 0.0408258011969877
0.7347347347347347 0.02305421254347233 0.04036317468636111
0.7367367367367368 0.0226032513530002 0.03989635953204412
0.7387387387387387 0.02214831864737276 0.03942551544824466
0.7407407407407407 0.02168958658544181 0.03895077686718347
0.7427427427427428 0.02122722153227913 0.03847225293909441
0.7447447447447447 0.02076134576860092 0.0379900275322247
0.7467467467467468 0.02029203879861774 0.03750416669166062
0.7487487487487487 0.01981935685717612 0.03701482677733509
0.7507507507507507 0.01934346332872756 0.03652222267121309
0.7527527527527528 0.01886451598239095 0.03602653708036686
0.7547547547547547 0.01838263704043019 0.03552791824207086
0.7567567567567568 0.017897918482564 0.03502647992380112
0.7587587587587588 0.01741046309764813 0.03452230142323634
0.7607607607607607 0.0169204278216692 0.03401542756825689
0.7627627627627628 0.01642794483424294 0.03350591550374853
0.7647647647647647 0.01593312809965191 0.03299402903883904
0.7667667667667668 0.01543608697198882 0.03248000542466122
0.7687687687687688 0.01493696829136653 0.03196401691448524
0.7707707707707707 0.01443591341943386 0.03144617539694523
0.7727727727727728 0.01393304364956931 0.03092653239603858
0.7747747747747747 0.01342846423205571 0.03040510046408594
0.7767767767767768 0.01292231395320093 0.02988209200325555
0.7787787787787788 0.01241474329620959 0.02935774120703422
0.7807807807807807 0.01190588476511857 0.02883222180598746
0.7827827827827828 0.01139585365849957 0.02830566437242048
0.7847847847847848 0.01088477340297657 0.02777815632037706
0.7867867867867868 0.01037279598997595 0.02724974280291201
0.7887887887887888 0.009860060831581212 0.0267205290464798
0.7907907907907908 0.009346692984647572 0.02619076077664181
0.7927927927927928 0.00883281219163979 0.02566065336177877
0.7947947947947948 0.008318564332369369 0.02513037335544557
0.7967967967967968 0.007804088706408648 0.02460003849637256
0.7987987987987988 0.00728951489092416 0.02406971770846511
0.8008008008008008 0.006774968046422465 0.02353943110080359
0.8028028028028028 0.00626058971507025 0.02300913264007406
0.8048048048048048 0.005746519873983153 0.02247903903716951
0.8068068068068068 0.005232888144724374 0.02194957521701051
0.8088088088088088 0.004719815543260691 0.02142104670597776
0.8108108108108109 0.004207437674432745 0.02089363459072915
0.8128128128128128 0.003695896302390877 0.02036739551819877
0.8148148148148148 0.0031853234723078 0.01984226169559876
0.8168168168168168 0.002675841522453743 0.01931804089041757
0.8188188188188188 0.002167572232353116 0.01879443655086452
0.8208208208208209 0.001660654364473715 0.01827173334343993
0.8228228228228228 0.001155220682620575 0.01775078820337277
0.8248248248248248 0.0006513954396375108 0.01723216197731967
0.8268268268268268 0.0001492951288034966 0.01671607365824138
0.8288288288288288 -0.0003509548435859395 0.01620240038540401
0.8308308308308309 -0.000849223913029889 0.01569067744437784
0.8328328328328328 -0.00134538912315144 0.0151801084536717
0.8348348348348348 -0.001839334681601546 0.01467093810048165
0.8368368368368369 -0.002330947254161283 0.01416432588684027
0.8388388388388388 -0.002820103672115377 0.01366079038091902
0.8408408408408409 -0.003306685070912187 0.01316047319851221
0.8428428428428428 -0.003790579131688846 0.01266313900303703
0.8448448448448449 -0.004271680318254167 0.01216817550553326
0.8468468468468469 -0.004749880987082272 0.01167548623787501
0.8488488488488488 -0.005225061701343226 0.0111859137828336
0.8508508508508509 -0.005697110912462186 0.01069976390262301
0.8528528528528528 -0.006165927109816009 0.01021715033875034
0.8548548548548549 -0.006631418820733434 0.009737995002280758
0.8568568568568569 -0.007093502518273427 0.009262031032343992
0.8588588588588588 -0.007552069165425076 0.008789266794461931
0.8608608608608609 -0.008007000692259438 0.008320134468412177
0.8628628628628628 -0.008458195368779014 0.00785490462103125
0.8648648648648649 -0.008905568077917644 0.007393718750080547
0.8668668668668669 -0.009349050315540284 0.006936589284245814
0.8688688688688688 -0.009788588176472136 0.006483399583138649
0.8708708708708709 -0.0102240923784764 0.006033906054644045
0.8728728728728729 -0.01065544060202423 0.005588077744929698
0.8748748748748749 -0.01108253332100916 0.005146425740307575
0.8768768768768769 -0.01150529641155035 0.004709354126796461
0.8788788788788788 -0.01192368115199271 0.004277072552764466
0.8808808808808809 -0.01233766386432878 0.003849596228928109
0.8828828828828829 -0.01274718186463407 0.003426745928352348
0.8848848848848849 -0.01315211910096478 0.003008147986451826
0.8868868868868869 -0.01355239207775232 0.002593337448233257
0.8888888888888888 -0.0139479438404071 0.002182828811020998
0.8908908908908909 -0.0143387439753184 0.001777265716888882
0.8928928928928929 -0.0147247789955981 0.001376951030015922
0.8948948948948949 -0.0151059718583109 0.0009819037259242991
0.8968968968968969 -0.01548224669782695 0.0005918588914815004
0.8988988988988988 -0.01585355320774601 0.0002062679372919485
0.9009009009009009 -0.01621986267013288 -0.0001749553731928977
0.9029029029029029 -0.01658116363273978 -0.0005511420475968198
0.9049049049049049 -0.01693740791800883 -0.0009220100983327317
0.9069069069069069 -0.01728854041010759 -0.00128747413044028
0.908908908908909 -0.01763452668491523 -0.001647645341586679
0.9109109109109109 -0.01797535088280787 -0.002002831522064957
0.9129129129129129 -0.01831101058715422 -0.002353361822115013
0.9149149149149149 -0.01864146772690605 -0.002698865879385032
0.9169169169169169 -0.01896667516910969 -0.003038976753976325
0.918918918918919 -0.01928661067125249 -0.003373509242479755
0.9209209209209209 -0.01960127729086251 -0.003702451923311284
0.9229229229229229 -0.01991069800194616 -0.004025967156711385
0.924924924924925 -0.02021484715497926 -0.004344391084746352
0.9269269269269269 -0.02051368558815692 -0.004658175382702301
0.928928928928929 -0.02080720122611575 -0.00496709056854866
0.9309309309309309 -0.02109540737756352 -0.005270492693377926
0.9329329329329329 -0.02137833946939151 -0.00556800211258307
0.934934934934935 -0.02165599024370358 -0.005859521074837948
0.9369369369369369 -0.02192831881521465 -0.006145233722097493
0.938938938938939 -0.02219531579459321 -0.006425606089599217
0.9409409409409409 -0.02245700584257823 -0.006701386105860963
0.9429429429429429 -0.02271344764693678 -0.006972847619845624
0.944944944944945 -0.02296468795576235 -0.007238969395166106
0.9469469469469469 -0.02321067479154703 -0.00749922225523067
0.948948948948949 -0.0234513756252774 -0.007753457746506875
0.9509509509509509 -0.02368680311616679 -0.008001906185597624
0.9529529529529529 -0.02391701511165538 -0.008245176659241849
0.954954954954955 -0.02414211277789338 -0.008484027523601334
0.9569569569569569 -0.02436212886610321 -0.008717757726087627
0.958958958958959 -0.0245769920637468 -0.008945973649124972
0.960960960960961 -0.02478667709540594 -0.009168617737176255
0.9629629629629629 -0.02499121268010772 -0.009385820776737053
0.964964964964965 -0.02519068153132453 -0.009597901896336081
0.9669669669669669 -0.02538521260893315 -0.009805068349738877
0.968968968968969 -0.02557480540614441 -0.01000704374337558
0.970970970970971 -0.02575940232655306 -0.01020369861463083
0.972972972972973 -0.02593900569347019 -0.01039500527409176
0.974974974974975 -0.0261136648992474 -0.01058103718472572
0.9769769769769769 -0.02628347640527684 -0.01076196896188059
0.978978978978979 -0.02644852433903019 -0.01093807133658525
0.980980980980981 -0.02660877108096725 -0.0111094142494455
0.982982982982983 -0.02676422241204017 -0.0112757154574579
0.984984984984985 -0.02691491726928082 -0.01143678443711271
0.9869869869869869 -0.02706092677212078 -0.01159256379186754
0.988988988988989 -0.02720232736439101 -0.01174312925215021
0.990990990990991 -0.02733911825966109 -0.01188868967535622
0.992992992992993 -0.02747131599328818 -0.01202958704585019
0.994994994994995 -0.02759896100725786 -0.01216628255367255
0.996996996996997 -0.02772211651790796 -0.01229869527832825
0.998998998998999 -0.02784084627747556 -0.01242616578200614
1.001001001001001 -0.02795516368947182 -0.01254829544416311
1.003003003003003 -0.02806509673846113 -0.01266499011800928
1.005005005005005 -0.02817068996705958 -0.01277646013050562
1.007007007007007 -0.0282720039396381 -0.01288322028236663
1.009009009009009 -0.02836908595176649 -0.01298608984805891
1.011011011011011 -0.02846196160542941 -0.0130856867834116
1.013013013013013 -0.02855066996400189 -0.01318097766625867
1.015015015015015 -0.0286352601859132 -0.01327123446157355
1.017017017017017 -0.02871578510076743 -0.01335620331004547
1.019019019019019 -0.02879227988453235 -0.01343608469061208
1.021021021021021 -0.02886478416857408 -0.01351153342046008
1.023023023023023 -0.02893334426432087 -0.01358362878962555
1.025025025025025 -0.02899801179663821 -0.01365219512406315
1.027027027027027 -0.02905882798206094 -0.01371633979190937
1.029029029029029 -0.02911582883437016 -0.01377579051559522
1.031031031031031 -0.02916905788918898 -0.01383058618354785
1.033033033033033 -0.02921856647481749 -0.01388107685019252
1.035035035035035 -0.02926440988595426 -0.01392792308077342
1.037037037037037 -0.02930662586080496 -0.01397132897350684
1.039039039039039 -0.02934525394795763 -0.01401072820088031
1.041041041041041 -0.02938033962675918 -0.01404590681165227
1.043043043043043 -0.02941193361504293 -0.01407684668864689
1.045045045045045 -0.0294400889217741 -0.01410372554875453
1.047047047047047 -0.02946484708328082 -0.014126916942932
1.049049049049049 -0.0294862491806919 -0.01414690062131815
1.051051051051051 -0.02950434114771644 -0.01416347504886811
1.053053053053053 -0.02951917374693299 -0.014176271739338
1.055055055055055 -0.02953080250783042 -0.01418512597495541
1.057057057057057 -0.0295392776314338 -0.01419006106500406
1.059059059059059 -0.02954463975963912 -0.01419128834582514
1.061061061061061 -0.02954693394291557 -0.01418920718081734
1.063063063063063 -0.0295462094335 -0.01418437508987108
1.065065065065065 -0.02954251968539695 -0.0141767556975011
1.067067067067067 -0.02953592202220956 -0.01416576568430458
1.069069069069069 -0.0295264653528348 -0.01415106862849777
1.071071071071071 -0.02951419489038573 -0.01413260391480498
1.073073073073073 -0.0294991606591655 -0.01411058673445967
1.075075075075075 -0.02948141571404385 -0.01408550808520392
1.077077077077077 -0.029461016135626 -0.01405813477128839
1.079079079079079 -0.02943801726362418 -0.01402851826936971
1.081081081081081 -0.02941246753150808 -0.01399586599168828
1.083083083083083 -0.02938441743477974 -0.01396007051455972
1.085085085085085 -0.02935392127573909 -0.01392122898933856
1.087087087087087 -0.02932103716348397 -0.01387964310414302
1.089089089089089 -0.02928582576348738 -0.01383569249520836
1.091091091091091 -0.02924833895069709 -0.0137891794631588
1.093093093093093 -0.02920862828240136 -0.01374004939483822
1.095095095095095 -0.02916674976275746 -0.01368834936398766
1.097097097097097 -0.02912276342431733 -0.0136341857648051
1.099099099099099 -0.02907673087777148 -0.01357772414268638
1.101101101101101 -0.02902870535851143 -0.01351909860188513
1.103103103103103 -0.02897874111596349 -0.01345826219100507
1.105105105105105 -0.02892689749134747 -0.01339517956425987
1.107107107107107 -0.02887323896509636 -0.0133298641148287
1.109109109109109 -0.0288178297385554 -0.01326237797485619
1.111111111111111 -0.0287607192148638 -0.01319283201545229
1.113113113113113 -0.02870196085878608 -0.01312138584669248
1.115115115115115 -0.02864161683038813 -0.01304824781761738
1.117117117117117 -0.02857975798503724 -0.01297360534578351
1.119119119119119 -0.02851645466469904 -0.01289730273200107
1.121121121121121 -0.02845175348510443 -0.01281916208628789
1.123123123123123 -0.02838570542651922 -0.01273913116589231
1.125125125125125 -0.02831837241283121 -0.01265728337984251
1.127127127127127 -0.02824982729600352 -0.01257381778894662
1.129129129129129 -0.02818014391829332 -0.0124890591057937
1.131131131131131 -0.02810936849538275 -0.01240344734358995
1.133133133133133 -0.02803755255743133 -0.01231703498765696
1.135135135135135 -0.02796475882744487 -0.01222932251815709
1.137137137137137 -0.02789106106372144 -0.01213999719169317
1.139139139139139 -0.02781652779394209 -0.01204899327812786
1.141141141141141 -0.02774120470439197 -0.01195649206058355
1.143143143143143 -0.02766514592372626 -0.01186292183544285
1.145145145145145 -0.027588416550034 -0.01176895791234769
1.147147147147147 -0.02751109107708351 -0.01167523358615155
1.149149149149149 -0.02743322621574238 -0.01158107235807704
1.151151151151151 -0.02735486905114231 -0.01148570782237313
1.153153153153153 -0.02727607723909061 -0.01138880199397696
1.155155155155155 -0.02719691875865775 -0.01129044193604317
1.157157157157157 -0.02711745866630469 -0.01119113975994307
1.159159159159159 -0.02703774437271867 -0.01109183262526514
1.161161161161161 -0.02695783157874446 -0.01099352985024521
1.163163163163163 -0.02687778229706505 -0.01089523521919655
1.165165165165165 -0.02679765497279882 -0.01079615490654751
1.167167167167167 -0.02671749753469634 -0.0106960316137551
1.169169169169169 -0.02663736389175477 -0.01059504149020429
1.171171171171171 -0.02655731560771087 -0.01049379413320703
1.173173173173173 -0.02647740897400987 -0.01039328269593523
1.175175175175175 -0.0263976873768449 -0.01029321704497738
1.177177177177177 -0.02631820063208382 -0.01019294956386813
1.179179179179179 -0.02623900666007067 -0.01009237272501379
1.181181181181181 -0.02616016070127846 -0.009991595734631542
1.183183183183183 -0.02608170355585543 -0.009890944532749912
1.185185185185185 -0.0260036814469001 -0.009790853207495037
1.187187187187187 -0.02592614709655791 -0.009691097301876284
1.189189189189189 -0.02584915026080201 -0.009591529063841225
1.191191191191191 -0.02577273059497999 -0.009492145015997905
1.193193193193193 -0.02569693211904757 -0.009393031051490003
1.195195195195195 -0.02562180293570276 -0.009294362433998088
1.197197197197197 -0.02554738481084155 -0.009196362131428548
1.199199199199199 -0.0254737169309284 -0.009098978989341422
1.201201201201201 -0.02540084160979353 -0.009002107925859565
1.203203203203203 -0.0253287994589005 -0.008905716962510329
1.205205205205205 -0.0252576268233891 -0.008809840378241618
1.207207207207207 -0.02518736205717929 -0.008714578709420939
1.209209209209209 -0.02511804413458536 -0.008620098749836019
1.211211211211211 -0.02504970548922892 -0.008526635360066703
1.213213213213213 -0.02498237929836954 -0.008434277433129772
1.215215215215215 -0.02491610226258711 -0.008342767348669233
1.217217217217217 -0.02485090868872192 -0.00825192486922624
1.219219219219219 -0.024786825336721 -0.008161695218604548
1.221221221221221 -0.02472388146972822 -0.008072149081870622
1.223223223223223 -0.02466211002310969 -0.007983482605353198
1.225225225225225 -0.02460154223097099 -0.007896017396642835
1.227227227227227 -0.02454220042361667 -0.007810167246207339
1.229229229229229 -0.02448410890796613 -0.007725693246039528
1.231231231231231 -0.02442729553721956 -0.00764221910164356
1.233233233233233 -0.02437178972624812 -0.007559640411354845
1.235235235235235 -0.02431761145730896 -0.007478021762546139
1.237237237237237 -0.02426477954682653 -0.007397596731624628
1.239239239239239 -0.0242133160514506 -0.007318732141629536
1.241241241241241 -0.02416324617058024 -0.007241307472030029
1.243243243243243 -0.02411459180942072 -0.007165133966310216
1.245245245245245 -0.02406736679597337 -0.007090180054497075
1.247247247247247 -0.02402158710331587 -0.007016491520439205
1.249249249249249 -0.02397727167250869 -0.00694419150180714
1.251251251251251 -0.02393444216288886 -0.006873467002823958
1.253253253253253 -0.02389311453006467 -0.006804313681398277
1.255255255255255 -0.02385329877386754 -0.006736612857841218
1.257257257257257 -0.02381500747941934 -0.006670310198692825
1.259259259259259 -0.02377825592865428 -0.006605408836449306
1.261261261261261 -0.02374306188575517 -0.006541969369561973
1.263263263263263 -0.0237094375385768 -0.006480109862439298
1.265265265265265 -0.0236773900881781 -0.006420006818545376
1.267267267267267 -0.02364692921143544 -0.006361807898915883
1.269269269269269 -0.02361806676220567 -0.00630530404075888
1.271271271271271 -0.02359081678485505 -0.006250289343858517
1.273273273273273 -0.02356519007521124 -0.006196669721462128
1.275275275275275 -0.0235411890640341 -0.006144462900278785
1.277277277277277 -0.02351881852428234 -0.006093798420479996
1.279279279279279 -0.02349808685547002 -0.006044917635699643
1.281281281281281 -0.02347900608366654 -0.00599817371303385
1.283283283283283 -0.02346159100915667 -0.005953833076291409
1.285285285285285 -0.02344584527945021 -0.005911411224297836
1.287287287287287 -0.02343176512818246 -0.005870420818199773
1.289289289289289 -0.02341935190901525 -0.005830646884341484
1.291291291291291 -0.02340861242826439 -0.005792146819376037
1.293293293293293 -0.0233995589448997 -0.005755250390263283
1.295295295295295 -0.02339220576786781 -0.005720559734271047
1.297297297297297 -0.02338654807840849 -0.005688759384260861
1.299299299299299 -0.02338258169465232 -0.00565921452115295
1.301301301301301 -0.02338030846065647 -0.005631233173566424
1.303303303303303 -0.02337973549058759 -0.005604523888626534
1.305305305305305 -0.02338087405416213 -0.005579138825822783
1.307307307307307 -0.02338372344911634 -0.005555473757010654
1.309309309309309 -0.02338827772063523 -0.005534268066410664
1.311311311311311 -0.02339453645351274 -0.005515799338243338
1.313313313313313 -0.02340250451365032 -0.005499237214617286
1.315315315315315 -0.02341219140655681 -0.005484252648114418
1.317317317317317 -0.02342359660003509 -0.005470768872194998
1.319319319319319 -0.02343671032540544 -0.005458960179516664
1.321321321321321 -0.02345152909170951 -0.005449251921933074
1.323323323323323 -0.02346805637240368 -0.005442076715462651
1.325325325325325 -0.02348630260181572 -0.005436925002624937
1.327327327327327 -0.02350627327395256 -0.005433573442920753
1.329329329329329 -0.02352795053070979 -0.005431975757694191
1.331331331331331 -0.02355132206938226 -0.005432213568879685
1.333333333333333 -0.02357638648772707 -0.0054344963989999
1.335335335335335 -0.02360315328396358 -0.005439002808398791
1.337337337337337 -0.02363164092414188 -0.005445517030478714
1.339339339339339 -0.02366184084911459 -0.005453902182654513
1.341341341341341 -0.02369372515722088 -0.005464101782240161
1.343343343343343 -0.0237272796154025 -0.005476136424860611
1.345345345345345 -0.02376250446657717 -0.005490103784451777
1.347347347347347 -0.02379941442963859 -0.005506178613260693
1.349349349349349 -0.02383802794249168 -0.005524674788837114
1.351351351351351 -0.02387831640977631 -0.005545389519440336
1.353353353353353 -0.02392025624569679 -0.005567893890553816
1.355355355355355 -0.02396383815359172 -0.00559192221477417
1.357357357357357 -0.02400906579555492 -0.005617372041888946
1.359359359359359 -0.02405595259375219 -0.005644304158876429
1.361361361361361 -0.02410448123545075 -0.005672942589906388
1.363363363363363 -0.02415462942817683 -0.005703674596338526
1.365365365365365 -0.02420638636721542 -0.00573705067672417
1.367367367367367 -0.02425975001437799 -0.00577314898097317
1.369369369369369 -0.02431472067121291 -0.005811004153229965
1.371371371371371 -0.02437127849496363 -0.005850299989492769
1.373373373373373 -0.02442940788107408 -0.005891019530963021
1.375375375375375 -0.02448909920100264 -0.00593343669982685
1.377377377377377 -0.02455034712185856 -0.005978070631162652
1.379379379379379 -0.02461313644212739 -0.006024720996183758
1.381381381381381 -0.02467744785911476 -0.006073070525279028
1.383383383383383 -0.02474326758376336 -0.006123046465538323
1.385385385385385 -0.02481058729229702 -0.006174672025265893
1.387387387387387 -0.02487939297372433 -0.006228066373979158
1.389389389389389 -0.02494966366698277 -0.006283382509530228
1.391391391391391 -0.0250213828105323 -0.006340493248963741
1.393393393393393 -0.02509453686523815 -0.006399234165735374
1.395395395395395 -0.02516910815584825 -0.006459509922907614
1.397397397397397 -0.02524507559823993 -0.006521292212117974
1.399399399399399 -0.02532242099191965 -0.006584619753579629
1.401401401401401 -0.02540112837178146 -0.006649598296080417
1.403403403403403 -0.02548117651378376 -0.006716392496618373
1.405405405405405 -0.02556254252388113 -0.006784916666026208
1.407407407407407 -0.02564520629077153 -0.00685494181815699
1.409409409409409 -0.02572915024334786 -0.006926354205346791
1.411411411411411 -0.02581435104356619 -0.006999121549827403
1.413413413413413 -0.02590078088090642 -0.007073293043727391
1.415415415415415 -0.02598841599468941 -0.007148999349070789
1.417417417417417 -0.02607723694092309 -0.007226327480039291
1.419419419419419 -0.02616722651092024 -0.007305067620747036
1.421421421421421 -0.02625835530590714 -0.007385102403502153
1.423423423423423 -0.02635059096419972 -0.007466375117410273
1.425425425425425 -0.02644390617203695 -0.007548886013400813
1.427427427427427 -0.02653827870725323 -0.00763269230422714
1.429429429429429 -0.02663369131090399 -0.007717896456563733
1.431431431431431 -0.02673011978099854 -0.007804435954349487
1.433433433433433 -0.02682752612324522 -0.007892152819687637
1.435435435435436 -0.02692587651633483 -0.007980946728237764
1.437437437437437 -0.02702514268530749 -0.00807077093634806
1.439439439439439 -0.02712530190155268 -0.00816163228105532
1.441441441441441 -0.0272263367230867 -0.008253591180085063
1.443443443443444 -0.0273282163548546 -0.008346760913533896
1.445445445445446 -0.02743090224174295 -0.008441164371559923
1.447447447447447 -0.0275343630909453 -0.008536576609565499
1.449449449449449 -0.02763857072064846 -0.008632816657922121
1.451451451451451 -0.02774350001522836 -0.00872979080452721
1.453453453453454 -0.0278491215269678 -0.008827492594803893
1.455455455455456 -0.02795540160193093 -0.008926002831701391
1.457457457457457 -0.02806230953604781 -0.009025489575694212
1.459459459459459 -0.02816981570500656 -0.009126154749130783
1.461461461461461 -0.02827789116387843 -0.00922777811076736
1.463463463463464 -0.02838650469106861 -0.009330030995423094
1.465465465465466 -0.0284956247175198 -0.0094327312404619
1.467467467467467 -0.02860522053692608 -0.009535838872416519
1.469469469469469 -0.02871526226302838 -0.009639456106988409
1.471471471471471 -0.02882572073157558 -0.009743827349047468
1.473473473473474 -0.02893656519418991 -0.009849237411342943
1.475475475475476 -0.02904776356585609 -0.009955333091983237
1.477477477477477 -0.02915928486295489 -0.01006182347093693
1.479479479479479 -0.02927109930241282 -0.0101685871131923
1.481481481481481 -0.02938317830170211 -0.0102756305577916
1.483483483483484 -0.02949549436790545 -0.01038308831782994
1.485485485485486 -0.02960801708619477 -0.0104912043052327
1.487487487487487 -0.02972071346519314 -0.01059987727825359
1.489489489489489 -0.02983355260328145 -0.01070884197021196
1.491491491491491 -0.02994650588289727 -0.01081796313300878
1.493493493493494 -0.03005954697053488 -0.01092719606601109
1.495495495495496 -0.03017265163679749 -0.01103658661605228
1.497497497497497 -0.03028579070752379 -0.01114627117743247
1.499499499499499 -0.03039893167052101 -0.01125645265486086
1.501501501501501 -0.0305120452719645 -0.01136701946112623
1.503503503503504 -0.03062510503190239 -0.01147764163258552
1.505505505505506 -0.0307380872442556 -0.01158810652695252
1.507507507507508 -0.030850967790856 -0.01169832844993918
1.509509509509509 -0.03096371624165023 -0.01180834865525332
1.511511511511511 -0.03107630415088096 -0.01191833534460002
1.513513513513514 -0.03118870614566149 -0.01202858366768203
1.515515515515516 -0.03130089992287906 -0.01213961511708062
1.517517517517518 -0.03141286390978579 -0.01225145002438555
1.519519519519519 -0.03152456991027804 -0.01236303440340802
1.521521521521521 -0.03163599155120223 -0.01247364817998178
1.523523523523524 -0.03174710555882041 -0.01258298207251632
1.525525525525526 -0.03185789172147245 -0.01269113759199691
1.527527527527528 -0.03196833089079825 -0.01279862704198401
1.529529529529529 -0.03207839491296477 -0.0129063735186144
1.531531531531531 -0.0321880572046498 -0.01301569796658678
1.533533533533534 -0.03229729634154925 -0.01312598047419641
1.535535535535536 -0.03240609605837707 -0.0132355099286782
1.537537537537538 -0.03251444527504095 -0.01334389641545528
1.539539539539539 -0.03262232356713525 -0.01345127612988539
1.541541541541541 -0.03272969594299203 -0.01355831137726035
1.543543543543544 -0.03283653511407358 -0.01366568878607025
1.545545545545546 -0.03294282302881021 -0.01377264374580722
1.547547547547548 -0.0330485508726004 -0.01387893445268007
1.549549549549549 -0.03315371896885362 -0.01398452603340772
1.551551551551551 -0.03325831672948734 -0.01408953473787591
1.553553553553554 -0.03336230056929337 -0.01419421271741547
1.555555555555556 -0.03346563539231482 -0.01429854265926994
1.557557557557558 -0.03356830080868381 -0.01440227796954213
1.559559559559559 -0.0336702911346214 -0.01450527140787761
1.561561561561561 -0.03377161539243758 -0.01460746705676716
1.563563563563564 -0.03387228619949356 -0.01470890032154595
1.565565565565566 -0.0339722609583254 -0.01480969793039474
1.567567567567568 -0.03407149327703737 -0.01491008130539986
1.56956956956957 -0.03416995622073896 -0.01501031981314685
1.571571571571572 -0.03426764184968709 -0.01511001427684983
1.573573573573574 -0.03436456121928595 -0.01520871002808782
1.575575575575576 -0.03446074072844524 -0.01530615207774846
1.577577577577578 -0.03455615083835301 -0.01540228511602731
1.57957957957958 -0.03465074300560062 -0.01549725351242962
1.581581581581582 -0.03474449165619629 -0.01559140131576842
1.583583583583584 -0.03483738840549069 -0.01568527225416599
1.585585585585586 -0.03492944205817696 -0.0157792705567403
1.587587587587588 -0.03502067286563409 -0.01587238528977711
1.58958958958959 -0.03511105295004478 -0.01596434376576278
1.591591591591592 -0.03520054542685049 -0.01605517229149805
1.593593593593594 -0.03528913003416989 -0.01614507651611755
1.595595595595596 -0.03537680065557053 -0.01623420131332978
1.597597597597598 -0.03546356532006886 -0.01632235060078743
1.5995995995996 -0.03554944042579163 -0.01640949076285522
1.601601601601602 -0.03563439992897756 -0.01649562541937977
1.603603603603604 -0.03571841401495782 -0.0165807928130004
1.605605605605606 -0.03580146687211223 -0.01666501132222029
1.607607607607608 -0.03588355442649763 -0.01674822055866687
1.60960960960961 -0.03596468434184788 -0.01683037106504079
1.611611611611612 -0.0360448667905213 -0.01691143618371435
1.613613613613614 -0.0361240755747404 -0.01699141205673216
1.615615615615616 -0.03620229213602792 -0.01707031762581196
1.617617617617618 -0.03627950728976954 -0.01714819463234404
1.61961961961962 -0.03635571984305366 -0.01722524964550909
1.621621621621622 -0.03643093615437012 -0.01730155011664314
1.623623623623624 -0.03650514826835632 -0.01737675474604436
1.625625625625626 -0.03657834101482934 -0.01745061300325976
1.627627627627628 -0.03665050727712012 -0.01752297382979442
1.62962962962963 -0.03672164391237431 -0.01759378563911235
1.631631631631632 -0.03679175101618892 -0.01766309631663537
1.633633633633634 -0.03686082218537058 -0.01773105321974405
1.635635635635636 -0.0369288499195712 -0.01779790317777757
1.637637637637638 -0.03699582970690361 -0.01786399249203335
1.63963963963964 -0.03706175942081686 -0.01792975337158773
1.641641641641642 -0.03712663875329975 -0.0179947647892395
1.643643643643644 -0.03719046275727112 -0.01805830927058985
1.645645645645646 -0.03725322481652635 -0.01812020386465002
1.647647647647648 -0.03731492118002106 -0.01818055462321355
1.64964964964965 -0.03737555101879759 -0.01823975660085564
1.651651651651652 -0.03743511642598501 -0.01829812829393157
1.653653653653654 -0.03749361984062841 -0.01835524922501844
1.655655655655656 -0.0375510550760372 -0.01841102318411364
1.657657657657658 -0.0376074162642999 -0.01846544915466616
1.65965965965966 -0.03766270101387942 -0.01851860729154059
1.661661661661662 -0.03771691040183875 -0.01857064539061912
1.663663663663664 -0.03777004897384097 -0.01862155034029842
1.665665665665666 -0.03782212381758374 -0.01867118704383408
1.667667667667668 -0.03787313242933912 -0.01871947395481482
1.66966966966967 -0.03792306870294242 -0.01876638552088525
1.671671671671672 -0.0379719306032789 -0.01881195218374512
1.673673673673674 -0.0380197199283456 -0.01885626037915036
1.675675675675676 -0.03806644230925142 -0.01889945253691155
1.677677677677678 -0.0381121072102171 -0.01894181242697673
1.67967967967968 -0.03815672004150795 -0.01898323133389837
1.681681681681682 -0.03820027541315196 -0.01902327346662236
1.683683683683684 -0.0382427724703313 -0.01906166761335526
1.685685685685686 -0.03828421395704591 -0.01909831024516109
1.687687687687688 -0.03832460621550832 -0.0191332655159617
1.68968968968969 -0.03836395918614376 -0.01916676526253638
1.691691691691692 -0.03840228176284836 -0.01919920900452174
1.693693693693694 -0.0384395720037238 -0.01923116394441288
1.695695695695696 -0.03847583313550971 -0.01926265973484237
1.697697697697698 -0.03851107086711412 -0.01929277801768858
1.6996996996997 -0.03854529312295806 -0.01932127911177381
1.701701701701702 -0.03857850980914072 -0.01934819265621102
1.703703703703704 -0.038610727381035 -0.01937381287971865
1.705705705705706 -0.03864194889075154 -0.01939859380630365
1.707707707707708 -0.03867217965197958 -0.01942226330541352
1.70970970970971 -0.03870142750332437 -0.01944463919543227
1.711711711711712 -0.03872970280830717 -0.01946570097766148
1.713713713713714 -0.03875701845536523 -0.01948550745005051
1.715715715715716 -0.03878338526592254 -0.0195041966369314
1.717717717717718 -0.03880880651185032 -0.01952185552933383
1.71971971971972 -0.03883328860833223 -0.01953837001620562
1.721721721721722 -0.03885684091777942 -0.01955366238865222
1.723723723723724 -0.0388794757430313 -0.01956770534735083
1.725725725725726 -0.03890120809484498 -0.01958052200254995
1.727727727727728 -0.03892204798552097 -0.01959218587406961
1.72972972972973 -0.03894200150424787 -0.01960282089130172
1.731731731731732 -0.03896107782944702 -0.01961263937404065
1.733733733733734 -0.03897928896518841 -0.01962162492914435
1.735735735735736 -0.03899664974119068 -0.01962946122266709
1.737737737737738 -0.03901317562281793 -0.01963594625021034
1.73973973973974 -0.03902887465939387 -0.01964100334980737
1.741741741741742 -0.03904375580992624 -0.01964468120192536
1.743743743743744 -0.03905783101776917 -0.01964715382946369
1.745745745745746 -0.03907111515021107 -0.01964872059775435
1.747747747747748 -0.03908362559972366 -0.01964980621456333
1.74974974974975 -0.03909537440516936 -0.01965044282501086
1.751751751751752 -0.03910637006139917 -0.01964998474694413
1.753753753753754 -0.03911662421133646 -0.01964826186093557
1.755755755755756 -0.03912615167671742 -0.01964529891602695
1.757757757757758 -0.03913497045360346 -0.01964131293695229
1.75975975975976 -0.03914309553258405 -0.01963665628964409
1.761761761761762 -0.03915053633198356 -0.01963116317072139
1.763763763763764 -0.03915730579109696 -0.01962468530129044
1.765765765765766 -0.03916341906121358 -0.01961720882685797
1.767767767767768 -0.03916889280085908 -0.01960878089213539
1.76976976976977 -0.0391737398592944 -0.01959950964104054
1.771771771771772 -0.03917797287356753 -0.01958950559191372
1.773773773773774 -0.03918160637503602 -0.01957869660599279
1.775775775775776 -0.03918465659344705 -0.01956700258186328
1.777777777777778 -0.03918713808455281 -0.01955438945930368
1.77977977977978 -0.03918906305504601 -0.01954086908658034
1.781781781781782 -0.03919044542458749 -0.01952649922044722
1.783783783783784 -0.03919130107091461 -0.01951138352614545
1.785785785785786 -0.03919164623024631 -0.01949567985292289
1.787787787787788 -0.03919149312097923 -0.01947969201755168
1.78978978978979 -0.03919085481668519 -0.01946314378902245
1.791791791791792 -0.0391897461855475 -0.01944567355967552
1.793793793793794 -0.03918818358467902 -0.01942707556581144
1.795795795795796 -0.03918618055745603 -0.01940729988768977
1.797797797797798 -0.03918374902621226 -0.01938645244953055
1.7997997997998 -0.03918090270630906 -0.01936479501951299
1.801801801801802 -0.03917765717043205 -0.01934274520977672
1.803803803803804 -0.03917402771456166 -0.01932087634794699
1.805805805805806 -0.03917002585181654 -0.01929907073023124
1.807807807807808 -0.0391656643664651 -0.01927648512078811
1.80980980980981 -0.03916095739268225 -0.01925288348071011
1.811811811811812 -0.03915591999361961 -0.01922831434341138
1.813813813813814 -0.03915056427658026 -0.01920311081463044
1.815815815815816 -0.03914490139626446 -0.01917779230812014
1.817817817817818 -0.03913894416690819 -0.01915207833395591
1.81981981981982 -0.03913270709428528 -0.01912574393432367
1.821821821821822 -0.0391262045084252 -0.01909876035550234
1.823823823823824 -0.03911944654395217 -0.01907119354139961
1.825825825825826 -0.03911244443810281 -0.01904320413355204
1.827827827827828 -0.03910521064844034 -0.0190149385567564
1.82982982982983 -0.03909775875617103 -0.01898626945658935
1.831831831831832 -0.0390901007266251 -0.01895710324546904
1.833833833833834 -0.03908224613900005 -0.01892740634235232
1.835835835835836 -0.03907420561940227 -0.01889720397443326
1.837837837837838 -0.03906599107693105 -0.01886658017714127
1.83983983983984 -0.03905761561376152 -0.01883567779414222
1.841841841841842 -0.03904908986574666 -0.01880468880836533
1.843843843843844 -0.03904042284645212 -0.0187735419263596
1.845845845845846 -0.03903162472658247 -0.01874198810069161
1.847847847847848 -0.03902270640556205 -0.01870988315056407
1.84984984984985 -0.03901367917242188 -0.01867719347456573
1.851851851851852 -0.0390045523281345 -0.01864399605067035
1.853853853853854 -0.0389953346696649 -0.0186104784362382
1.855855855855856 -0.03898603564260696 -0.01857693876801475
1.857857857857858 -0.03897666533509595 -0.01854366066312241
1.85985985985986 -0.03896723422569036 -0.01851021637562825
1.861861861861862 -0.03895775081569768 -0.01847639619743507
1.863863863863864 -0.03894822299864441 -0.01844217677872129
1.865865865865866 -0.03893865923781355 -0.01840766007723715
1.867867867867868 -0.03892906852718199 -0.01837307236670449
1.86986986986987 -0.03891946037876839 -0.01833845373636239
1.871871871871872 -0.03890984321315179 -0.01830365320016508
1.873873873873874 -0.03890022417033946 -0.01826865475608278
1.875875875875876 -0.03889061092049834 -0.01823348040355127
1.877877877877878 -0.03888101144909961 -0.01819819014347251
1.87987987987988 -0.03887143405691874 -0.01816286513172913
1.881881881881882 -0.03886188676370548 -0.01812748584014795
1.883883883883884 -0.03885237629726121 -0.01809201314753278
1.885885885885886 -0.03884290950061658 -0.01805643333248447
1.887887887887888 -0.03883349352035827 -0.01802075585376964
1.88988988988989 -0.03882413580659384 -0.01798501335032138
1.891891891891892 -0.03881484413462229 -0.01794926164123822
1.893893893893894 -0.03880562562109679 -0.01791358558166428
1.895895895895896 -0.03879648558861554 -0.0178780607473725
1.897897897897898 -0.03878742976697191 -0.01784256929160469
1.8998998998999 -0.03877846455763746 -0.01780700900459309
1.901901901901902 -0.0387695970337618 -0.01777133245338716
1.903903903903904 -0.0387608349401727 -0.01773554698185473
1.905905905905906 -0.03875218554189265 -0.01769971471068135
1.907907907907908 -0.03874365292643641 -0.01766395253737116
1.90990990990991 -0.03873524184557103 -0.01762843213624579
1.911911911911912 -0.03872695799992202 -0.01759331827171789
1.913913913913914 -0.03871880801806623 -0.01755838385963632
1.915915915915916 -0.03871079938716053 -0.01752344996143196
1.917917917917918 -0.03870293773325286 -0.01748846454835962
1.91991991991992 -0.03869522660439436 -0.01745348098503929
1.921921921921922 -0.03868767055852965 -0.01741865802945478
1.923923923923924 -0.0386802752444187 -0.01738420735982119
1.925925925925926 -0.03867304740163675 -0.01734998831203577
1.927927927927928 -0.0386659945500577 -0.01731589292379382
1.92992992992993 -0.03865912037588138 -0.01728189699003924
1.931931931931932 -0.03865242673763822 -0.01724802892965321
1.933933933933934 -0.03864591737720023 -0.0172143697854571
1.935935935935936 -0.0386395979790741 -0.01718104166271317
1.937937937937938 -0.03863347617040125 -0.01714802856621306
1.93993993993994 -0.03862756109509162 -0.01711523231074408
1.941941941941942 -0.0386218557796177 -0.01708260006900689
1.943943943943944 -0.03861635873840431 -0.01705012346486579
1.945945945945946 -0.03861107152394432 -0.01701783857335012
1.947947947947948 -0.03860599900270999 -0.01698582592065409
1.94994994994995 -0.03860114935515296 -0.01695421048413606
1.951951951951952 -0.03859653389519262 -0.01692317407686109
1.953953953953954 -0.03859215586795615 -0.01689257615270831
1.955955955955956 -0.03858801191597929 -0.01686216448023609
1.957957957957958 -0.03858410322218459 -0.01683179736426815
1.95995995995996 -0.03858043427274083 -0.01680144367078368
1.961961961961962 -0.038577012857063 -0.01677118282691994
1.963963963963964 -0.03857384730883081 -0.01674120482097005
1.965965965965966 -0.03857093607141223 -0.0167118102023843
1.967967967967968 -0.0385682805140746 -0.01668334082467998
1.96996996996997 -0.0385658841749607 -0.01665542128977032
1.971971971971972 -0.03856375230888694 -0.01662768529809419
1.973973973973974 -0.03856188889853941 -0.01660002010603737
1.975975975975976 -0.0385602947677458 -0.0165724936913981
1.977977977977978 -0.03855897201827746 -0.01654535475338989
1.97997997997998 -0.03855792413316909 -0.0165189421670652
1.981981981981982 -0.0385571556456674 -0.01649301105780721
1.983983983983984 -0.03855666833063737 -0.01646738687552216
1.985985985985986 -0.03855646284644883 -0.01644202821835181
1.987987987987988 -0.03855654123630627 -0.01641697396710021
1.98998998998999 -0.03855690692926748 -0.01639234328523287
1.991991991991992 -0.03855756364929706 -0.01636827076125058
1.993993993993994 -0.03855851153341933 -0.01634461806404405
1.995995995995996 -0.03855975092216224 -0.01632135343742969
1.997997997997998 -0.03856128360593441 -0.0162984861517369
2 -0.03856311281688637 -0.01627604357557155


==> results/sensitivity_to_initial_condition/backup-2020-20-27/outputs_different_initial_conditions_case118_sm_single_3.dat <==
0 0.16130014186383 0.16130014186383
0.002002002002002002 0.1607384581499032 0.1607203749920113
0.004004004004004004 0.1593630869635001 0.159473558685661
0.006006006006006006 0.1575002417209461 0.1578239902882337
0.008008008008008008 0.1553496318850484 0.1559341257971208
0.01001001001001001 0.1530328900390326 0.1539039933898391
0.01201201201201201 0.1506259912735625 0.1517951041262038
0.01401401401401401 0.1481726771294495 0.149644639141487
0.01601601601601602 0.1457028434648829 0.1474768601703725
0.01801801801801802 0.143231707803865 0.1453048237505157
0.02002002002002002 0.1407711846038761 0.1431385010112612
0.02202202202202202 0.1383258468033678 0.1409827671383144
0.02402402402402402 0.1358994001543918 0.1388408238954458
0.02602602602602603 0.1334958793204339 0.136715557147517
0.02802802802802803 0.1311151773349403 0.134607565396629
0.03003003003003003 0.1287576805449651 0.1325176885549377
0.03203203203203203 0.1264247727758241 0.1304471556315074
0.03403403403403404 0.1241168371730914 0.1283960664392052
0.03603603603603604 0.1218332506915212 0.1263644007178801
0.03803803803803804 0.119573962418823 0.1243524786940228
0.04004004004004004 0.1173394754985825 0.1223609040888519
0.04204204204204205 0.1151305189059898 0.120389819772127
0.04404404404404404 0.1129466491065753 0.1184391143125731
0.04604604604604605 0.1107874026030526 0.1165088554703324
0.04804804804804805 0.108652763283278 0.1145992632175149
0.05005005005005005 0.1065431586642252 0.1127107097381992
0.05205205205205205 0.1044594257048624 0.110843589425424
0.05405405405405406 0.1024016123662691 0.1089978327587646
0.05605605605605606 0.1003691516475506 0.1071733457344238
0.05805805805805806 0.0983619265090457 0.1053701778758575
0.06006006006006006 0.09638021240507956 0.103588521783853
0.06206206206206206 0.09442467728396416 0.1018287131365292
0.06406406406406406 0.09249587946072189 0.1000912305930213
0.06606606606606606 0.09059330799338111 0.09837642465992195
0.06806806806806807 0.08871664419617636 0.09668396974763697
0.07007007007007007 0.08686597987168895 0.09501359372169299
0.07207207207207207 0.08504181726726343 0.09336524848191838
0.07407407407407407 0.08324500890142097 0.09173910996244324
0.07607607607607608 0.08147548400277153 0.09013557813169989
0.07807807807807808 0.07973267387185815 0.08855527699242217
0.08008008008008008 0.07801642390103682 0.08699883761471622
0.08208208208208208 0.07632693981857118 0.08546574465221915
0.08408408408408409 0.07466478768863249 0.08395531197793943
0.08608608608608609 0.07303040934805766 0.08246722176268852
0.08808808808808809 0.0714232502892356 0.08100152253825375
0.09009009009009009 0.06984313328096259 0.07955862919739866
0.0920920920920921 0.06829008850169324 0.07813932299386231
0.0940940940940941 0.06676434206586829 0.07674450776709861
0.0960960960960961 0.06526606156167755 0.0753733457450701
0.09809809809809809 0.06379494722663433 0.07402499901107219
0.1001001001001001 0.06235084668459528 0.0726991188543184
0.1021021021021021 0.06093369746205169 0.07139574259783597
0.1041041041041041 0.05954352450269027 0.07011529359846608
0.1061061061061061 0.0581802899917994 0.06885857681669974
0.1081081081081081 0.05684375292621345 0.06762551054701349
0.1101101101101101 0.05553376384712106 0.06641522079999472
0.1121121121121121 0.05425017309924841 0.0652274269493871
0.1141141141141141 0.05299282700863112 0.0640620452301644
0.1161161161161161 0.05176152062015614 0.06291918873853053
0.1181181181181181 0.05055608048858222 0.06179915317272157
0.1201201201201201 0.04937630902824435 0.06070173112237899
0.1221221221221221 0.04822195383616162 0.05962653033152052
0.1241241241241241 0.0470927293693994 0.05857337422796001
0.1261261261261261 0.04598844102194376 0.05754213869468452
0.1281281281281281 0.04490888034876023 0.05653275206985432
0.1301301301301301 0.04385375601739242 0.05554518072426089
0.1321321321321321 0.04282271269489236 0.05457919200173106
0.1341341341341341 0.04181551290232979 0.05363459114479165
0.1361361361361361 0.04083194194878331 0.05271122557704226
0.1381381381381381 0.03987169062085623 0.05180892916666933
0.1401401401401401 0.03893437071071807 0.05092752222644632
0.1421421421421421 0.03801971451610554 0.05006680987557793
0.1441441441441441 0.03712749602562711 0.04922659846807954
0.1461461461461462 0.03625739351940972 0.04840674623148422
0.1481481481481481 0.03540901069051641 0.0476070888431314
0.1501501501501502 0.03458208035669506 0.04682742702544662
0.1521521521521522 0.03377635943308054 0.04606752654594062
0.1541541541541541 0.03299151415486357 0.04532714969952903
0.1561561561561562 0.03222716347151391 0.04460615492235784
0.1581581581581581 0.03148306231732652 0.0439043908742305
0.1601601601601602 0.03075894454265173 0.04322166793548403
0.1621621621621622 0.03005446527263497 0.04255775845028914
0.1641641641641642 0.02936929760868353 0.04191240103908549
0.1661661661661662 0.02870320494629213 0.04128540795803987
0.1681681681681682 0.02805589608574532 0.04067664122833152
0.1701701701701702 0.02742703949246133 0.0400859264754128
0.1721721721721722 0.026816380794602 0.03951305623262105
0.1741741741741742 0.02622365452079672 0.03895778994118071
0.1761761761761762 0.02564855915051998 0.03841988742983922
0.1781781781781782 0.02509083976920365 0.03789920428309036
0.1801801801801802 0.02455025016253419 0.03739558214257742
0.1821821821821822 0.02402650085880698 0.03690883518067381
0.1841841841841842 0.02351933135912177 0.03643875081238143
0.1861861861861862 0.02302853825861061 0.03598509018903182
0.1881881881881882 0.02255386820618028 0.03554765394469525
0.1901901901901902 0.02209502201298622 0.03512629899479494
0.1921921921921922 0.02165178921008774 0.03472085819193357
0.1941941941941942 0.02122399100463132 0.03433114553546657
0.1961961961961962 0.02081138762201281 0.03395695617150127
0.1981981981981982 0.02041369114263501 0.03359806796912154
0.2002002002002002 0.02003070984828949 0.03325430398928869
0.2022022022022022 0.01966227091024491 0.03292551027149737
0.2042042042042042 0.01930815287032826 0.03261151473371665
0.2062062062062062 0.01896810644000063 0.03231213719844114
0.2082082082082082 0.01864195725018375 0.03202718939269245
0.2102102102102102 0.01832953363999844 0.0317564754178162
0.2122122122122122 0.01803062288826979 0.03149982659499184
0.2142142142142142 0.01774499844550286 0.03125707346171216
0.2162162162162162 0.01747250430719039 0.03102803515579858
0.2182182182182182 0.0172129703491856 0.03081253625444874
0.2202202202202202 0.01696619167908216 0.03061040677423532
0.2222222222222222 0.01673196119231709 0.03042148219214499
0.2242242242242242 0.01651014202969854 0.03024560159723425
0.2262262262262262 0.01630057673173271 0.03008257519987931
0.2282282282282282 0.01610306417498862 0.02993221409310551
0.2302302302302302 0.01591737575828872 0.02979434623046159
0.2322322322322322 0.01574338627200901 0.02966881642601721
0.2342342342342342 0.01558098811528051 0.02955548577141698
0.2362362362362362 0.01543001104225973 0.02945418943302427
0.2382382382382382 0.0152902216759915 0.02936472231877282
0.2402402402402402 0.01516140533013433 0.02928689827240735
0.2422422422422423 0.01504347776670666 0.02922055293670056
0.2442442442442442 0.0149362935635715 0.02916554375345323
0.2462462462462462 0.01483966476015185 0.02912173854768546
0.2482482482482483 0.01475337577376147 0.02908894192145139
0.2502502502502503 0.01467731604210682 0.02906696446645946
0.2522522522522522 0.01461137996980236 0.02905563726153448
0.2542542542542542 0.01455539298921971 0.02905480847016362
0.2562562562562563 0.01450911203106458 0.02906433989635784
0.2582582582582583 0.01447235387247574 0.02908405665048835
0.2602602602602603 0.01444503639217508 0.02911376120468948
0.2622622622622622 0.01442701030036768 0.02915327657479919
0.2642642642642642 0.01441807370763297 0.02920244751271722
0.2662662662662663 0.01441802813569935 0.02926114050640374
0.2682682682682683 0.01442676975134327 0.02932922645767469
0.2702702702702703 0.0144441572671385 0.02940650466418801
0.2722722722722723 0.01446998642820235 0.029492772811158
0.2742742742742743 0.01450404026045398 0.02958785627922098
0.2762762762762763 0.01454621178694142 0.02969160791866471
0.2782782782782783 0.01459635869712563 0.02980390804942629
0.2802802802802803 0.01465427939079124 0.02992463266899806
0.2822822822822823 0.01471978160944881 0.03005356837898052
0.2842842842842843 0.01479272962454784 0.0301905177423433
0.2862862862862863 0.01487294657546279 0.03033531221909996
0.2882882882882883 0.01496026099902934 0.03048781159804867
0.2902902902902903 0.01505451000156398 0.0306479039967707
0.2922922922922923 0.01515551126474534 0.03081545339483044
0.2942942942942943 0.01526310230756186 0.03099025077221434
0.2962962962962963 0.01537710943379028 0.03117211865702924
0.2982982982982983 0.01549735487159376 0.03136090245746434
0.3003003003003003 0.01562368141824336 0.03155647043294138
0.3023023023023023 0.0157559046485281 0.03175870800113678
0.3043043043043043 0.01589385473995843 0.03196744520140257
0.3063063063063063 0.01603737514070616 0.03218251164584721
0.3083083083083083 0.01618627767271465 0.03240375741065699
0.3103103103103103 0.01634040129904192 0.03263104560418834
0.3123123123123123 0.01649958867161599 0.03286425041102742
0.3143143143143143 0.01666365291706815 0.03310322702725124
0.3163163163163163 0.01683244227170934 0.03334781920960922
0.3183183183183183 0.01700579844629368 0.03359788258685545
0.3203203203203203 0.01718354063805921 0.03385328500000886
0.3223223223223223 0.0173655267823522 0.03411390650235363
0.3243243243243243 0.01755159782789863 0.03437963679627828
0.3263263263263263 0.01774158524164183 0.03465033932729841
0.3283283283283283 0.01793535426927411 0.03492586214358986
0.3303303303303303 0.01813274658388289 0.03520606825843459
0.3323323323323323 0.01833361371915884 0.03549083645550311
0.3343343343343343 0.01853782213421867 0.035780061288854
0.3363363363363364 0.01874522210817394 0.03607365308293384
0.3383383383383383 0.01895568440696679 0.03637152233646179
0.3403403403403403 0.01916907196347508 0.03667352432004203
0.3423423423423423 0.01938526178651046 0.03697952300311709
0.3443443443443444 0.01960412966816327 0.03728940202515688
0.3463463463463464 0.01982554507916312 0.03760306396446558
0.3483483483483483 0.02004940929823015 0.03792043033817945
0.3503503503503503 0.02027560205628515 0.03824143823055821
0.3523523523523523 0.0205040094937962 0.03856597270267577
0.3543543543543544 0.02073454219607076 0.03889391363999685
0.3563563563563564 0.0209670902231774 0.0392251630495425
0.3583583583583583 0.02120156530100361 0.03955963500698421
0.3603603603603603 0.02143789317991402 0.03989725565664427
0.3623623623623624 0.0216759677555664 0.04023795751207979
0.3643643643643644 0.02191570817720271 0.04058164385849726
0.3663663663663664 0.02215706806229737 0.04092822916178054
0.3683683683683684 0.02239996526848867 0.04127763493855374
0.3703703703703703 0.02264430212327875 0.04162978628928313
0.3723723723723724 0.02289005028900788 0.04198461189827719
0.3743743743743744 0.02313716974802789 0.04234204154665837
0.3763763763763764 0.02338557849879539 0.04270199478297265
0.3783783783783784 0.02363520569384071 0.04306441105531895
0.3803803803803804 0.02388604953700624 0.0434292301006694
0.3823823823823824 0.02413807992514137 0.04379638724323355
0.3843843843843844 0.02439122633074237 0.04416581339445899
0.3863863863863864 0.02464543516311119 0.04453743505303102
0.3883883883883884 0.02490072025622408 0.0449111707088943
0.3903903903903904 0.0251570673627163 0.04528694301789858
0.3923923923923924 0.02541442463343807 0.04566473176484848
0.3943943943943944 0.02567274059210782 0.04604450637997531
0.3963963963963964 0.02593203776739693 0.04642621700030988
0.3983983983983984 0.02619232039473693 0.04680979446968343
0.4004004004004004 0.02645355947834424 0.04719515033872648
0.4024024024024024 0.02671570440174273 0.04758217686487007
0.4044044044044044 0.02697876795222783 0.04797073676996438
0.4064064064064064 0.02724277216350358 0.04836079370651712
0.4084084084084084 0.02750771023693198 0.04875242346602061
0.4104104104104104 0.02777354758860972 0.04914564713309368
0.4124124124124124 0.02804027039279506 0.0495404264180284
0.4144144144144144 0.0283079053258217 0.04993666365679089
0.4164164164164164 0.02857645738482888 0.05033420181102126
0.4184184184184184 0.02884591283195654 0.05073282446803325
0.4204204204204204 0.02911625299427374 0.0511322720283396
0.4224224224224224 0.02938749276465883 0.05153259241714232
0.4244244244244244 0.02965963774115579 0.05193404272409614
0.4264264264264264 0.02993268053037469 0.05233674159971807
0.4284284284284284 0.03020660325946677 0.05274065929336863
0.4304304304304304 0.03048140827230616 0.05314561765325174
0.4324324324324325 0.03075710707535852 0.05355129012641582
0.4344344344344344 0.03103369536029053 0.05395720175875243
0.4364364364364364 0.03131115248495646 0.05436315542953904
0.4384384384384384 0.03158944626092821 0.05476960195605111
0.4404404404404405 0.03186857654126053 0.05517675257367269
0.4424424424424425 0.03214855140605276 0.05558461638641923
0.4444444444444444 0.03242936002488887 0.05599300042996633
0.4464464464464464 0.0327109725458116 0.05640150967165085
0.4484484484484484 0.03299334093271377 0.05680959746815101
0.4504504504504505 0.03327643928942916 0.05721743150172354
0.4524524524524525 0.03356026769426432 0.05762525582486551
0.4544544544544545 0.03384480522963303 0.05803307002575377
0.4564564564564564 0.03413000942034836 0.05844074508686803
0.4584584584584585 0.03441581629318208 0.05884802338499139
0.4604604604604605 0.03470216908997868 0.05925454490040358
0.4624624624624625 0.03498905906224788 0.05966029804293535
0.4644644644644645 0.03527645755660762 0.06006535259031816
0.4664664664664664 0.03556430384195825 0.0604696598001194
0.4684684684684685 0.03585250510948264 0.06087309748537337
0.4704704704704705 0.03614095723692601 0.06127547001458125
0.4724724724724725 0.03642963887053284 0.06167650866729303
0.4744744744744745 0.03671852487031717 0.06207604043922779
0.4764764764764765 0.03700754207069865 0.0624740926224446
0.4784784784784785 0.03729656923119283 0.06287062525565723
0.4804804804804805 0.03758544302814618 0.06326553566896315
0.4824824824824825 0.03787409312329402 0.06365865848384411
0.4844844844844845 0.03816252598384872 0.06404976561316583
0.4864864864864865 0.03845067784216987 0.06443856969875078
0.4884884884884885 0.03873840832965709 0.06482492287375882
0.4904904904904905 0.03902550047675007 0.06520885167965702
0.4924924924924925 0.03931176390671931 0.06559031349749828
0.4944944944944945 0.03959721794955809 0.06596919259699301
0.4964964964964965 0.03988182538407598 0.06634530013650961
0.4984984984984985 0.04016545231757781 0.06671837416307455
0.5005005005005005 0.04044786820605885 0.06708808148383931
0.5025025025025025 0.04072881318966196 0.06745423500903236
0.5045045045045045 0.04100826828126648 0.06781690205173149
0.5065065065065065 0.04128615779440712 0.06817607260353119
0.5085085085085085 0.04156232026728209 0.06853164222358737
0.5105105105105106 0.04183651785516235 0.06888341203861661
0.5125125125125125 0.04210857844160885 0.0692310887428972
0.5145145145145145 0.04237842768576169 0.06957428459826824
0.5165165165165165 0.04264592018277361 0.06991275745346759
0.5185185185185185 0.0429108354559093 0.07024663599227278
0.5205205205205206 0.04317294464129182 0.07057593088712985
0.5225225225225225 0.04343215721751929 0.07090054384398659
0.5245245245245245 0.0436883406601971 0.07122026760856151
0.5265265265265265 0.04394128261761924 0.07153478596634419
0.5285285285285285 0.04419070833476336 0.07184368228231922
0.5305305305305306 0.04443649438619772 0.07214685504126746
0.5325325325325325 0.04467857499180805 0.07244440786355685
0.5345345345345346 0.0449167743341639 0.07273629797778466
0.5365365365365365 0.04515080356788599 0.07302239181941443
0.5385385385385385 0.04538037109366994 0.07330246503077664
0.5405405405405406 0.04560544560777759 0.0735762024610679
0.5425425425425425 0.04582593678740204 0.07384331352215463
0.5445445445445446 0.04604163977702191 0.07410386080481263
0.5465465465465466 0.04625224109241201 0.07435782220811206
0.5485485485485485 0.04645756120164594 0.07460510438469492
0.5505505505505506 0.04665755272857443 0.07484555023434046
0.5525525525525525 0.04685206780573076 0.07507893890396532
0.5545545545545546 0.04704086814970591 0.07530499435940574
0.5565565565565566 0.04722373259581145 0.07552362073166481
0.5585585585585585 0.04740058642706162 0.07573484711030705
0.5605605605605606 0.04757129091659921 0.07593863677001975
0.5625625625625625 0.04773564576540623 0.07613489758459262
0.5645645645645646 0.04789348189470845 0.07632348202691827
0.5665665665665666 0.04804470995462443 0.07650418716899218
0.5685685685685685 0.04818919285125656 0.0766767617085008
0.5705705705705706 0.04832673949138885 0.07684112602436351
0.5725725725725725 0.04845721370352486 0.0769973694381386
0.5745745745745746 0.04858056944383091 0.07714551510912784
0.5765765765765766 0.04869669609424425 0.07728551422220636
0.5785785785785785 0.04880540691659592 0.07741724598782236
0.5805805805805806 0.048906531925984 0.07754051764199656
0.5825825825825826 0.04900006299094334 0.0776550644954814
0.5845845845845846 0.04908594795397226 0.07776074614000256
0.5865865865865866 0.04916406207396139 0.07785775013307381
0.5885885885885885 0.04923422826343803 0.07794618741103894
0.5905905905905906 0.04929641023277121 0.07802606974743054
0.5925925925925926 0.04935057674870524 0.07809730975296993
0.5945945945945946 0.04939664785797045 0.07815972087556765
0.5965965965965966 0.04943451843039982 0.07821301740032259
0.5985985985985987 0.04946415610559201 0.07825704827665361
0.6006006006006006 0.04948554681920401 0.07829208609700684
0.6026026026026026 0.04949863510135529 0.07831830800891602
0.6046046046046046 0.04950333064188758 0.0783357729607735
0.6066066066066066 0.0494996139113696 0.07834442172612045
0.6086086086086087 0.04948749364048356 0.07834407690364553
0.6106106106106106 0.04946694683560167 0.07833444291718637
0.6126126126126126 0.0494379252651273 0.07831534981043237
0.6146146146146146 0.04940042048603586 0.07828714977641953
0.6166166166166166 0.04935445257974862 0.07825009276934543
0.6186186186186187 0.04930002117046424 0.07820428764400193
0.6206206206206206 0.04923710845768326 0.0781497026808088
0.6226226226226226 0.04916572410978429 0.07808616558581402
0.6246246246246246 0.0490859062233696 0.07801336349069349
0.6266266266266266 0.048997677055716 0.0779311457479555
0.6286286286286287 0.04890104150264803 0.07783995654467377
0.6306306306306306 0.04879602006797457 0.07774003312767812
0.6326326326326326 0.04868266378366057 0.07763147488741791
0.6346346346346347 0.04856101149298449 0.07751424644886462
0.6366366366366366 0.04843109434383184 0.07738817767151135
0.6386386386386387 0.04829295236927901 0.07725300806229889
0.6406406406406406 0.048146648399056 0.07710897683164585
0.6426426426426426 0.047992238534749 0.07695634075303151
0.6446446446446447 0.04782976859385211 0.07679521003633991
0.6466466466466466 0.04765928104877213 0.07662561802062895
0.6486486486486487 0.04748084936314054 0.07644752117413102
0.6506506506506506 0.04729454966724561 0.07626081591922838
0.6526526526526526 0.04710044834911536 0.07606563443402523
0.6546546546546547 0.04689860225406324 0.07586214745544777
0.6566566566566566 0.0466890683600299 0.07565045444491163
0.6586586586586587 0.04647193815790217 0.07543062144576433
0.6606606606606606 0.04624730331856797 0.07520268108328559
0.6626626626626627 0.04601524212544474 0.07496663256468665
0.6646646646646647 0.04577581947310357 0.07472252277656788
0.6666666666666666 0.04552909194324648 0.07447050452119222
0.6686686686686687 0.04527515636805211 0.07421069265837824
0.6706706706706707 0.0450141222980101 0.07394318399165299
0.6726726726726727 0.04474608202375561 0.073668057280388
0.6746746746746747 0.04447111068005941 0.0733853732397977
0.6766766766766766 0.04418926713472426 0.07309517454094178
0.6786786786786787 0.04390063731815137 0.07279749227586312
0.6806806806806807 0.0436053476315353 0.07249244026426206
0.6826826826826827 0.04330350513739763 0.07218018754857886
0.6846846846846847 0.04299519331127827 0.07186087659914345
0.6866866866866866 0.04268047204173539 0.07153462105329182
0.6886886886886887 0.04235941848636414 0.07120150571536632
0.6906906906906907 0.04203216420061765 0.07086158655671526
0.6926926926926927 0.0416988144052502 0.07051489071569329
0.6946946946946947 0.04135945454704663 0.07016141532030028
0.6966966966966966 0.04101415786154732 0.06980123414378042
0.6986986986986987 0.04066303408520149 0.06943464481577383
0.7007007007007007 0.04030619020739183 0.06906189545543977
0.7027027027027027 0.03994371709101333 0.0686831430235478
0.7047047047047047 0.03957569958530797 0.06829845332247739
0.7067067067067067 0.03920224842159884 0.06790780099621745
0.7087087087087087 0.0388234688442213 0.06751106953036656
0.7107107107107107 0.03843944785905726 0.06710823128266508
0.7127127127127127 0.03805027091869898 0.06669972349472636
0.7147147147147147 0.03765605775075682 0.06628583235082286
0.7167167167167167 0.0372569162071693 0.06586671866847266
0.7187187187187187 0.0368529308764655 0.06544242367902434
0.7207207207207207 0.03644417688206512 0.06501286902765714
0.7227227227227228 0.03603078468937154 0.06457800149472211
0.7247247247247247 0.0356128795226326 0.06413818324728918
0.7267267267267268 0.03519055221034299 0.06369361649165618
0.7287287287287287 0.03476386142671156 0.06324443445909644
0.7307307307307307 0.034332908492835 0.06279071600153761
0.7327327327327328 0.03389784555325698 0.06233248677883171
0.7347347347347347 0.03345878991345144 0.06186986026820512
0.7367367367367368 0.03301582005755838 0.06140304511388814
0.7387387387387387 0.03256899170493754 0.06093220103008867
0.7407407407407407 0.03211844368724987 0.06045746244902749
0.7427427427427428 0.03166432185346335 0.05997893852093843
0.7447447447447447 0.0312067329920708 0.05949671311406872
0.7467467467467468 0.03074574579173283 0.05901085227350464
0.7487487487487487 0.03028144297432861 0.0585215123591791
0.7507507507507507 0.02981398468904722 0.05802890825305711
0.7527527527527528 0.02934350466971691 0.05753322266221088
0.7547547547547547 0.02887009905803484 0.05703460382391487
0.7567567567567568 0.02839383238101832 0.05653316550564513
0.7587587587587588 0.02791483116526799 0.05602898700508036
0.7607607607607607 0.02743325208255394 0.0555221131501009
0.7627627627627628 0.02694921678696128 0.05501260108559254
0.7647647647647647 0.02646281299691296 0.05450071462068305
0.7667667667667668 0.02597412882293199 0.05398669100650523
0.7687687687687688 0.02548332108380435 0.05347070249632925
0.7707707707707707 0.02499052608623954 0.05295286097878925
0.7727727727727728 0.02449585299942837 0.0524332179778826
0.7747747747747747 0.02399939029110122 0.05191178604592996
0.7767767767767768 0.02350127442965015 0.05138877758509956
0.7787787787787788 0.02300166184365416 0.05086442678887823
0.7807807807807807 0.02250067964796228 0.05033890738783148
0.7827827827827828 0.02199842482402166 0.04981234995426449
0.7847847847847848 0.02149499418555016 0.04928484190222107
0.7867867867867868 0.02099055074574042 0.04875642838475602
0.7887887887887888 0.02048523960871393 0.04822721462832381
0.7907907907907908 0.01997918163135876 0.04769744635848583
0.7927927927927928 0.01947247525136741 0.04716733894362278
0.7947947947947948 0.01896524724662303 0.04663705893728959
0.7967967967967968 0.01845766085985245 0.04610672407821657
0.7987987987987988 0.01794985727711025 0.04557640329030913
0.8008008008008008 0.01744195241469304 0.0450461166826476
0.8028028028028028 0.01693403986566821 0.04451581822191808
0.8048048048048048 0.01642625501119851 0.04398572461901352
0.8068068068068068 0.01591876421166089 0.04345626079885452
0.8088088088088088 0.01541170994589004 0.04292773228782178
0.8108108108108109 0.01490521064114145 0.04240032017257317
0.8128128128128128 0.0143993616938324 0.04187408110004279
0.8148148148148148 0.01389429219795634 0.04134894727744277
0.8168168168168168 0.01339016299045714 0.04082472647226158
0.8188188188188188 0.0128871124481775 0.04030112213270853
0.8208208208208209 0.01238526115821884 0.03977841892528394
0.8228228228228228 0.01188471345414853 0.03925747378521678
0.8248248248248248 0.01138559951940972 0.03873884755916368
0.8268268268268268 0.01088806438590863 0.03822275924008539
0.8288288288288288 0.01039223772482688 0.03770908596724802
0.8308308308308309 0.009898236705459619 0.03719736302622186
0.8328328328328328 0.009406168599893792 0.03668679403551571
0.8348348348348348 0.008916161564976393 0.03617762368232566
0.8368368368368369 0.008428353360606345 0.03567101146868429
0.8388388388388388 0.007942868596073308 0.03516747596276304
0.8408408408408409 0.007459818315050274 0.03466715878035623
0.8428428428428428 0.006979300440585795 0.03416982458488105
0.8448448448448449 0.006501429423274063 0.03367486108737727
0.8468468468468469 0.006026336968375354 0.03318217181971903
0.8488488488488488 0.005554141020830055 0.03269259936467761
0.8508508508508509 0.005084948011235297 0.03220644948446702
0.8528528528528528 0.004618852926373078 0.03172383592059436
0.8548548548548549 0.004155956723342427 0.03124468058412477
0.8568568568568569 0.003696377840995064 0.03076871661418801
0.8588588588588588 0.003240224724967405 0.03029595237630595
0.8608608608608609 0.002787594982765026 0.02982682005025619
0.8628628628628628 0.00233857538376274 0.02936159020287527
0.8648648648648649 0.001893249993946294 0.02890040433192456
0.8668668668668669 0.001451725959057859 0.02844327486608983
0.8688688688688688 0.001014106247961729 0.02799008516498266
0.8708708708708709 0.0005804800698101975 0.02754059163648806
0.8728728728728729 0.00015092287407509 0.02709476332677371
0.8748748748748749 -0.0002745047599935205 0.02665311132215159
0.8768768768768769 -0.0006957399713006282 0.02621603970864048
0.8788788788788788 -0.001112664970643314 0.02578375813460848
0.8808808808808809 -0.001525175484061809 0.02535628181077212
0.8828828828828829 -0.001933193575462505 0.02493343151019636
0.8848848848848849 -0.002336667646618109 0.02451483356829584
0.8868868868868869 -0.002735572437167469 0.02410002303007727
0.8888888888888888 -0.003129889156011044 0.02368951439286501
0.8908908908908909 -0.003519499414567381 0.0232839512987329
0.8928928928928929 -0.003904324217912146 0.02288363661185994
0.8948948948948949 -0.004284312353949144 0.02248858930776831
0.8968968968968969 -0.004659430582580918 0.02209854447332552
0.8988988988988988 -0.005029635125147974 0.02171295351913596
0.9009009009009009 -0.005394865224479037 0.02133173020865112
0.9029029029029029 -0.00575507510194292 0.0209555435342472
0.9049049049049049 -0.006110233606382682 0.02058467548351128
0.9069069069069069 -0.006460318020947252 0.02021921145140373
0.908908908908909 -0.006805282397650539 0.01985904024025734
0.9109109109109109 -0.007145083544078422 0.01950385405977906
0.9129129129129129 -0.007479696436168233 0.019153323759729
0.9149149149149149 -0.007809114108291949 0.01880781970245898
0.9169169169169169 -0.008133323019042427 0.01846770882786769
0.918918918918919 -0.008452281906466531 0.01813317633936426
0.9209209209209209 -0.00876596557947404 0.01780423365853273
0.9229229229229229 -0.00907436957560734 0.01748071842513263
0.924924924924925 -0.009377509446847657 0.01716229449709766
0.9269269269269269 -0.009675377847108202 0.01684851019914171
0.928928928928929 -0.009967933177060599 0.01653959501329536
0.9309309309309309 -0.01025516015613628 0.01623619288846609
0.9329329329329329 -0.01053707403878864 0.01593868346926094
0.934934934934935 -0.01081372042462325 0.01564716450700607
0.9369369369369369 -0.01108512620632275 0.01536145185974652
0.938938938938939 -0.01135123911167145 0.0150810794922448
0.9409409409409409 -0.01161203268606838 0.01480529947598305
0.9429429429429429 -0.01186752321618354 0.01453383796199839
0.944944944944945 -0.01211776972995789 0.01426771618667791
0.9469469469469469 -0.01236286265776979 0.01400746332661335
0.948948948948949 -0.01260278829665583 0.01375322783533714
0.9509509509509509 -0.01283748675767019 0.01350477939624639
0.9529529529529529 -0.01306695058041646 0.01326150892260217
0.954954954954955 -0.01329122571594731 0.01302265805824268
0.9569569569569569 -0.01351041152676446 0.01278892785575639
0.958958958958959 -0.01372461618673004 0.01256071193271904
0.960960960960961 -0.01393378336372385 0.01233806784466776
0.9629629629629629 -0.01413786348010064 0.01212086480510696
0.964964964964965 -0.0143368682993409 0.01190878368550793
0.9669669669669669 -0.01453087006956131 0.01170161723210514
0.968968968968969 -0.01472000152351489 0.01149964183846844
0.970970970970971 -0.01490434344548108 0.01130298696721319
0.972972972972973 -0.01508382150350862 0.01111168030775225
0.974974974974975 -0.0152584248293022 0.01092564839711829
0.9769769769769769 -0.01542819517862803 0.01074471661996343
0.978978978978979 -0.01559322692304472 0.01056861424525876
0.980980980980981 -0.0157536403162888 0.01039727133239851
0.982982982982983 -0.01590941704920228 0.01023097012438612
0.984984984984985 -0.01606054995006841 0.0100699011447313
0.9869869869869869 -0.01620707540024201 0.009914121789976471
0.988988988988989 -0.01634906679081359 0.009763556329693807
0.990990990990991 -0.01648661962461516 0.009617995906487792
0.992992992992993 -0.01661974625684363 0.009477098535993822
0.994994994994995 -0.0167484587090515 0.009340403028171462
0.996996996996997 -0.01687279891663249 0.009207990303515767
0.998998998998999 -0.01699283520233222 0.009080519799837872
1.001001001001001 -0.01710864205355233 0.008958390137680905
1.003003003003003 -0.01722023660452981 0.008841695463834731
1.005005005005005 -0.01732765010056255 0.008730225451338391
1.007007007007007 -0.01743093237805051 0.008623465299477384
1.009009009009009 -0.0175301495376361 0.008520595733785108
1.011011011011011 -0.0176253461453313 0.008420998798432416
1.013013013013013 -0.01771655320917531 0.008325707915585345
1.015015015015015 -0.01780381548300059 0.008235451120270465
1.017017017017017 -0.01788718911279485 0.008150482271798543
1.019019019019019 -0.01796672359767788 0.008070600891231933
1.021021021021021 -0.01804245510741307 0.007995152161383939
1.023023023023023 -0.01811442810863082 0.007923056792218469
1.025025025025025 -0.01818269489238743 0.007854490457780861
1.027027027027027 -0.01824730617057716 0.00779034578993465
1.029029029029029 -0.01830829693562015 0.0077308950662488
1.031031031031031 -0.01836570784177516 0.007676099398296166
1.033033033033033 -0.0184195890014088 0.007625608731651495
1.035035035035035 -0.01846999815731217 0.007578762501070591
1.037037037037037 -0.01851697608897868 0.007535356608337179
1.039039039039039 -0.01856055993666066 0.007495957380963703
1.041041041041041 -0.01860079421204128 0.007460778770191745
1.043043043043043 -0.01863772937664984 0.007429838893197122
1.045045045045045 -0.01867141679823898 0.00740296003308949
1.047047047047047 -0.01870189498837176 0.007379768638912015
1.049049049049049 -0.01872920399094861 0.007359784960525861
1.051051051051051 -0.01875338938510277 0.007343210532975902
1.053053053053053 -0.01877450228254898 0.007330413842506017
1.055055055055055 -0.01879259557462748 0.0073215596068886
1.057057057057057 -0.01880770838779252 0.007316624516839954
1.059059059059059 -0.01881988183051294 0.007315397236018872
1.061061061061061 -0.01882916116667641 0.007317478401026672
1.063063063063063 -0.01883559549051751 0.007322310491972933
1.065065065065065 -0.0188392369886606 0.007329929884342917
1.067067067067067 -0.01884012987721682 0.007340919897539433
1.069069069069069 -0.01883831772499732 0.007355616953346245
1.071071071071071 -0.01883384731464735 0.00737408166703904
1.073073073073073 -0.0188267674791423 0.007396098847384347
1.075075075075075 -0.01881712910295784 0.007421177496640091
1.077077077077077 -0.01880498058787076 0.007448550810555621
1.079079079079079 -0.0187903663795405 0.007478167312474304
1.081081081081081 -0.01877333350024772 0.007510819590155732
1.083083083083083 -0.0187539319659671 0.007546615067284296
1.085085085085085 -0.01873221478636731 0.007585456592505452
1.087087087087087 -0.01870823788204027 0.00762704247770099
1.089089089089089 -0.01868205235975226 0.007670993086635658
1.091091091091091 -0.01865370066076247 0.007717506118685213
1.093093093093093 -0.0186232297954797 0.007766636187005793
1.095095095095095 -0.01859069260804257 0.007818336217856353
1.097097097097097 -0.01855614777631951 0.007872499817038914
1.099099099099099 -0.01851965845915227 0.007928961439157639
1.101101101101101 -0.01848127192767091 0.007987586979958883
1.103103103103103 -0.018441035460735 0.008048423390838944
1.105105105105105 -0.01839900348056765 0.008111506017584147
1.107107107107107 -0.01835523505210883 0.008176821467015316
1.109109109109109 -0.01830978779341407 0.008244307606987827
1.111111111111111 -0.01826271243412271 0.008313853566391721
1.113113113113113 -0.01821406374930154 0.008385299735151536
1.115115115115115 -0.01816390180474629 0.00845843776422664
1.117117117117117 -0.01811229025308362 0.008533080236060503
1.119119119119119 -0.01805927963324942 0.008609382849842945
1.121121121121121 -0.01800492027609964 0.008687523495556126
1.123123123123123 -0.01794927176620095 0.0087675544159517
1.125125125125125 -0.01789240295015419 0.008849402202001505
1.127127127127127 -0.01783438198802169 0.008932867792897398
1.129129129129129 -0.01777525193513283 0.009017626476050311
1.131131131131131 -0.01771506098834596 0.009103238238254069
1.133133133133133 -0.01765387086798034 0.009189650594187054
1.135135135135135 -0.01759175681781625 0.009277363063686928
1.137137137137137 -0.01752879164378202 0.00936668839015084
1.139139139139139 -0.01746501448109162 0.009457692303716153
1.141141141141141 -0.01740047351038312 0.009550193521260464
1.143143143143143 -0.01733523142662673 0.009643763746401163
1.145145145145145 -0.01726936528434203 0.009737727669496321
1.147147147147147 -0.01720294143486329 0.009831451995692464
1.149149149149149 -0.01713599941506963 0.009925613223766977
1.151151151151151 -0.01706859117419755 0.01002097775947089
1.153153153153153 -0.01700078262108839 0.01011788358786705
1.155155155155155 -0.01693264967771513 0.01021624364580084
1.157157157157157 -0.01686424200953326 0.01031554582190095
1.159159159159159 -0.01679560607263937 0.01041485295657887
1.161161161161161 -0.01672680061125746 0.01051315573159881
1.163163163163163 -0.0166578944998598 0.01061145036264746
1.165165165165165 -0.01658894296607131 0.01071053067529651
1.167167167167167 -0.01651999173075426 0.01081065396808892
1.169169169169169 -0.01645109649991978 0.01091164409163972
1.171171171171171 -0.01638232147585921 0.01101289144863699
1.173173173173173 -0.01631371819249413 0.01111340288590879
1.175175175175175 -0.01624533486421343 0.01121346853686664
1.177177177177177 -0.01617722676561954 0.01131373601797589
1.179179179179179 -0.01610945008801262 0.01141431285683023
1.181181181181181 -0.016042048085039 0.01151508984721247
1.183183183183183 -0.01597506871596301 0.0116157410490941
1.185185185185185 -0.01590856898785703 0.01171583237434898
1.187187187187187 -0.01584259983766483 0.01181558827996773
1.189189189189189 -0.01577720005140675 0.01191515651800279
1.191191191191191 -0.01571241540949203 0.01201454056584611
1.193193193193193 -0.01564829794154303 0.01211365453035401
1.195195195195195 -0.01558488999083991 0.01221232314784593
1.197197197197197 -0.01552223106782493 0.01231032345041547
1.199199199199199 -0.01546036572396657 0.01240770659250259
1.201201201201201 -0.01539933616784632 0.01250457765598445
1.203203203203203 -0.01533917912821747 0.01260096861933369
1.205205205205205 -0.01527993466373369 0.0126968452036024
1.207207207207207 -0.01522164378945304 0.01279210687242308
1.209209209209209 -0.01516433763781805 0.012886586832008
1.211211211211211 -0.01510804971745502 0.01298005022177731
1.213213213213213 -0.01505281977541139 0.01307240814871424
1.215215215215215 -0.01499868428930106 0.01316391823317478
1.217217217217217 -0.01494566690661404 0.01325476071261777
1.219219219219219 -0.01489379577962354 0.01334499036323947
1.221221221221221 -0.01484310586466699 0.01343453649997339
1.223223223223223 -0.01479363283156656 0.01352320297649082
1.225225225225225 -0.01474539551321722 0.01361066818520118
1.227227227227227 -0.01469841433383235 0.01369651833563668
1.229229229229229 -0.01465271659704085 0.01378099233580449
1.231231231231231 -0.0146083357452119 0.01386446648020045
1.233233233233233 -0.01456529378289996 0.01394704517048917
1.235235235235235 -0.01452360304305998 0.01402866381929788
1.237237237237237 -0.01448328181019938 0.01410908885021939
1.239239239239239 -0.0144443544493487 0.01418795344021448
1.241241241241241 -0.0144068478490616 0.01426537810981399
1.243243243243243 -0.01437077312132211 0.0143415516155338
1.245245245245245 -0.0143361416790283 0.01441650552734694
1.247247247247247 -0.0143029694333817 0.01449019406140481
1.249249249249249 -0.01427127631584295 0.01456249408003688
1.251251251251251 -0.01424107735638288 0.01463321857902006
1.253253253253253 -0.01421238007616044 0.01470237190044574
1.255255255255255 -0.01418519500905699 0.0147700727240028
1.257257257257257 -0.01415953541692701 0.01483637538315119
1.259259259259259 -0.01413541532118599 0.01490127674539471
1.261261261261261 -0.0141128410259975 0.01496471621228204
1.263263263263263 -0.01409181850829628 0.01502657571940472
1.265265265265265 -0.01407235610636542 0.01508667876329864
1.267267267267267 -0.01405446448441457 0.01514487768292813
1.269269269269269 -0.01403815320487143 0.01520138154108513
1.271271271271271 -0.01402342293745547 0.0152563962379855
1.273273273273273 -0.01401027535886307 0.01531001586038189
1.275275275275275 -0.01399871553907745 0.01536222268156523
1.277277277277277 -0.01398875194136862 0.01541288716136402
1.279279279279279 -0.01398039492044337 0.01546176794614437
1.281281281281281 -0.01397364365186237 0.01550851186881017
1.283283283283283 -0.0139684945958552 0.01555285250555261
1.285285285285285 -0.01396494818611548 0.01559527435754618
1.287287287287287 -0.01396300864971672 0.01563626476364424
1.289289289289289 -0.01396268399207537 0.01567603869750253
1.291291291291291 -0.01396397851070344 0.01571453876246798
1.293293293293293 -0.0139668849467939 0.01575143519158073
1.295295295295295 -0.01397139911006763 0.01578612584757297
1.297297297297297 -0.01397752137963844 0.01581792619758315
1.299299299299299 -0.01398525670401313 0.01584747106069107
1.301301301301301 -0.01399461310665658 0.01587545240827759
1.303303303303303 -0.01400558564029655 0.01590216169321748
1.305305305305305 -0.01401816434045582 0.01592754675602123
1.307307307307307 -0.01403234518031342 0.01595121182483336
1.309309309309309 -0.01404813012514772 0.01597241751543335
1.311311311311311 -0.01406552713503911 0.01599088624360068
1.313313313313313 -0.01408454259496596 0.01600744836722673
1.315315315315315 -0.01410516065596599 0.0160224329337296
1.317317317317317 -0.0141273678239726 0.01603591670964902
1.319319319319319 -0.01415116027412298 0.01604772540232735
1.321321321321321 -0.01417654385075808 0.01605743365991094
1.323323323323323 -0.01420353392773442 0.01606460886638136
1.325325325325325 -0.01423213319495785 0.01606976057921908
1.327327327327327 -0.01426231588707818 0.01607311213892326
1.329329329329329 -0.01429406601418219 0.01607470982414982
1.331331331331331 -0.01432738061816878 0.01607447201296433
1.333333333333333 -0.01436226977274891 0.01607218918284412
1.335335335335335 -0.01439875391918517 0.01606768277344522
1.337337337337337 -0.01443682075583653 0.0160611685513653
1.339339339339339 -0.01447644229912194 0.0160527833991895
1.341341341341341 -0.0145176056342024 0.01604258379960385
1.343343343343343 -0.01456031213665564 0.0160305491569834
1.345345345345345 -0.01460457747247613 0.01601658179739224
1.347347347347347 -0.01465041173794695 0.01600050696858332
1.349349349349349 -0.01469778459872309 0.0159820107930069
1.351351351351351 -0.01474667660642104 0.01596129606240368
1.353353353353353 -0.01479708216694237 0.0159387916912902
1.355355355355355 -0.01484900947232641 0.01591476336706985
1.357357357357357 -0.01490247196087333 0.01588931353995507
1.359359359359359 -0.0149574457732475 0.01586238142296759
1.361361361361361 -0.01501390920269909 0.01583374299193763
1.363363363363363 -0.01507185340155941 0.01580301098550549
1.365365365365365 -0.01513128157067541 0.01576963490511984
1.367367367367367 -0.01519220023024362 0.01573353660087085
1.369369369369369 -0.01525458631432767 0.01569568142861405
1.371371371371371 -0.01531842259702088 0.01565638559235125
1.373373373373373 -0.01538370110128101 0.01561566605088099
1.375375375375375 -0.0154504218527638 0.01557324888201717
1.377377377377377 -0.01551857458538241 0.01552861495068136
1.379379379379379 -0.01558813804180597 0.01548196458566026
1.381381381381381 -0.01565909849300322 0.01543361505656499
1.383383383383383 -0.01573145009861971 0.01538363911630569
1.385385385385385 -0.01580518672267687 0.01533201355657812
1.387387387387387 -0.01588028665382573 0.01527861920786486
1.389389389389389 -0.01595673334082634 0.01522330307231379
1.391391391391391 -0.01603451576258033 0.01516619233288027
1.393393393393393 -0.01611362309030248 0.01510745141610864
1.395395395395395 -0.01619403435271556 0.0150471756589364
1.397397397397397 -0.0162757313368399 0.01498539336972604
1.399399399399399 -0.01635870067591794 0.01492206582826439
1.401401401401401 -0.01644292763399775 0.0148570872857636
1.403403403403403 -0.01652838968112208 0.01479029308522564
1.405405405405405 -0.01661506738260178 0.01472176891581781
1.407407407407407 -0.01670294500873508 0.01465174376368703
1.409409409409409 -0.01679200406397379 0.01458033137649722
1.411411411411411 -0.01688221858772445 0.01450756403201661
1.413413413413413 -0.01697356640381135 0.01443339253811662
1.415415415415415 -0.01706603035892927 0.01435768623277323
1.417417417417417 -0.01715959417370638 0.01428035810180472
1.419419419419419 -0.01725422813819113 0.01420161796109698
1.421421421421421 -0.01734990323183807 0.01412158317834186
1.423423423423423 -0.01744659654241192 0.01404031046443374
1.425425425425425 -0.01754429126630561 0.0139577995684432
1.427427427427427 -0.01764296985299367 0.01387399327761688
1.429429429429429 -0.01774259699783324 0.01378878912528028
1.431431431431431 -0.0178431391586114 0.01370224962749453
1.433433433433433 -0.0179445694959219 0.01361453276215638
1.435435435435436 -0.01804686787116011 0.01352573885360625
1.437437437437437 -0.01815001883388202 0.01343591464549596
1.439439439439439 -0.01825398893527094 0.0133450533007887
1.441441441441441 -0.01835874066765894 0.01325309440175895
1.443443443443444 -0.01846424284313287 0.01315992466831012
1.445445445445446 -0.01857046962684452 0.01306552121028409
1.447447447447447 -0.01867740048318629 0.01297010897227852
1.449449449449449 -0.01878500704226315 0.01287386892392189
1.451451451451451 -0.01889325204569657 0.01277689477731681
1.453453453453454 -0.01900210401044828 0.01267919298704012
1.455455455455456 -0.01911153406750513 0.01258068275014262
1.457457457457457 -0.01922151554222011 0.0124811960061498
1.459459459459459 -0.01933201675223313 0.01238053083271323
1.461461461461461 -0.01944300498602671 0.01227890747107666
1.463463463463464 -0.01955444934788454 0.01217665458642092
1.465465465465466 -0.01966632001192833 0.01207395434138211
1.467467467467467 -0.01977858693851001 0.0119708467094275
1.469469469469469 -0.01989121744632587 0.01186722947485561
1.471471471471471 -0.02000417943821803 0.01176285823279655
1.473473473473474 -0.02011744209898838 0.01165744817050107
1.475475475475476 -0.02023097589539865 0.01155135248986078
1.477477477477477 -0.02034475154915092 0.01144486211090709
1.479479479479479 -0.02045873635055837 0.01133809846865172
1.481481481481481 -0.02057289786320098 0.01123105502405242
1.483483483483484 -0.02068720514921869 0.01112359726401407
1.485485485485486 -0.02080162876083723 0.01101548127661131
1.487487487487487 -0.0209161407338944 0.01090680830359042
1.489489489489489 -0.02103071209813645 0.01079784361163205
1.491491491491491 -0.02114530969003093 0.01068872244883523
1.493493493493494 -0.02125990176297898 0.01057948951583293
1.495495495495496 -0.0213744589127652 0.01047009896579174
1.497497497497497 -0.02148895407755773 0.01036041440441154
1.499499499499499 -0.0216033624792641 0.01025023292698315
1.501501501501501 -0.02171765623544127 0.01013966612071779
1.503503503503504 -0.02183180257289855 0.01002904394925849
1.505505505505506 -0.02194577158603649 0.009918579054891491
1.507507507507508 -0.02205953648976162 0.009808357131904838
1.509509509509509 -0.0221730736194864 0.009698336926590695
1.511511511511511 -0.02228636074354607 0.009588350237243998
1.513513513513514 -0.02239936804120816 0.009478101914161985
1.515515515515516 -0.02251206580365072 0.0093670704647634
1.517517517517518 -0.02262442814908121 0.009255235557458469
1.519519519519519 -0.0227364329666952 0.009143651178435991
1.521521521521521 -0.02284806138538659 0.009033037401862232
1.523523523523524 -0.02295928819869338 0.008923703509327696
1.525525525525526 -0.02307008406490207 0.0088155479898471
1.527527527527528 -0.02318042415811382 0.008708058539860009
1.529529529529529 -0.02329028837056916 0.008600312063229615
1.531531531531531 -0.02339966111699814 0.008490987615257239
1.533533533533534 -0.02350852117049054 0.008380705107647601
1.535535535535536 -0.02361684113100357 0.008271175653165819
1.537537537537538 -0.02372459854202629 0.00816278916638874
1.539539539539539 -0.02383177567537742 0.008055409451958623
1.541541541541541 -0.02393835972187641 0.007948374204583664
1.543543543543544 -0.02404433341369372 0.007840996795773769
1.545545545545546 -0.0241496673170703 0.007734041836036792
1.547547547547548 -0.02425433816971036 0.007627751129163945
1.549549549549549 -0.02435833065236009 0.007522159548436297
1.551551551551551 -0.02446163738880765 0.007417150843968101
1.553553553553554 -0.0245642570868169 0.007312472864428543
1.555555555555556 -0.02466616565731821 0.007208142922574073
1.557557557557558 -0.02476732659263081 0.007104407612301883
1.559559559559559 -0.02486771599877437 0.007001414173966408
1.561561561561561 -0.02496732315763382 0.006899218525076856
1.563563563563564 -0.02506615052695931 0.006797785260298062
1.565565565565566 -0.02516421208234913 0.006696987651449271
1.567567567567568 -0.02526149028159831 0.006596604276444151
1.56956956956957 -0.02535793714682768 0.006496365768697165
1.571571571571572 -0.02545352163332385 0.006396671304994189
1.573573573573574 -0.02554823171879737 0.006297975553756191
1.575575575575576 -0.02564207440338272 0.006200533504095551
1.577577577577578 -0.02573507569320732 0.006104400465816701
1.57957957957958 -0.02582723655714193 0.0060094320694144
1.581581581581582 -0.02591850245287484 0.005915284266075599
1.583583583583584 -0.02600884142816302 0.005821413327678021
1.585585585585586 -0.02609824105894006 0.00572741502510371
1.587587587587588 -0.02618670844931613 0.005634300292066907
1.58958958958959 -0.02627426988359321 0.005542341816081237
1.591591591591592 -0.02636091880547682 0.005451513290345961
1.593593593593594 -0.02644661265886019 0.005361609065726469
1.595595595595596 -0.02653133175890985 0.005272484268514233
1.597597597597598 -0.02661507043527553 0.005184334981056582
1.5995995995996 -0.02669783703209017 0.005097194818988793
1.601601601601602 -0.02677964477229333 0.005011060162464248
1.603603603603604 -0.02686046848496391 0.004925892768843615
1.605605605605606 -0.02694028960272755 0.004841674259623729
1.607607607607608 -0.02701910009043259 0.004758465023177144
1.60960960960961 -0.02709690088494554 0.004676314516803226
1.611611611611612 -0.02717369921638135 0.004595249398129664
1.613613613613614 -0.02724948238450698 0.004515273525111857
1.615615615615616 -0.02732423769947027 0.004436367956032056
1.617617617617618 -0.02739795948950285 0.004358490949499971
1.61961961961962 -0.02747064729050066 0.004281435936334926
1.621621621621622 -0.02754230295961016 0.004205135465200877
1.623623623623624 -0.02761291708375269 0.004129930835799656
1.625625625625626 -0.02768247991679263 0.004056072578584258
1.627627627627628 -0.0277509870657162 0.00398371175204959
1.62962962962963 -0.02781843948628488 0.003912899942731668
1.631631631631632 -0.02788484176948358 0.003843589265208641
1.633633633633634 -0.02795018632791887 0.003775632362099962
1.635635635635636 -0.02801446553202525 0.003708782404066441
1.637637637637638 -0.02807767637395391 0.003642693089810661
1.63963963963964 -0.02813981954523594 0.003576932210256289
1.641641641641642 -0.02820089825243102 0.003511920792604512
1.643643643643644 -0.02826090816219356 0.003448376311254164
1.645645645645646 -0.0283198426714166 0.003386481717193995
1.647647647647648 -0.02837769919016359 0.003326130958630463
1.64964964964965 -0.02843447920912336 0.003266928980988376
1.651651651651652 -0.02849018829943312 0.003208557287912445
1.653653653653654 -0.02854483057530054 0.003151436356825577
1.655655655655656 -0.0285983986316427 0.003095662397730375
1.657657657657658 -0.02865088715772355 0.003041236427177851
1.65965965965966 -0.02870229542085551 0.002988078290303425
1.661661661661662 -0.02875262726639944 0.002936040191224898
1.663663663663664 -0.02880189111776466 0.0028851352415456
1.665665665665666 -0.02885009554471814 0.002835498538009934
1.667667667667668 -0.02889723402850809 0.00278721162702919
1.66966966966967 -0.02894330154957198 0.002740300060958767
1.671671671671672 -0.02898829796910408 0.002694733398098892
1.673673673673674 -0.02903222789965409 0.002650425202693651
1.675675675675676 -0.02907510070512717 0.002607233044932461
1.677677677677678 -0.0291169292612582 0.002564873154867281
1.67967967967968 -0.02915771283603931 0.002523454247945645
1.681681681681682 -0.0291974466720918 0.002483412115221656
1.683683683683684 -0.02923613128769666 0.002445017968488755
1.685685685685686 -0.02927377167451931 0.002408375336682922
1.687687687687688 -0.02931037729760965 0.002373420065882315
1.68968968968969 -0.02934596206837694 0.002339920319307631
1.691691691691692 -0.02938053185799734 0.002307476577322276
1.693693693693694 -0.02941408424985752 0.002275521637431138
1.695695695695696 -0.0294466235721663 0.002244025847001646
1.697697697697698 -0.02947815699188071 0.002213907564155432
1.6996996996997 -0.02950869451470605 0.002185406470070206
1.701701701701702 -0.02953824726559309 0.002158492925632999
1.703703703703704 -0.02956681966795248 0.002132872702125366
1.705705705705706 -0.02959441786944761 0.002108091775540361
1.707707707707708 -0.02962104998333539 0.002084422276430492
1.70970970970971 -0.02964672577149248 0.002062046386411748
1.711711711711712 -0.02967145673707597 0.002040984604182533
1.713713713713714 -0.02969525353932899 0.002021178131793505
1.715715715715716 -0.02971812191067832 0.002002488944912617
1.717717717717718 -0.0297400692543308 0.001984830052510184
1.71971971971972 -0.02976110554275061 0.001968315565638395
1.721721721721722 -0.02978124331765921 0.001953023193191794
1.723723723723724 -0.02980049769003536 0.001938980234493182
1.725725725725726 -0.02981888400173401 0.001926163579294066
1.727727727727728 -0.02983640845358788 0.001914499707774409
1.72972972972973 -0.02985307881519702 0.001903864690542295
1.731731731731732 -0.0298689062968599 0.001894046207803368
1.733733733733734 -0.02988390537026276 0.001885060652699666
1.735735735735736 -0.02989809370379184 0.001877224359176921
1.737737737737738 -0.02991148409426262 0.001870739331633675
1.73973973973974 -0.02992408562590226 0.001865682232036647
1.741741741741742 -0.0299359112767828 0.001862004379918653
1.743743743743744 -0.02994697593017329 0.001859531752380322
1.745745745745746 -0.0299572952250146 0.001857964984089661
1.747747747747748 -0.02996688169105421 0.001856879367280684
1.74974974974975 -0.02997574860041086 0.00185624275683316
1.751751751751752 -0.02998391102808493 0.001856700834899888
1.753753753753754 -0.02999138568529579 0.001858423720908442
1.755755755755756 -0.02999818704955444 0.001861386665817061
1.757757757757758 -0.03000432759625502 0.001865372644891727
1.75975975975976 -0.03000982207377404 0.001870029292199926
1.761761761761762 -0.03001468769817506 0.001875522411122627
1.763763763763764 -0.03001894316982353 0.001882000280553575
1.765765765765766 -0.03002260158110878 0.001889476754986047
1.767767767767768 -0.03002567504426289 0.001897904689708629
1.76976976976977 -0.03002817891514097 0.001907175940803474
1.771771771771772 -0.03003013182426839 0.001917179989930295
1.773773773773774 -0.03003155388311951 0.001927988975851225
1.775775775775776 -0.03003245737486184 0.001939682999980735
1.777777777777778 -0.03003285556890449 0.001952296122540331
1.77977977977978 -0.03003276463045838 0.001965816495263673
1.781781781781782 -0.03003220330233063 0.001980186361396796
1.783783783783784 -0.03003118804062617 0.001995302055698561
1.785785785785786 -0.0300297321406219 0.002011005728921128
1.787787787787788 -0.03002785107782502 0.00202699356429234
1.78978978978979 -0.03002556228747595 0.002043541792821568
1.791791791791792 -0.03002288290478534 0.00206101202216849
1.793793793793794 -0.03001982591322239 0.002079610016032574
1.795795795795796 -0.0300164056655927 0.002099385694154243
1.797797797797798 -0.03001263899919832 0.002120233132313465
1.7997997997998 -0.03000854423107831 0.002141890562331022
1.801801801801802 -0.03000413466826335 0.002163940372067297
1.803803803803804 -0.02999942379483177 0.002185809233897024
1.805805805805806 -0.02999442703433072 0.002207614851612777
1.807807807807808 -0.02998916115818607 0.002230200461055903
1.80980980980981 -0.02998364001901433 0.002253802101133906
1.811811811811812 -0.02997787637275276 0.002278371238432636
1.813813813813814 -0.02997188474049701 0.002303574767213573
1.815815815815816 -0.02996568131456631 0.002328893273723875
1.817817817817818 -0.02995928010396246 0.002354607247888107
1.81981981981982 -0.02995269255108037 0.00238094164752034
1.821821821821822 -0.02994593171673443 0.002407925226341673
1.823823823823824 -0.02993901246564061 0.002435492040444409
1.825825825825826 -0.02993195004810469 0.002463481448291976
1.827827827827828 -0.02992475494032611 0.002491747025087615
1.82982982982983 -0.02991743772446877 0.002520416125254665
1.831831831831832 -0.02991001104742848 0.002549582336374978
1.833833833833834 -0.02990248962059932 0.002579279239491694
1.835835835835836 -0.02989488665462091 0.002609481607410757
1.837837837837838 -0.02988721102686439 0.002640105404702747
1.83983983983984 -0.02987947358600866 0.002671007787701796
1.841841841841842 -0.02987168625361686 0.002701996773478682
1.843843843843844 -0.02986386112343528 0.00273314365548441
1.845845845845846 -0.02985600770171905 0.002764697481152406
1.847847847847848 -0.02984813568916096 0.002796802431279943
1.84984984984985 -0.02984025561421507 0.002829492107278286
1.851851851851852 -0.02983237873371775 0.002862689531173662
1.853853853853854 -0.02982451444858832 0.002896207145605817
1.855855855855856 -0.0298166703861885 0.002929746813829265
1.857857857857858 -0.02980885518814257 0.002963024918721607
1.85985985985986 -0.02980107862952443 0.002996469206215768
1.861861861861862 -0.02979335147755694 0.003030289384408941
1.863863863863864 -0.02978568172399658 0.003064508803122729
1.865865865865866 -0.02977807585265404 0.003099025504606862
1.867867867867868 -0.02977054139322238 0.003133613215139525
1.86986986986987 -0.02976308660447909 0.003168231845481623
1.871871871871872 -0.02975572033869828 0.003203032381678933
1.873873873873874 -0.02974844954644952 0.00323803082576124
1.875875875875876 -0.02974128037469694 0.003273205178292743
1.877877877877878 -0.02973421952067255 0.0033084954383715
1.87987987987988 -0.02972727405550962 0.003343820450114887
1.881881881881882 -0.02972045128631054 0.003379199741696065
1.883883883883884 -0.02971375720496732 0.003414672434311233
1.885885885885886 -0.02970719709668069 0.003450252249359548
1.887887887887888 -0.02970077662339476 0.003485929728074377
1.88988988988989 -0.02969450183863264 0.003521672231522638
1.891891891891892 -0.02968837918745568 0.003557423940605792
1.893893893893894 -0.02968241480067218 0.003593100000179733
1.895895895895896 -0.02967661277354958 0.003628624834471517
1.897897897897898 -0.02967097724053079 0.003664116290239328
1.8998998998999 -0.02966551294665703 0.003699676577250927
1.901901901901902 -0.0296602252475678 0.003735353128456853
1.903903903903904 -0.02965512010950093 0.003771138599989288
1.905905905905906 -0.02965020314710248 0.003806970871162663
1.907907907907908 -0.02964547712331487 0.003842733044472857
1.90990990990991 -0.02964094511396032 0.003878253445598223
1.911911911911912 -0.02963661105130734 0.00391336731012612
1.913913913913914 -0.02963247971488464 0.003948301722207698
1.915915915915916 -0.02962855672020096 0.003983235620412057
1.917917917917918 -0.02962484624274297 0.004018221033484398
1.91991991991992 -0.02962135020305673 0.004053204596804721
1.921921921921922 -0.02961807151605207 0.00408802755238924
1.923923923923924 -0.02961501397621864 0.00412247822202283
1.925925925925926 -0.02961218225762584 0.004156697269808246
1.927927927927928 -0.02960958126542243 0.004190792658050196
1.92992992992993 -0.02960721259358304 0.004224788591804779
1.931931931931932 -0.02960507755561256 0.004258656652190801
1.933933933933934 -0.02960317892867465 0.00429231579638692
1.935935935935936 -0.02960152095517593 0.004325643919130845
1.937937937937938 -0.02960010929646703 0.004358657015630957
1.93993993993994 -0.02959894703952022 0.004391453271099938
1.941941941941942 -0.02959803401244782 0.004424085512837128
1.943943943943944 -0.02959737179146498 0.00445656211697823
1.945945945945946 -0.02959696358723965 0.00448884700849389
1.947947947947948 -0.02959681424193812 0.004520859661189924
1.94994994994995 -0.02959692736968306 0.004552475097707953
1.951951951951952 -0.02959730275269856 0.004583511504982929
1.953953953953954 -0.0295979415685525 0.004614109429135704
1.955955955955956 -0.02959884660376455 0.004644521101607929
1.957957957957958 -0.02960002221409028 0.004674888217575862
1.95995995995996 -0.02960147098345877 0.004705241911060337
1.961961961961962 -0.02960319263299449 0.00473550275492407
1.963963963963964 -0.02960518836384551 0.004765480760873964
1.965965965965966 -0.0296074609266112 0.004794875379459718
1.967967967967968 -0.02961001434616151 0.004823344757164033
1.96996996996997 -0.02961284964423446 0.004851264292073693
1.971971971971972 -0.02961596590494384 0.004879000283749824
1.973973973973974 -0.02961936409529804 0.004906665475806649
1.975975975975976 -0.02962304718200811 0.004934191890445916
1.977977977977978 -0.02962701972564916 0.004961330828454125
1.97997997997998 -0.02963128190474547 0.004987743414778811
1.981981981981982 -0.02963583119687332 0.00501367452403681
1.983983983983984 -0.02964066753738178 0.00503929870632186
1.985985985985986 -0.02964579346133116 0.005064657363492209
1.987987987987988 -0.02965121403808241 0.005089711614743808
1.98998998998999 -0.02965693117872074 0.005114342296611146
1.991991991991992 -0.02966294039532243 0.005138414820593434
1.993993993993994 -0.02966923957001049 0.005162067517799962
1.995995995995996 -0.02967582968520074 0.005185332144414329
1.997997997997998 -0.02968271482360179 0.005208199430107113
2 -0.02968989902670422 0.005230642006272462


==> results/sensitivity_to_initial_condition/backup/eigenvalues_different_initial_conditions_case57.dat <==
0 2.645751311064591 7.54983443527075 4.667076661299843e-14 6.11767775321895e-15
0.001001001001001001 2.645753488260753 7.54983982295354 6.084730428181663e-09 3.65912447486585e-15
0.002002002002002002 2.645760019838491 7.549855985978845 1.514473970967244e-14 2.495890913389055e-09
0.003003003003003003 2.645770905765555 7.549882924277459 8.825287157131686e-15 3.993742886840153e-09
0.004004004004004004 2.645786145988199 7.549920637734043 1.548103536097871e-08 4.67483844638665e-14
0.005005005005005005 2.645805740431178 7.549969126187125 5.494171746492019e-17 4.826212939993118e-09
0.006006006006006006 2.645829688997754 7.550028389429104 2.225502675809234e-08 1.280889811469894e-09
0.007007007007007007 2.645857991569692 7.550098427206257 2.78745860297016e-08 2.43210718677949e-14
0.008008008008008008 2.645890648007274 7.550179239218739 3.166518535067124e-08 7.348560682938739e-09
0.009009009009009009 2.64592765814929 7.550270825120594 2.554620227627034e-08 1.633423717214418e-14
0.01001001001001001 2.645969021813049 7.550373184519762 1.273256938058386e-08 7.458160230040384e-16
0.01101101101101101 2.646014738794383 7.550486316978083 4.136428864096539e-08 8.439591497776469e-09
0.01201201201201201 2.64606480886765 7.550610222011313 2.928194472578198e-08 7.911412550913398e-09
0.01301301301301301 2.646119231785743 7.550744899089129 2.909102023055909e-14 5.458299077706245e-15
0.01401401401401401 2.64617800728009 7.550890347635144 5.049003267279355e-08 6.996370387139178e-09
0.01501501501501501 2.646241135060669 7.551046567026915 7.106103311958233e-17 4.948586532328074e-09
0.01601601601601602 2.646308614816006 7.551213556595962 2.16683775327743e-14 1.963098009016658e-15
0.01701701701701702 2.646380446213191 7.551391315627777 7.447974135068849e-09 2.15998226040799e-14
0.01801801801801802 2.646456628897881 7.551579843361845 4.176322711864431e-08 1.115952171185555e-08
0.01901901901901902 2.646537162494309 7.551779138991651 1.258359132552091e-08 1.503173050019115e-15
0.02002002002002002 2.646622046605295 7.551989201664709 1.539749529972366e-16 1.816409827690692e-14
0.02102102102102102 2.646711280812259 7.552210030482571 3.243762603728055e-08 1.07614191239554e-15
0.02202202202202202 2.646804864675222 7.55244162450085 3.839080404317885e-14 1.290752580860988e-14
0.02302302302302302 2.646902797732824 7.552683982729241 3.056805692085135e-16 1.296065767149488e-08
0.02402402402402402 2.647005079502337 7.55293710413154 2.262619395080418e-08 1.521776336530925e-08
0.02502502502502503 2.64711170947967 7.553200987625665 5.554126182461681e-08 9.443357203322359e-16
0.02602602602602603 2.647222687139386 7.553475632083685 9.651128614128514e-17 9.003543665639105e-15
0.02702702702702703 2.647338011934716 7.553761036331836 8.591316761357539e-08 5.902836281216186e-15
0.02802802802802803 2.647457683297567 7.554057199150554 1.434811809646124e-08 1.545346882645929e-08
0.02902902902902903 2.647581700638542 7.554364119274495 9.035848020022084e-08 1.551488297471363e-15
0.03003003003003003 2.64771006334695 7.554681795392565 6.654985036780718e-08 1.24110275358991e-13
0.03103103103103103 2.647842770790825 7.555010226147945 2.597138971408921e-14 6.578782001272161e-16
0.03203203203203203 2.647979822316938 7.555349410138127 4.071816902691888e-14 6.011446552621318e-15
0.03303303303303303 2.648121217250815 7.555699345914933 4.551533746808535e-08 2.252499408396645e-15
0.03403403403403404 2.648266954896753 7.556060031984557 4.619502091095026e-08 9.017776601543977e-09
0.03503503503503504 2.648417034537836 7.556431466807587 2.769605847468643e-16 1.389237348886419e-08
0.03603603603603604 2.648571455435957 7.556813648799048 7.008887205429819e-08 1.240873851250991e-08
0.03703703703703703 2.648730216831828 7.557206576328426 2.179711609143171e-16 1.247639377292915e-08
0.03803803803803804 2.648893317945007 7.557610247719706 5.429385255187746e-08 1.747121819821176e-08
0.03903903903903904 2.649060757973912 7.558024661251413 2.11891372468677e-16 1.196846282172623e-08
0.04004004004004004 2.649232536095844 7.558449815156641 4.495106048272052e-08 8.038201490905116e-09
0.04104104104104104 2.649408651467002 7.558885707623094 5.240012129862331e-08 1.164772688163777e-14
0.04204204204204205 2.649589103222511 7.559332336793125 2.418592967796476e-14 3.240485954151585e-09
0.04304304304304304 2.649773890476436 7.559789700763774 3.079872971527067e-14 1.286694495670705e-08
0.04404404404404404 2.649963012321807 7.560257797586811 1.252489729562368e-14 2.750589878380187e-14
0.04504504504504504 2.650156467830644 7.56073662526877 1.226104378781409e-07 4.324079866892407e-14
0.04604604604604605 2.650354256053973 7.561226181771005 2.15110192721849e-15 1.509875053153603e-14
0.04704704704704705 2.650556376021855 7.561726465009718 3.095796369148413e-15 1.053644867635106e-15
0.04804804804804805 2.650762826743406 7.562237472856014 1.723522622065741e-14 7.850335576763177e-09
0.04904904904904905 2.650973607206825 7.562759203135939 3.187021611446685e-08 1.199195511570851e-08
0.05005005005005005 2.651188716379414 7.563291653630533 1.06451189825007e-07 1.465009883062389e-08
0.05105105105105105 2.651408153207606 7.563834822075871 2.54680901397206e-14 2.133005407435938e-09
0.05205205205205205 2.651631916616991 7.564388706163114 4.453749982784174e-08 1.242845539222503e-08
0.05305305305305305 2.651860005512341 7.564953303538556 6.803368997504606e-08 6.974845375148899e-09
0.05405405405405406 2.652092418777637 7.565528611803677 1.030238510747434e-14 1.147663689264059e-08
0.05505505505505506 2.652329155276095 7.566114628515187 9.409661996348908e-08 5.616546878012385e-14
0.05605605605605606 2.652570213850197 7.566711351185089 4.241908246471473e-14 1.698571745039346e-08
0.05705705705705705 2.652815593321714 7.567318777280716 7.286187547269147e-08 2.068329172794483e-13
0.05805805805805806 2.653065292491741 7.567936904224801 2.953690708294551e-14 7.591569977603764e-15
0.05905905905905906 2.653319310140718 7.56856572939552 8.410088066452921e-08 2.155684922934012e-08
0.06006006006006006 2.653577645028469 7.569205250126547 1.870291380841566e-16 2.440818306985597e-14
0.06106106106106106 2.653840295894224 7.569855463707121 1.073822070653895e-16 7.904064382368872e-09
0.06206206206206206 2.654107261456653 7.57051636738209 3.273803565573586e-08 2.117866140119549e-14
0.06306306306306306 2.654378540413896 7.571187958351977 1.612571297329481e-16 2.076817525424544e-14
0.06406406406406406 2.654654131443599 7.571870233773037 1.15670493629703e-14 5.458104694852743e-15
0.06506506506506507 2.654934033202938 7.572563190757315 5.802851915637604e-08 2.350779012971833e-08
0.06606606606606606 2.655218244328656 7.57326682637271 2.406347114181666e-15 1.723726574457398e-08
0.06706706706706707 2.655506763437098 7.573981137643033 5.259626616907054e-08 1.116748909255067e-08
0.06806806806806807 2.655799589124239 7.574706121548071 9.428069768470603e-08 1.881345939584371e-08
0.06906906906906907 2.656096719965723 7.575441775023652 5.781980474227819e-08 1.862012518417164e-08
0.07007007007007007 2.656398154516892 7.576188094961705 1.111134899504245e-14 1.747313738540447e-15
0.07107107107107107 2.656703891312826 7.576945078210331 1.59470272818227e-07 2.637349011083592e-14
0.07207207207207207 2.657013928868376 7.577712721573861 4.303004624712241e-08 2.222705201306601e-13
0.07307307307307308 2.657328265678198 7.578491021812932 1.166894321765695e-13 2.482202043455141e-15
0.07407407407407407 2.657646900216792 7.579279975644547 2.366942848276682e-14 6.02174621227409e-09
0.07507507507507508 2.657969830938536 7.580079579742147 1.566560566737683e-07 7.261719729349572e-15
0.07607607607607608 2.658297056277727 7.580889830735682 1.598166906207344e-07 2.162918466216462e-08
0.07707707707707707 2.658628574648612 7.581710725211677 6.175124457084046e-08 1.80091297283274e-08
0.07807807807807808 2.658964384445432 7.582542259713305 9.298388539465219e-08 1.149269658602349e-13
0.07907907907907907 2.659304484042458 7.583384430740463 2.749645225125034e-16 1.781908664072044e-14
0.08008008008008008 2.659648871794031 7.584237234749836 5.107560908749419e-08 7.854028483962573e-14
0.08108108108108109 2.659997546034599 7.585100668154982 1.529445030940817e-14 1.092664639668695e-08
0.08208208208208208 2.660350505078757 7.585974727326393 9.760891369858058e-08 2.518342276312685e-08
0.08308308308308308 2.660707747221291 7.586859408591584 3.750648685393226e-16 2.655171705939241e-14
0.08408408408408409 2.661069270737213 7.587754708235161 6.931168297209997e-08 2.413409911913641e-14
0.08508508508508508 2.661435073881805 7.588660622498898 1.927876637254163e-08 4.028041256698376e-14
0.08608608608608609 2.661805154890662 7.589577147581818 4.924214434247657e-08 1.193212623563995e-08
0.08708708708708708 2.662179511979732 7.590504279640271 5.131980676913746e-16 1.822471087921825e-14
0.08808808808808809 2.662558143345356 7.591442014788012 6.597620459041467e-08 9.568283638234807e-09
0.08908908908908909 2.662941047164316 7.592390349096283 7.929389018635649e-08 9.969818718605449e-15
0.09009009009009009 2.663328221593873 7.593349278593894 6.058502372716445e-16 3.875409790697252e-15
0.09109109109109109 2.663719664771814 7.5943187992673 1.428740783854101e-07 1.857519764371366e-08
0.0920920920920921 2.664115374816496 7.595298907060692 7.335675550293518e-09 1.245736285946858e-08
0.09309309309309309 2.664515349826886 7.596289597876074 7.325821162233022e-08 1.052823702508988e-08
0.0940940940940941 2.664919587882613 7.597290867573354 7.579611304520346e-08 2.235989351130539e-14
0.09509509509509509 2.665328087044007 7.598302711970417 8.431114888573083e-16 6.697605330096109e-09
0.0960960960960961 2.665740845352147 7.599325126843227 1.731858414941679e-16 3.022117555892423e-08
0.0970970970970971 2.666157860828909 7.600358107925899 4.088251422411983e-14 8.933478313554052e-09
0.09809809809809809 2.666579131477007 7.601401650910796 1.069693354163231e-16 2.713990714501255e-14
0.0990990990990991 2.667004655280047 7.602455751448614 1.148688428023424e-07 2.630941777400318e-14
0.1001001001001001 2.667434430202568 7.603520405148469 3.12192655325506e-15 1.533836630212564e-14
0.1011011011011011 2.667868454190095 7.604595607577991 6.003191951335061e-08 2.900095682209297e-14
0.1021021021021021 2.668306725169181 7.60568135426341 1.061256072438213e-07 3.015581806788165e-09
0.1031031031031031 2.66874924104746 7.606777640689653 1.240594213921421e-07 9.370781732284992e-15
0.1041041041041041 2.669195999713696 7.607884462300428 1.191734291830673e-07 1.082786166662502e-08
0.1051051051051051 2.669646999037829 7.609001814498327 1.806500153599445e-14 2.148179517310135e-08
0.1061061061061061 2.670102236871027 7.610129692644907 7.547186317014791e-15 5.522104125394961e-09
0.1071071071071071 2.670561711045735 7.611268092060798 1.173877165472549e-14 1.615854125488047e-14
0.1081081081081081 2.671025419375725 7.612417008025786 3.897066317244718e-14 2.120466519101258e-13
0.1091091091091091 2.67149335965615 7.613576435778918 1.710124241119549e-07 1.551498595477053e-14
0.1101101101101101 2.671965529663589 7.614746370518591 5.849025327262917e-08 3.11519420160457e-14
0.1111111111111111 2.672441927156104 7.615926807402656 1.06246457281764e-07 1.71594734805417e-08
0.1121121121121121 2.672922549873288 7.617117741548509 1.271507706849823e-07 1.63786530729065e-08
0.1131131131131131 2.673407395536321 7.618319168033197 9.832599003103282e-15 1.124973486186294e-08
0.1141141141141141 2.67389646184802 7.61953108189351 7.106820638554284e-08 1.724481397564188e-14
0.1151151151151151 2.674389746492891 7.620753478126086 7.943700815258871e-08 1.586801445616399e-14
0.1161161161161161 2.674887247137184 7.621986351687512 1.075896781866785e-14 1.488491622116379e-08
0.1171171171171171 2.675388961428948 7.62322969749442 1.153123123376996e-07 3.788880114428081e-15
0.1181181181181181 2.675894886998081 7.624483510423596 1.424261888456828e-07 6.531689067902297e-09
0.1191191191191191 2.676405021456387 7.62574778531208 1.139422200462796e-07 2.686259052093773e-08
0.1201201201201201 2.676919362397632 7.627022516957267 6.683038160985472e-08 4.550251354216577e-09
0.1211211211211211 2.677437907397595 7.628307700117015 7.436554345641489e-08 8.603515738289618e-09
0.1221221221221221 2.677960654014126 7.629603329509746 1.291207925996505e-07 1.478974848079434e-14
0.1231231231231231 2.678487599787201 7.630909399814558 1.069390056406732e-15 1.829609476899375e-08
0.1241241241241241 2.679018742238979 7.632225905671324 1.695881963410398e-15 7.135916486828164e-09
0.1251251251251251 2.679554078873859 7.633552841680801 3.751540926382662e-14 5.448556237179912e-14
0.1261261261261261 2.680093607178531 7.634890202404741 1.51021475767799e-07 9.453490685944312e-09
0.1271271271271271 2.68063732462204 7.636237982365996 3.569192489615657e-14 2.53976027081152e-08
0.1281281281281281 2.681185228655842 7.637596176048625 4.689625945197569e-08 2.11586972457749e-14
0.1291291291291291 2.681737316713856 7.638964777898008 2.839427002135459e-08 6.524527757377254e-09
0.1301301301301301 2.682293586212529 7.640343782320953 4.557582994704213e-08 1.304066687653029e-08
0.1311311311311311 2.682854034550891 7.641733183685808 7.148208909420887e-08 1.987223203566867e-14
0.1321321321321321 2.683418659110614 7.643132976322571 9.424794775414904e-15 4.667708528232419e-14
0.1331331331331331 2.68398745725607 7.644543154523004 7.610453971138048e-08 2.822090556780969e-08
0.1341341341341341 2.684560426334391 7.645963712540742 1.109949659503354e-17 3.997400108178768e-15
0.1351351351351351 2.685137563675529 7.647394644591412 1.304493034486958e-07 9.687465592744358e-15
0.1361361361361361 2.685718866592316 7.64883594485274 4.182711806241882e-14 1.188200370537338e-14
0.1371371371371371 2.686304332380521 7.65028760746467 6.217178700184329e-08 2.141262322206611e-08
0.1381381381381381 2.686893958318914 7.651749626529478 1.316510064250705e-07 2.333663052021313e-14
0.1391391391391391 2.687487741669327 7.653221996111887 5.050059642809768e-15 2.482930847802381e-08
0.1401401401401401 2.68808567967671 7.654704710239182 1.399402080533351e-07 6.880133748946905e-15
0.1411411411411412 2.688687769569197 7.656197762901329 1.80630854149532e-07 2.290721248759916e-14
0.1421421421421421 2.689294008558167 7.657701148051093 1.376587560360527e-07 5.264235111835898e-14
0.1431431431431431 2.689904393838304 7.659214859604151 1.066236441665219e-07 1.017320760636483e-08
0.1441441441441441 2.690518922587659 7.660738891439216 5.556034694212782e-15 3.022507200713123e-14
0.1451451451451451 2.691137591967714 7.662273237398153 3.505665641634413e-16 7.142318748232372e-09
0.1461461461461462 2.691760399123444 7.663817891286097 1.733424990188786e-14 1.948638571983694e-13
0.1471471471471471 2.692387341183379 7.66537284687158 9.596472538263332e-08 1.334772522082264e-08
0.1481481481481481 2.693018415259668 7.666938097886641 1.255351896886474e-07 6.499021287342919e-15
0.1491491491491491 2.693653618448141 7.668513638026957 1.250400945647757e-07 1.989676819070979e-14
0.1501501501501502 2.694292947828377 7.670099460951961 1.567759788908099e-07 2.97799254729361e-15
0.1511511511511512 2.694936400463761 7.671695560284961 1.588186660479634e-07 1.031125114822767e-13
0.1521521521521522 2.695583973401553 7.673301929613269 3.891851613473996e-08 2.160555202792202e-08
0.1531531531531531 2.696235663672952 7.674918562488318 4.876197356244324e-14 2.18878694844554e-08
0.1541541541541541 2.696891468293158 7.67654545242579 2.076953636816411e-14 3.642973254721731e-08
0.1551551551551552 2.697551384261441 7.67818259290574 1.978037374646675e-07 2.954438103677667e-09
0.1561561561561562 2.698215408561202 7.679829977372718 1.034057228855595e-07 3.772016769255975e-13
0.1571571571571572 2.69888353816004 7.681487599235898 5.224237538268317e-16 2.621827427501102e-14
0.1581581581581581 2.699555770009818 7.6831554518692 1.220664162579898e-07 1.206785508827452e-08
0.1591591591591592 2.70023210104673 7.684833528611421 1.582787382669502e-07 3.516191022908762e-14
0.1601601601601602 2.700912528191362 7.686521822766355 5.98421368148569e-16 8.423830939236021e-15
0.1611611611611612 2.701597048348766 7.688220327602926 1.296106355877112e-07 1.729675910425825e-08
0.1621621621621622 2.702285658408518 7.689929036355315 1.961857743826589e-07 2.190513520151353e-14
0.1631631631631631 2.702978355244791 7.691647942223086 2.171641529819641e-14 2.785259732007094e-08
0.1641641641641642 2.703675135716419 7.693377038371315 4.148820153899645e-08 1.759426029663568e-14
0.1651651651651652 2.704375996666966 7.69511631793072 1.660948705226004e-07 8.55979086441073e-15
0.1661661661661662 2.705080934924792 7.696865773997789 6.20431964384246e-15 1.848787276780515e-14
0.1671671671671672 2.705789947303118 7.698625399634914 5.020404525435898e-16 1.063772811252351e-08
0.1681681681681682 2.706503030600098 7.700395187870516 1.766637966445738e-07 1.788527840294321e-08
0.1691691691691692 2.707220181598887 7.702175131699178 3.321597126869526e-14 4.535594364170569e-09
0.1701701701701702 2.707941397067704 7.703965224081779 2.174816140977853e-14 1.973433106129803e-08
0.1711711711711712 2.708666673759907 7.705765457945621 1.506219405212201e-07 1.875458224418689e-08
0.1721721721721722 2.709396008414054 7.707575826184563 4.581961630423754e-08 1.104250402317295e-12
0.1731731731731732 2.71012939775398 7.709396321659154 1.680911005378085e-07 1.672401869848873e-08
0.1741741741741742 2.710866838488857 7.71122693719677 1.050898993169166e-07 2.27313572034159e-14
0.1751751751751752 2.711608327313273 7.713067665591735 1.008965617082819e-07 1.219906496028008e-08
0.1761761761761762 2.71235386090729 7.71491849960547 5.22839549259027e-16 1.056796452772041e-12
0.1771771771771772 2.713103435936522 7.716779431966614 9.429726986027932e-14 1.67133322623684e-13
0.1781781781781782 2.713857049052203 7.718650455371169 1.88709896045901e-07 1.983825482103488e-08
0.1791791791791792 2.714614696891252 7.720531562482627 2.065622812681965e-15 3.555553606373259e-15
0.1801801801801802 2.715376376076349 7.722422745932109 1.768101321725414e-07 1.991697332674271e-08
0.1811811811811812 2.716142083216 7.7243239983185 5.53469344297684e-08 1.30453183712193e-08
0.1821821821821822 2.716911814904611 7.726235312208584 4.821258952123035e-08 6.600962512162676e-09
0.1831831831831832 2.717685567722555 7.728156680137182 6.566820682557714e-08 1.836548393238512e-08
0.1841841841841842 2.718463338236245 7.730088094607289 6.477206335335795e-08 1.916115486260991e-08
0.1851851851851852 2.719245122998204 7.732029548090206 1.421901468675407e-07 1.768924882237313e-14
0.1861861861861862 2.720030918547136 7.733981033025684 4.108161182014467e-14 1.15066119982214e-13
0.1871871871871872 2.720820721407994 7.735942541822057 8.943449706107296e-08 8.732757951569926e-15
0.1881881881881882 2.721614528092057 7.737914066856384 9.585890758075236e-08 2.090786871491664e-14
0.1891891891891892 2.722412335096993 7.739895600474583 1.943491762717703e-14 2.477332474654444e-08
0.1901901901901902 2.723214138906939 7.741887134991571 1.933549054978858e-07 7.392145426837849e-15
0.1911911911911912 2.724019935992567 7.743888662691406 2.568709370112306e-14 2.259907602584875e-14
0.1921921921921922 2.724829722811156 7.745900175827423 0 1.09264131869133e-08
0.1931931931931932 2.725643495806666 7.747921666622372 4.506606846840962e-14 7.052930401193217e-15
0.1941941941941942 2.726461251409806 7.749953127268564 1.623687811563742e-07 4.781271972669681e-13
0.1951951951951952 2.727282986038111 7.751994549928006 1.543545943062829e-15 6.341430360409588e-09
0.1961961961961962 2.728108696096011 7.754045926732541 3.462367133657552e-14 1.504546832026044e-14
0.1971971971971972 2.7289383779749 7.756107249783994 3.057619033749158e-14 6.778378605264246e-14
0.1981981981981982 2.729772028053216 7.758178511154306 1.035461068381628e-07 2.619504519760458e-14
0.1991991991991992 2.730609642696507 7.76025970288568 1.478285465618703e-07 4.239563174163745e-09
0.2002002002002002 2.731451218257504 7.762350816990724 1.194040920971077e-14 1.974161751712641e-08
0.2012012012012012 2.732296751076198 7.764451845452586 1.394352330393461e-07 2.495228192397554e-14
0.2022022022022022 2.733146237479909 7.766562780225104 3.197452637403084e-14 1.067765185949975e-08
0.2032032032032032 2.733999673783357 7.76868361323294 1.773974810319075e-07 2.242119383376572e-09
0.2042042042042042 2.734857056288739 7.770814336371732 2.084833078166055e-14 1.096070614962098e-14
0.2052052052052052 2.7357183812858 7.772954941508226 4.459870667062733e-14 1.134455524146879e-14
0.2062062062062062 2.736583645051906 7.775105420480432 2.165472901958908e-07 1.777139596982009e-08
0.2072072072072072 2.737452843852116 7.777265765097751 3.862685683906303e-15 2.989253738687028e-08
0.2082082082082082 2.738325973939258 7.779435967141136 2.558661357350473e-15 2.777620127171433e-09
0.2092092092092092 2.739203031554 7.781616018363222 4.841540960752416e-14 2.872435731596045e-08
0.2102102102102102 2.740084012924922 7.783805910488474 2.611281780058588e-16 3.682528511391365e-14
0.2112112112112112 2.740968914268593 7.786005635213337 5.755548600831563e-14 1.716237739705041e-08
0.2122122122122122 2.741857731789643 7.788215184206371 1.4252454949754e-07 2.285716459135231e-08
0.2132132132132132 2.742750461680833 7.790434549108401 2.676012516886396e-14 2.522166826514186e-08
0.2142142142142142 2.743647100123135 7.79266372153266 1.131463551578405e-15 1.945666059684779e-14
0.2152152152152152 2.7445476432858 7.794902693064937 1.097586025446576e-07 2.559123494897878e-08
0.2162162162162162 2.745452087326435 7.797151455263713 9.209615910737646e-08 6.102824463646802e-09
0.2172172172172172 2.746360428391074 7.79940999966032 2.084627011517657e-07 1.235801565915976e-14
0.2182182182182182 2.747272662614254 7.801678317759073 5.621298878352737e-15 1.084754445647719e-08
0.2192192192192192 2.748188786119088 7.803956401037424 1.54027563405051e-16 1.724368558537684e-14
0.2202202202202202 2.74910879501734 7.806244240946105 9.921607287032469e-15 1.926736695678431e-08
0.2212212212212212 2.750032685409495 7.808541828909275 6.145234148291178e-16 1.996833448856957e-13
0.2222222222222222 2.750960453384837 7.810849156324659 1.603203528325539e-14 1.500607337049214e-08
0.2232232232232232 2.751892095021523 7.813166214563709 2.05692693423967e-14 4.539505088890151e-14
0.2242242242242242 2.752827606386654 7.815492994971735 4.317037105363298e-08 3.311766581939242e-14
0.2252252252252252 2.753766983536349 7.81782948886806 3.465733427499939e-16 3.619182982286001e-08
0.2262262262262262 2.754710222515824 7.820175687546162 1.41832956181774e-07 2.404856372279179e-08
0.2272272272272272 2.75565731935946 7.822531582273826 9.822944748165979e-08 3.011241027624788e-08
0.2282282282282282 2.75660827009088 7.824897164293287 8.174056559094748e-08 1.698501039352809e-08
0.2292292292292292 2.757563070723024 7.827272424821374 1.514994314563587e-15 2.479581055597957e-14
0.2302302302302302 2.758521717258219 7.829657355049667 1.11943368951825e-07 2.577587121648805e-08
0.2312312312312312 2.759484205688259 7.832051946144633 5.347298488872817e-15 1.856428700114841e-08
0.2322322322322322 2.760450531994474 7.834456189247777 2.105064791125365e-14 1.337549047170192e-14
0.2332332332332332 2.761420692147807 7.836870075475794 3.262784014877912e-14 2.29201296163366e-14
0.2342342342342342 2.762394682108887 7.83929359592071 1.853293944368274e-07 4.581063933852141e-13
0.2352352352352352 2.763372497828104 7.841726741650032 8.013145809638328e-10 2.032050865973404e-08
0.2362362362362362 2.76435413524568 7.844169503706897 1.32430591899816e-07 3.024093581138158e-14
0.2372372372372372 2.765339590291748 7.846621873110217 1.812600745310899e-07 7.214142098031887e-09
0.2382382382382382 2.766328858886424 7.849083840854828 1.485662692145104e-15 1.05826096306187e-14
0.2392392392392392 2.767321936939878 7.851555397911636 1.236088313725252e-07 2.954958154482196e-08
0.2402402402402402 2.768318820352414 7.854036535227771 3.723723193921944e-14 1.155641763434645e-14
0.2412412412412412 2.769319505014538 7.856527243726724 7.833766140887639e-15 3.098662137949692e-08
0.2422422422422423 2.770323986807038 7.859027514308505 1.59207804610348e-07 2.900362642838704e-08
0.2432432432432433 2.771332261601052 7.861537337849787 1.674221302498785e-07 3.617699112881274e-08
0.2442442442442442 2.772344325258147 7.864056705204052 9.738412208258954e-08 2.102175178507096e-14
0.2452452452452452 2.773360173630389 7.866585607201743 1.189704163693846e-07 1.462749897953268e-14
0.2462462462462462 2.77437980256042 7.869124034650408 1.451865160418012e-07 2.447109089647926e-14
0.2472472472472473 2.775403207881533 7.871671978334851 9.195055072071906e-08 8.299958420404578e-15
0.2482482482482483 2.776430385417739 7.874229429017281 3.300793385218018e-08 1.476434032264456e-08
0.2492492492492492 2.777461330983848 7.876796377437455 1.971138221703584e-07 5.658246789273071e-14
0.2502502502502503 2.778496040385541 7.879372814312832 9.689534093965715e-15 4.275388501002084e-14
0.2512512512512513 2.779534509419442 7.881958730338718 1.260242468072801e-07 6.589534249603452e-14
0.2522522522522522 2.780576733873193 7.884554116188413 3.442452870223999e-14 7.435513215308611e-14
0.2532532532532533 2.781622709525527 7.887158962513362 1.265466133738463e-07 1.710606213635055e-14
0.2542542542542542 2.782672432146342 7.889773259943302 5.142509764469203e-14 1.907635684551722e-14
0.2552552552552553 2.783725897496776 7.892396999086411 1.87661007020406e-13 1.246165857473664e-08
0.2562562562562563 2.784783101329277 7.895030170529451 1.297130907257311e-07 5.867167735277232e-13
0.2572572572572572 2.785844039387681 7.897672764837925 2.783967435189783e-16 1.081990062225205e-14
0.2582582582582583 2.786908707407281 7.900324772556217 2.061488996129914e-07 4.348706847563164e-14
0.2592592592592592 2.787977101114903 7.902986184207743 9.519176391879589e-08 3.330261473629457e-08
0.2602602602602603 2.789049216228979 7.905656990295101 4.640793713627951e-15 1.783732397691093e-08
0.2612612612612613 2.790125048459619 7.908337181300214 1.461543604911244e-07 2.996707160748698e-14
0.2622622622622622 2.791204593508685 7.911026747684484 1.944789178215789e-07 1.668471960371241e-13
0.2632632632632633 2.792287847069865 7.913725679888934 5.071117629454309e-08 1.148116963018461e-14
0.2642642642642642 2.793374804828745 7.91643396833436 9.877513055424705e-08 1.740624116865002e-08
0.2652652652652653 2.794465462462881 7.919151603421477 2.644398051434375e-16 1.555286870816031e-08
0.2662662662662663 2.795559815641873 7.921878575531063 4.6463091821662e-14 1.536979862885964e-08
0.2672672672672673 2.796657860027437 7.924614875024117 1.147920402850558e-07 2.529069546171797e-14
0.2682682682682683 2.797759591273481 7.927360492241995 9.033442713644145e-08 2.975277245909447e-13
0.2692692692692693 2.798865005026172 7.930115417506562 2.237871922666464e-15 3.333813836583491e-14
0.2702702702702703 2.799974096924012 7.932879641120343 6.537972323813256e-15 8.08519383214214e-14
0.2712712712712713 2.80108686259791 7.935653153366664 3.00929201673219e-15 1.908958861641279e-14
0.2722722722722723 2.802203297671255 7.938435944509801 2.491227599366972e-15 2.22016600677531e-08
0.2732732732732733 2.803323397759987 7.941228004795132 9.223773486472849e-16 1.258046712326475e-13
0.2742742742742743 2.804447158472668 7.944029324449276 3.830827303667304e-14 6.14177509290525e-14
0.2752752752752753 2.805574575410559 7.946839893680247 6.065494293081607e-15 1.669809717590496e-13
0.2762762762762763 2.806705644167685 7.949659702677595 1.318266142513522e-15 1.343895153566275e-08
0.2772772772772773 2.807840360330911 7.952488741612558 5.471157731656924e-15 1.523898738489477e-08
0.2782782782782783 2.808978719480016 7.955327000638204 4.974979194094617e-15 2.057829064621776e-14
0.2792792792792793 2.810120717187759 7.95817446988958 1.697325825295269e-14 9.428833896148981e-09
0.2802802802802803 2.811266349019955 7.961031139483858 1.797590668848908e-07 2.009920690373944e-14
0.2812812812812813 2.812415610535544 7.963896999520481 1.589419689186714e-07 1.646577906381992e-08
0.2822822822822823 2.813568497286663 7.966772040081308 3.598071605850743e-14 1.842279121157467e-08
0.2832832832832833 2.814725004818718 7.969656251230761 1.551087401742701e-07 5.377259918652908e-14
0.2842842842842843 2.815885128670454 7.972549623015972 6.977363381897035e-16 4.794192671649019e-14
0.2852852852852853 2.817048864374027 7.975452145466926 1.579359481611796e-16 2.679875588961118e-09
0.2862862862862863 2.818216207455073 7.978363808596607 1.699775420860759e-07 3.551305425160198e-08
0.2872872872872873 2.819387153432781 7.981284602401147 5.946785730912979e-08 2.441430953370922e-14
0.2882882882882883 2.820561697819962 7.984214516859965 5.665988455291942e-15 3.545894149007475e-14
0.2892892892892893 2.821739836123122 7.987153541935919 3.919017531715325e-14 1.902636340362473e-08
0.2902902902902903 2.822921563842529 7.990101667575443 8.186526805912531e-08 3.713915533193403e-14
0.2912912912912913 2.824106876472283 7.993058883708699 6.273959453435244e-08 1.827093385082569e-14
0.2922922922922923 2.825295769500392 7.996025180249718 1.29899673913006e-07 2.886887806981269e-08
0.2932932932932933 2.826488238408834 7.999000547096545 7.332875853804743e-15 2.584565261174793e-08
0.2942942942942943 2.827684278673632 8.001984974131382 7.724159221851704e-14 8.920450540360496e-15
0.2952952952952953 2.828883885764923 8.004978451220733 3.915689466479552e-08 3.293778269183751e-14
0.2962962962962963 2.830087055147027 8.007980968215552 2.198329717306049e-07 2.085664282761975e-08
0.2972972972972973 2.831293782278514 8.010992514951376 6.594713011266264e-08 3.255072470776352e-14
0.2982982982982983 2.832504062612279 8.01401308124848 1.928732507663771e-07 1.480378138605718e-14
0.2992992992992993 2.833717891595606 8.017042656912015 1.038303667183105e-07 1.133561655768091e-08
0.3003003003003003 2.834935264670237 8.020081231732149 9.395936419365339e-16 2.088119377437915e-08
0.3013013013013013 2.836156177272446 8.023128795484213 5.88225752940352e-08 2.435814089859228e-14
0.3023023023023023 2.837380624833103 8.026185337928844 1.451333775778899e-14 3.52979543283381e-09
0.3033033033033033 2.838608602777744 8.029250848812127 1.450858173406242e-07 2.372469443645289e-08
0.3043043043043043 2.839840106526637 8.032325317865734 2.092208726329676e-14 1.290260187374365e-08
0.3053053053053053 2.841075131494856 8.035408734807071 2.994974865869968e-08 3.647240556222653e-08
0.3063063063063063 2.842313673092344 8.038501089339416 7.822712536680294e-08 2.417333645199722e-08
0.3073073073073073 2.843555726723983 8.041602371152063 2.375846796373259e-14 1.968834093782896e-13
0.3083083083083083 2.84480128778966 8.044712569920463 1.03398407214502e-07 3.825530364374907e-08
0.3093093093093093 2.846050351684339 8.047831675306362 1.694917457937724e-07 2.070179769676202e-08
0.3103103103103103 2.847302913798121 8.050959676957948 1.114744515789567e-07 3.235502461473081e-08
0.3113113113113113 2.84855896951632 8.054096564509985 1.532478601852291e-07 3.241673339749175e-08
0.3123123123123123 2.849818514219524 8.057242327583959 9.591627135887402e-08 4.055054482663515e-14
0.3133133133133133 2.851081543283663 8.060396955788214 1.751169713100444e-07 2.555657449933557e-08
0.3143143143143143 2.852348052080079 8.063560438718092 2.544130285885235e-15 6.117736326005607e-14
0.3153153153153153 2.853618035975589 8.066732765956081 7.524219300033113e-15 2.372181072625877e-14
0.3163163163163163 2.854891490332551 8.069913927071941 1.363613457590983e-14 8.387508186528398e-09
0.3173173173173173 2.856168410508936 8.073103911622852 2.328171139143564e-07 3.472798680611737e-08
0.3183183183183183 2.857448791858386 8.076302709153554 3.152161455973035e-14 1.779835805302385e-08
0.3193193193193193 2.858732629730288 8.079510309196477 1.042742247308043e-14 2.38990434843758e-08
0.3203203203203203 2.860019919469833 8.082726701271891 2.73320156259876e-15 1.818664436771942e-08
0.3213213213213213 2.861310656418087 8.085951874888035 1.081458062789464e-07 1.721564691057032e-08
0.3223223223223223 2.86260483591205 8.089185819541258 2.484871424417117e-14 1.011515548734552e-12
0.3233233233233233 2.863902453284731 8.092428524716157 4.397639109520115e-08 9.857889900989273e-14
0.3243243243243243 2.865203503865201 8.095679979885714 9.575626508876567e-08 3.626383075704071e-08
0.3253253253253253 2.866507982978669 8.098940174511434 8.969945688586444e-14 4.967946865323806e-14
0.3263263263263263 2.86781588594654 8.102209098043479 1.30332228612745e-15 6.50792206107805e-13
0.3273273273273273 2.869127208086481 8.10548673992081 1.256577281053348e-13 1.194434714500227e-14
0.3283283283283283 2.870441944712486 8.108773089571315 1.217797755698856e-07 4.027607026114845e-08
0.3293293293293293 2.871760091134939 8.112068136411953 2.128680270068519e-15 7.189928437819386e-14
0.3303303303303303 2.873081642660681 8.115371869848882 1.640082278851402e-07 5.10825645482843e-08
0.3313313313313314 2.87440659459307 8.118684279277604 7.790667439018031e-08 4.862427247501963e-14
0.3323323323323323 2.875734942232045 8.122005354083088 1.477128196754888e-07 1.3810904868507e-13
0.3333333333333333 2.877066680874193 8.125335083639918 1.333866781020555e-07 2.777892366618803e-08
0.3343343343343343 2.878401805812808 8.128673457312415 1.212917514715723e-14 3.093901893883476e-08
0.3353353353353353 2.879740312337955 8.132020464454779 1.175890285485589e-15 5.824934299566836e-14
0.3363363363363364 2.881082195736537 8.135376094411223 7.707624761202811e-08 2.177560591493973e-08
0.3373373373373373 2.88242745129235 8.138740336516097 7.027840954042309e-14 5.039831111802332e-08
0.3383383383383383 2.883776074286151 8.142113180094036 1.176455838986026e-07 2.593495956234121e-08
0.3393393393393394 2.885128059995719 8.145494614460082 1.027864940939383e-15 2.352847559011283e-08
0.3403403403403403 2.886483403695917 8.148884628919816 4.949844201978503e-14 1.570750413430166e-08
0.3413413413413414 2.887842100658752 8.152283212769502 2.94409153055156e-14 2.877897163283931e-14
0.3423423423423423 2.88920414615344 8.155690355296203 6.79753302361387e-15 3.558623528879149e-14
0.3433433433433433 2.890569535446465 8.159106045777925 8.156401262751107e-16 9.631237288840335e-15
0.3443443443443444 2.891938263801639 8.162530273483741 4.395432070425062e-14 2.888568768745746e-08
0.3453453453453453 2.893310326480168 8.165963027673927 1.856394033883604e-07 1.771774008820094e-08
0.3463463463463464 2.894685718740706 8.16940429760009 1.547015026272194e-07 2.975436811682085e-14
0.3473473473473473 2.896064435839421 8.172854072505297 2.40767849303533e-07 3.40095897251837e-14
0.3483483483483483 2.897446473030053 8.176312341624206 1.937074850870497e-07 3.60655811831273e-08
0.3493493493493494 2.898831825563975 8.179779094183196 1.615942638527347e-15 4.525535788236896e-14
0.3503503503503503 2.900220488690254 8.183254319400502 2.760154361862797e-14 3.192318798094135e-08
0.3513513513513514 2.901612457655706 8.18673800648633 1.052636929692153e-07 2.002134179528008e-08
0.3523523523523523 2.903007727704961 8.190230144642998 2.671782300397265e-08 3.127399054169685e-14
0.3533533533533533 2.904406294080521 8.193730723065059 5.247274544478153e-15 3.705048681009498e-14
0.3543543543543544 2.905808152022816 8.19723973093943 1.019611875747429e-07 3.339515515914291e-08
0.3553553553553553 2.907213296770267 8.200757157445521 1.608644921927099e-07 3.076381194650157e-13
0.3563563563563564 2.908621723559343 8.204282991755358 3.349258621322467e-14 5.442776814961097e-08
0.3573573573573574 2.91003342762462 8.207817223033713 2.454929055288341e-07 1.069825675117318e-13
0.3583583583583583 2.911448404198835 8.211359840438229 7.210866825617815e-15 3.244450763187914e-08
0.3593593593593594 2.912866648512953 8.21491083311955 1.246797915210924e-07 2.509176070492328e-08
0.3603603603603603 2.914288155796215 8.218470190221442 1.392393815357326e-07 2.024348141210224e-14
0.3613613613613614 2.915712921276204 8.222037900880917 1.241054974784603e-07 1.874937636287766e-08
0.3623623623623624 2.917140940178896 8.225613954228363 4.220135906168023e-08 2.418370834645733e-13
0.3633633633633634 2.91857220772872 8.22919833938767 2.794581080330509e-13 3.983384937736294e-08
0.3643643643643644 2.920006719148616 8.232791045476345 3.863574064052535e-08 3.078203340669569e-08
0.3653653653653653 2.921444469660089 8.236392061605647 8.070757973929796e-08 3.788031787860084e-14
0.3663663663663664 2.922885454483268 8.2400013768807 1.145710024977834e-07 4.388162486732215e-08
0.3673673673673674 2.92432966883696 8.243618980400626 9.713385613590937e-08 6.455109621777057e-09
0.3683683683683684 2.925777107938709 8.247244861258661 8.888224324315172e-15 2.991224763961006e-08
0.3693693693693694 2.927227767004849 8.250879008542277 2.010246977269973e-07 2.126728170021236e-08
0.3703703703703703 2.928681641250561 8.254521411333315 1.860206344511063e-07 6.789440528462721e-14
0.3713713713713714 2.930138725889928 8.258172058708087 2.060905051737181e-14 5.447487672839442e-14
0.3723723723723724 2.931599016135991 8.261830939737516 2.171516816828596e-14 1.145068929749132e-13
0.3733733733733734 2.933062507200801 8.265498043487247 1.733969053290456e-07 3.153863653219069e-14
0.3743743743743744 2.93452919429548 8.269173359017771 1.106367814696146e-07 2.1114052858969e-08
0.3753753753753754 2.935999072630268 8.272856875384541 2.384422944416574e-14 3.13048601440411e-14
0.3763763763763764 2.937472137414582 8.276548581638098 4.652474757697391e-15 1.721277836296012e-08
0.3773773773773774 2.938948383857069 8.280248466824185 1.677356409937111e-07 1.74277714607594e-08
0.3783783783783784 2.94042780716566 8.283956519983866 6.756734298168933e-08 4.551759977696641e-08
0.3793793793793794 2.941910402547622 8.287672730153648 1.349360925899906e-07 2.163324535591872e-14
0.3803803803803804 2.943396165209613 8.291397086365601 1.679387972795613e-07 3.800634021716383e-13
0.3813813813813814 2.944885090357735 8.295129577647465 2.524159592160746e-14 6.649852754779286e-14
0.3823823823823824 2.946377173197587 8.298870193022781 3.976948964912509e-15 3.455334962274261e-08
0.3833833833833834 2.947872408934316 8.302618921510996 1.037255976226795e-14 1.059503367412907e-13
0.3843843843843844 2.949370792772671 8.30637575212759 1.930975584657481e-14 4.392390493286456e-13
0.3853853853853854 2.950872319917056 8.310140673884181 4.102428476822329e-14 5.294561263511698e-08
0.3863863863863864 2.95237698557158 8.313913675788653 4.226057212497714e-14 8.900720420930796e-09
0.3873873873873874 2.953884784940109 8.317694746845261 1.681379576176953e-07 3.856649271238825e-08
0.3883883883883884 2.95539571322632 8.321483876054751 1.202023711767223e-07 1.501478126847305e-13
0.3893893893893894 2.956909765633748 8.325281052414475 1.128466956140287e-14 1.744827900274344e-11
0.3903903903903904 2.958426937365842 8.3290862649185 4.437948807552285e-08 0.02372217251675453
0.3913913913913914 2.95994722362601 8.332899502557732 2.752977944370603e-14 0.04795638628514155
0.3923923923923924 2.961470619617676 8.336720754320012 9.6676088691092e-08 0.0721599620128467
0.3933933933933934 2.962997120544325 8.340550009190252 1.130527891582399e-07 0.09633227410112657
0.3943943943943944 2.964526721609558 8.344387256150524 6.11654824746817e-14 0.1204727044709007
0.3953953953953954 2.966059418017136 8.34823248418019 1.693428590232881e-07 0.1445806424942231
0.3963963963963964 2.967595204971033 8.352085682256003 2.243659016056123e-14 0.168655484935508
0.3973973973973974 2.969134077675489 8.355946839352223 1.756627319949156e-07 0.1926966358934697
0.3983983983983984 2.970676031335051 8.359815944440726 3.924333896998573e-14 0.216703506752004
0.3993993993993994 2.972221061154629 8.363692986491115 1.717625350204129e-07 0.2406755161361293
0.4004004004004004 2.973769162339541 8.36757795447083 7.043081817832058e-08 0.264612089872109
0.4014014014014014 2.975320330095562 8.371470837345258 1.48747676736849e-14 0.2885126609537783
0.4024024024024024 2.976874559628975 8.375371624077841 5.803805149724437e-08 0.3123766695132771
0.4034034034034034 2.978431846146613 8.379280303630187 1.476831699653841e-14 0.3362035627976843
0.4044044044044044 2.979992184855916 8.383196864962171 3.049814322633084e-07 0.3599927951494163
0.4054054054054054 2.981555570964967 8.387121297032056 1.456365451426974e-07 0.3837438279924442
0.4064064064064064 2.983121999682549 8.391053588796586 6.61119867649514e-17 0.4074561298217715
0.4074074074074074 2.984691466218188 8.394993729211103 1.634132275707686e-14 0.4311291761994068
0.4084084084084084 2.9862639657822 8.398941707229653 8.630578457669681e-15 0.4547624497531042
0.4094094094094094 2.987839493585736 8.402897511805083 1.079685978804667e-14 0.4783554401805955
0.4104104104104104 2.989418044840834 8.406861131889157 1.60931275557856e-07 0.50190764425694
0.4114114114114114 2.990999614760458 8.410832556432659 4.782520669283881e-14 0.5254185658480948
0.4124124124124124 2.992584198558547 8.414811774385495 1.128656550298124e-14 0.5488877159272048
0.4134134134134134 2.994171791450064 8.418798774696794 1.839503894198577e-07 0.5723146125949725
0.4144144144144144 2.995762388651035 8.422793546315026 1.869880899244776e-07 0.5956987811052114
0.4154154154154154 2.997355985378599 8.42679607818809 1.243163952678091e-07 0.6190397538938965
0.4164164164164164 2.99895257685105 8.430806359263423 1.666348766219697e-07 0.6423370706121121
0.4174174174174174 3.000552158287884 8.434824378488107 4.452541376347499e-08 0.6655902781632331
0.4184184184184184 3.002154724909843 8.438850124808965 8.087661509248484e-08 0.6887989307441473
0.4194194194194194 3.003760271938956 8.442883587172668 9.368516577118309e-08 0.7119625898906355
0.4204204204204204 3.005368794598589 8.446924754525829 4.135315152197343e-15 0.7350808245257932
0.4214214214214214 3.006980288113484 8.450973615815112 2.762350617610362e-15 0.7581532110140529
0.4224224224224224 3.008594747709802 8.455030159987329 1.697445843491032e-07 0.7811793332172288
0.4234234234234234 3.010212168615171 8.459094375989542 2.837459865902637e-14 0.8041587825562704
0.4244244244244244 3.011832546058725 8.463166252769156 2.016959383756106e-07 0.8270911580755826
0.4254254254254254 3.013455875271147 8.467245779274029 1.201368467948918e-07 0.8499760665122323
0.4264264264264264 3.015082151484715 8.471332944452559 1.043383927707663e-07 0.8728131223683699
0.4274274274274275 3.016711369933339 8.475427737253796 1.604984189602194e-13 0.8956019479887265
0.4284284284284284 3.018343525852609 8.479530146627527 1.212334156670997e-13 0.9183421736406796
0.4294294294294294 3.019978614479831 8.483640161524377 1.718695192378498e-07 0.9410334375994103
0.4304304304304304 3.021616631054072 8.487757770895916 1.974430712448177e-14 0.9636753862370502
0.4314314314314314 3.023257570816204 8.491882963694739 4.564403388251307e-15 0.9862676741151476
0.4324324324324325 3.024901429008938 8.496015728874575 2.373685541511628e-14 1.008809964082045
0.4334334334334334 3.02654820087687 8.500156055390379 1.210190560146197e-07 1.031301927374227
0.4344344344344344 3.028197881666521 8.504303932198424 5.105338754830097e-14 1.053743243721696
0.4354354354354354 3.029850466626378 8.508459348256398 2.238925439502119e-07 1.076133601457695
0.4364364364364364 3.031505951006932 8.512622292523506 1.726314197086288e-14 1.098472697632744
0.4374374374374375 3.033164330060719 8.516792753960548 5.280805285235024e-15 1.120760238133244
0.4384384384384384 3.034825599042361 8.520970721530027 1.657816286503206e-07 1.142995937803975
0.4394394394394394 3.036489753208603 8.525156184196234 3.663468205532738e-14 1.165179520575958
0.4404404404404405 3.038156787818356 8.529349130925345 3.216049584533457e-15 1.187310719597936
0.4414414414414414 3.039826698132731 8.533549550685512 5.883365734815583e-15 1.209389277372933
0.4424424424424425 3.041499479415083 8.537757432446952 7.435608006259287e-14 1.231414945899591
0.4434434434434434 3.043175126931045 8.541972765182042 2.413663892660822e-07 1.25338748681836
0.4444444444444444 3.044853635948571 8.546195537865406 6.940838336804374e-14 1.275306671562086
0.4454454454454455 3.04653500173797 8.550425739474015 1.86835097811042e-14 1.297172281511858
0.4464464464464464 3.048219219571944 8.554663358987261 1.928744409911518e-07 1.318984108158239
0.4474474474474475 3.049906284725631 8.558908385387063 1.664735176869464e-07 1.340741953266733
0.4484484484484484 3.051596192476635 8.563160807657944 3.102670586143247e-08 1.362445629049687
0.4494494494494494 3.053288938105068 8.567420614787126 1.723391635304414e-15 1.384094958342176
0.4504504504504505 3.054984516893587 8.571687795764618 2.234578714991085e-07 1.405689774784407
0.4514514514514514 3.056682924127426 8.575962339583299 1.209866909322518e-07 1.42722992300907
0.4524524524524525 3.05838415509444 8.580244235239014 1.459018926744487e-15 1.448715258834754
0.4534534534534534 3.060088205085134 8.584533471730651 2.352117844271026e-14 1.470145649464395
0.4544544544544545 3.061795069392703 8.588830038060236 2.304450178127644e-07 1.491520973690565
0.4554554554554555 3.063504743313067 8.593133923233012 8.467234854745682e-15 1.512841122105957
0.4564564564564564 3.065217222144907 8.59744511625753 1.096241919639598e-14 1.534105997319812
0.4574574574574575 3.0669325011897 8.601763606145733 1.176979665772032e-07 1.55531551418208
0.4584584584584585 3.068650575751753 8.606089381913037 1.079862265224881e-07 1.576469600011689
0.4594594594594595 3.070371441138239 8.610422432578423 2.633245678611549e-14 1.597568194833006
0.4604604604604605 3.072095092659232 8.614762747164509 1.166485111467977e-07 1.618611251617899
0.4614614614614614 3.07382152562774 8.619110314697648 2.971207985408935e-14 1.639598736535462
0.4624624624624625 3.075550735359741 8.623465124208 2.0260836385109e-16 1.660530629206992
0.4634634634634635 3.077282717174216 8.627827164729617 1.693866570371415e-07 1.681406922969936
0.4644644644644645 3.079017466393184 8.632196425300526 1.903585513605996e-07 1.70222762514694
0.4654654654654655 3.08075497834173 8.636572894962814 2.647799606992873e-15 1.722992757323699
0.4664664664664664 3.082495248348049 8.640956562762707 1.910136878723137e-07 1.743702355632917
0.4674674674674675 3.084238271743467 8.645347417750642 7.295317946773542e-15 1.764356471046337
0.4684684684684685 3.085984043862482 8.649745448981362 5.644988376794662e-15 1.784955169674438
0.4694694694694695 3.087732560042797 8.654150645513988 3.765085709531645e-14 1.80549853307285
0.4704704704704705 3.089483815625343 8.658562996412101 4.240916640304301e-14 1.825986658558018
0.4714714714714714 3.091237805954323 8.662982490743815 3.842180575009166e-14 1.846419659528898
0.4724724724724725 3.092994526377238 8.667409117581863 1.556934497718214e-07 1.866797665798333
0.4734734734734735 3.094753972244919 8.671842866003676 7.339879903986846e-08 1.887120823931201
0.4744744744744745 3.096516138911556 8.67628372509145 6.895521990480276e-08 1.907389297591356
0.4754754754754755 3.098281021734738 8.680731683932235 4.321134539549035e-14 1.927603267896272
0.4764764764764765 3.100048616075473 8.685186731618007 1.895803516109459e-07 1.947762933780329
0.4774774774774775 3.101818917298226 8.689648857245746 3.811712248744965e-14 1.967868512365784
0.4784784784784785 3.10359192077095 8.69411804991751 9.245833546246112e-16 1.98792023934266
0.4794794794794795 3.105367621865111 8.698594298740508 2.231546533163698e-14 2.007918369356327
0.4804804804804805 3.107146015955723 8.703077592827183 2.517465383217672e-14 2.02786317640365
0.4814814814814815 3.108927098421376 8.707567921295281 1.133253194625884e-07 2.047754954237202
0.4824824824824825 3.110710864644266 8.712065273267926 2.720069780166815e-13 2.067594016777755
0.4834834834834835 3.112497310010224 8.716569637873697 3.908383913667919e-08 2.087380698534508
0.4844844844844845 3.114286429908747 8.721081004246694 1.101524970540152e-07 2.107115355033701
0.4854854854854855 3.116078219733026 8.725599361526619 1.473863230970518e-14 2.126798363254649
0.4864864864864865 3.117872674879975 8.730124698858848 4.283156269035443e-08 2.146430122073694
0.4874874874874875 3.119669790750258 8.734657005394494 6.890090226742971e-15 2.166011052714861
0.4884884884884885 3.121469562748321 8.739196270290494 5.396081424251922e-15 2.185541599208686
0.4894894894894895 3.123271986282417 8.743742482709662 2.660661298616226e-07 2.205022228856826
0.4904904904904905 3.125077056764636 8.748295631820776 3.212400641673284e-07 2.224453432703474
0.4914914914914915 3.126884769610932 8.752855706798639 2.599645192377142e-14 2.243835726012884
0.4924924924924925 3.128695120241151 8.757422696824154 1.684710654718715e-07 2.26316964875225
0.4934934934934935 3.130508104079058 8.761996591084392 2.656627724390382e-15 2.282455766079542
0.4944944944944945 3.132323716552363 8.766577378772656 8.983860383784805e-16 2.301694668835906
0.4954954954954955 3.134141953092751 8.771165049088559 1.751208031922009e-14 2.320886974041076
0.4964964964964965 3.135962809135907 8.775759591238087 1.992888669768227e-07 2.340033325392596
0.4974974974974975 3.137786280121541 8.780360994433664 2.104048961227368e-15 2.359134393766297
0.4984984984984985 3.139612361493417 8.784969247894228 3.851682377485195e-15 2.378190877718234
0.4994994994994995 3.141441048699379 8.789584340845291 1.72328714441669e-07 2.397203503986173
0.5005005005005005 3.143272337191374 8.794206262519007 7.708083869696824e-08 2.416173027990729
0.5015015015015015 3.14510622242548 8.798835002154238 6.929260340106168e-08 2.435100234332858
0.5025025025025025 3.146942699861933 8.803470548996625 2.057122919672636e-07 2.453985937288494
0.5035035035035035 3.148781764965149 8.808112892298645 4.326575757608622e-15 2.472830981297304
0.5045045045045045 3.15062341320375 8.812762021319681 2.118049264146046e-07 2.491636241444406
0.5055055055055055 3.152467640050592 8.81741792532609 4.065669798924032e-15 2.510402623933055
0.5065065065065065 3.154314440982783 8.822080593591254 1.963953357732102e-07 2.529131066546447
0.5075075075075075 3.156163811481717 8.82675001539566 1.353930792612259e-07 2.547822539096495
0.5085085085085085 3.158015747033088 8.831426180026954 3.111711496075559e-14 2.566478043857485
0.5095095095095095 3.159870243126922 8.836109076780003 1.604214558198057e-07 2.585098615981029
0.5105105105105106 3.161727295257597 8.840798694956963 2.18346903197248e-07 2.60368532389069
0.5115115115115115 3.163586898923868 8.845495023867336 1.798367898494824e-07 2.622239269653841
0.5125125125125125 3.165449049628889 8.850198052828038 3.083692755357558e-14 2.640761589325231
0.5135135135135135 3.167313742880238 8.854907771163452 3.626627965747765e-14 2.659253453262374
0.5145145145145145 3.169180974189939 8.859624168205492 1.373834606367435e-15 2.677716066405651
0.5155155155155156 3.171050739074487 8.864347233293671 6.464636381606128e-08 2.696150668522439
0.5165165165165165 3.172923033054866 8.869076955775148 1.106181206730304e-07 2.714558534408671
0.5175175175175175 3.174797851656578 8.873813325004795 1.662110322019589e-07 2.732940974045877
0.5185185185185185 3.176675190409658 8.878556330345258 3.685061523299365e-14 2.751299332706831
0.5195195195195195 3.178555044848703 8.883305961167011 1.156129961595825e-14 2.769634991007483
0.5205205205205206 3.180437410512888 8.888062206848417 1.477702235640675e-15 2.787949364897763
0.5215215215215215 3.182322282945993 8.892825056775786 3.274174423392365e-14 2.806243905588482
0.5225225225225225 3.184209657696421 8.89759450034343 1.292845622335548e-14 2.824520099406155
0.5235235235235235 3.186099530317219 8.902370526953726 1.313198280706705e-14 2.842779467572805
0.5245245245245245 3.187991896366102 8.907153126017166 7.741829327545028e-14 2.861023565902655
0.5255255255255256 3.189886751405472 8.911942286952417 4.389569681757622e-07 2.879253984410851
0.5265265265265265 3.191784091002438 8.916737999186378 2.080732658511134e-07 2.897472346827016
0.5275275275275275 3.193683910728838 8.921540252154232 8.965644526708547e-08 2.915680310008287
0.5285285285285285 3.195586206161261 8.926349035299506 1.690347356021226e-15 2.933879563244175
0.5295295295295295 3.197490972881063 8.931164338074119 6.989046194241239e-08 2.952071827447126
0.5305305305305306 3.199398206474388 8.935986149938447 2.581747870094284e-07 2.970258854221626
0.5315315315315315 3.201307902532192 8.940814460361365 1.437034131647207e-07 2.988442424805772
0.5325325325325325 3.203220056650258 8.945649258820305 2.099487411490982e-14 3.006624348878081
0.5335335335335335 3.205134664429217 8.95049053480132 8.384109992667407e-08 3.024806463222576
0.5345345345345346 3.207051721474567 8.955338277799116 1.861780518500294e-07 3.042990630246086
0.5355355355355356 3.208971223396692 8.960192477317124 2.130912087079693e-07 3.061178736342379
0.5365365365365365 3.210893165810881 8.965053122867538 2.790417230370867e-07 3.079372690094393
0.5375375375375375 3.212817544337349 8.969920203971377 7.903266522657752e-08 3.097574420313002
0.5385385385385385 3.21474435460125 8.974793710158533 9.267665052640315e-08 3.115785873903419
0.5395395395395396 3.216673592232702 8.979673630967815 6.752268905193784e-08 3.134009013556982
0.5405405405405406 3.218605252866797 8.98455995594701 3.777900582027898e-07 3.152245815263387
0.5415415415415415 3.22053933214363 8.989452674652927 2.163095296012746e-07 3.170498265641904
0.5425425425425425 3.222475825708304 8.994351776651451 2.053102621509251e-08 3.18876835908615
0.5435435435435435 3.224414729210959 8.999257251517585 2.641686694564007e-07 3.20705809472565
0.5445445445445446 3.226356038306782 9.004169088835509 6.1270022432096e-08 3.225369473200278
0.5455455455455456 3.228299748656028 9.009087278198621 5.519217261945355e-14 3.243704493250434
0.5465465465465466 3.230245855924034 9.014011809209586 3.101099634198599e-14 3.262065148126397
0.5475475475475475 3.23219435578124 9.01894267148039 3.637956216984285e-07 3.280453421819225
0.5485485485485485 3.234145243903201 9.023879854632378 1.18899807709743e-14 3.298871285119339
0.5495495495495496 3.236098515970609 9.028823348296312 4.662123382514441e-14 3.317320691511322
0.5505505505505506 3.238054167669304 9.033773142112407 8.315354484523978e-14 3.335803572912087
0.5515515515515516 3.240012194690292 9.038729225730387 5.54861034986697e-14 3.354321835264708
0.5525525525525525 3.241972592729763 9.043691588809523 1.873723529470359e-07 3.372877354000891
0.5535535535535535 3.243935357489105 9.048660221018682 5.141957914581649e-15 3.391471969385236
0.5545545545545546 3.24590048467492 9.053635112036376 1.743618264452147e-14 3.410107481760887
0.5555555555555556 3.247867969999039 9.0586162515508 1.735100850868454e-13 3.428785646711796
0.5565565565565566 3.249837809178539 9.063603629259884 5.888420909657e-15 3.447508170166027
0.5575575575575575 3.251809997935755 9.06859723487133 1.21996250562324e-14 3.466276703459051
0.5585585585585585 3.253784531998299 9.073597058102656 3.894581631820774e-07 3.48509283838417
0.5595595595595596 3.255761407099073 9.078603088681252 3.084413009256506e-15 3.503958102254631
0.5605605605605606 3.257740618976281 9.083615316344403 2.005227222593202e-14 3.522873953004892
0.5615615615615616 3.259722163373449 9.08863373083935 1.494764840702817e-07 3.541841774359857
0.5625625625625625 3.261706036039434 9.093658321923321 1.013285971784448e-14 3.560862871102506
0.5635635635635635 3.263692232728442 9.098689079363579 1.084132305135548e-07 3.579938464469619
0.5645645645645646 3.26568074920004 9.103725992937461 2.665850403576654e-07 3.599069687706529
0.5655655655655656 3.267671581219171 9.108769052432416 2.357272409236352e-12 3.618257581813755
0.5665665665665666 3.269664724556164 9.113818247646055 4.129239797666773e-14 3.637503091514125
0.5675675675675675 3.271660174986756 9.118873568386185 3.164146940377131e-14 3.656807061473015
0.5685685685685685 3.273657928292094 9.12393500447085 1.00034432661159e-13 3.676170232801026
0.5695695695695696 3.275657980258758 9.129002545728371 2.381893796541655e-07 3.695593239865801
0.5705705705705706 3.277660326678769 9.134076181997386 2.354210629544272e-07 3.715076607443144
0.5715715715715716 3.279664963349603 9.139155903126895 2.149485242490055e-14 3.734620748228004
0.5725725725725725 3.281671886074202 9.144241698976282 3.349041534234184e-14 3.75422596073175
0.5735735735735735 3.283681090660991 9.149333559415377 3.441979449960305e-07 3.77389242758253
0.5745745745745746 3.285692572923887 9.154431474324474 1.728949469143218e-14 3.793620214246994
0.5755755755755756 3.287706328682309 9.159535433594378 2.661218145120683e-15 3.813409268186258
0.5765765765765766 3.289722353761197 9.164645427126445 2.198331508886169e-07 3.833259418455969
0.5775775775775776 3.291740643991018 9.169761444832611 1.073984841356832e-13 3.853170375757579
0.5785785785785785 3.293761195207779 9.174883476635436 8.407340533478176e-15 3.873141732941911
0.5795795795795796 3.295784003253041 9.180011512468139 2.18689622466466e-07 3.893172965965446
0.5805805805805806 3.297809063973927 9.185145542274627 2.213115588015867e-14 3.913263435292708
0.5815815815815816 3.299836373223137 9.190285556009545 9.034494696463077e-14 3.933412387736543
0.5825825825825826 3.301865926858955 9.195431543638296 2.28868617707983e-07 3.953618958723709
0.5835835835835835 3.303897720745264 9.200583495137089 1.325879691595735e-07 3.97388217496906
0.5845845845845846 3.305931750751556 9.205741400492963 2.532943309753801e-14 3.994200957539236
0.5855855855855856 3.307968012752939 9.210905249703828 1.797926435070372e-07 4.014574125283624
0.5865865865865866 3.310006502630152 9.216075032778502 2.830974786396958e-14 4.03500039860582
0.5875875875875876 3.312047216269575 9.221250739736735 1.509830943606159e-14 4.055478403550964
0.5885885885885885 3.314090149563237 9.226432360609252 1.054383562205582e-07 4.076006676175359
0.5895895895895896 3.316135298408827 9.23161988543778 9.505060873201065e-15 4.096583667170006
0.5905905905905906 3.318182658709706 9.236813304275083 2.135880722779305e-07 4.117207746704332
0.5915915915915916 3.320232226374912 9.242012607184995 1.774729560638331e-07 4.137877209456239
0.5925925925925926 3.322283997319176 9.247217784242453 1.785402612549593e-14 4.158590279795408
0.5935935935935935 3.324337967462928 9.252428825533528 7.797289569692246e-15 4.179345117086052
0.5945945945945946 3.326394132732305 9.257645721155455 3.154710395084856e-07 4.200139821073422
0.5955955955955956 3.328452489059164 9.262868461216662 3.150530062004725e-07 4.220972437324532
0.5965965965965966 3.330513032381088 9.26809703583681 1.725176620753159e-07 4.241840962687884
0.5975975975975976 3.332575758641397 9.273331435146817 4.335612707120574e-07 4.262743350743144
0.5985985985985987 3.334640663789155 9.278571649288885 9.984796390632286e-13 4.283677517212252
0.5995995995995996 3.336707743779182 9.283817668416539 3.525034581609248e-07 4.304641345302041
0.6006006006006006 3.338776994572059 9.28906948269465 7.045018384180323e-14 4.325632690956179
0.6016016016016016 3.340848412134137 9.294327082299466 2.068861810147773e-07 4.346649387990357
0.6026026026026026 3.342921992437548 9.29959045741864 3.647332262758303e-07 4.367689253090899
0.6036036036036037 3.34499773146021 9.304859598251266 3.417426755267916e-07 4.388750090658306
0.6046046046046046 3.347075625185838 9.310134495007892 9.238362974504195e-08 4.409829697477377
0.6056056056056056 3.349155669603948 9.315415137910565 2.60635176859939e-07 4.43092586720161
0.6066066066066066 3.351237860709868 9.320701517192848 2.307118732882955e-15 4.452036394638418
0.6076076076076076 3.353322194504745 9.325993623099853 2.367365922464803e-15 4.47315907982589
0.6086086086086087 3.355408666995554 9.331291445888263 8.838571809923763e-08 4.494291731893313
0.6096096096096096 3.357497274195099 9.336594975826365 2.288473968966453e-07 4.515432172700238
0.6106106106106106 3.35958801212203 9.341904203194074 3.891953396224097e-07 4.536578240248877
0.6116116116116116 3.36168087680084 9.347219118282954 1.470285566237745e-14 4.557727791870336
0.6126126126126126 3.363775864261882 9.352539711396254 2.29158136534504e-13 4.57887870718175
0.6136136136136137 3.365872970541365 9.357865972848927 9.701757889932385e-14 4.600028890817633
0.6146146146146146 3.367972191681373 9.363197892967657 7.4624007294072e-14 4.621176274937224
0.6156156156156156 3.370073523729859 9.368535462090884 3.538307917740556e-14 4.64231882151146
0.6166166166166166 3.372176962740661 9.373878670568828 5.303804764651699e-14 4.663454524394975
0.6176176176176176 3.374282504773506 9.379227508763517 3.156498456584913e-14 4.684581411189408
0.6186186186186187 3.376390145894011 9.384581967048808 1.649026346000031e-13 4.705697544903237
0.6196196196196196 3.378499882173697 9.38994203581041 3.957178230672193e-07 4.726801025417517
0.6206206206206206 3.380611709689989 9.395307705445912 3.276993458704185e-07 4.747889990764157
0.6216216216216216 3.382725624526227 9.400678966364802 1.74561488783837e-07 4.768962618224667
0.6226226226226226 3.384841622771664 9.406055808988494 4.165589901719118e-07 4.790017125260181
0.6236236236236237 3.386959700521481 9.411438223750348 2.282047810415845e-07 4.811051770279015
0.6246246246246246 3.389079853876785 9.41682620109569 1.015040987148443e-13 4.832064853252758
0.6256256256256256 3.39120207894462 9.422219731481844 4.439280175321933e-14 4.853054716189501
0.6266266266266266 3.393326371837967 9.427618805378142 9.111135352707217e-14 4.874019743472214
0.6276276276276276 3.395452728675752 9.433023413265953 6.376382960499001e-14 4.894958362073067
0.6286286286286287 3.397581145582853 9.438433545638707 1.19920109493587e-13 4.915869041651158
0.6296296296296297 3.399711618690099 9.443849193001906 2.12116894943568e-07 4.936750294542746
0.6306306306306306 3.401844144134281 9.449270345873154 1.160725730251434e-07 4.957600675652564
0.6316316316316316 3.403978718058154 9.454696994782173 4.666177870369374e-07 4.978418782254063
0.6326326326326326 3.406115336610441 9.460129130270827 4.295052571517864e-07 4.999203253706558
0.6336336336336337 3.408253995945837 9.465566742893136 8.962069912869091e-14 5.019952771097284
0.6346346346346347 3.410394692225016 9.471009823215304 1.040524769762975e-13 5.04066605681416
0.6356356356356356 3.412537421614632 9.476458361815732 8.986675038619221e-14 5.061341874058466
0.6366366366366366 3.414682180287326 9.481912349285038 2.099927349658018e-13 5.081979026300957
0.6376376376376376 3.416828964421728 9.48737177622608 3.380547675093116e-13 5.102576356690931
0.6386386386386387 3.418977770202462 9.492836633253974 4.218863450930417e-07 5.123132747420742
0.6396396396396397 3.421128593820148 9.498306910996105 1.316462360967719e-13 5.14364711905352
0.6406406406406406 3.423281431471407 9.503782600092153 3.791832808516661e-13 5.164118429818784
0.6416416416416416 3.425436279358868 9.509263691194114 4.590426734079038e-07 5.184545674879546
0.6426426426426426 3.427593133691163 9.514750174966304 3.235994484680057e-07 5.204927885576816
0.6436436436436437 3.429751990682938 9.520242042085393 3.473982393009692e-07 5.225264128654478
0.6446446446446447 3.431912846554853 9.525739283240407 6.824647455818001e-07 5.245553505469742
0.6456456456456456 3.434075697533584 9.531241889132758 1.129080661206453e-12 5.265795151190297
0.6466466466466466 3.43624053985183 9.536749850476253 4.293541051747336e-07 5.285988233984271
0.6476476476476476 3.438407369748312 9.542263157997109 4.042737594503259e-13 5.306131954203895
0.6486486486486487 3.440576183467779 9.547781802433978 1.396223713457232e-07 5.326225543565981
0.6496496496496497 3.442746977261006 9.55330577453795 5.683923009519675e-13 5.346268264332469
0.6506506506506506 3.444919747384801 9.558835065072582 7.108235270882688e-07 5.366259408492223
0.6516516516516516 3.447094490102007 9.564369664813908 1.088746643618442e-06 5.386198296947042
0.6526526526526526 3.449271201681503 9.569909564550448 4.790806170709361e-12 5.406084278702105
0.6536536536536537 3.451449878398205 9.575454755083232 1.316852965479048e-06 5.425916730065041
0.6546546546546547 3.453630516533073 9.581005227225813 1.480498889956659e-11 5.445695053852494
0.6556556556556556 3.455813112373107 9.586560971804273 1.517600497442652e-11 5.465418678606855
0.6566566566566566 3.457997662211354 9.59212197965725 6.267966874471646e-12 5.485087057823926
0.6576576576576577 3.460184162346906 9.597688241635945 0.005312522409859965 5.504699669192283
0.6586586586586587 3.462372609084906 9.603259748604135 0.02985439522927756 5.524256013846061
0.6596596596596597 3.464562998736545 9.608836491438185 0.05430435070734602 5.543755615630273
0.6606606606606606 3.466755327619068 9.61441846102707 0.07866330543972083 5.563198020381145
0.6616616616616616 3.468949592055772 9.620005648272381 0.1029321560509282 5.582582795220548
0.6626626626626627 3.47114578837601 9.625598044088335 0.1271117795496798 5.601909527865649
0.6636636636636637 3.47334391291519 9.631195639401794 0.1512030331740309 5.621177825953112
0.6646646646646647 3.475543962014777 9.636798425152275 0.1752067552919439 5.640387316380901
0.6656656656656657 3.477745932022297 9.642406392291965 0.1991237657921775 5.659537644663711
0.6666666666666666 3.479949819291333 9.648019531785723 0.222954866699043 5.678628474305365
0.6676676676676677 3.48215562018153 9.653637834611105 0.2467008426306086 5.697659486187344
0.6686686686686687 3.484363331058593 9.659261291758364 0.2703624613104219 5.716630377972407
0.6696696696696697 3.48657294829429 9.664889894230468 0.2939404740437766 5.735540863525362
0.6706706706706707 3.488784468266451 9.670523633043109 0.3174356161818651 5.754390672348812
0.6716716716716716 3.490997887358971 9.676162499224715 0.3408486075620426 5.773179549034846
0.6726726726726727 3.493213201961808 9.681806483816455 0.3641801529400919 5.791907252732289
0.6736736736736737 3.495430408470982 9.687455577872258 0.3874309424097335 5.810573556629791
0.6746746746746747 3.49764950328858 9.693109772458817 0.410601651803091 5.829178247453981
0.6756756756756757 3.499870482822752 9.698769058655598 0.4336929430815759 5.847721124981618
0.6766766766766766 3.502093343487717 9.704433427554855 0.4567054647101323 5.866202001568306
0.6776776776776777 3.504318081703753 9.710102870261636 0.4796398520265208 5.884620701690578
0.6786786786786787 3.506544693897205 9.715777377893792 0.5024967275902549 5.902977061501587
0.6796796796796797 3.508773176500486 9.721456941581984 0.5252767015237232 5.921270928402346
0.6806806806806807 3.511003525952069 9.7271415524697 0.5479803718468751 5.939502160625606
0.6816816816816816 3.513235738696494 9.732831201713251 0.5706083247914858 5.957670626833034
0.6826826826826827 3.515469811184363 9.738525880481795 0.593161135112567 5.975776205725758
0.6836836836836837 3.517705739872343 9.744225579957329 0.61563936638867 5.993818785667274
0.6846846846846847 3.519943521223164 9.749930291334703 0.6380435713130878 6.011798264319403
0.6856856856856857 3.522183151705616 9.755640005821638 0.6603742919702769 6.029714548289662
0.6866866866866866 3.524424627794553 9.761354714638717 0.6826320601113345 6.047567552790675
0.6876876876876877 3.526667945970889 9.767074409019404 0.7048173974174622 6.06535720131096
0.6886886886886887 3.528913102721596 9.772799080210042 0.7269308157533774 6.083083425297175
0.6896896896896897 3.531160094539709 9.77852871946987 0.7489728174152723 6.100746163846851
0.6906906906906907 3.533408917924318 9.784263318071021 0.7709438953715206 6.118345363411556
0.6916916916916916 3.53565956938057 9.790002867298536 0.7928445334926957 6.135880977510773
0.6926926926926927 3.537912045419668 9.795747358450365 0.8146752067786274 6.153352966455166
0.6936936936936937 3.54016634255887 9.80149678283737 0.8364363815766037 6.17076129708019
0.6946946946946947 3.542422457321487 9.807251131783341 0.8581285157906119 6.188105942487429
0.6956956956956957 3.544680386236881 9.813010396624994 0.8797520590894604 6.20538688179774
0.6966966966966966 3.546940125840464 9.818774568711982 0.9013074531042057 6.222604099909684
0.6976976976976977 3.549201672673699 9.82454363940689 0.9227951316212258 6.239757587269788
0.6986986986986987 3.551465023284093 9.830317600085253 0.9442155207695588 6.256847339648658
0.6996996996996997 3.5537301742252 9.836096442135556 0.9655690392039641 6.273873357925856
0.7007007007007007 3.555997122056616 9.841880156959231 0.9868560982789122 6.290835647883152
0.7017017017017017 3.558265863343983 9.847668735970675 1.008077102221981 6.307734220003735
0.7027027027027027 3.560536394658976 9.853462170597249 1.029232448298594 6.324569089280234
0.7037037037037037 3.562808712579314 9.859260452279271 1.05032252697394 6.34134027502838
0.7047047047047047 3.565082813688749 9.865063572470042 1.071347722069737 6.358047800707906
0.7057057057057057 3.567358694577066 9.870871522635833 1.092308410916644 6.374691693750623
0.7067067067067067 3.569636351840082 9.87668429425589 1.113204964500919 6.391271985393209
0.7077077077077077 3.571915782079646 9.882501878822449 1.13403774760948 6.407788710517687
0.7087087087087087 3.574196981903628 9.888324267840723 1.154807118968311 6.424241907496995
0.7097097097097097 3.576479947925928 9.894151452828918 1.175513431378944 6.440631618045947
0.7107107107107107 3.578764676766465 9.899983425318233 1.196157031849827 6.456957887078333
0.7117117117117117 3.581051165051178 9.905820176852858 1.216738261724112 6.473220762568618
0.7127127127127127 3.583339409412023 9.911661698989981 1.237257456804658 6.489420295419838
0.7137137137137137 3.585629406486969 9.917507983299787 1.257714947474957 6.505556539334806
0.7147147147147147 3.587921152919998 9.923359021365465 1.27811105881731 6.521629550693034
0.7157157157157157 3.5902146453611 9.929214804783207 1.298446110726575 6.537639388432948
0.7167167167167167 3.59250988046627 9.935075325162209 1.318720418022503 6.553586113936698
0.7177177177177178 3.594806854897508 9.940940574124676 1.338934290557493 6.569469790920781
0.7187187187187187 3.597105565322809 9.946810543305819 1.359088033322251 6.585290485330002
0.7197197197197197 3.599406008416171 9.952685224353861 1.379181946548881 6.601048265235704
0.7207207207207207 3.601708180857581 9.958564608930034 1.399216325810342 6.616743200737782
0.7217217217217218 3.604012079333018 9.964448688708588 1.419191462118043 6.632375363870318
0.7227227227227228 3.606317700534448 9.970337455376777 1.439107642016187 6.647944828510542
0.7237237237237237 3.60862504115982 9.976230900634874 1.458965147674539 6.663451670291637
0.7247247247247247 3.610934097913066 9.982129016196168 1.478764256977696 6.678895966518938
0.7257257257257257 3.613244867504093 9.988031793786961 1.498505243613015 6.69427779608866
0.7267267267267268 3.615557346648782 9.993939225146567 1.518188377156152 6.70959723941036
0.7277277277277278 3.617871532068984 9.999851302027317 1.537813923153041 6.724854378331744
0.7287287287287287 3.620187420492516 10.00576801619456 1.557382143201649 6.740049296067368
0.7297297297297297 3.622505008653158 10.01168935942665 1.576893295030911 6.755182077128518
0.7307307307307307 3.624824293290652 10.01761532351498 1.596347632577153 6.770252807257055
0.7317317317317318 3.62714527115069 10.02354590026392 1.615745406059114 6.785261573361799
0.7327327327327328 3.629467938984919 10.02948108149087 1.635086862051519 6.800208463456286
0.7337337337337337 3.631792293550933 10.03542085902626 1.654372243555756 6.815093566599574
0.7347347347347347 3.634118331612269 10.04136522471351 1.673601790069166 6.829916972840366
0.7357357357357357 3.636446049938404 10.04731417040905 1.69277573765387 6.844678773160378
0.7367367367367368 3.638775445304751 10.05326768798233 1.711894319001689 6.859379059424098
0.7377377377377378 3.641106514492654 10.05922576931579 1.730957763499245 6.874017924325979
0.7387387387387387 3.643439254289384 10.06518840630489 1.74996629729075 6.888595461343881
0.7397397397397397 3.645773661488136 10.0711555908581 1.768920143339628 6.903111764690434
0.7407407407407407 3.648109732888023 10.07712731489686 1.787819521487994 6.917566929270482
0.7417417417417418 3.650447465294073 10.08310357035566 1.806664648515462 6.931961050635564
0.7427427427427428 3.652786855517223 10.08908434918193 1.825455738196346 6.946294224944301
0.7437437437437437 3.655127900374318 10.09506964333614 1.844193001355031 6.960566548922145
0.7447447447447447 3.657470596688103 10.10105944479174 1.862876645921047 6.974778119822826
0.7457457457457457 3.659814941287219 10.10705374553515 1.881506876981164 6.988929035392131
0.7467467467467468 3.6621609310062 10.1130525375658 1.900083896832733 7.003019393832682
0.7477477477477478 3.664508562685468 10.1190558128961 1.918607905033328 7.01704929376975
0.7487487487487487 3.666857833171326 10.12506356355144 1.937079098450507 7.031018834219684
0.7497497497497497 3.669208739315958 10.13107578157018 1.95549767131039 7.044928114557783
0.7507507507507507 3.671561277977418 10.13709245900367 1.973863815245481 7.058777234489151
0.7517517517517518 3.673915446019631 10.14311358791622 1.992177719339786 7.072566294019507
0.7527527527527528 3.676271240312387 10.14913916038511 2.010439570174692 7.086295393428597
0.7537537537537538 3.67862865773133 10.15516916850057 2.028649551873045 7.099964633242895
0.7547547547547547 3.680987695157961 10.16120360436583 2.046807846142557 7.113574114210681
0.7557557557557557 3.683348349479631 10.16724246009702 2.064914632317691 7.127123937277787
0.7567567567567568 3.685710617589532 10.17328572782328 2.082970087400779 7.14061420356483
0.7577577577577578 3.688074496386696 10.17933339968665 2.100974386102985 7.154045014344217
0.7587587587587588 3.69043998277599 10.18538546784213 2.11892770088348 7.167416471019187
0.7597597597597597 3.692807073668105 10.19144192445768 2.136830201987812 7.180728675103587
0.7607607607607607 3.695175765979559 10.19750276171416 2.154682057486357 7.193981728201739
0.7617617617617618 3.697546056632688 10.20356797180538 2.172483433310393 7.20717573199047
0.7627627627627628 3.699917942555638 10.20963754693805 2.190234493289239 7.220310788200695
0.7637637637637638 3.702291420682364 10.21571147933185 2.20793539918486 7.233386998600224
0.7647647647647647 3.704666487952622 10.22178976121931 2.225586310727006 7.246404464977623
0.7657657657657657 3.707043141311964 10.22787238484591 2.243187385647031 7.259363289126363
0.7667667667667668 3.709421377711735 10.23395934247004 2.260738779710679 7.272263572830007
0.7677677677677678 3.711801194109062 10.24005062636294 2.278240646751306 7.28510541784725
0.7687687687687688 3.714182587466854 10.2461462288088 2.295693138700965 7.297888925899181
0.7697697697697697 3.716565554753795 10.25224614210465 2.313096405622266 7.310614198655496
0.7707707707707707 3.718950092944335 10.25835035856043 2.330450595738184 7.323281337722091
0.7717717717717718 3.721336199018688 10.26445887049895 2.347755855462503 7.335890444629515
0.7727727727727728 3.723723869962825 10.27057167025586 2.365012329428722 7.348441620820906
0.7737737737737738 3.72611310276847 10.27668875017972 2.382220160518978 7.360934967641947
0.7747747747747747 3.728503894433088 10.28281010263191 2.399379489892023 7.373370586329899
0.7757757757757757 3.73089624195989 10.28893571998668 2.416490457010656 7.385748578004024
0.7767767767767768 3.733290142357816 10.29506559463109 2.433553199668882 7.398069043656008
0.7777777777777778 3.735685592641535 10.30119971896508 2.450567854018073 7.410332084141543
0.7787787787787788 3.738082589831439 10.30733808540138 2.467534554593172 7.422537800171106
0.7797797797797797 3.740481130953635 10.31348068636558 2.48445343433801 7.434686292302292
0.7807807807807807 3.74288121303994 10.31962751429605 2.501324624629868 7.446777660932328
0.7817817817817818 3.745282833127876 10.32577856164399 2.518148255304248 7.458812006290169
0.7827827827827828 3.747685988260662 10.3319338208734 2.534924454678642 7.470789428430123
0.7837837837837838 3.750090675487209 10.33809328446105 2.551653349576026 7.482710027225171
0.7847847847847848 3.752496891862111 10.34425694489654 2.568335065347888 7.494573902360821
0.7857857857857858 3.754904634445646 10.3504247946822 2.584969725896424 7.506381153328729
0.7867867867867868 3.75731390030376 10.35659682633316 2.601557453697342 7.518131879422004
0.7877877877877878 3.759724686508071 10.36277303237731 2.618098369820804 7.529826179729212
0.7887887887887888 3.762136990135852 10.36895340535529 2.634592593953144 7.541464153129731
0.7897897897897898 3.764550808270036 10.3751379378205 2.651040244417831 7.553045898289169
0.7907907907907908 3.766966137999198 10.38132662233905 2.667441438195657 7.564571513654778
0.7917917917917918 3.769382976417558 10.3875194514898 2.683796290944961 7.576041097451372
0.7927927927927928 3.771801320624971 10.39371641786435 2.700104917021225 7.587454747677322
0.7937937937937938 3.774221167726919 10.39991751406698 2.716367429496594 7.598812562101427
0.7947947947947948 3.776642514834506 10.4061227327147 2.732583940179024 7.610114638258848
0.7957957957957958 3.779065359064453 10.4123320664372 2.748754559630414 7.621361073448206
0.7967967967967968 3.78148969753909 10.41854550787688 2.764879397185394 7.632551964728719
0.7977977977977978 3.783915527386346 10.4247630496888 2.780958560968991 7.643687408917238
0.7987987987987988 3.786342845739751 10.4309846845407 2.796992157914502 7.654767502585871
0.7997997997997998 3.788771649738419 10.43721040511298 2.812980293780448 7.665792342059345
0.8008008008008008 3.79120193652705 10.44344020409869 2.828923073168125 7.676762023413092
0.8018018018018018 3.793633703255918 10.44967407420354 2.844820599537785 7.687676642471123
0.8028028028028028 3.796066947080867 10.45591200814585 2.860672975225132 7.698536294804253
0.8038038038038038 3.798501665163303 10.46215399865657 2.876480301457798 7.709341075727964
0.8048048048048048 3.800937854670187 10.46840003847929 2.892242678370771 7.720091080301672
0.8058058058058059 3.803375512774029 10.47465012037018 2.907960205021848 7.730786403326659
0.8068068068068068 3.80581463665288 10.48090423709802 2.923632979407502 7.741427139345228
0.8078078078078078 3.808255223490328 10.48716238144416 2.939261098477175 7.752013382639311
0.8088088088088088 3.810697270475488 10.49342454620256 2.954844658148439 7.762545227229596
0.8098098098098098 3.813140774802994 10.49969072417971 2.970383753321246 7.773022766874683
0.8108108108108109 3.815585733672999 10.50596090819467 2.985878477892352 7.783446095070788
0.8118118118118118 3.818032144291157 10.51223509107908 3.001328924769179 7.793815305050262
0.8128128128128128 3.820480003868629 10.51851326567706 3.016735185883638 7.804130489781613
0.8138138138138138 3.822929309622064 10.5247954248453 3.032097352205465 7.814391741969284
0.8148148148148148 3.825380058773599 10.53108156145298 3.047415513755679 7.824599154052732
0.8158158158158159 3.827832248550852 10.53737166838182 3.062689759619439 7.834752818206872
0.8168168168168168 3.83028587618691 10.543665738526 3.077920177959262 7.844852826341721
0.8178178178178178 3.832740938920325 10.5499637647922 3.09310685602708 7.854899270102279
0.8188188188188188 3.83519743399511 10.55626574009958 3.108249880177069 7.864892240868554
0.8198198198198198 3.837655358660726 10.56257165737976 3.123349335877601 7.874831829755773
0.8208208208208209 3.840114710172077 10.56888150957681 3.138405307723426 7.884718127615087
0.8218218218218218 3.842575485789506 10.57519528964724 3.153417879447417 7.894551225032946
0.8228228228228228 3.845037682778782 10.58151299056001 3.168387133931944 7.904331212332114
0.8238238238238238 3.847501298411097 10.58783460529647 3.183313153220535 7.914058179572011
0.8248248248248248 3.849966329963057 10.5941601268504 3.198196018529071 7.923732216548698
0.8258258258258259 3.852432774716677 10.60048954822799 3.21303581025672 7.933353412796622
0.8268268268268268 3.85490062995937 10.60682286244778 3.227832607996767 7.942921857587673
0.8278278278278278 3.857369892983941 10.61316006254073 3.242586490547453 7.952437639933088
0.8288288288288288 3.859840561088582 10.61950114155012 3.257297535922385 7.96190084858363
0.8298298298298298 3.862312631576863 10.62584609253161 3.27196582136081 7.971311572030417
0.8308308308308309 3.864786101757721 10.6321949085532 3.286591423338015 7.980669898505781
0.8318318318318318 3.867260968945461 10.63854758269522 3.30117441757496 7.989975915984076
0.8328328328328328 3.869737230459739 10.64490410805031 3.315714879048524 7.999229712182502
0.8338338338338338 3.872214883625562 10.65126447772341 3.330212882001056 8.008431374562466
0.8348348348348348 3.874693925773276 10.65762868483178 3.344668499949727 8.017580990329945
0.8358358358358359 3.877174354238561 10.66399672250494 3.359081805696206 8.026678646436981
0.8368368368368369 3.879656166362423 10.67036858388468 3.373452871335767 8.03572442958288
0.8378378378378378 3.882139359491185 10.67674426212507 3.387781768266438 8.04471842621423
0.8388388388388388 3.884623930976482 10.68312375039241 3.402068567197929 8.053660722527376
0.8398398398398398 3.887109878175249 10.68950704186524 3.41631333816039 8.062551404468797
0.8408408408408409 3.88959719844972 10.69589412973431 3.430516150513259 8.071390557736274
0.8418418418418419 3.892085889167416 10.7022850072026 3.444677072953729 8.080178267780445
0.8428428428428428 3.894575947701136 10.70867966748528 3.458796173525053 8.088914619805829
0.8438438438438438 3.897067371428953 10.71507810380969 3.472873519625038 8.097599698771658
0.8448448448448449 3.899560157734207 10.72148030941537 3.48690917801415 8.106233589394058
0.8458458458458459 3.902054304005491 10.727886277554 3.500903214823521 8.114816376146601
0.8468468468468469 3.90454980763665 10.73429600148941 3.514855695562703 8.123348143261667
0.8478478478478478 3.907046666026773 10.74070947449758 3.528766685127917 8.131828974731876
0.8488488488488488 3.909544876580178 10.74712668986659 3.542636247809316 8.140258954311721
0.8498498498498499 3.912044436706415 10.75354764089665 3.556464447298661 8.14863816551828
0.8508508508508509 3.914545343820248 10.75997232090006 3.570251346697018 8.15696669163318
0.8518518518518519 3.917047595341655 10.76640072320119 3.583997008521711 8.165244615703557
0.8528528528528528 3.919551188695817 10.7728328411365 3.597701494713908 8.173472020543507
0.8538538538538538 3.922056121313108 10.7792686680545 3.611364866645546 8.18164898873558
0.8548548548548549 3.924562390629093 10.78570819731574 3.624987185126407 8.189775602632279
0.8558558558558559 3.927069994084514 10.79215142229282 3.638568510411142 8.19785194435689
0.8568568568568569 3.929578929125287 10.79859833637033 3.652108902205901 8.205878095805957
0.8578578578578578 3.93208919320249 10.8050489329449 3.665608419675298 8.213854138649541
0.8588588588588588 3.93460078377236 10.81150320542511 3.679067121448869 8.221780154333327
0.8598598598598599 3.937113698296281 10.81796114723156 3.692485065627615 8.22965622407995
0.8608608608608609 3.939627934240777 10.82442275179679 3.705862309790465 8.237482428890338
0.8618618618618619 3.942143489077507 10.8308880125653 3.719198911000739 8.245258849545113
0.8628628628628628 3.944660360283251 10.83735692299353 3.732494925812174 8.252985566606036
0.8638638638638638 3.947178545339908 10.84382947654984 3.74575041027531 8.260662660417632
0.8648648648648649 3.949698041734489 10.8503056667145 3.758965419943458 8.26829021110839
0.8658658658658659 3.9522188469591 10.85678548697968 3.772140009878664 8.275868298592407
0.8668668668668669 3.954740958510945 10.86326893084945 3.785274234657701 8.283397002570691
0.8678678678678678 3.957264373892311 10.86975599183972 3.798368148377884 8.290876402532493
0.8688688688688688 3.959789090610563 10.87624666347827 3.811421804662812 8.298306577756966
0.8698698698698699 3.962315106178134 10.88274093930474 3.824435256667913 8.305687607314855
0.8708708708708709 3.96484241811252 10.88923881287057 3.837408557086212 8.313019570068962
0.8718718718718719 3.967371023936268 10.89574027773903 3.85034175815383 8.32030254467691
0.8728728728728729 3.969900921176973 10.90224532748519 3.86323491165516 8.327536609591265
0.8738738738738738 3.972432107367265 10.9087539556959 3.876088068928599 8.334721843061992
0.8748748748748749 3.974964580044805 10.91526615596979 3.888901280871536 8.341858323137288
0.8758758758758759 3.977498336752272 10.92178192191725 3.901674597945762 8.348946127665331
0.8768768768768769 3.980033375037363 10.92830124716041 3.914408070182446 8.35598533429544
0.8778778778778779 3.982569692452776 10.93482412533312 3.927101747187304 8.362976020479513
0.8788788788788788 3.985107286556208 10.94135055008097 3.939755678145686 8.3699182634737
0.8798798798798799 3.987646154910344 10.94788051506123 3.952369911827265 8.376812140339405
0.8808808808808809 3.990186295082851 10.95441401394286 3.964944496591154 8.383657727945211
0.8818818818818819 3.992727704646367 10.96095104040651 3.9774794803906 8.390455102967584
0.8828828828828829 3.995270381178497 10.96749158814447 3.989974910777709 8.39720434189293
0.8838838838838838 3.997814322261801 10.97403565086067 4.002430834908187 8.403905521018448
0.8848848848848849 4.000359525483789 10.98058322227069 4.014847299545846 8.410558716453904
0.8858858858858859 4.002905988436909 10.98713429610172 4.027224351067279 8.417164004122695
0.8868868868868869 4.005453708718544 10.99368886609253 4.039562035466393 8.423721459763303
0.8878878878878879 4.008002683931 11.0002469259935 4.051860398358563 8.430231158930859
0.8888888888888888 4.010552911681498 11.00680846956657 4.064119484985283 8.436693176998105
0.8898898898898899 4.013104389582169 11.01337349058523 4.076339340218533 8.443107589156964
0.8908908908908909 4.015657115250042 11.01994198283453 4.088520008564752 8.449474470420114
0.8918918918918919 4.018211086307038 11.02651394011103 4.100661534169246 8.45579389562146
0.8928928928928929 4.020766300379963 11.0330893562228 4.112763960820327 8.462065939418764
0.8938938938938938 4.023322755100496 11.03966822498943 4.124827331953351 8.468290676293494
0.8948948948948949 4.025880448105185 11.04625054024197 4.136851690654891 8.474468180553501
0.8958958958958959 4.028439377035436 11.05283629582294 4.148837079666527 8.480598526333058
0.8968968968968969 4.030999539537506 11.05942548558632 4.160783541388932 8.486681787595138
0.8978978978978979 4.033560933262494 11.06601810339752 4.172691117885774 8.492718038132297
0.8988988988988988 4.036123555866334 11.07261414313339 4.184559850887568 8.498707351567724
0.8998998998998999 4.038687405009788 11.07921359868217 4.196389781795363 8.504649801356971
0.9009009009009009 4.041252478358432 11.08581646394348 4.208180951684492 8.51054546078905
0.9019019019019019 4.043818773582655 11.09242273282835 4.219933401308497 8.516394402986908
0.9029029029029029 4.046386288357647 11.09903239925915 4.231647171102471 8.522196700910362
0.9039039039039038 4.04895502036339 11.10564545716959 4.243322301186892 8.527952427355748
0.9049049049049049 4.051524967284656 11.11226190050475 4.254958831371092 8.53366165495768
0.9059059059059059 4.054096126810985 11.11888172322097 4.266556801156792 8.539324456190686
0.9069069069069069 4.056668496636695 11.12550491928594 4.278116249741623 8.544940903369653
0.9079079079079079 4.059242074460859 11.13213148267861 4.289637216022417 8.550511068651678
0.908908908908909 4.061816857987306 11.13876140738921 4.301119738598834 8.556035024037033
0.9099099099099099 4.064392844924604 11.14539468741921 4.312563855776325 8.561512841370126
0.9109109109109109 4.066970032986061 11.15203131678135 4.323969605569963 8.566944592340962
0.9119119119119119 4.069548419889714 11.15867128949956 4.335337025707299 8.572330348486348
0.9129129129129129 4.072128003358315 11.165314599609 4.346666153631667 8.577670181190864
0.913913913913914 4.074708781119329 11.17196124115602 4.357957026505456 8.58296416168799
0.9149149149149149 4.077290750904925 11.17861120819813 4.36920968121332 8.588212361061549
0.9159159159159159 4.079873910451966 11.18526449480404 4.380424154365067 8.59341485024661
0.9169169169169169 4.082458257502 11.19192109505358 4.391600482298898 8.598571700030494
0.9179179179179179 4.085043789801255 11.1985810030377 4.402738701084441 8.603682981054529
0.918918918918919 4.08763050510063 11.2052442128585 4.41383884652564 8.608748763814139
0.9199199199199199 4.090218401155681 11.21191071862914 4.424900954163852 8.613769118661011
0.9209209209209209 4.092807475726623 11.21858051447391 4.435925059280741 8.61874411580378
0.9219219219219219 4.095397726578313 11.22525359452812 4.446911196900968 8.623673825308463
0.9229229229229229 4.097989151480245 11.23192995293817 4.457859401795469 8.628558317100874
0.923923923923924 4.100581748206544 11.23860958386148 4.468769708483841 8.633397660966798
0.924924924924925 4.103175514535952 11.24529248146649 4.479642151237466 8.638191926553104
0.9259259259259259 4.105770448251826 11.25197863993266 4.490476764082068 8.642941183369265
0.9269269269269269 4.108366547142126 11.25866805345042 4.50127358080047 8.64764550078799
0.9279279279279279 4.110963808999407 11.2653607162212 4.512032634935456 8.652304948046597
0.928928928928929 4.113562231620812 11.27205662245736 4.522753959792176 8.656919594247888
0.92992992992993 4.116161812808063 11.27875576638221 4.533437588440927 8.66148950836125
0.9309309309309309 4.118762550367454 11.28545814223001 4.544083553719869 8.666014759223664
0.9319319319319319 4.121364442109841 11.29216374424589 4.554691888237188 8.670495415540929
0.9329329329329329 4.123967485850633 11.29887256668591 4.56526262437426 8.674931545888306
0.933933933933934 4.126571679409786 11.305584603817 4.575795794287518 8.679323218711946
0.934934934934935 4.129177020611795 11.31229984991694 4.586291429911408 8.68367050232991
0.9359359359359359 4.131783507285684 11.31901829927436 4.596749562960613 8.687973464932742
0.9369369369369369 4.134391137264998 11.32573994618873 4.607170224932582 8.692232174584969
0.9379379379379379 4.136999908387795 11.33246478497034 4.617553447109817 8.696446699225904
0.938938938938939 4.139609818496638 11.33919280994026 4.627899260562426 8.700617106670618
0.93993993993994 4.142220865438587 11.34592401543035 4.638207696150205 8.704743464610971
0.9409409409409409 4.14483304706519 11.35265839578324 4.648478784525333 8.708825840616756
0.9419419419419419 4.147446361232476 11.35939594535231 4.658712556134188 8.712864302136486
0.9429429429429429 4.150060805800946 11.36613665850168 4.668909041220136 8.716858916498378
0.943943943943944 4.152676378635563 11.37288052960617 4.679068269825289 8.720809750911474
0.944944944944945 4.155293077605746 11.37962755305133 4.689190271793087 8.724716872466653
0.9459459459459459 4.157910900585362 11.38637772323336 4.699275076770356 8.728580348137323
0.9469469469469469 4.160529845452717 11.39313103455917 4.709322714209336 8.732400244780752
0.9479479479479479 4.163149910090547 11.3998874814463 4.719333213370095 8.73617662913899
0.948948948948949 4.16577109238601 11.40664705832292 4.729306603322456 8.739909567839254
0.94994994994995 4.16839339023068 11.41340975962785 4.739242912948161 8.74359912739579
0.9509509509509509 4.171016801520535 11.42017557981049 4.749142170942921 8.74724537421015
0.9519519519519519 4.173641324155954 11.42694451333084 4.759004405818548 8.750848374572643
0.9529529529529529 4.1762669560417 11.43371655465947 4.768829645904871 8.754408194662712
0.953953953953954 4.178893695086924 11.4404916982775 4.778617919351814 8.757924900550272
0.954954954954955 4.181521539205145 11.44726993867661 4.788369254131307 8.761398558196985
0.9559559559559559 4.184150486314249 11.45405127035899 4.79808367803934 8.764829233456238
0.9569569569569569 4.18678053433648 11.46083568783733 4.807761218697926 8.768216992075146
0.9579579579579579 4.189411681198428 11.46762318563483 4.81740190355694 8.771561899694584
0.958958958958959 4.192043924831025 11.47441375828515 4.827005759895929 8.774864021850853
0.95995995995996 4.194677263169535 11.48120740033241 4.836572814826293 8.778123423976409
0.960960960960961 4.197311694153544 11.48800410633119 4.846103095292865 8.781340171400302
0.9619619619619619 4.199947215726956 11.49480387084648 4.855596628075796 8.78451432934963
0.9629629629629629 4.202583825837984 11.50160668845368 4.865053439792604 8.787645962950906
0.963963963963964 4.205221522439135 11.50841255373859 4.874473556899683 8.790735137229541
0.964964964964965 4.207860303487212 11.51522146129738 4.883857005694206 8.793781917112382
0.965965965965966 4.210500166943301 11.52203340573659 4.893203812315899 8.796786367427478
0.9669669669669669 4.213141110772758 11.52884838167309 4.902514002748824 8.799748552905937
0.9679679679679679 4.215783132945213 11.5356663837341 4.911787602823026 8.802668538181855
0.968968968968969 4.218426231434547 11.54248740655713 4.921024638216216 8.805546387794218
0.96996996996997 4.221070404218898 11.54931144479 4.93022513445566 8.808382166186826
0.970970970970971 4.223715649280641 11.5561384930908 4.939389116919613 8.811175937710491
0.9719719719719719 4.226361964606388 11.56296854612789 4.948516610839152 8.813927766622529
0.972972972972973 4.229009348186977 11.56980159857986 4.957607641299596 8.816637717089057
0.973973973973974 4.231657798017462 11.57663764513555 4.966662233242459 8.819305853184556
0.974974974974975 4.234307312097108 11.58347668049401 4.975680411466764 8.821932238894052
0.975975975975976 4.236957888429381 11.59031869936447 4.984662200630779 8.824516938113321
0.9769769769769769 4.239609525021941 11.59716369646635 4.993607625253556 8.82706001464981
0.977977977977978 4.242262219886634 11.60401166652924 5.002516709716416 8.829561532223877
0.978978978978979 4.244915971039481 11.61086260429288 5.011389478264662 8.832021554469591
0.97997997997998 4.247570776500672 11.61771650450712 5.020225955008857 8.834440144935664
0.980980980980981 4.250226634294562 11.62457336193195 5.029026163926677 8.83681736708634
0.9819819819819819 4.252883542449655 11.63143317133743 5.037790128864025 8.83915328430202
0.982982982982983 4.255541498998601 11.63829592750373 5.046517873536748 8.841447959880988
0.983983983983984 4.258200501978186 11.64516162522107 5.055209421532141 8.843701457039659
0.984984984984985 4.260860549429325 11.65203025928973 5.063864796310095 8.845913838913528
0.985985985985986 4.263521639397055 11.65890182451999 5.072484021205041 8.848085168558747
0.9869869869869869 4.266183769930525 11.66577631573218 5.081067119426737 8.850215508951926
0.987987987987988 4.268846939082987 11.67265372775663 5.08961411406221 8.852304922992346
0.988988988988989 4.27151114491179 11.67953405543362 5.098125028076951 8.854353473501972
0.98998998998999 4.274176385478373 11.68641729361343 5.106599884316206 8.856361223226937
0.990990990990991 4.276842658848252 11.69330343715628 5.115038705506443 8.858328234838021
0.991991991991992 4.279509963091018 11.7001924809323 5.123441514256812 8.8602545709319
0.992992992992993 4.282178296280326 11.70708441982157 5.131808333060193 8.86214029403223
0.993993993993994 4.284847656493886 11.71397924871406 5.140139184294766 8.863985466589813
0.994994994994995 4.287518041813458 11.72087696250961 5.148434090225273 8.865790150984733
0.995995995995996 4.29018945032484 11.72777755611794 5.156693073004305 8.867554409526543
0.996996996996997 4.292861880117864 11.73468102445861 5.164916154673489 8.86927830445504
0.997997997997998 4.295535329286387 11.74158736246104 5.173103357165004 8.870961897941774
0.998998998998999 4.298209795928279 11.74849656506444 5.181254702302542 8.872605252090846
1 4.30088527814542 11.75540862721783 5.189370211802837 8.87420842893966


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_avg_1.dat <==
0 0.08311565561625138 0.08311565561625138
0.002002002002002002 0.08293020468736036 0.08293891590368591
0.004004004004004004 0.08246134593390653 0.08252230675519499
0.006006006006006006 0.08180170817198032 0.08193458466628548
0.008008008008008008 0.0810089372766607 0.08122164245135524
0.01001001001001001 0.08011946146359314 0.08041463514064581
0.01201201201201201 0.07915682412220178 0.07953513411635324
0.01401401401401401 0.07813672203318042 0.0785984184098228
0.01601601601601602 0.07707004817618661 0.07761558951825355
0.01801801801801802 0.07596472772180916 0.07659494295417445
0.02002002002002002 0.07482682529986238 0.07554286251176745
0.02202202202202202 0.07366121308363603 0.074464411373818
0.02402402402402402 0.07247197462568691 0.0733637244487437
0.02602602602602603 0.07126265016472512 0.07224427207250961
0.02802802802802803 0.07003638690674116 0.07110903913258249
0.03003003003003003 0.06879603252819169 0.06996064822614229
0.03203203203203203 0.06754419476511904 0.06880144403640522
0.03403403403403404 0.06628328070106715 0.0676335529975947
0.03603603603603604 0.0650155239151797 0.0664589280826437
0.03803803803803804 0.06374300425060841 0.06527937568751456
0.04004004004004004 0.06246766302542518 0.0640965812466516
0.04204204204204205 0.06119131537821939 0.06291212357272569
0.04404404404404404 0.05991566068804551 0.0617274894869718
0.04604604604604605 0.05864229163128303 0.06054408038234081
0.04804804804804805 0.05737270227294517 0.05936322443644992
0.05005005005005005 0.05610829528259707 0.05818617630092953
0.05205205205205205 0.05485038854360426 0.05701412963641064
0.05405405405405406 0.05360022111338599 0.05584821418384849
0.05605605605605606 0.05235895867195108 0.05468950334873794
0.05805805805805806 0.05112769850900296 0.05353901856019549
0.06006006006006006 0.04990747401800966 0.05239772622913624
0.06206206206206206 0.0486992588505371 0.05126654653229931
0.06406406406406406 0.04750397065362891 0.05014635271579519
0.06606606606606606 0.04632247448468224 0.04903797154136692
0.06806806806806807 0.04515558594287069 0.04794218966004288
0.07007007007007007 0.04400407397108935 0.04685975096336754
0.07207207207207207 0.04286866345962326 0.04579136006851603
0.07407407407407407 0.04175003758601297 0.0447376855570827
0.07607607607607608 0.04064883994726573 0.04369935739256482
0.07807807807807808 0.03956567653886075 0.0426769720959697
0.08008008008008008 0.03850111751659908 0.04167109292658537
0.08208208208208208 0.03745569884777471 0.04068224905477308
0.08408408408408409 0.0364299238150211 0.03971094048146247
0.08608608608608609 0.03542426437559877 0.03875763624158955
0.08808808808808809 0.03443916245481456 0.03782277579033484
0.09009009009009009 0.03347503110375982 0.03690677243401878
0.0920920920920921 0.03253225558137948 0.03601001085315059
0.0940940940940941 0.03161119437802807 0.03513285011209721
0.0960960960960961 0.03071218013251963 0.03427562539312073
0.09809809809809809 0.0298355205174016 0.03343864573648021
0.1001001001001001 0.02898149906528687 0.03262219780295111
0.1021021021021021 0.02815037592154092 0.03182654625365816
0.1041041041041041 0.02734238858669537 0.03105193212115677
0.1061061061061061 0.02655775260400985 0.03029857662355306
0.1081081081081081 0.02579666219984482 0.02956668073984442
0.1101101101101101 0.0250592909223688 0.02885642414902687
0.1121121121121121 0.02434579223487083 0.02816796879921335
0.1141141141141141 0.02365630007800974 0.02750145816313281
0.1161161161161161 0.02299092943482303 0.02685701641714689
0.1181181181181181 0.02234977686158717 0.02623475177412125
0.1201201201201201 0.02173292099504994 0.02563475577775622
0.1221221221221221 0.02114042306569251 0.02505710233520847
0.1241241241241241 0.02057232738769861 0.02450185091010271
0.1261261261261261 0.02002866182849711 0.02396904615753099
0.1281281281281281 0.01950943828407556 0.02345871649050537
0.1301301301301301 0.01901465314196589 0.02297087713686287
0.1321321321321321 0.01854428772733858 0.0225055303723507
0.1341341341341341 0.01809830874771533 0.02206266360531374
0.1361361361361361 0.01767666873724202 0.02164225193262425
0.1381381381381381 0.01727930648815376 0.02124425921022111
0.1401401401401401 0.01690614747354192 0.0208686361649796
0.1421421421421421 0.01655710427352055 0.02051532154541828
0.1441441441441441 0.01623207699482407 0.02018424426235499
0.1461461461461462 0.01593095368286406 0.01987532238035121
0.1481481481481481 0.01565361072783129 0.01958846201591734
0.1501501501501502 0.01539991327199805 0.01932356033324401
0.1521521521521522 0.015169715610986 0.01908050583329655
0.1541541541541541 0.01496286158929571 0.018859176193424
0.1561561561561562 0.01477918499060384 0.01865943983622319
0.1581581581581581 0.01461850992519742 0.01848115796215032
0.1601601601601602 0.01448065121394352 0.01832418375604962
0.1621621621621622 0.01436541476592414 0.01818836035183635
0.1641641641641642 0.01427259795113732 0.01807352404503292
0.1661661661661662 0.0142019899679348 0.01797950518837677
0.1681681681681682 0.01415337220549229 0.01790612644079476
0.1701701701701702 0.01412651860150266 0.01785320185430332
0.1721721721721722 0.01412119599347587 0.01782054038967962
0.1741741741741742 0.01413716446409609 0.01780794621285638
0.1761761761761762 0.0141741776805234 0.01781521610802989
0.1781781781781782 0.01423198322743764 0.01784213978017613
0.1801801801801802 0.01431032293363116 0.01788850322414511
0.1821821821821822 0.01440893319201156 0.01795408867797339
0.1841841841841842 0.01452754527277163 0.01803867135366161
0.1861861861861862 0.01466588562949903 0.01814202082447633
0.1881881881881882 0.01482367619817147 0.01826390413668365
0.1901901901901902 0.01500063468891308 0.01840408545916482
0.1921921921921922 0.01519647487039693 0.01856232228323174
0.1941941941941942 0.01541090684679472 0.01873836790139553
0.1961961961961962 0.01564363732719257 0.01893197411307317
0.1981981981981982 0.01589436988740849 0.01914289044400774
0.2002002002002002 0.01616280522416683 0.01937086009428918
0.2022022022022022 0.01644864140160074 0.01961562362338587
0.2042042042042042 0.01675157409007314 0.01987692098874619
0.2062062062062062 0.01707129679732283 0.02015448997189082
0.2082082082082082 0.01740750109196023 0.02044806267118965
0.2102102102102102 0.01775987681935262 0.02075737017920241
0.2122122122122122 0.0181281123099554 0.02108214367424029
0.2142142142142142 0.01851189458015882 0.02142211148539441
0.2162162162162162 0.0189109095257347 0.02177699778411631
0.2182182182182182 0.01932484210797806 0.02214652711750481
0.2202202202202202 0.01975337653264901 0.02253042437886529
0.2222222222222222 0.02019619642182728 0.02292841057574498
0.2242242242242242 0.02065298497879895 0.02334020501663071
0.2262262262262262 0.02112342514605588 0.02376552829559994
0.2282282282282282 0.02160719975689589 0.02420410056800345
0.2302302302302302 0.0221039916815805 0.02465563815321399
0.2322322322322322 0.02261348396566057 0.02511985817579785
0.2342342342342342 0.02313535996232164 0.02559647932429089
0.2362362362362362 0.02366930345921544 0.02608521793940555
0.2382382382382382 0.02421499879958237 0.02658578894709949
0.2402402402402402 0.02477213099786479 0.02709790938409071
0.2422422422422423 0.02534038585001163 0.02762129683956221
0.2442442442442442 0.02591945003888449 0.02815566595294521
0.2462462462462462 0.02650901123569751 0.02870073289728706
0.2482482482482483 0.02710875819494725 0.02925621608874069
0.2502502502502503 0.02771838084515069 0.02982183215035059
0.2522522522522522 0.02833757037576674 0.0303972973909518
0.2542542542542542 0.02896601932006548 0.03098233091615898
0.2562562562562563 0.02960342163414994 0.03157665246999501
0.2582582582582583 0.03024947277268665 0.03217997987579457
0.2602602602602603 0.0309038697625466 0.03279203343875206
0.2622622622622622 0.03156631127039488 0.03341253593152289
0.2642642642642642 0.0322364976677708 0.03404120843546909
0.2662662662662663 0.03291413109391746 0.03467777319355819
0.2682682682682683 0.03359891551593025 0.03532195568989249
0.2702702702702703 0.03429055678666988 0.03597348158528435
0.2722722722722723 0.03498876270254694 0.03663207597097836
0.2742742742742743 0.03569324305581848 0.03729746719076473
0.2762762762762763 0.03640370968445902 0.03796938580847158
0.2782782782782783 0.03711987652148761 0.03864756102792708
0.2802802802802803 0.03784145964258125 0.03933172455268607
0.2822822822822823 0.03856817731374084 0.04002161143906214
0.2842842842842843 0.03929975003860516 0.04071695644057319
0.2862862862862863 0.0400359005987303 0.04141749520393619
0.2882882882882883 0.04077635409511528 0.04212296705337817
0.2902902902902903 0.04152083798913384 0.04283311301307684
0.2922922922922923 0.04226908214424552 0.04354767357319238
0.2942942942942943 0.04302081886930154 0.04426639251900063
0.2962962962962963 0.04377578295271714 0.04498901689765317
0.2982982982982983 0.04453371169879745 0.04571529336977997
0.3003003003003003 0.04529434496439981 0.04644497059595451
0.3023023023023023 0.0460574251993689 0.04717780106135896
0.3043043043043043 0.04682269748453972 0.04791353867383951
0.3063063063063063 0.04758990956111377 0.04865193762260966
0.3083083083083083 0.04835881186430906 0.04939275572469129
0.3103103103103103 0.04912915755905622 0.05013575403428369
0.3123123123123123 0.04990070258151872 0.05088069351800966
0.3143143143143143 0.05067320566560327 0.05162733762636096
0.3163163163163163 0.05144642837227267 0.05237545368071786
0.3183183183183183 0.05222013512247908 0.05312481070361265
0.3203203203203203 0.05299409323911188 0.05387517835392419
0.3223223223223223 0.05376807297237179 0.05462632994024098
0.3243243243243243 0.054541847524378 0.05537804225149921
0.3263263263263263 0.05531519308050886 0.05613009257137904
0.3283283283283283 0.05608788885175295 0.05688226046357653
0.3303303303303303 0.05685971709519269 0.05763432934823054
0.3323323323323323 0.05763046313524968 0.05838608527781437
0.3343343343343343 0.05839991539584231 0.05913731486027304
0.3363363363363364 0.05916786544094312 0.05988780801871707
0.3383383383383383 0.05993410798562987 0.06063735843298422
0.3403403403403403 0.06069844091652566 0.06138576157707067
0.3423423423423423 0.06146066533039066 0.06213281428715113
0.3443443443443444 0.06222058556039144 0.06287831702131966
0.3463463463463464 0.06297800918058279 0.06362207382231035
0.3483483483483483 0.06373274703286662 0.06436389014576394
0.3503503503503503 0.06448461326550724 0.06510357348797612
0.3523523523523523 0.06523342533473894 0.06584093498054994
0.3543543543543544 0.06597900401843319 0.06657578921036078
0.3563563563563564 0.06672117344741436 0.06730795220724098
0.3583583583583583 0.06745976112226816 0.06803724234442364
0.3603603603603603 0.06819459791283235 0.06876348154457031
0.3623623623623624 0.06892551807492185 0.06948649515685607
0.3643643643643644 0.06965235927727301 0.07020611029564483
0.3663663663663664 0.07037496259869828 0.07092215637025018
0.3683683683683684 0.07109317253108084 0.07163446620968542
0.3703703703703703 0.07180683699705337 0.07234287604893187
0.3723723723723724 0.07251580736096874 0.07304722451092946
0.3743743743743744 0.07321993841775624 0.07374735225085366
0.3763763763763764 0.0739190883971008 0.07444310315232525
0.3783783783783784 0.0746131189804576 0.07513432436031081
0.3803803803803804 0.0753018952879414 0.07582086608868463
0.3823823823823824 0.0759852858688377 0.07650258063422671
0.3843843843843844 0.07666316271103506 0.0771793231935093
0.3863863863863864 0.07733540123693172 0.07785095202894765
0.3883883883883884 0.07800188028060949 0.07851732844518973
0.3903903903903904 0.0786624820856295 0.07917831656496647
0.3923923923923924 0.07931709230785525 0.07983378296752694
0.3943943943943944 0.07996559998479517 0.08048359785862226
0.3963963963963964 0.08060789752176585 0.08112763413825813
0.3983983983983984 0.0812438806949968 0.08176576730803581
0.4004004004004004 0.08187344861921939 0.08239787547115214
0.4024024024024024 0.08249650372289431 0.08302383932851354
0.4044044044044044 0.0831129517474388 0.0836435429021363
0.4064064064064064 0.08372270171551491 0.08425687436738379
0.4084084084084084 0.08432566589676777 0.08486372430123433
0.4104104104104104 0.08492175980221263 0.0854639854312236
0.4124124124124124 0.08551090215247413 0.08605755263544476
0.4144144144144144 0.08609301483615804 0.08664432349743272
0.4164164164164164 0.0866680228998525 0.08722420060417753
0.4184184184184184 0.08723585451469112 0.08779708902612758
0.4204204204204204 0.08779644092933218 0.08836289598144628
0.4224224224224224 0.08834971645660095 0.08892153089459642
0.4244244244244244 0.08889561843684812 0.08947290637455022
0.4264264264264264 0.08943408718722234 0.09001693909929567
0.4284284284284284 0.08996506598604888 0.09055354807609949
0.4304304304304304 0.09048850103188773 0.09108265447486665
0.4324324324324325 0.09100434139057238 0.09160418186951851
0.4344344344344344 0.0915125389781996 0.0921180579457062
0.4364364364364364 0.092013048515352 0.09262421339071146
0.4384384384384384 0.09250582747317736 0.09312258095147548
0.4404404404404405 0.09299083605554842 0.09361309545055947
0.4424424424424425 0.09346803714852024 0.09409569505124951
0.4444444444444444 0.09393739626644598 0.09457032184660526
0.4464464464464464 0.09439888153361339 0.0950369200503724
0.4484484484484484 0.0948524636295739 0.09549543586154428
0.4504504504504505 0.09529811573589964 0.09594581789544701
0.4524524524524525 0.09573581351751595 0.09638801901969188
0.4544544544544545 0.09616553506497665 0.09682199471823025
0.4564564564564564 0.09658726084201238 0.09724770239527047
0.4584584584584585 0.09700097366685481 0.09766510144003346
0.4604604604604605 0.09740665865279938 0.09807415479294385
0.4624624624624625 0.09780430315627266 0.0984748289189618
0.4644644644644645 0.09819389675856745 0.09886709220350649
0.4664664664664664 0.09857543120619401 0.09925091489421671
0.4684684684684685 0.0989489003588777 0.09962626972609552
0.4704704704704705 0.09931430017212264 0.09999313355491811
0.4724724724724725 0.09967162863903606 0.1003514855058389
0.4744744744744745 0.1000208857374907 0.1007013065038108
0.4764764764764765 0.1003620734136705 0.1010425793518694
0.4784784784784785 0.1006951955273567 0.1013752903326662
0.4804804804804805 0.1010202577974653 0.1016994290064783
0.4824824824824825 0.1013372677861735 0.1020149867129022
0.4844844844844845 0.1016462348500562 0.1023219565282728
0.4864864864864865 0.1019471700833394 0.1026203337075595
0.4884884884884885 0.1022400863015175 0.1029101174269395
0.4904904904904905 0.1025249980009958 0.1031913091649417
0.4924924924924925 0.1028019212997085 0.1034639120659261
0.4944944944944945 0.1030708739187386 0.103727930945707
0.4964964964964965 0.1033318751520924 0.1039833732302898
0.4984984984984985 0.1035849458069984 0.1042302500101534
0.5005005005005005 0.1038301081791656 0.1044685742067097
0.5025025025025025 0.1040673860352932 0.1046983603336965
0.5045045045045045 0.1042968045549466 0.104919624510661
0.5065065065065065 0.1045183902982272 0.1051323855991513
0.5085085085085085 0.1047321711968764 0.1053366658374353
0.5105105105105106 0.1049381765048187 0.1055324891222023
0.5125125125125125 0.1051364367584201 0.105719880869537
0.5145145145145145 0.105326983766001 0.1058988680179685
0.5165165165165165 0.1055098505775238 0.1060694799402865
0.5185185185185185 0.1056850714377622 0.1062317493236369
0.5205205205205206 0.1058526817669853 0.1063857104891092
0.5225225225225225 0.1060127181513749 0.1065313992219895
0.5245245245245245 0.1061652182953039 0.1066688527717608
0.5265265265265265 0.1063102209929621 0.1067981102145665
0.5285285285285285 0.1064477661247905 0.1069192138284397
0.5305305305305306 0.1065778946257671 0.1070322077531357
0.5325325325325325 0.1067006484475711 0.1071371375304902
0.5345345345345346 0.1068160705468497 0.1072340501084724
0.5365365365365365 0.1069242048781934 0.1073229938584086
0.5385385385385385 0.1070250963511093 0.1074040194664846
0.5405405405405406 0.1071187908087843 0.1074771801230788
0.5425425425425425 0.1072053350298685 0.1075425304217556
0.5445445445445446 0.1072847766997768 0.10760012632124
0.5465465465465466 0.1073571643795373 0.1076500251454181
0.5485485485485485 0.1074225474984566 0.1076922856217126
0.5505505505505506 0.1074809763512633 0.1077269686736637
0.5525525525525525 0.1075325020613775 0.1077541369620317
0.5545545545545546 0.1075771765633874 0.1077738544642639
0.5565565565565566 0.1076150526067005 0.1077861865622
0.5585585585585585 0.1076461837358076 0.10779120004207
0.5605605605605606 0.1076706242619126 0.1077889631327002
0.5625625625625625 0.1076884292558997 0.1077795455957068
0.5645645645645646 0.1076996545526779 0.1077630185532764
0.5665665665665666 0.107704356719962 0.1077394544394167
0.5685685685685685 0.1077025930414338 0.1077089269975632
0.5705705705705706 0.1076944215209075 0.107671511208351
0.5725725725725725 0.1076799008726869 0.1076272833374218
0.5745745745745746 0.1076590904934113 0.1075763208770404
0.5765765765765766 0.1076320504550125 0.1075187025088552
0.5785785785785785 0.1075988415137107 0.1074545080884925
0.5805805805805806 0.1075595250841321 0.1073838185079309
0.5825825825825826 0.1075141632219469 0.1073067157670066
0.5845845845845846 0.1074628186281341 0.1072232829475414
0.5865865865865866 0.1074055546458157 0.1071336041990576
0.5885885885885885 0.1073424352322734 0.1070377646756616
0.5905905905905906 0.107273524952133 0.106935850348028
0.5925925925925926 0.107198888988525 0.1068279481628249
0.5945945945945946 0.1071185931194618 0.1067141460082593
0.5965965965965966 0.1070327037002054 0.1065945327091149
0.5985985985985987 0.106941287669695 0.1064691978459552
0.6006006006006006 0.1068444125468456 0.1063382316886798
0.6026026026026026 0.1067421464024769 0.1062017253426429
0.6046046046046046 0.1066345578554364 0.1060597707139799
0.6066066066066066 0.1065217160837694 0.1059124604787599
0.6086086086086087 0.1064036907960654 0.1057598878026961
0.6106106106106106 0.1062805522174974 0.105602146484913
0.6126126126126126 0.1061523711023097 0.1054393310002066
0.6146146146146146 0.1060192187165053 0.1052715364835602
0.6166166166166166 0.1058811668133158 0.105098858600941
0.6186186186186187 0.1057382876407965 0.1049213933413595
0.6206206206206206 0.1055906539375954 0.1047392372482256
0.6226226226226226 0.1054383389007225 0.1045524873832038
0.6246246246246246 0.1052814161870272 0.1043612413130027
0.6266266266266266 0.1051199599181148 0.1041655968413673
0.6286286286286287 0.104954044644064 0.1039656520690966
0.6306306306306306 0.1047837453398582 0.1037615054965128
0.6326326326326326 0.1046091374149295 0.1035532559982716
0.6346346346346347 0.1044302966746539 0.1033410027459775
0.6366366366366366 0.1042472993142555 0.1031248449425459
0.6386386386386387 0.1040602219294409 0.102904882047525
0.6406406406406406 0.1038691414753587 0.1026812137575166
0.6426426426426426 0.1036741352619869 0.1024539399990154
0.6446446446446447 0.1034752809619683 0.1022231607275164
0.6466466466466466 0.103272656566578 0.1019889758757046
0.6486486486486487 0.1030663403876525 0.101751485504825
0.6506506506506506 0.1028564110562637 0.1015107897666692
0.6526526526526526 0.1026429474785939 0.1012669888746136
0.6546546546546547 0.1024260288475544 0.1010201828465897
0.6566566566566566 0.1022057346245177 0.1007704716509772
0.6586586586586587 0.1019821445029735 0.1005179552257771
0.6606606606606606 0.1017553384269101 0.1002627334610775
0.6626626626626627 0.1015253965505894 0.1000049061117001
0.6646646646646647 0.1012923992235749 0.09974457261004732
0.6666666666666666 0.1010564269982905 0.09948183225985963
0.6686686686686687 0.1008175605792604 0.09921678418462163
0.6706706706706707 0.100575880835035 0.09894952732402701
0.6726726726726727 0.1003314687716877 0.09868016027661228
0.6746746746746747 0.1000844055029728 0.09840878127205283
0.6766766766766766 0.09983477226355315 0.09813548827459694
0.6786786786786787 0.09958265035617345 0.09786037893471587
0.6806806806806807 0.09932812116203399 0.09758355057979719
0.6826826826826827 0.09907126611121558 0.0973051000337832
0.6846846846846847 0.09881216665797031 0.0970251237003505
0.6866866866866866 0.0985509042859723 0.09674371757523349
0.6886886886886887 0.09828756045746409 0.0964609772143067
0.6906906906906907 0.09802221662950773 0.09617699771434028
0.6926926926926927 0.09775495420709646 0.09589187355144735
0.6946946946946947 0.09748585454251117 0.09560569870610036
0.6966966966966966 0.0972149989124646 0.09531856661941279
0.6986986986986987 0.09694246849138052 0.0950305701718127
0.7007007007007007 0.09666834435226056 0.09474180166069213
0.7027027027027027 0.09639270742111843 0.09445235267207208
0.7047047047047047 0.09611563849019315 0.09416231420855102
0.7067067067067067 0.09583721816718763 0.09387177661452661
0.7087087087087087 0.09555752688709968 0.09358082955851464
0.7107107107107107 0.09527664486842145 0.09328956201702368
0.7127127127127127 0.09499465211462907 0.09299806217591454
0.7147147147147147 0.09471162838313818 0.09270641755171576
0.7167167167167167 0.09442765317361874 0.0924147148978922
0.7187187187187187 0.09414280571052458 0.09212304018268974
0.7207207207207207 0.09385716491894816 0.09183147858378952
0.7227227227227228 0.09357080941924314 0.09154011441363194
0.7247247247247247 0.09328381749251122 0.09124903123862223
0.7267267267267268 0.09299626708508529 0.09095831177940845
0.7287287287287287 0.09270823576606872 0.09066803786796587
0.7307307307307307 0.09241980073935144 0.09037829044759695
0.7327327327327328 0.09213103879559337 0.09008914953304518
0.7347347347347347 0.09184202632947677 0.08980069430043557
0.7367367367367368 0.09155283928854815 0.08951300305395735
0.7387387387387387 0.09126355319327072 0.08922615311146344
0.7407407407407407 0.09097424308536904 0.08894022080419194
0.7427427427427428 0.09068498354794929 0.08865528146954336
0.7447447447447447 0.09039584865623715 0.0883714094721644
0.7467467467467468 0.09010691199487662 0.08808867835007808
0.7487487487487487 0.08981824661404267 0.08780716059765979
0.7507507507507507 0.08952992504091052 0.0875269276288797
0.7527527527527528 0.08924201924425465 0.08724804977730276
0.7547547547547547 0.0889546006369505 0.08697059628665654
0.7567567567567568 0.08866774005222804 0.08669463544967479
0.7587587587587588 0.08838150773412448 0.08642023470207649
0.7607607607607607 0.08809597332830053 0.08614746032659035
0.7627627627627628 0.08781120585787754 0.08587637743122181
0.7647647647647647 0.08752727373085929 0.08560704994925328
0.7667667667667668 0.08724424470006296 0.08533954063135762
0.7687687687687688 0.08696218588739933 0.08507391115012036
0.7707707707707707 0.08668116372897884 0.08481022253629437
0.7727727727727728 0.08640124401344465 0.08454853464422928
0.7747747747747747 0.08612249181715047 0.08428890603573497
0.7767767767767768 0.08584497154922491 0.08403139398008165
0.7787787787787788 0.0855687468865346 0.08377605445399984
0.7807807807807807 0.08529388081374993 0.08352294214440037
0.7827827827827828 0.08502043557070757 0.08327211083761872
0.7847847847847848 0.08474847267512468 0.0830236137789734
0.7867867867867868 0.08447805289350992 0.08277750291498323
0.7887887887887888 0.08420923623717431 0.08253382879155713
0.7907907907907908 0.08394208196353913 0.08229264055399392
0.7927927927927928 0.08367664854161957 0.08205398594698257
0.7947947947947948 0.08341299368382483 0.08181791132421687
0.7967967967967968 0.08315117428507436 0.08158446239087185
0.7987987987987988 0.08289124647603473 0.08135368431844738
0.8008008008008008 0.08263326555013736 0.08112562079536295
0.8028028028028028 0.08237728601911434 0.08090031403443806
0.8048048048048048 0.08212336154983552 0.0806778047728921
0.8068068068068068 0.08187154500004201 0.08045813227234441
0.8088088088088088 0.08162188838466607 0.08024133480873333
0.8108108108108109 0.08137444287640841 0.08002745038917425
0.8128128128128128 0.08112925881149713 0.07981651542059116
0.8148148148148148 0.08088638565092578 0.07960856489970471
0.8168168168168168 0.08064587202360086 0.07940363242134166
0.8188188188188188 0.0804077656568003 0.07920175026206863
0.8208208208208209 0.08017211344124914 0.07900295002189978
0.8228228228228228 0.07993896135289739 0.07880726212886567
0.8248248248248248 0.07970835451294275 0.07861471565088253
0.8268268268268268 0.07948033712881679 0.07842533832096348
0.8288288288288288 0.07925495252408662 0.07823915655033166
0.8308308308308309 0.07903224311846911 0.07805619580037371
0.8328328328328328 0.07881225041450481 0.07787648057324417
0.8348348348348348 0.0785950150221167 0.07770003405799765
0.8368368368368369 0.07838057660443258 0.07752687812621874
0.8388388388388388 0.07816897393635169 0.07735703333202214
0.8408408408408409 0.07796024482818463 0.07719051905211494
0.8428428428428428 0.07775442619244739 0.07702735391180228
0.8448448448448449 0.07755155397513151 0.07686755532154151
0.8468468468468469 0.07735166320088122 0.0767111393963176
0.8488488488488488 0.07715478793766936 0.07655812095821492
0.8508508508508509 0.07696096130165751 0.07640851354819547
0.8528528528528528 0.07677021546593246 0.07626232983009694
0.8548548548548549 0.07658258162222185 0.07611958153840019
0.8568568568568569 0.07639809002905693 0.07598027913839414
0.8588588588588588 0.07621676994189841 0.07584443184744021
0.8608608608608609 0.07603864968303253 0.07571204763497218
0.8628628628628628 0.07586375656271185 0.0755831333595139
0.8648648648648649 0.07569211694537142 0.07545769514064951
0.8668668668668669 0.07552375618655234 0.07533573792597303
0.8688688688688688 0.07535869867456643 0.07521726546735699
0.8708708708708709 0.07519696779871303 0.07510228032463115
0.8728728728728729 0.07503858595648337 0.07499078388560315
0.8748748748748749 0.0748835745578157 0.07488277672012961
0.8768768768768769 0.07473195399750382 0.07477825844082656
0.8788788788788788 0.07458374369225997 0.07467722750835468
0.8808808808808809 0.07443896202453321 0.07457968125184505
0.8828828828828829 0.07429762640353631 0.07448561586889914
0.8848848848848849 0.07415975319160949 0.07439502657253572
0.8868868868868869 0.07402535777648397 0.07430790782446235
0.8888888888888888 0.0738944544937704 0.07422425299991768
0.8908908908908909 0.07376705669700531 0.07414405440757256
0.8928928928928929 0.07364317668837889 0.07406730329037248
0.8948948948948949 0.07352282577689387 0.07399398984683314
0.8968968968968969 0.07340601422430214 0.07392410352445408
0.8988988988988988 0.073292751287012 0.07385763286144063
0.9009009009009009 0.07318304517938909 0.07379456538006757
0.9029029029029029 0.07307690309911667 0.07373488760873084
0.9049049049049049 0.07297433120675506 0.07367858508194745
0.9069069069069069 0.07287533463669861 0.07362564245404794
0.908908908908909 0.07277991749033848 0.07357604367863776
0.9109109109109109 0.07268808283566033 0.07352977174807498
0.9129129129129129 0.07259983271060347 0.07348680873662285
0.9149149149149149 0.07251516811514375 0.07344713580188912
0.9169169169169169 0.07243408902081208 0.07341073319498131
0.918918918918919 0.07235659435949272 0.0733775804771598
0.9209209209209209 0.07228268203478833 0.07334765641459659
0.9229229229229229 0.07221234891205291 0.07332093890716818
0.924924924924925 0.07214559082695128 0.07329740501965902
0.9269269269269269 0.07208240258166856 0.07327703098176148
0.928928928928929 0.07202277794551407 0.07325979224383286
0.9309309309309309 0.07196670966278534 0.07324566364691208
0.9329329329329329 0.07191418943980084 0.07323461922195978
0.934934934934935 0.07186520797012709 0.07322663224268622
0.9369369369369369 0.07181975490278308 0.07322167523276868
0.938938938938939 0.07177781888880433 0.07321971996604312
0.9409409409409409 0.07173938752955744 0.0732207375905515
0.9429429429429429 0.07170444744141562 0.07322469862968364
0.944944944944945 0.07167298419282474 0.07323157288464222
0.9469469469469469 0.07164498237352586 0.07324132949442698
0.948948948948949 0.07162042553748083 0.07325393693583512
0.9509509509509509 0.07159929625783375 0.07326936303437619
0.9529529529529529 0.0715815760942691 0.0732875751111699
0.954954954954955 0.07156724561785109 0.07330853985992038
0.9569569569569569 0.07155628441431429 0.07333222337159088
0.958958958958959 0.07154867107319543 0.07335859116480013
0.960960960960961 0.07154438322592392 0.07338760818582196
0.9629629629629629 0.0715433975075193 0.07341923884164907
0.964964964964965 0.07154568961463433 0.07345344711016655
0.9669669669669669 0.07155123426044613 0.07349019639624141
0.968968968968969 0.07156000522841323 0.07352944961273027
0.970970970970971 0.07157197534443378 0.07357116919124773
0.972972972972973 0.07158711650654814 0.07361531708216629
0.974974974974975 0.07160539968771684 0.07366185481559892
0.9769769769769769 0.07162679493537924 0.07371074354376018
0.978978978978979 0.07165127140429677 0.0737619439404959
0.980980980980981 0.07167879733218727 0.07381541628835436
0.982982982982983 0.07170934009190066 0.07387112048020379
0.984984984984985 0.07174286615752495 0.07392901601945243
0.9869869869869869 0.07177934115922625 0.07398906211160353
0.988988988988989 0.07181872985673685 0.07405121762827137
0.990990990990991 0.07186099618196379 0.074115441078931
0.992992992992993 0.07190610323129772 0.07418169067463565
0.994994994994995 0.07195401328872948 0.07424992432801671
0.996996996996997 0.07200468784045831 0.07432009965723635
0.998998998998999 0.07205808757804535 0.0743921740957097
1.001001001001001 0.07211417243351544 0.0744661048050502
1.003003003003003 0.0721729015660247 0.07454184869765154
1.005005005005005 0.0722342334128336 0.07461936247769141
1.007007007007007 0.07229812566478969 0.07469860264113169
1.009009009009009 0.07236453532753899 0.07477952548706256
1.011011011011011 0.0724334186914446 0.07486208723572665
1.013013013013013 0.0725047313976258 0.07494624391394711
1.015015015015015 0.07257842840721208 0.07503195140333137
1.017017017017017 0.07265446406795578 0.07511916546579868
1.019019019019019 0.07273279208611141 0.07520784174358036
1.021021021021021 0.07281336559130024 0.07529793578268079
1.023023023023023 0.07289613711232749 0.07538940315133684
1.025025025025025 0.07298105863967032 0.07548219930795945
1.027027027027027 0.07306808160518699 0.07557627966374117
1.029029029029029 0.07315715694263006 0.07567159959685413
1.031031031031031 0.07324823507042477 0.07576811445245013
1.033033033033033 0.0733412659511529 0.07586577958395767
1.035035035035035 0.07343619907619764 0.07596455045916091
1.037037037037037 0.07353298352536666 0.07606438252305912
1.039039039039039 0.07363156795208252 0.07616523126505562
1.041041041041041 0.07373190064432089 0.07626705222507955
1.043043043043043 0.07383392950908728 0.07636980099358577
1.045045045045045 0.07393760213570566 0.07647343327639745
1.047047047047047 0.07404286577850834 0.07657790497718589
1.049049049049049 0.07414966742326669 0.07668317206559477
1.051051051051051 0.07425795376729269 0.07678919063926778
1.053053053053053 0.07436767128949288 0.07689591692545636
1.055055055055055 0.074478766227404 0.07700330728101978
1.057057057057057 0.07459118465100661 0.07711131828682555
1.059059059059059 0.07470487243655727 0.07721990679702195
1.061061061061061 0.07481977534396241 0.07732902981858433
1.063063063063063 0.07493583898757736 0.07743864456199473
1.065065065065065 0.0750530089166619 0.0775487084412804
1.067067067067067 0.07517123058354952 0.07765917907457798
1.069069069069069 0.07529044942652169 0.07777001441050184
1.071071071071071 0.07541061083587396 0.07788117273983494
1.073073073073073 0.07553166023848581 0.07799261258712153
1.075075075075075 0.07565354306230626 0.0781042927488118
1.077077077077077 0.07577620482195987 0.0782161722932619
1.079079079079079 0.07589959108206328 0.07832821056310525
1.081081081081081 0.0760236475433566 0.07844036732871079
1.083083083083083 0.0761483200051034 0.07855260277035725
1.085085085085085 0.07627355445138502 0.07866487737268725
1.087087087087087 0.07639929701274212 0.0787771519544461
1.089089089089089 0.07652549405228432 0.07888938766848179
1.091091091091091 0.07665209212684827 0.07900154600599824
1.093093093093093 0.07677903807229956 0.07911358897091718
1.095095095095095 0.07690627896497122 0.07922547904464752
1.097097097097097 0.07703376220481693 0.07933717907360786
1.099099099099099 0.07716143547887969 0.07944865229368339
1.101101101101101 0.07728924683971777 0.0795598623302258
1.103103103103103 0.07741714467414321 0.07967077320278483
1.105105105105105 0.07754507777267218 0.07978134951232169
1.107107107107107 0.07767299530855537 0.07989155640795416
1.109109109109109 0.07780084689226945 0.08000135945471556
1.111111111111111 0.07792858256737797 0.08011072465507409
1.113113113113113 0.07805615284306956 0.08021961844893283
1.115115115115115 0.0781835087135809 0.08032800771665198
1.117117117117117 0.07831060166285338 0.08043585996592247
1.119119119119119 0.07843738371145291 0.08054314333134509
1.121121121121121 0.07856380739254948 0.08064982640535695
1.123123123123123 0.07868982582213063 0.08075587825796489
1.125125125125125 0.07881539265751117 0.08086126843674532
1.127127127127127 0.07894046217112162 0.08096596696728119
1.129129129129129 0.07906498921902413 0.08106994451532659
1.131131131131131 0.07918892928616604 0.08117317246566792
1.133133133133133 0.07931223849514947 0.08127562269662768
1.135135135135135 0.07943487360195252 0.08137726759600028
1.137137137137137 0.07955679205025439 0.08147808006105217
1.139139139139139 0.07967795193392259 0.08157803349852179
1.141141141141141 0.07979831205732414 0.08167710192808181
1.143143143143143 0.07991783192003689 0.08177526018553144
1.145145145145145 0.08003647172706371 0.08187248364296368
1.147147147147147 0.08015419243067401 0.08196874820418988
1.149149149149149 0.08027095569780962 0.08206403030574536
1.151151151151151 0.08038672395655622 0.0821583069168894
1.153153153153153 0.08050146039601075 0.08225155557883905
1.155155155155155 0.080615128956214 0.08234375468461785
1.157157157157157 0.08072769437390957 0.08243488326083159
1.159159159159159 0.080839122162499 0.08252492087316127
1.161161161161161 0.0809493786223688 0.08261384763416356
1.163163163163163 0.08105843087175084 0.08270164420327092
1.165165165165165 0.08116624682626788 0.08278829178903035
1.167167167167167 0.08127279521602564 0.0828737723597668
1.169169169169169 0.08137804560571985 0.082958068691957
1.171171171171171 0.08148196837740294 0.08304116410734368
1.173173173173173 0.08158453474683507 0.08312304247910438
1.175175175175175 0.08168571678020298 0.08320368823185154
1.177177177177177 0.08178548737715075 0.08328308634163237
1.179179179179179 0.08188382028349513 0.08336122237955976
1.181181181181181 0.0819806901109302 0.08343808281626584
1.183183183183183 0.08207607231635532 0.08351365478054687
1.185185185185185 0.08216994320912385 0.08358792594064703
1.187187187187187 0.08226227997894804 0.08366088451064388
1.189189189189189 0.08235306066941692 0.08373251925044826
1.191191191191191 0.08244226417739818 0.08380281946580444
1.193193193193193 0.08252987029086803 0.08387177511644815
1.195195195195195 0.0826158596597697 0.08393937708093172
1.197197197197197 0.08270021378418214 0.08400561681190541
1.199199199199199 0.08278291506011419 0.08407048629023665
1.201201201201201 0.08286394675108645 0.08413397802616603
1.203203203203203 0.08294329296777159 0.08419608505930715
1.205205205205205 0.08302093871916716 0.08425680095864681
1.207207207207207 0.08309686987703775 0.08431611995014078
1.209209209209209 0.0831710731598462 0.08437403717299485
1.211211211211211 0.08324353618659534 0.08443054831233215
1.213213213213213 0.08331424742166506 0.08448564955396695
1.215215215215215 0.08338319618548899 0.0845393375848615
1.217217217217217 0.08345037268852322 0.08459160959312598
1.219219219219219 0.08351576796647603 0.08464246326801858
1.221221221221221 0.08357937393142763 0.08469189686888572
1.223223223223223 0.08364118334890561 0.08473990956624396
1.225225225225225 0.08370118981050211 0.08478650111943381
1.227227227227227 0.08375938778785297 0.08483167174492526
1.229229229229229 0.08381577256061534 0.08487542211909688
1.231231231231231 0.08387034026558678 0.08491775337823561
1.233233233233233 0.08392308786908036 0.08495866711853707
1.235235235235235 0.08397401314869889 0.08499816539980415
1.237237237237237 0.08402311473341273 0.08503625100905828
1.239239239239239 0.08407039203299879 0.08507292753956577
1.241241241241241 0.08411584530188077 0.08510819900847817
1.243243243243243 0.08415947557340421 0.08514206983745935
1.245245245245245 0.0842012846921454 0.08517454485268547
1.247247247247247 0.08424127529500613 0.085205629284845
1.249249249249249 0.08427945078954879 0.0852353287691387
1.251251251251251 0.08431581538564548 0.08526364936408633
1.253253253253253 0.08435037403078061 0.08529059792642629
1.255255255255255 0.08438313247044335 0.0853161819763123
1.257257257257257 0.08441409716941223 0.08534040937172083
1.259259259259259 0.08444327536874405 0.08536328831195841
1.261261261261261 0.08447067502324253 0.08538482733766151
1.263263263263263 0.08449630483099753 0.08540503533079656
1.265265265265265 0.08452017420357079 0.08542392151465998
1.267267267267267 0.08454229325871862 0.08544149549222035
1.269269269269269 0.08456267282650184 0.08545776766599381
1.271271271271271 0.08458132440697687 0.08547274893645521
1.273273273273273 0.08459826020640351 0.0854864504729424
1.275275275275275 0.08461349306907624 0.08549888372868593
1.277277277277277 0.08462703653169368 0.08551006044080917
1.279279279279279 0.08463890474360532 0.08551999263032817
1.281281281281281 0.08464911252345779 0.08552869260215172
1.283283283283283 0.08465767528408796 0.0855361730157646
1.285285285285285 0.08466460907629522 0.0855424472375992
1.287287287287287 0.08466993053152443 0.0855475289050449
1.289289289289289 0.08467365688219398 0.08555143188876387
1.291291291291291 0.08467580593017775 0.08555417031026927
1.293293293293293 0.0846763960381406 0.08555575854192531
1.295295295295295 0.08467544612703831 0.08555621120694723
1.297297297297297 0.08467297563765473 0.0855555431794013
1.299299299299299 0.08466900455547666 0.08555376964719631
1.301301301301301 0.08466355334680474 0.08555090620387965
1.303303303303303 0.0846566430036889 0.08554696854669058
1.305305305305305 0.08464829496534264 0.08554197261886817
1.307307307307307 0.08463853116904246 0.08553593462220324
1.309309309309309 0.08462737397368594 0.08552887101703817
1.311311311311311 0.08461484619848866 0.08552079849471393
1.313313313313313 0.08460097106655234 0.08551173379547877
1.315315315315315 0.08458577221554701 0.08550169385155107
1.317317317317317 0.08456927367413647 0.08549069580954115
1.319319319319319 0.08455149983569768 0.08547875702187223
1.321321321321321 0.08453247547178856 0.0854658950467805
1.323323323323323 0.08451222567087067 0.08545212763029271
1.325325325325325 0.08449077587942111 0.08543747249819883
1.327327327327327 0.08446815182395091 0.08542194747317054
1.329329329329329 0.08444437955319523 0.08540557054334356
1.331331331331331 0.08441948537474868 0.08538835984975839
1.333333333333333 0.08439349586735366 0.08537033368636029
1.335335335335335 0.08436643785832747 0.08535151049875409
1.337337337337337 0.08433833838890578 0.08533190870034421
1.339339339339339 0.08430922473711604 0.08531154663487855
1.341341341341341 0.08427912434738014 0.08529044277592703
1.343343343343343 0.08424806487066092 0.08526861570013367
1.345345345345345 0.08421607410027752 0.08524608408721654
1.347347347347347 0.08418317998138543 0.08522286671996798
1.349349349349349 0.08414941059545422 0.08519898236806739
1.351351351351351 0.08411479411456035 0.08517444958233913
1.353353353353353 0.08407935883329123 0.08514928700017152
1.355355355355355 0.08404313309926316 0.08512351330713318
1.357357357357357 0.08400614533488747 0.08509714723478398
1.359359359359359 0.0839684240096079 0.08507020756067499
1.361361361361361 0.08392999760250272 0.08504271303726164
1.363363363363363 0.08389089463034552 0.08501468214724654
1.365365365365365 0.08385114358318402 0.08498613338394108
1.367367367367367 0.08381077293592601 0.0849570852359369
1.369369369369369 0.08376981113704002 0.0849275561796921
1.371371371371371 0.08372828655829123 0.08489756467953138
1.373373373373373 0.08368622752260273 0.08486712915369449
1.375375375375375 0.08364366226120418 0.08483626773551897
1.377377377377377 0.08360061888972678 0.08480499847421834
1.379379379379379 0.08355712543035042 0.0847733393703277
1.381381381381381 0.08351320975816873 0.0847413083627704
1.383383383383383 0.08346889959380456 0.08470892332885797
1.385385385385385 0.08342422251672803 0.08467620207825131
1.387387387387387 0.08337920591262987 0.08464316215177026
1.389389389389389 0.08333387696995635 0.0846098208736131
1.391391391391391 0.08328826269141022 0.08457619548894155
1.393393393393393 0.0832423898448524 0.08454230314253339
1.395395395395395 0.08319628495527452 0.08450816087878246
1.397397397397397 0.08314997431978338 0.08447378564169876
1.399399399399399 0.08310348396618215 0.08443919417649526
1.401401401401401 0.08305683963497809 0.08440440285470714
1.403403403403403 0.08301006679174344 0.08436942793249118
1.405405405405405 0.0829631906069897 0.08433428553560596
1.407407407407407 0.08291623592525386 0.08429899165819034
1.409409409409409 0.08286922726739726 0.08426356216276362
1.411411411411411 0.08282218883261989 0.08422801275638474
1.413413413413413 0.08277514446272406 0.08419235873665935
1.415415415415415 0.08272811763454718 0.08415661516831997
1.417417417417417 0.08268113146782696 0.08412079697276836
1.419419419419419 0.08263420870384369 0.08408491891281077
1.421421421421421 0.082587371683392 0.08404899559265773
1.423423423423423 0.08254064235043385 0.08401304145766068
1.425425425425425 0.08249404225471445 0.08397707063025221
1.427427427427427 0.08244759251758119 0.08394109683750048
1.429429429429429 0.08240131382646923 0.08390513364966787
1.431431431431431 0.0823552264507546 0.0838691944565825
1.433433433433433 0.08230935022029669 0.08383329246763821
1.435435435435436 0.08226370449955385 0.08379744071179449
1.437437437437437 0.08221830819759526 0.08376165199495655
1.439439439439439 0.08217317978431272 0.08372593865420518
1.441441441441441 0.08212833724560545 0.08369031278544142
1.443443443443444 0.08208379807701413 0.08365478629861244
1.445445445445446 0.08203957931664077 0.08361937090981841
1.447447447447447 0.08199569752024405 0.08358407814131254
1.449449449449449 0.0819521687317785 0.08354891932101932
1.451451451451451 0.08190900851116223 0.08351390542138627
1.453453453453454 0.08186623193602956 0.0834790469841486
1.455455455455456 0.08182385355980945 0.08344435436311823
1.457457457457457 0.08178188743591309 0.08340983771490826
1.459459459459459 0.08174034712991368 0.08337550699893305
1.461461461461461 0.08169924567472059 0.08334137197740819
1.463463463463464 0.08165859559805869 0.08330744219355143
1.465465465465466 0.08161840893202046 0.08327372671213733
1.467467467467467 0.08157869717029181 0.08324023427761129
1.469469469469469 0.08153947130597858 0.08320697345198425
1.471471471471471 0.08150074182605077 0.08317395260532119
1.473473473473474 0.0814625186792978 0.08314117991574096
1.475475475475476 0.08142481132483567 0.08310866336941651
1.477477477477477 0.08138762870178978 0.08307641067293002
1.479479479479479 0.08135097922402303 0.08304442900547714
1.481481481481481 0.0813148708225345 0.08301272533436667
1.483483483483484 0.08127931089756572 0.08298130644736038
1.485485485485486 0.08124430635255764 0.08295017895009106
1.487487487487487 0.08120986359922253 0.08291934926606252
1.489489489489489 0.08117598852621691 0.08288882363426453
1.491491491491491 0.08114268655372779 0.08285860789048546
1.493493493493494 0.08110996259344558 0.08282870744347699
1.495495495495496 0.08107782106978584 0.08279912754362775
1.497497497497497 0.08104626594060906 0.08276987327027081
1.499499499499499 0.08101530065998995 0.08274094953168359
1.501501501501501 0.08098492823563852 0.08271236106508803
1.503503503503504 0.08095515119175825 0.08268411240183944
1.505505505505506 0.08092597159219286 0.08265620758237441
1.507507507507508 0.080897391059835 0.08262865038182567
1.509509509509509 0.08086941074397364 0.08260144442739265
1.511511511511511 0.08084203137942769 0.08257459318934267
1.513513513513514 0.08081525324475443 0.08254809998101097
1.515515515515516 0.08078907619892198 0.08252196795880071
1.517517517517518 0.08076349968666797 0.08249620002089159
1.519519519519519 0.08073852272057078 0.08247079859209454
1.521521521521521 0.08071414393508047 0.08244576593357092
1.523523523523524 0.08069036154172844 0.08242110417113627
1.525525525525526 0.08066717338201111 0.08239681529436121
1.527527527527528 0.08064457691169485 0.0823729011565715
1.529529529529529 0.08062256920691983 0.08234936347412389
1.531531531531531 0.08060114700166936 0.08232620365195999
1.533533533533534 0.08058030665022933 0.08230342268843081
1.535535535535536 0.08056004418861912 0.08228102146535274
1.537537537537538 0.08054035530062549 0.08225900075595975
1.539539539539539 0.08052123534953268 0.0822373612249033
1.541541541541541 0.08050267939214137 0.08221610342825236
1.543543543543544 0.08048468215875237 0.08219522780810731
1.545545545545546 0.08046723811011319 0.08217473445559392
1.547547547547548 0.08045034139672742 0.0821546231186799
1.549549549549549 0.08043398590799503 0.0821348934693186
1.551551551551551 0.08041816526554994 0.0821155451020084
1.553553553553554 0.08040287282274663 0.08209657753379278
1.555555555555556 0.08038810170952472 0.08207799020426021
1.557557557557558 0.08037384479512723 0.08205978245791717
1.559559559559559 0.08036009474338111 0.08204195324560193
1.561561561561561 0.08034684399507801 0.08202450126204409
1.563563563563564 0.08033408477913642 0.08200742516259661
1.565565565565566 0.0803218091487867 0.08199072355471876
1.567567567567568 0.0803100089490339 0.08197439499797618
1.56956956956957 0.08029867587058956 0.08195843800404069
1.571571571571572 0.08028780143239039 0.08194285098741978
1.573573573573574 0.08027737699176243 0.08192763193975924
1.575575575575576 0.08026739378146951 0.08191277871431672
1.577577577577578 0.08025784287874189 0.08189828914980865
1.57957957957958 0.08024871525163205 0.08188416106297752
1.581581581581582 0.08024000175393849 0.08187039224859209
1.583583583583584 0.0802316931209541 0.08185698047944731
1.585585585585586 0.08022378001475131 0.08184392339858465
1.587587587587588 0.08021625299739406 0.08183121825199291
1.58958958958959 0.08020910255686232 0.08181886224801277
1.591591591591592 0.08020231912795635 0.08180685259921561
1.593593593593594 0.08019589307129293 0.08179518652079165
1.595595595595596 0.0801898147117197 0.08178386123054994
1.597597597597598 0.08018407433849842 0.08177287394875038
1.5995995995996 0.08017866219720264 0.08176222171932115
1.601601601601602 0.08017356852793682 0.0817519012607317
1.603603603603604 0.08016878355597298 0.08174190930749914
1.605605605605606 0.08016429749270505 0.0817322426229183
1.607607607607608 0.08016010056880479 0.08172289799906163
1.60960960960961 0.0801561830242293 0.08171387225677935
1.611611611611612 0.08015253511178455 0.08170516224285589
1.613613613613614 0.08014914712522671 0.08169676459341037
1.615615615615616 0.08014600939323903 0.08168867567868003
1.617617617617618 0.08014311228176131 0.08168089192192608
1.61961961961962 0.08014044621640994 0.08167340980287349
1.621621621621622 0.08013800168294059 0.08166622585771097
1.623623623623624 0.08013576922882405 0.08165933667909105
1.625625625625626 0.08013373947691575 0.08165273890766463
1.627627627627628 0.08013190313237739 0.08164642893576375
1.62962962962963 0.08013025098674446 0.08164040294594163
1.631631631631632 0.08012877392315329 0.08163465720866064
1.633633633633634 0.08012746292608945 0.08162918807655374
1.635635635635636 0.0801263090845294 0.08162399198442453
1.637637637637638 0.08012530360107464 0.08161906544924732
1.63963963963964 0.08012443779574381 0.081614405044722
1.641641641641642 0.08012370310781769 0.08161000703752591
1.643643643643644 0.08012309110770356 0.08160586758189131
1.645645645645646 0.08012259350133517 0.08160198294608477
1.647647647647648 0.08012220213055737 0.08159834949971495
1.64964964964965 0.08012190897888137 0.08159496371373258
1.651651651651652 0.08012170618144902 0.08159182216043045
1.653653653653654 0.08012158602597928 0.0815889214375719
1.655655655655656 0.08012154095467405 0.08158625779502149
1.657657657657658 0.0801215635720275 0.08158382750594345
1.65965965965966 0.08012164664777449 0.08158162696440786
1.661661661661662 0.0801217831196802 0.08157965267777219
1.663663663663664 0.08012196610092666 0.08157790126668138
1.665665665665666 0.08012218887915254 0.08157636946506779
1.667667667667668 0.08012244491640798 0.08157505394326463
1.66966966966967 0.08012272786243155 0.0815739510783576
1.671671671671672 0.08012303155866321 0.08157305736132027
1.673673673673674 0.08012335002560129 0.08157236940541253
1.675675675675676 0.08012367746631538 0.0815718839460413
1.677677677677678 0.08012400829580243 0.08157159784076053
1.67967967967968 0.08012433712471904 0.08157150806394325
1.681681681681682 0.08012465874453317 0.081571611420632
1.683683683683684 0.08012496814784795 0.08157190453580346
1.685685685685686 0.08012526055153042 0.08157238417302022
1.687687687687688 0.08012553136008105 0.08157304722757348
1.68968968968969 0.08012577616925888 0.08157389072648326
1.691691691691692 0.08012599080693054 0.08157491182849817
1.693693693693694 0.08012617130173297 0.08157610780227166
1.695695695695696 0.0801263138706952 0.08157747566599603
1.697697697697698 0.08012641496279897 0.08157901234502268
1.6996996996997 0.08012647123705102 0.08158071491728842
1.701701701701702 0.08012647953998608 0.08158258060225998
1.703703703703704 0.08012643695133011 0.08158460676093396
1.705705705705706 0.08012634076251939 0.0815867908958369
1.707707707707708 0.08012618845262941 0.08158913059467807
1.70970970970971 0.08012597773744067 0.08159162311755361
1.711711711711712 0.08012570653875095 0.0815942657341603
1.713713713713714 0.08012537296815976 0.08159705587198657
1.715715715715716 0.08012497537713217 0.08159999110391289
1.717717717717718 0.08012451231133771 0.08160306914821187
1.71971971971972 0.08012398251359354 0.08160628786854833
1.721721721721722 0.08012338496317045 0.08160964511840382
1.723723723723724 0.08012271882010147 0.08161313841964739
1.725725725725726 0.08012198345496316 0.0816167654295815
1.727727727727728 0.0801211784593007 0.08162052394639452
1.72972972972973 0.08012030359751242 0.08162441190669172
1.731731731731732 0.08011935885808522 0.08162842738549536
1.733733733733734 0.08011834442430807 0.08163256858762663
1.735735735735736 0.0801172606563469 0.08163683352220787
1.737737737737738 0.08011610814001778 0.08164122006688036
1.73973973973974 0.08011488762856681 0.08164572624932483
1.741741741741742 0.08011360006919667 0.08165035022321487
1.743743743743744 0.08011224661299918 0.08165509026821721
1.745745745745746 0.0801108285657687 0.08165994478999151
1.747747747747748 0.08010934744170578 0.08166491225989445
1.74974974974975 0.0801078049231178 0.08166999086995325
1.751751751751752 0.0801062028548695 0.08167517884266282
1.753753753753754 0.08010454328205567 0.08168047452532995
1.755755755755756 0.08010282838910329 0.08168587638150394
1.757757757757758 0.08010106054123235 0.08169138299097679
1.75975975975976 0.0800992422697037 0.08169699304978287
1.761761761761762 0.08009737623933029 0.08170270524465967
1.763763763763764 0.08009546529974897 0.08170851798009521
1.765765765765766 0.08009351242782851 0.08171442974787706
1.767767767767768 0.08009152074796839 0.08172043915246313
1.76976976976977 0.08008949354350542 0.08172654490963725
1.771771771771772 0.0800874342053331 0.08173274584650933
1.773773773773774 0.08008534628265944 0.08173904090151518
1.775775775775776 0.08008323344273748 0.08174542893327393
1.777777777777778 0.08008109946288017 0.08175190852513689
1.77977977977978 0.08007894826621902 0.0817584783709014
1.781781781781782 0.08007678386152474 0.08176513727153475
1.783783783783784 0.0800746103785851 0.08177188413516868
1.785785785785786 0.0800724320581407 0.08177871797709924
1.787787787787788 0.08007025321364097 0.08178563791666293
1.78978978978979 0.08006807827955693 0.08179264288713113
1.791791791791792 0.08006591176277965 0.08179973161281473
1.793793793793794 0.08006375824394174 0.08180690294069853
1.795795795795796 0.08006162240508813 0.081814155814421
1.797797797797798 0.08005950897282425 0.08182148927427424
1.7997997997998 0.0800574227501763 0.08182890245720401
1.801801801801802 0.08005536860963626 0.08183639456504009
1.803803803803804 0.08005335145229266 0.08184396449696106
1.805805805805806 0.0800513762507979 0.08185161110000759
1.807807807807808 0.08004944801453572 0.0818593333216691
1.80980980980981 0.08004757177167562 0.08186713018819311
1.811811811811812 0.08004575260800086 0.08187500080458521
1.813813813813814 0.08004399561816285 0.08188294435460909
1.815815815815816 0.08004230590684942 0.08189095999489504
1.817817817817818 0.08004068861615132 0.08189904657830109
1.81981981981982 0.08003914887496048 0.08190720301413223
1.821821821821822 0.0800376918106062 0.08191542827647903
1.823823823823824 0.08003632256641457 0.08192372140057748
1.825825825825826 0.0800350462540487 0.08193208148280907
1.827827827827828 0.0800338679679133 0.08194050768058361
1.82982982982983 0.08003279279893187 0.08194899903739997
1.831831831831832 0.08003182578985585 0.08195755436173276
1.833833833833834 0.08003097194648044 0.08196617252347316
1.835835835835836 0.08003023625431288 0.08197485244315186
1.837837837837838 0.08002962363600757 0.08198359309193934
1.83983983983984 0.08002913895449384 0.08199239349164562
1.841841841841842 0.08002878703646631 0.08200125271418013
1.843843843843844 0.08002857263413864 0.0820101696937944
1.845845845845846 0.08002850041742314 0.08201914312559498
1.847847847847848 0.08002857499883836 0.08202817175833291
1.84984984984985 0.08002880091096243 0.082037254389613
1.851851851851852 0.08002918258543647 0.08204638986589396
1.853853853853854 0.08002972436591742 0.08205557708248828
1.855855855855856 0.08003043051504315 0.08206481498353507
1.857857857857858 0.08003130518218625 0.08207410237696423
1.85985985985986 0.08003235240077818 0.08208343778248842
1.861861861861862 0.08003357610517606 0.08209281977741381
1.863863863863864 0.08003498011687844 0.082102246990154
1.865865865865866 0.08003656812573544 0.08211171810023003
1.867867867867868 0.08003834369222487 0.0821212318382703
1.86986986986987 0.08004031025849102 0.08213078698570343
1.871871871871872 0.08004247112922143 0.08214038214653137
1.873873873873874 0.08004482946303305 0.0821500156427114
1.875875875875876 0.08004738827569764 0.08215968587106014
1.877877877877878 0.08005015044442079 0.08216939127564132
1.87987987987988 0.08005311869079343 0.08217913034776596
1.881881881881882 0.08005629557693703 0.08218890162599221
1.883883883883884 0.08005968350913434 0.08219870368520743
1.885885885885886 0.0800632847380308 0.08220853482924866
1.887887887887888 0.08006710134411203 0.08221839321286649
1.88988988988989 0.08007113523583806 0.08222827705640855
1.891891891891892 0.08007538815512016 0.08223818461562672
1.893893893893894 0.08007986167501249 0.08224811418167728
1.895895895895896 0.08008455718590189 0.08225806408112078
1.897897897897898 0.08008947589484088 0.08226803263233956
1.8998998998999 0.08009461883564675 0.08227801786183603
1.901901901901902 0.0800999868633874 0.08228801776397299
1.903903903903904 0.08010558063947695 0.08229803037084027
1.905905905905906 0.08011140063233524 0.08230805374103115
1.907907907907908 0.08011744713527379 0.08231808595964248
1.90990990990991 0.08012372025632866 0.08232812513827452
1.911911911911912 0.08013021990033387 0.08233816936395806
1.913913913913914 0.08013694577199018 0.08234821645977955
1.915915915915916 0.0801438974029122 0.08235826422224758
1.917917917917918 0.08015107413305332 0.08236831048248738
1.91991991991992 0.08015847509393705 0.08237835310198237
1.921921921921922 0.08016609921872783 0.08238838997257432
1.923923923923924 0.08017394526935094 0.08239841901646322
1.925925925925926 0.08018201180574065 0.08240843816557948
1.927927927927928 0.08019029717917037 0.08241844510708128
1.92992992992993 0.08019879956053284 0.08242843741366054
1.931931931931932 0.08020751693838374 0.08243841271233245
1.933933933933934 0.08021644709282606 0.08244836868161695
1.935935935935936 0.08022558761184941 0.08245830305153865
1.937937937937938 0.08023493591532593 0.08246821360362684
1.93993993993994 0.08024448922157122 0.08247809816766322
1.941941941941942 0.08025424455209601 0.08248795436671785
1.943943943943944 0.08026419876738815 0.08249777957572321
1.945945945945946 0.08027434853691763 0.08250757125149122
1.947947947947948 0.08028469033472255 0.08251732693106634
1.94994994994995 0.08029522047882315 0.08252704423172559
1.951951951951952 0.08030593510742774 0.08253672085097863
1.953953953953954 0.08031683016850498 0.0825463545605389
1.955955955955956 0.08032790146084745 0.08255594285446601
1.957957957957958 0.08033914461356793 0.08256548301418128
1.95995995995996 0.08035055507362572 0.08257497244820369
1.961961961961962 0.08036212814843233 0.08258440865031498
1.963963963963964 0.08037385898463426 0.0825937891995594
1.965965965965966 0.08038574255740093 0.08260311176024383
1.967967967967968 0.08039777371439649 0.08261237399710843
1.96996996996997 0.08040994715052015 0.08262157322508448
1.971971971971972 0.08042225740266372 0.08263070682559644
1.973973973973974 0.0804346988935539 0.08263977226145004
1.975975975975976 0.08044726590080259 0.08264876706394765
1.977977977977978 0.08045995256077533 0.08265768883288831
1.97997997997998 0.08047275290861153 0.08266653523093051
1.981981981981982 0.08048566084269898 0.08267530376757218
1.983983983983984 0.08049867014031296 0.08268399185114594
1.985985985985986 0.08051177448860056 0.08269259697094784
1.987987987987988 0.080524967448328 0.0827011166779813
1.98998998998999 0.0805382424816779 0.08270954858495719
1.991991991991992 0.08055159296984125 0.08271789036629378
1.993993993993994 0.0805650121807182 0.08272613973119358
1.995995995995996 0.08057849330717481 0.08273429419744517
1.997997997997998 0.08059202946878996 0.08274235137978143
2 0.08060561368992478 0.08275030895853522


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_avg_2.dat <==
0 0.124673483424377 0.124673483424377
0.002002002002002002 0.124487271967561 0.1244967437118115
0.004004004004004004 0.1240180890529617 0.1240801345633206
0.006006006006006006 0.1233599271767258 0.1234924124744111
0.008008008008008008 0.1225706031918938 0.1227794702594809
0.01001001001001001 0.1216861980383508 0.1219724629487714
0.01201201201201201 0.1207297314681984 0.1210929619244789
0.01401401401401401 0.1197163628244543 0.1201562462179484
0.01601601601601602 0.118656502451116 0.1191734173263792
0.01801801801801802 0.117557669057421 0.1181527707623001
0.02002002002002002 0.1164255963385048 0.1171006903198931
0.02202202202202202 0.1152648914475918 0.1160222391819436
0.02402402402402402 0.1140794268063767 0.1149215522568693
0.02602602602602603 0.1128725739281728 0.1138020998806352
0.02802802802802803 0.1116473439553842 0.1126668669407081
0.03003003003003003 0.1104064734105428 0.1115184760342679
0.03203203203203203 0.1091524778826789 0.1103592718445308
0.03403403403403404 0.1078876869894851 0.1091913808057203
0.03603603603603604 0.1066142683959091 0.1080167558907693
0.03803803803803804 0.1053342454554276 0.1068372034956402
0.04004004004004004 0.1040495109287001 0.1056544090547772
0.04204204204204205 0.1027618384089277 0.1044699513808513
0.04404404404404404 0.1014728920912505 0.1032853172950974
0.04604604604604605 0.1001842355176246 0.1021019081904664
0.04804804804804805 0.09889733940068821 0.1009210522445755
0.05005005005005005 0.09761358877920333 0.09974400410905515
0.05205205205205205 0.09633428953513269 0.09857195744453627
0.05405405405405406 0.09506067432710498 0.09740604199197411
0.05605605605605606 0.09379390804095306 0.09624733115686357
0.05805805805805806 0.09253509268714494 0.09509684636832112
0.06006006006006006 0.09128527192418896 0.09395555403726187
0.06206206206206206 0.09004543506906959 0.09282437434042494
0.06406406406406406 0.08881652081392263 0.09170418052392082
0.06606606606606606 0.08759942048786999 0.09059579934949255
0.06806806806806807 0.08639498108433002 0.08950001746816852
0.07007007007007007 0.08520400790015738 0.08841757877149317
0.07207207207207207 0.08402726698622849 0.08734918787664166
0.07407407407407407 0.0828654872742198 0.08629551336520833
0.07607607607607608 0.08171936255323552 0.08525718520069045
0.07807807807807808 0.08058955317861349 0.08423479990409533
0.08008008008008008 0.07947668766443468 0.083228920734711
0.08208208208208208 0.07838136405380287 0.08224007686289871
0.08408408408408409 0.07730415120357891 0.08126876828958809
0.08608608608608609 0.07624558988230973 0.08031546404971518
0.08808808808808809 0.07520619381089347 0.07938060359846047
0.09009009009009009 0.07418645054299787 0.07846460024214441
0.0920920920920921 0.07318682231419907 0.07756783866127621
0.0940940940940941 0.07220774675029175 0.07669067792022284
0.0960960960960961 0.07124963756788637 0.07583345320124636
0.09809809809809809 0.07031288514827994 0.07499647354460584
0.1001001001001001 0.06939785712445364 0.07418002561107673
0.1021021021021021 0.06850489885185809 0.07338437406178379
0.1041041041041041 0.0676343339100717 0.0726097599292824
0.1061061061061061 0.06678646449664336 0.07185640443167868
0.1081081081081081 0.06596157186618835 0.07112450854797005
0.1101101101101101 0.06515991666903913 0.07041425195715251
0.1121121121121121 0.06438173934611185 0.06972579660733898
0.1141141141141141 0.06362726043030842 0.06905928597125843
0.1161161161161161 0.06289668091192235 0.06841484422527253
0.1181181181181181 0.06219018251736839 0.06779257958224688
0.1201201201201201 0.06150792805702869 0.06719258358588184
0.1221221221221221 0.0608500616929032 0.0666149301433341
0.1241241241241241 0.06021670927841549 0.06605967871822835
0.1261261261261261 0.0596079786240178 0.06552687396565662
0.1281281281281281 0.05902395983633446 0.06501654429863099
0.1301301301301301 0.05846472558872089 0.0645287049449885
0.1321321321321321 0.05793033146499742 0.06406335818047633
0.1341341341341341 0.05742081624054329 0.06362049141343937
0.1361361361361361 0.05693620223360744 0.06320007974074987
0.1381381381381381 0.05647649560173662 0.06280208701834673
0.1401401401401401 0.0560416867012361 0.06242646397310522
0.1421421421421421 0.05563175040342842 0.06207314935354391
0.1441441441441441 0.05524664646051547 0.06174207207048062
0.1461461461461462 0.05488631984590434 0.06143315018847684
0.1481481481481481 0.05455070112306856 0.06114628982404297
0.1501501501501502 0.05423970681316049 0.06088138814136963
0.1521521521521522 0.05395323976347265 0.06063833364142218
0.1541541541541541 0.05369118954254447 0.06041700400154963
0.1561561561561562 0.05345343280792343 0.06021726764434882
0.1581581581581581 0.05323983372231569 0.06003898577027594
0.1601601601601602 0.05305024432767461 0.05988201156417525
0.1621621621621622 0.05288450496698742 0.05974618815996198
0.1641641641641642 0.05274244467768224 0.05963135185315854
0.1661661661661662 0.05262388160210665 0.05953733299650239
0.1681681681681682 0.05252862340627153 0.05946395424892038
0.1701701701701702 0.05245646767597616 0.05941102966242895
0.1721721721721722 0.05240720234686111 0.05937836819780525
0.1741741741741742 0.05238060610418698 0.059365774020982
0.1761761761761762 0.05237644879713573 0.05937304391615551
0.1781781781781782 0.05239449185574174 0.05939996758830175
0.1801801801801802 0.05243448868480473 0.05944633103227073
0.1821821821821822 0.05249618507867514 0.05951191648609902
0.1841841841841842 0.05257931961922818 0.05959649916178723
0.1861861861861862 0.05268362406352203 0.05969984863260196
0.1881881881881882 0.05280882374330853 0.05982173194480928
0.1901901901901902 0.05295463794487778 0.05996191326729045
0.1921921921921922 0.05312078028138497 0.06012015009135736
0.1941941941941942 0.05330695906995854 0.06029619570952116
0.1961961961961962 0.05351287769144006 0.06048980192119879
0.1981981981981982 0.05373823493926782 0.06070071825213337
0.2002002002002002 0.05398272536972151 0.0609286879024148
0.2022022022022022 0.05424603963771239 0.0611734514315115
0.2042042042042042 0.05452786481898041 0.06143474879687182
0.2062062062062062 0.05482788472790927 0.06171231778001644
0.2082082082082082 0.05514578022582602 0.06200589047931528
0.2102102102102102 0.05548122951573354 0.06231519798732804
0.2122122122122122 0.05583390842518831 0.06263997148236591
0.2142142142142142 0.0562034906827282 0.06297993929352004
0.2162162162162162 0.05658964818229304 0.06333482559224193
0.2182182182182182 0.05699205123563173 0.06370435492563044
0.2202202202202202 0.05741036881309624 0.06408825218699091
0.2222222222222222 0.05784426877514057 0.0644862383838706
0.2242242242242242 0.05829341809363792 0.06489803282475634
0.2262262262262262 0.05875748306142043 0.06532335610372557
0.2282282282282282 0.05923612949130865 0.06576192837612907
0.2302302302302302 0.05972902290452781 0.06621346596133962
0.2322322322322322 0.06023582870940802 0.06667768598392348
0.2342342342342342 0.06075621237068436 0.06715430713241652
0.2362362362362362 0.06128983956857866 0.06764304574753117
0.2382382382382382 0.0618363763484979 0.06814361675522512
0.2402402402402402 0.06239548926169802 0.06865573719221633
0.2422422422422423 0.06296684549722914 0.06917912464768783
0.2442442442442442 0.06355011300542825 0.06971349376107083
0.2462462462462462 0.0641449606135734 0.07025856070541268
0.2482482482482483 0.06475105813390837 0.07081404389686632
0.2502502502502503 0.06536807646429141 0.07137965995847623
0.2522522522522522 0.06599568768198784 0.07195512519907743
0.2542542542542542 0.06663356513100585 0.07254015872428461
0.2562562562562563 0.06728138350340676 0.07313448027812064
0.2582582582582583 0.06793881891495024 0.0737378076839202
0.2602602602602603 0.06860554897554014 0.07434986124687769
0.2622622622622622 0.06928125285484814 0.07497036373964852
0.2642642642642642 0.06996561134353343 0.07559903624359472
0.2662662662662663 0.07065830691046207 0.07623560100168381
0.2682682682682683 0.07135902375632576 0.07687978349801812
0.2702702702702703 0.07206744786405732 0.07753130939340998
0.2722722722722723 0.07278326704640287 0.07818990377910398
0.2742742742742743 0.07350617099103041 0.07885529499889035
0.2762762762762763 0.07423585130353925 0.0795272136165972
0.2782782782782783 0.07497200154870168 0.08020538883605272
0.2802802802802803 0.07571431729028157 0.08088955236081169
0.2822822822822823 0.076462496129736 0.08157943924718777
0.2842842842842843 0.07721623774409946 0.08227478424869882
0.2862862862862863 0.07797524392333148 0.08297532301206181
0.2882882882882883 0.07873921860738795 0.0836807948615038
0.2902902902902903 0.0795078679232613 0.08439094082120246
0.2922922922922923 0.08028090022221296 0.08510550138131801
0.2942942942942943 0.08105802611740213 0.08582422032712625
0.2962962962962963 0.08183895852209463 0.08654684470577881
0.2982982982982983 0.08262341268861509 0.08727312117790559
0.3003003003003003 0.08341110624818626 0.08800279840408014
0.3023023023023023 0.08420175925177484 0.08873562886948459
0.3043043043043043 0.08499509421204458 0.08947136648196513
0.3063063063063063 0.08579083614649567 0.09020976543073529
0.3083083083083083 0.08658871262184596 0.09095058353281692
0.3103103103103103 0.08738845379968861 0.09169358184240932
0.3123123123123123 0.08818979248346125 0.09243852132613528
0.3143143143143143 0.08899246416697244 0.09318516543448659
0.3163163163163163 0.08979620708409705 0.09393328148884349
0.3183183183183183 0.09060076225959014 0.09468263851173828
0.3203203203203203 0.09140587356117026 0.09543300616204982
0.3223223223223223 0.0922112877526997 0.09618415774836661
0.3243243243243243 0.09301675454834211 0.09693587005962484
0.3263263263263263 0.09382202666755275 0.09768792037950466
0.3283283283283283 0.09462685989072184 0.09844008827170216
0.3303303303303303 0.09543101311643393 0.09919215715635617
0.3323323323323323 0.0962342484216905 0.09994391308594
0.3343343343343343 0.09703633111731919 0.1006951426683987
0.3363363363363364 0.09783702980538521 0.1014456358268427
0.3383383383383383 0.09863611643742998 0.1021951862411098
0.3403403403403403 0.09943336637261518 0.1029435893851963
0.3423423423423423 0.1002285584356884 0.1036906420952768
0.3443443443443444 0.1010214749754952 0.1044361448294453
0.3463463463463464 0.1018119019231823 0.105179901630436
0.3483483483483483 0.1025996288460797 0.1059217179538896
0.3503503503503503 0.1033844490023853 0.1066614012961017
0.3523523523523523 0.1041661593949953 0.1073987627886756
0.3543543543543544 0.1049445608238889 0.1081336170184864
0.3563563563563564 0.1057194579370022 0.1088657800153666
0.3583583583583583 0.1064906592800031 0.1095950701525493
0.3603603603603603 0.1072579773450077 0.1103213093526959
0.3623623623623624 0.1080212286136112 0.1110443229649817
0.3643643643643644 0.1087802335990477 0.1117639381037705
0.3663663663663664 0.109534816886396 0.1124799841783758
0.3683683683683684 0.1102848071701517 0.113192294017811
0.3703703703703703 0.1110300372890145 0.1139007038570575
0.3723723723723724 0.1117703442580078 0.1146050523190551
0.3743743743743744 0.1125055692989965 0.1153051800589793
0.3763763763763764 0.1132355578650819 0.1160009309604509
0.3783783783783784 0.1139601596620222 0.1166921521684364
0.3803803803803804 0.1146792286671944 0.1173786938968103
0.3823823823823824 0.1153926231450923 0.1180604084423523
0.3843843843843844 0.1161002056592774 0.1187371510016349
0.3863863863863864 0.1168018430808907 0.1194087798370733
0.3883883883883884 0.1174974065950236 0.1200751562533154
0.3903903903903904 0.1181867717008857 0.1207361443730921
0.3923923923923924 0.1188698182079369 0.1213916107756526
0.3943943943943944 0.1195464302294145 0.1220414256667479
0.3963963963963964 0.1202164961722175 0.1226854619463838
0.3983983983983984 0.1208799087228618 0.1233235951161614
0.4004004004004004 0.1215365648304688 0.1239557032792778
0.4024024024024024 0.1221863656874119 0.1245816671366392
0.4044044044044044 0.1228292167025 0.1252013707102619
0.4064064064064064 0.1234650274718544 0.1258147021755094
0.4084084084084084 0.1240937117468798 0.12642155210936
0.4104104104104104 0.1247151873988045 0.1270218132393492
0.4124124124124124 0.1253293763809238 0.1276153804435704
0.4144144144144144 0.1259362046889111 0.1282021513055583
0.4164164164164164 0.1265356023130545 0.1287820284123032
0.4184184184184184 0.12712750318939 0.1293549168342532
0.4204204204204204 0.1277118451485296 0.1299207237895719
0.4224224224224224 0.1282885698621913 0.1304793587027221
0.4244244244244244 0.1288576227900229 0.1310307341826759
0.4264264264264264 0.1294189531183808 0.1315747669074213
0.4284284284284284 0.1299725136970032 0.1321113758842251
0.4304304304304304 0.1305182609750806 0.1326404822829923
0.4324324324324325 0.131056154936489 0.1331620096776441
0.4344344344344344 0.131586159035603 0.1336758857538318
0.4364364364364364 0.1321082401238363 0.1341820411988371
0.4384384384384384 0.1326223683769019 0.1346804087596011
0.4404404404404405 0.1331285172219019 0.1351709232586851
0.4424424424424425 0.1336266632673319 0.1356535228593752
0.4444444444444444 0.134116786226492 0.1361281496547309
0.4464464464464464 0.1345988688372068 0.136594747858498
0.4484484484484484 0.1350728967838324 0.1370532636696699
0.4504504504504505 0.135538858623218 0.1375036457035727
0.4524524524524525 0.1359967457061489 0.1379458468278175
0.4544544544544545 0.1364465520928393 0.1383798225263559
0.4564564564564564 0.1368882744722934 0.1388055302033961
0.4584584584584585 0.137321912087689 0.1392229292481591
0.4604604604604605 0.1377474666555898 0.1396319826010695
0.4624624624624625 0.1381649422801334 0.1400326567270874
0.4644644644644645 0.1385743453726737 0.1404249200116321
0.4664664664664664 0.1389756845795809 0.1408087427023423
0.4684684684684685 0.1393689706985118 0.1411840975342211
0.4704704704704705 0.1397542165942728 0.1415509613630437
0.4724724724724725 0.1401314371227395 0.1419093133139646
0.4744744744744745 0.1405006490608366 0.1422591343119365
0.4764764764764765 0.1408618710208664 0.142600407159995
0.4784784784784785 0.1412151233711035 0.1429331181407918
0.4804804804804805 0.1415604281681855 0.143257256814604
0.4824824824824825 0.141897809084945 0.1435728145210278
0.4844844844844845 0.1422272913277842 0.1438797843363985
0.4864864864864865 0.142548901564694 0.1441781615156851
0.4884884884884885 0.1428626678662815 0.1444679452350651
0.4904904904904905 0.1431686196297178 0.1447491369730673
0.4924924924924925 0.1434667875042122 0.1450217398740518
0.4944944944944945 0.1437572033289843 0.1452857587538326
0.4964964964964965 0.1440399000781183 0.1455412010384154
0.4984984984984985 0.1443149117856087 0.145788077818279
0.5005005005005005 0.1445822734805598 0.1460264020148354
0.5025025025025025 0.1448420211354216 0.1462561881418222
0.5045045045045045 0.1450941916119118 0.1464774523187867
0.5065065065065065 0.1453388225930718 0.1466902134072769
0.5085085085085085 0.1455759525274732 0.146894493645561
0.5105105105105106 0.1458056205858918 0.1470903169303279
0.5125125125125125 0.1460278666108971 0.1472777086776626
0.5145145145145145 0.1462427310577551 0.1474566958260941
0.5165165165165165 0.1464502549467687 0.1476273077484121
0.5185185185185185 0.1466504798264727 0.1477895771317625
0.5205205205205206 0.1468434477314118 0.1479435382972348
0.5225225225225225 0.1470292011313057 0.1480892270301151
0.5245245245245245 0.1472077828910546 0.1482266805798864
0.5265265265265265 0.1473792362385887 0.1483559380226921
0.5285285285285285 0.1475436047347482 0.1484770416365653
0.5305305305305306 0.1477009322302777 0.1485900355612614
0.5325325325325325 0.1478512628330716 0.1486949653386158
0.5345345345345346 0.1479946408800449 0.148791877916598
0.5365365365365365 0.1481311109178232 0.1488808216665342
0.5385385385385385 0.1482607176718153 0.1489618472746102
0.5405405405405406 0.1483835060184273 0.1490350079312045
0.5425425425425425 0.1484995209635873 0.1491003582298812
0.5445445445445446 0.1486088076262268 0.1491579541293656
0.5465465465465466 0.1487114112259142 0.1492078529535437
0.5485485485485485 0.1488073770599586 0.1492501134298382
0.5505505505505506 0.1488967504881748 0.1492847964817894
0.5525525525525525 0.1489795769210426 0.1493119647701573
0.5545545545545546 0.1490559018127475 0.1493316822723895
0.5565565565565566 0.1491257706566852 0.1493440143703256
0.5585585585585585 0.1491892289727532 0.1493490278501956
0.5605605605605606 0.1492463223017177 0.1493467909408258
0.5625625625625625 0.1492970962022829 0.1493373734038324
0.5645645645645646 0.1493415962516145 0.149320846361402
0.5665665665665666 0.1493798680502427 0.1492972822475424
0.5685685685685685 0.1494119572187391 0.1492667548056889
0.5705705705705706 0.1494379093997291 0.1492293390164766
0.5725725725725725 0.1494577702628561 0.1491851111455475
0.5745745745745746 0.1494715855116525 0.149134148685166
0.5765765765765766 0.1494794008959778 0.1490765303169809
0.5785785785785785 0.1494812622188016 0.1490123358966181
0.5805805805805806 0.1494772153433658 0.1489416463160566
0.5825825825825826 0.1494673062046211 0.1488645435751323
0.5845845845845846 0.1494515808218242 0.148781110755667
0.5865865865865866 0.1494300853148103 0.1486914320071832
0.5885885885885885 0.1494028659210832 0.1485955924837872
0.5905905905905906 0.1493699690065684 0.1484936781561537
0.5925925925925926 0.149331441081289 0.1483857759709506
0.5945945945945946 0.1492873288163745 0.148271973816385
0.5965965965965966 0.1492376790624573 0.1481523605172405
0.5985985985985987 0.1491825388727222 0.1480270256540808
0.6006006006006006 0.1491219555185399 0.1478960594968054
0.6026026026026026 0.1490559765061461 0.1477595531507685
0.6046046046046046 0.1489846495960729 0.1476175985221055
0.6066066066066066 0.1489080228229735 0.1474702882868856
0.6086086086086087 0.148826144519677 0.1473177156108217
0.6106106106106106 0.1487390633375899 0.1471599742930386
0.6126126126126126 0.1486468282621049 0.1469971588083322
0.6146146146146146 0.148549488632145 0.1468293642916858
0.6166166166166166 0.148447094159814 0.1466566864090666
0.6186186186186187 0.1483396949536734 0.1464792211494851
0.6206206206206206 0.1482273415401716 0.1462970650563512
0.6226226226226226 0.1481100848766409 0.1461103151913294
0.6246246246246246 0.1479879763688446 0.1459190691211283
0.6266266266266266 0.1478610678886626 0.1457234246494929
0.6286286286286287 0.1477294117965205 0.1455234798772222
0.6306306306306306 0.1475930609585719 0.1453193333046384
0.6326326326326326 0.1474520687561333 0.1451110838063972
0.6346346346346347 0.1473064890998915 0.1448988305541031
0.6366366366366366 0.1471563764451456 0.1446826727506716
0.6386386386386387 0.1470017858129176 0.1444627098556506
0.6406406406406406 0.1468427727958724 0.1442390415656422
0.6426426426426426 0.1466793935653864 0.144011767807141
0.6446446446446447 0.1465117048816066 0.1437809885356421
0.6466466466466466 0.1463397641107644 0.1435468036838302
0.6486486486486487 0.1461636292315521 0.1433093133129506
0.6506506506506506 0.1459833588336779 0.1430686175747948
0.6526526526526526 0.1457990121229744 0.1428248166827393
0.6546546546546547 0.1456106489352577 0.1425780106547153
0.6566566566566566 0.1454183297382848 0.1423282994591028
0.6586586586586587 0.1452221156236806 0.1420757830339027
0.6606606606606606 0.1450220683081995 0.1418205612692031
0.6626626626626627 0.1448182501455837 0.1415627339198257
0.6646646646646647 0.1446107241173476 0.1413024004181729
0.6666666666666666 0.1443995538213296 0.1410396600679853
0.6686686686686687 0.1441848034734039 0.1407746119927473
0.6706706706706707 0.1439665379120454 0.1405073551321526
0.6726726726726727 0.1437448225761536 0.1402379880847379
0.6746746746746747 0.1435197234958152 0.1399666090801784
0.6766766766766766 0.1432913072987447 0.1396933160827226
0.6786786786786787 0.143059641190517 0.1394182067428415
0.6806806806806807 0.1428247929339633 0.1391413783879228
0.6826826826826827 0.1425868308511343 0.1388629278419088
0.6846846846846847 0.1423458238087287 0.1385829515084761
0.6866866866866866 0.1421018411887646 0.1383015453833591
0.6886886886886887 0.1418549528864159 0.1380188050224323
0.6906906906906907 0.1416052292966386 0.1377348255224659
0.6926926926926927 0.1413527412798385 0.137449701359573
0.6946946946946947 0.141097560158089 0.137163526514226
0.6966966966966966 0.1408397576981908 0.1368763944275384
0.6986986986986987 0.1405794060755445 0.1365883979799383
0.7007007007007007 0.1403165778715006 0.1362996294688178
0.7027027027027027 0.1400513460482287 0.1360101804801977
0.7047047047047047 0.1397837839151889 0.1357201420166766
0.7067067067067067 0.1395139651278313 0.1354296044226522
0.7087087087087087 0.1392419636513058 0.1351386573666403
0.7107107107107107 0.1389678537362304 0.1348473898251493
0.7127127127127127 0.138691709912522 0.1345558899840402
0.7147147147147147 0.1384136069456756 0.1342642453598414
0.7167167167167167 0.1381336198266063 0.1339725427060178
0.7187187187187187 0.1378518237497423 0.1336808679908154
0.7207207207207207 0.1375682940748398 0.1333893063919152
0.7227227227227228 0.137283106324888 0.1330979422217576
0.7247247247247247 0.1369963361455284 0.1328068590467479
0.7267267267267268 0.1367080592865539 0.1325161395875341
0.7287287287287287 0.1364183515886645 0.1322258656760915
0.7307307307307307 0.1361272889403507 0.1319361182557226
0.7327327327327328 0.1358349472772314 0.1316469773411708
0.7347347347347347 0.1355414025449736 0.1313585221085612
0.7367367367367368 0.1352467306772306 0.131070830862083
0.7387387387387387 0.1349510075885509 0.1307839809195891
0.7407407407407407 0.1346543091288765 0.1304980486123176
0.7427427427427428 0.1343567110858088 0.130213109277669
0.7447447447447447 0.1340582891508036 0.12992923728029
0.7467467467467468 0.1337591188947675 0.1296465061582037
0.7487487487487487 0.1334592757683445 0.1293649884057854
0.7507507507507507 0.1331588350546672 0.1290847554370053
0.7527527527527528 0.1328578718734642 0.1288058775854284
0.7547547547547547 0.132556461154785 0.1285284240947822
0.7567567567567568 0.1322546776085466 0.1282524632578004
0.7587587587587588 0.1319525957348024 0.1279780625102021
0.7607607607607607 0.1316502897774696 0.127705288134716
0.7627627627627628 0.1313478337230911 0.1274342052393475
0.7647647647647647 0.1310453012914436 0.1271648777573789
0.7667667667667668 0.1307427658947268 0.1268973684394833
0.7687687687687688 0.1304403006531598 0.126631738958246
0.7707707707707707 0.1301379783621562 0.12636805034442
0.7727727727727728 0.1298358714720413 0.1261063624523549
0.7747747747747747 0.1295340521018843 0.1258467338438606
0.7767767767767768 0.1292325919954835 0.1255892217882073
0.7787787787787788 0.12893156252214 0.1253338822621255
0.7807807807807807 0.1286310346765151 0.125080769952526
0.7827827827827828 0.1283310790375808 0.1248299386457443
0.7847847847847848 0.1280317657825197 0.124581441587099
0.7867867867867868 0.1277331646714613 0.1243353307231089
0.7887887887887888 0.1274353450156532 0.1240916565996828
0.7907907907907908 0.1271383756971687 0.1238504683621195
0.7927927927927928 0.12684232514215 0.1236118137551082
0.7947947947947948 0.1265472612991626 0.1233757391323425
0.7967967967967968 0.1262532516596992 0.1231422901989975
0.7987987987987988 0.1259603632243712 0.122911512126573
0.8008008008008008 0.1256686624900224 0.1226834486034886
0.8028028028028028 0.1253782154682131 0.1224581418425637
0.8048048048048048 0.1250890876478716 0.1222356325810177
0.8068068068068068 0.1248013439890967 0.12201596008047
0.8088088088088088 0.1245150489384468 0.121799162616859
0.8108108108108109 0.1242302663901384 0.1215852781972999
0.8128128128128128 0.1239470596847358 0.1213743432287168
0.8148148148148148 0.1236654916210232 0.1211663927078303
0.8168168168168168 0.1233856244165818 0.1209614602294673
0.8188188188188188 0.1231075197103136 0.1207595780701943
0.8208208208208209 0.122831238570787 0.1205607778300254
0.8228228228228228 0.1225568414564368 0.1203650899369913
0.8248248248248248 0.1222843882215897 0.1201725434590082
0.8268268268268268 0.1220139381208214 0.1199831661290891
0.8288288288288288 0.1217455497689245 0.1197969843584573
0.8308308308308309 0.1214792811507298 0.1196140236084993
0.8328328328328328 0.1212151896203728 0.1194343083813698
0.8348348348348348 0.1209533318614608 0.1192578618661233
0.8368368368368369 0.1206937639014747 0.1190847059343444
0.8388388388388388 0.1204365411039668 0.1189148611401478
0.8408408408408409 0.1201817181301211 0.1187483468602406
0.8428428428428428 0.1199293489586302 0.1185851817199279
0.8448448448448449 0.1196794868678993 0.1184253831296671
0.8468468468468469 0.1194321844016282 0.1182689672044432
0.8488488488488488 0.119187493394193 0.1181159487663405
0.8508508508508509 0.1189454649394276 0.1179663413563211
0.8528528528528528 0.1187061493652641 0.1178201576382226
0.8548548548548549 0.1184695962614639 0.1176774093465258
0.8568568568568569 0.11823585443288 0.1175381069465198
0.8588588588588588 0.1180049718918795 0.1174022596555658
0.8608608608608609 0.1177769958765685 0.1172698754430978
0.8628628628628628 0.1175519727960003 0.1171409611676395
0.8648648648648649 0.117329948244159 0.1170155229487751
0.8668668668668669 0.1171109669951976 0.1168935657340987
0.8688688688688688 0.1168950729546572 0.1167750932754826
0.8708708708708709 0.116682309190541 0.1166601081327568
0.8728728728728729 0.1164727178972851 0.1165486116937288
0.8748748748748749 0.1162663403708445 0.1164406045282552
0.8768768768768769 0.1160632170385547 0.1163360862489522
0.8788788788788788 0.1158633873986349 0.1162350553164803
0.8808808808808809 0.1156668900339178 0.1161375090599707
0.8828828828828829 0.1154737626078318 0.1160434436770248
0.8848848848848849 0.1152840418120312 0.1159528543806613
0.8868868868868869 0.1150977634063543 0.115865735632588
0.8888888888888888 0.1149149621653938 0.1157820808080433
0.8908908908908909 0.1147356718751586 0.1157018822156982
0.8928928928928929 0.114559925346879 0.1156251310984981
0.8948948948948949 0.1143877543531156 0.1155518176549588
0.8968968968968969 0.1142191896724272 0.1154819313325797
0.8988988988988988 0.1140542610347332 0.1154154606695663
0.9009009009009009 0.1138929971208552 0.1153523931881932
0.9029029029029029 0.113735425572555 0.1152927154168565
0.9049049049049049 0.1135815729303543 0.1152364128900731
0.9069069069069069 0.1134314646857796 0.1151834702621736
0.908908908908909 0.1132851252078819 0.1151338714867634
0.9109109109109109 0.1131425777746325 0.1150875995562006
0.9129129129129129 0.1130038445451792 0.1150446365447485
0.9149149149149149 0.1128689465346955 0.1150049636100147
0.9169169169169169 0.1127379036426395 0.1149685610031069
0.918918918918919 0.1126107345841488 0.1149354082852854
0.9209209209209209 0.1124874569429258 0.1149054842227222
0.9229229229229229 0.1123680871013549 0.1148787667152938
0.924924924924925 0.1122526402739748 0.1148552328277846
0.9269269269269269 0.1121411304731497 0.1148348587898871
0.928928928928929 0.1120335705001861 0.1148176200519585
0.9309309309309309 0.1119299719551634 0.1148034914550377
0.9329329329329329 0.1118303451889982 0.1147924470300854
0.934934934934935 0.1117346993454283 0.1147844600508118
0.9369369369369369 0.1116430422918023 0.1147795030408943
0.938938938938939 0.111555380672851 0.1147775477741688
0.9409409409409409 0.1114717198403369 0.1147785653986771
0.9429429429429429 0.1113920639015664 0.1147825264378093
0.944944944944945 0.1113164156601741 0.1147894006927678
0.9469469469469469 0.1112447766529129 0.1147991573025526
0.948948948948949 0.1111771471030766 0.1148117647439608
0.9509509509509509 0.1111135259481105 0.1148271908425018
0.9529529529529529 0.1110539108003941 0.1148454029192955
0.954954954954955 0.1109982979725217 0.114866367668046
0.9569569569569569 0.1109466824389827 0.1148900511797165
0.958958958958959 0.1108990578644729 0.1149164189729258
0.960960960960961 0.1108554165627183 0.1149454359939476
0.9629629629629629 0.1108157495305668 0.1149770666497747
0.964964964964965 0.110780046402045 0.1150112749182922
0.9669669669669669 0.1107482954897364 0.115048024204367
0.968968968968969 0.1107204837337308 0.1150872774208559
0.970970970970971 0.1106965967493676 0.1151289969993734
0.972972972972973 0.1106766187738719 0.1151731448902919
0.974974974974975 0.1106605327163493 0.1152196826237245
0.9769769769769769 0.1106483201073424 0.1152685713518858
0.978978978978979 0.110639961145901 0.1153197717486215
0.980980980980981 0.1106354346567115 0.11537324409648
0.982982982982983 0.1106347181310345 0.1154289482883294
0.984984984984985 0.1106377876934923 0.1154868438275781
0.9869869869869869 0.1106446181362293 0.1155468899197292
0.988988988988989 0.1106551828951144 0.115609045436397
0.990990990990991 0.1106694540784193 0.1156732688870566
0.992992992992993 0.1106874024506878 0.1157395184827613
0.994994994994995 0.1107089974583377 0.1158077521361423
0.996996996996997 0.1107342072186329 0.115877927465362
0.998998998998999 0.110762998545203 0.1159500019038353
1.001001001001001 0.1107953369391008 0.1160239326131758
1.003003003003003 0.1108311866175641 0.1160996765057772
1.005005005005005 0.1108705105039009 0.116177190285817
1.007007007007007 0.1109132702628907 0.1162564304492573
1.009009009009009 0.1109594262863861 0.1163373532951882
1.011011011011011 0.1110089377381867 0.1164199150438523
1.013013013013013 0.1110617625334066 0.1165040717220727
1.015015015015015 0.1111178573935463 0.116589779211457
1.017017017017017 0.1111771778210476 0.1166769932739243
1.019019019019019 0.1112396781603988 0.116765669551706
1.021021021021021 0.1113053115754103 0.1168557635908064
1.023023023023023 0.1113740301055854 0.1169472309594625
1.025025025025025 0.1114457846591846 0.1170400271160851
1.027027027027027 0.1115205250510414 0.1171341074718668
1.029029029029029 0.1115982000242261 0.1172294274049798
1.031031031031031 0.1116787572595051 0.1173259422605758
1.033033033033033 0.1117621434297711 0.1174236073920833
1.035035035035035 0.111848304185463 0.1175223782672865
1.037037037037037 0.1119371842266144 0.1176222103311848
1.039039039039039 0.1120287272900363 0.1177230590731812
1.041041041041041 0.1121228762055194 0.1178248800332052
1.043043043043043 0.1122195729179035 0.1179276288017114
1.045045045045045 0.112318758503218 0.1180312610845231
1.047047047047047 0.1124203732339815 0.1181357327853115
1.049049049049049 0.112524356567435 0.1182409998737204
1.051051051051051 0.11263064722051 0.1183470184473934
1.053053053053053 0.1127391831766306 0.118453744733582
1.055055055055055 0.1128499017234818 0.1185611350891454
1.057057057057057 0.112962739510349 0.1186691460949512
1.059059059059059 0.1130776325440814 0.1187777346051476
1.061061061061061 0.1131945162699153 0.11888685762671
1.063063063063063 0.1133133255758619 0.1189964723701204
1.065065065065065 0.113433994838443 0.119106536249406
1.067067067067067 0.1135564579801737 0.1192170068827036
1.069069069069069 0.1136806484684772 0.1193278422186275
1.071071071071071 0.1138064993990592 0.1194390005479606
1.073073073073073 0.1139339435029844 0.1195504403952472
1.075075075075075 0.1140629131917801 0.1196621205569374
1.077077077077077 0.1141933406198766 0.1197740001013875
1.079079079079079 0.114325157682248 0.1198860383712309
1.081081081081081 0.1144582960987656 0.1199981951368364
1.083083083083083 0.1145926874247547 0.1201104305784829
1.085085085085085 0.1147282630921812 0.1202227051808129
1.087087087087087 0.1148649544767102 0.1203349797625717
1.089089089089089 0.1150026928923365 0.1204472154766074
1.091091091091091 0.1151414096763485 0.1205593738141239
1.093093093093093 0.1152810361995511 0.1206714167790428
1.095095095095095 0.1154215039062497 0.1207833068527732
1.097097097097097 0.1155627443804304 0.1208950068817335
1.099099099099099 0.1157046893377119 0.121006480101809
1.101101101101101 0.1158472707127782 0.1211176901383514
1.103103103103103 0.1159904206599013 0.1212286010109105
1.105105105105105 0.1161340716018919 0.1213391773204473
1.107107107107107 0.1162781562825211 0.1214493842160798
1.109109109109109 0.1164226077623556 0.1215591872628412
1.111111111111111 0.1165673595072303 0.1216685524631997
1.113113113113113 0.1167123453694258 0.1217774462570585
1.115115115115115 0.1168574996615451 0.1218858355247776
1.117117117117117 0.1170027571702575 0.1219936877740481
1.119119119119119 0.1171480531835988 0.1221009711394707
1.121121121121121 0.1172933235501031 0.1222076542134826
1.123123123123123 0.1174385046634684 0.1223137060660905
1.125125125125125 0.1175835335495863 0.1224190962448709
1.127127127127127 0.1177283478344353 0.1225237947754068
1.129129129129129 0.1178728858296865 0.1226277723234522
1.131131131131131 0.1180170865102905 0.1227310002737936
1.133133133133133 0.1181608895793085 0.1228334505047533
1.135135135135135 0.1183042354661992 0.1229350954041259
1.137137137137137 0.1184470653668952 0.1230359078691778
1.139139139139139 0.1185893212613078 0.1231358613066474
1.141141141141141 0.1187309459336529 0.1232349297362074
1.143143143143143 0.1188718830019461 0.1233330879936571
1.145145145145145 0.119012076927016 0.1234303114510893
1.147147147147147 0.1191514730449246 0.1235265760123155
1.149149149149149 0.1192900175741028 0.123621858113871
1.151151151151151 0.1194276576410274 0.123716134725015
1.153153153153153 0.11956434129546 0.1238093833869647
1.155155155155155 0.119700017519335 0.1239015824927435
1.157157157157157 0.1198346362599005 0.1239927110689572
1.159159159159159 0.1199681484134928 0.1240827486812869
1.161161161161161 0.120100505881601 0.1241716754422892
1.163163163163163 0.1202316615310861 0.1242594720113965
1.165165165165165 0.1203615692620774 0.124346119597156
1.167167167167167 0.1204901839678373 0.1244316001678924
1.169169169169169 0.1206174615813575 0.1245158965000826
1.171171171171171 0.1207433590698903 0.1245989919154693
1.173173173173173 0.1208678344340462 0.12468087028723
1.175175175175175 0.1209908467459322 0.1247615160399772
1.177177177177177 0.1211123561168342 0.124840914149758
1.179179179179179 0.1212323237379493 0.1249190501876854
1.181181181181181 0.1213507118713335 0.1249959106243915
1.183183183183183 0.1214674838443343 0.1250714825886725
1.185185185185185 0.1215826040855215 0.1251457537487727
1.187187187187187 0.1216960380960227 0.1252187123187695
1.189189189189189 0.1218077524669379 0.1252903470585739
1.191191191191191 0.1219177148976304 0.1253606472739301
1.193193193193193 0.1220258941634506 0.1254296029245738
1.195195195195195 0.1221322601489107 0.1254972048890573
1.197197197197197 0.1222367838473063 0.125563444620031
1.199199199199199 0.1223394373283095 0.1256283140983623
1.201201201201201 0.1224401937885478 0.1256918058342917
1.203203203203203 0.1225390275231855 0.1257539128674328
1.205205205205205 0.1226359139088145 0.1258146287667724
1.207207207207207 0.1227308294610973 0.1258739477582664
1.209209209209209 0.1228237517698879 0.1259318649811205
1.211211211211211 0.1229146595336584 0.1259883761204578
1.213213213213213 0.1230035325694751 0.1260434773620926
1.215215215215215 0.1230903517588033 0.1260971653929871
1.217217217217217 0.1231750991222197 0.1261494374012516
1.219219219219219 0.123257757742642 0.1262002910761442
1.221221221221221 0.1233383118160107 0.1262497246770113
1.223223223223223 0.12341674662854 0.1262977373743696
1.225225225225225 0.1234930485409265 0.1263443289275594
1.227227227227227 0.1235672050278499 0.1263894995530509
1.229229229229229 0.1236392046114288 0.1264332499272225
1.231231231231231 0.1237090369346115 0.1264755811863612
1.233233233233233 0.1237766926749061 0.1265164949266627
1.235235235235235 0.1238421636244571 0.1265559932079298
1.237237237237237 0.1239054426045494 0.1265940788171839
1.239239239239239 0.1239665235394396 0.1266307553476914
1.241241241241241 0.1240254013777717 0.1266660268166038
1.243243243243243 0.1240820721591567 0.126699897645585
1.245245245245245 0.1241365329401503 0.1267323726608111
1.247247247247247 0.1241887818575861 0.1267634570929706
1.249249249249249 0.124238818054526 0.1267931565772643
1.251251251251251 0.1242866417446023 0.126821477172212
1.253253253253253 0.1243322541345579 0.1268484257345519
1.255255255255255 0.1243756574914264 0.1268740097844379
1.257257257257257 0.1244168550617981 0.1268982371798464
1.259259259259259 0.1244558511391337 0.1269211161200841
1.261261261261261 0.1244926509851754 0.1269426551457871
1.263263263263263 0.124527260889177 0.1269628631389222
1.265265265265265 0.1245596881016566 0.1269817493227856
1.267267267267267 0.1245899408741605 0.126999323300346
1.269269269269269 0.1246180284167707 0.1270155954741194
1.271271271271271 0.124643960907807 0.1270305767445808
1.273273273273273 0.1246677494836476 0.127044278281068
1.275275275275275 0.1246894062127285 0.1270567115368116
1.277277277277277 0.1247089441192213 0.1270678882489348
1.279279279279279 0.1247263771246678 0.1270778204384538
1.281281281281281 0.1247417200963284 0.1270865204102773
1.283283283283283 0.1247549887719467 0.1270940008238902
1.285285285285285 0.1247661998112528 0.1271002750457248
1.287287287287287 0.1247753707289549 0.1271053567131705
1.289289289289289 0.1247825199239484 0.1271092596968895
1.291291291291291 0.1247876666426474 0.1271119981183949
1.293293293293293 0.1247908309698885 0.1271135863500509
1.295295295295295 0.1247920338311792 0.1271140390150728
1.297297297297297 0.1247912969443693 0.1271133709875269
1.299299299299299 0.1247886428540032 0.1271115974553219
1.301301301301301 0.1247840948580459 0.1271087340120053
1.303303303303303 0.1247776770534967 0.1271047963548162
1.305305305305305 0.1247694142633363 0.1270998004269938
1.307307307307307 0.1247593320671328 0.1270937624303289
1.309309309309309 0.1247474567515964 0.1270866988251638
1.311311311311311 0.1247338153089346 0.1270786263028396
1.313313313313313 0.1247184354212252 0.1270695616036044
1.315315315315315 0.1247013454230133 0.1270595216596767
1.317317317317317 0.1246825743171207 0.1270485236176668
1.319319319319319 0.1246621517089134 0.1270365848299979
1.321321321321321 0.124640107842182 0.1270237228549061
1.323323323323323 0.124616473519463 0.1270099554384183
1.325325325325325 0.1245912801420183 0.1269953003063244
1.327327327327327 0.1245645596322188 0.1269797752812962
1.329329329329329 0.1245363444634684 0.1269633983514692
1.331331331331331 0.1245066675958382 0.126946187657884
1.333333333333333 0.1244755624885428 0.1269281614944859
1.335335335335335 0.1244430630529218 0.1269093383068797
1.337337337337337 0.1244092036462027 0.1268897365084699
1.339339339339339 0.1243740190411506 0.1268693744430042
1.341341341341341 0.1243375444034431 0.1268482705840527
1.343343343343343 0.1242998152747176 0.1268264435082593
1.345345345345345 0.1242608675376798 0.1268039118953422
1.347347347347347 0.1242207374081793 0.1267806945280936
1.349349349349349 0.1241794613927424 0.126756810176193
1.351351351351351 0.1241370762850865 0.1267322773904648
1.353353353353353 0.1240936191208303 0.1267071148082972
1.355355355355355 0.1240491271738293 0.1266813411152588
1.357357357357357 0.1240036379129269 0.1266549750429096
1.359359359359359 0.1239571889932436 0.1266280353688006
1.361361361361361 0.123909818220249 0.1266005408453873
1.363363363363363 0.1238615635306017 0.1265725099553722
1.365365365365365 0.1238124629693561 0.1265439611920667
1.367367367367367 0.1237625546546528 0.1265149130440625
1.369369369369369 0.1237118767735717 0.1264853839878177
1.371371371371371 0.1236604675263938 0.126455392487657
1.373373373373373 0.1236083651433337 0.1264249569618201
1.375375375375375 0.123555607810239 0.1263940955436446
1.377377377377377 0.1235022336986618 0.126362826282344
1.379379379379379 0.1234482808881895 0.1263311671784533
1.381381381381381 0.1233937873872293 0.126299136170896
1.383383383383383 0.1233387910794687 0.1262667511369836
1.385385385385385 0.1232833297080483 0.1262340298863769
1.387387387387387 0.1232274408677824 0.1262009899598959
1.389389389389389 0.1231711619447391 0.1261676486817387
1.391391391391391 0.1231145301416105 0.1261340232970672
1.393393393393393 0.1230575824102315 0.126100130950659
1.395395395395395 0.123000355452324 0.1260659886869081
1.397397397397397 0.1229428857037942 0.1260316134498244
1.399399399399399 0.1228852092792608 0.1259970219846209
1.401401401401401 0.1228273619934203 0.1259622306628328
1.403403403403403 0.1227693793112091 0.1259272557406168
1.405405405405405 0.1227112963212538 0.1258921133437316
1.407407407407407 0.122653147750775 0.125856819466316
1.409409409409409 0.122594967908031 0.1258213899708892
1.411411411411411 0.1225367906688816 0.1257858405645104
1.413413413413413 0.1224786494858264 0.125750186544785
1.415415415415415 0.1224205773348105 0.1257144429764456
1.417417417417417 0.1223626067022285 0.125678624780894
1.419419419419419 0.1223047695917363 0.1256427467209364
1.421421421421421 0.1222470974801981 0.1256068234007834
1.423423423423423 0.1221896213006763 0.1255708692657863
1.425425425425425 0.1221323714483059 0.1255348984383778
1.427427427427427 0.1220753777456211 0.1254989246456261
1.429429429429429 0.1220186694205517 0.1254629614577935
1.431431431431431 0.1219622751136514 0.1254270222647081
1.433433433433433 0.121906222852465 0.1253911202757638
1.435435435435436 0.1218505400222933 0.1253552685199201
1.437437437437437 0.1217952533760312 0.1253194798030822
1.439439439439439 0.1217403890211334 0.1252837664623308
1.441441441441441 0.1216859723789687 0.125248140593567
1.443443443443444 0.1216320281949076 0.1252126141067381
1.445445445445446 0.1215785805466674 0.1251771987179441
1.447447447447447 0.1215256527884156 0.1251419059494382
1.449449449449449 0.1214732675565142 0.125106747129145
1.451451451451451 0.1214214467977569 0.1250717332295119
1.453453453453454 0.1213702117099124 0.1250368747922742
1.455455455455456 0.1213195827450109 0.1250021821712438
1.457457457457457 0.1212695796393216 0.1249676655230339
1.459459459459459 0.121220221354147 0.1249333348070587
1.461461461461461 0.1211715260966875 0.1248991997855338
1.463463463463464 0.1211235113299027 0.1248652700016771
1.465465465465466 0.1210761937211898 0.124831554520263
1.467467467467467 0.1210295891903068 0.1247980620857369
1.469469469469469 0.1209837128738162 0.1247648012601099
1.471471471471471 0.1209385791199041 0.1247317804134468
1.473473473473474 0.1208942015215346 0.1246990077238666
1.475475475475476 0.1208505928607892 0.1246664911775421
1.477477477477477 0.1208077651635373 0.1246342384810556
1.479479479479479 0.1207657296579848 0.1246022568136028
1.481481481481481 0.1207244967925317 0.1245705531424923
1.483483483483484 0.1206840762463196 0.124539134255486
1.485485485485486 0.1206444768980671 0.1245080067582167
1.487487487487487 0.1206057068789381 0.1244771770741882
1.489489489489489 0.120567773516544 0.1244466514423902
1.491491491491491 0.1205306833983193 0.1244164356986111
1.493493493493494 0.1204944423229084 0.1243865352516026
1.495495495495496 0.1204590553470464 0.1243569553517534
1.497497497497497 0.1204245267631882 0.1243277010783964
1.499499499499499 0.1203908601195447 0.1242987773398092
1.501501501501501 0.1203580582272434 0.1242701888732137
1.503503503503504 0.1203261231548708 0.1242419402099651
1.505505505505506 0.1202950562607899 0.1242140353905
1.507507507507508 0.1202648581681155 0.1241864781899513
1.509509509509509 0.1202355288154772 0.1241592722355183
1.511511511511511 0.1202070674190939 0.1241324209974683
1.513513513513514 0.1201794725355853 0.1241059277891366
1.515515515515516 0.1201527420168056 0.1240797957669263
1.517517517517518 0.120126873079691 0.1240540278290172
1.519519519519519 0.1201018622579406 0.1240286264002202
1.521521521521521 0.1200777054754644 0.1240035937416965
1.523523523523524 0.1200543979975091 0.1239789319792619
1.525525525525526 0.120031934505594 0.1239546431024868
1.527527527527528 0.120010309049501 0.1239307289646971
1.529529529529529 0.1199895151226138 0.1239071912822495
1.531531531531531 0.1199695456153163 0.1238840314600856
1.533533533533534 0.1199503928903304 0.1238612504965564
1.535535535535536 0.1199320487375657 0.1238388492734784
1.537537537537538 0.1199145044493773 0.1238168285640854
1.539539539539539 0.1198977507767131 0.1237951890330289
1.541541541541541 0.1198817780043036 0.123773931236378
1.543543543543544 0.1198665759079307 0.1237530556162329
1.545545545545546 0.1198521338295233 0.1237325622637196
1.547547547547548 0.1198384406354491 0.1237124509268055
1.549549549549549 0.119825484791376 0.1236927212774442
1.551551551551551 0.1198132543216277 0.123673372910134
1.553553553553554 0.1198017368835029 0.1236544053419184
1.555555555555556 0.1197909197279331 0.1236358180123858
1.557557557557558 0.1197807897727175 0.1236176102660428
1.559559559559559 0.119771333565 0.1235997810537276
1.561561561561561 0.1197625373525495 0.1235823290701697
1.563563563563564 0.1197543870489651 0.1235652529707222
1.565565565565566 0.119746868301669 0.1235485513628444
1.567567567567568 0.1197399664612973 0.1235322228061018
1.56956956956957 0.1197336666444455 0.1235162658121663
1.571571571571572 0.1197279537094147 0.1235006787955454
1.573573573573574 0.1197228123109732 0.1234854597478849
1.575575575575576 0.1197182268854565 0.1234706065224423
1.577577577577578 0.1197141816939882 0.1234561169579343
1.57957957957958 0.1197106608206902 0.1234419888711032
1.581581581581582 0.1197076482002212 0.1234282200567177
1.583583583583584 0.1197051276331544 0.1234148082875729
1.585585585585586 0.1197030827938622 0.1234017512067103
1.587587587587588 0.1197014972662827 0.1233890460601185
1.58958958958959 0.1197003545299624 0.1233766900561384
1.591591591591592 0.1196996380164129 0.1233646804073412
1.593593593593594 0.1196993310757599 0.1233530143289173
1.595595595595596 0.1196994170472447 0.1233416890386756
1.597597597597598 0.1196998792180829 0.123330701756876
1.5995995995996 0.1197007008906138 0.1233200495274468
1.601601601601602 0.1197018653551691 0.1233097290688573
1.603603603603604 0.1197033559304512 0.1232997371156248
1.605605605605606 0.1197051559714373 0.1232900704310439
1.607607607607608 0.1197072488683935 0.1232807258071872
1.60960960960961 0.1197096180939519 0.123271700064905
1.611611611611612 0.1197122471708335 0.1232629900509815
1.613613613613614 0.1197151197316761 0.123254592401536
1.615615615615616 0.119718219496044 0.1232465034868057
1.617617617617618 0.11972153029618 0.1232387197300517
1.61961961961962 0.1197250361008267 0.1232312376109991
1.621621621621622 0.1197287209949456 0.1232240536658366
1.623623623623624 0.1197325692295639 0.1232171644872167
1.625625625625626 0.1197365652053282 0.1232105667157903
1.627627627627628 0.1197406934859993 0.1232042567438894
1.62962962962963 0.1197449388290601 0.1231982307540673
1.631631631631632 0.1197492861675327 0.1231924850167863
1.633633633633634 0.1197537206364784 0.1231870158846794
1.635635635635636 0.1197582275858077 0.1231818197925502
1.637637637637638 0.1197627925719872 0.123176893257373
1.63963963963964 0.119767401381068 0.1231722328528476
1.641641641641642 0.1197720400363437 0.1231678348456515
1.643643643643644 0.1197766947974671 0.1231636953900169
1.645645645645646 0.1197813521744859 0.1231598107542104
1.647647647647648 0.1197859989354598 0.1231561773078406
1.64964964964965 0.1197906221119559 0.1231527915218582
1.651651651651652 0.1197952090057988 0.1231496499685561
1.653653653653654 0.1197997471941304 0.1231467492456975
1.655655655655656 0.1198042245384004 0.1231440856031471
1.657657657657658 0.1198086291905985 0.1231416553140691
1.65965965965966 0.1198129495945495 0.1231394547725335
1.661661661661662 0.1198171744940395 0.1231374804858978
1.663663663663664 0.11982129293964 0.123135729074807
1.665665665665666 0.1198252942903769 0.1231341972731934
1.667667667667668 0.1198291682202974 0.1231328817513903
1.66966966966967 0.1198329047207928 0.1231317788864832
1.671671671671672 0.1198364941034197 0.1231308851694459
1.673673673673674 0.1198399270140711 0.1231301972135382
1.675675675675676 0.1198431944241622 0.1231297117541669
1.677677677677678 0.1198462876280902 0.1231294256488862
1.67967967967968 0.1198491982717045 0.1231293358720689
1.681681681681682 0.1198519183441467 0.1231294392287576
1.683683683683684 0.1198544401540792 0.1231297323439291
1.685685685685686 0.119856756361456 0.1231302119811458
1.687687687687688 0.1198588599954934 0.1231308750356991
1.68968968968969 0.1198607444080137 0.1231317185346089
1.691691691691692 0.1198624033001477 0.1231327396366238
1.693693693693694 0.1198638307523168 0.1231339356103973
1.695695695695696 0.1198650211696791 0.1231353034741217
1.697697697697698 0.119865969318008 0.1231368401531483
1.6996996996997 0.1198666703388703 0.1231385427254141
1.701701701701702 0.1198671196975558 0.1231404084103856
1.703703703703704 0.1198673132411581 0.1231424345690596
1.705705705705706 0.1198672471716765 0.1231446187039625
1.707707707707708 0.1198669180267614 0.1231469584028037
1.70970970970971 0.1198663227370135 0.1231494509256792
1.711711711711712 0.1198654585588314 0.1231520935422859
1.713713713713714 0.1198643231217359 0.1231548836801122
1.715715715715716 0.1198629144166741 0.1231578189120385
1.717717717717718 0.1198612307667859 0.1231608969563375
1.71971971971972 0.1198592708853861 0.123164115676674
1.721721721721722 0.11985703380428 0.1231674729265295
1.723723723723724 0.119854518935003 0.123170966227773
1.725725725725726 0.1198517260276679 0.1231745932377071
1.727727727727728 0.1198486551780278 0.1231783517545201
1.72972972972973 0.1198453068486053 0.1231822397148173
1.731731731731732 0.1198416818170968 0.123186255193621
1.733733733733734 0.1198377812411227 0.1231903963957523
1.735735735735736 0.119833606583042 0.1231946613303335
1.737737737737738 0.1198291596741856 0.123199047875006
1.73973973973974 0.1198244426598868 0.1232035540574505
1.741741741741742 0.1198194580278383 0.1232081780313405
1.743743743743744 0.1198142085967493 0.1232129180763428
1.745745745745746 0.1198086974976388 0.1232177725981171
1.747747747747748 0.1198029282065705 0.1232227400680201
1.74974974974975 0.119796904486985 0.1232278186780789
1.751751751751752 0.1197906304515873 0.1232330066507884
1.753753753753754 0.1197841104860319 0.1232383023334556
1.755755755755756 0.1197773493159975 0.1232437041896296
1.757757757757758 0.119770351937113 0.1232492107991024
1.75975975975976 0.1197631236642244 0.1232548208579085
1.761761761761762 0.1197556700865945 0.1232605330527853
1.763763763763764 0.1197479970854001 0.1232663457882208
1.765765765765766 0.1197401108231265 0.1232722575560027
1.767767767767768 0.1197320177248866 0.1232782669605888
1.76976976976977 0.1197237245023079 0.1232843727177629
1.771771771771772 0.1197152381022341 0.123290573654635
1.773773773773774 0.1197065657578269 0.1232968687096408
1.775775775775776 0.1196977149156766 0.1233032567413996
1.777777777777778 0.1196886932994609 0.1233097363332625
1.77977977977978 0.1196795088333379 0.123316306179027
1.781781781781782 0.1196701696982134 0.1233229650796604
1.783783783783784 0.1196606842714005 0.1233297119432943
1.785785785785786 0.1196510611575944 0.1233365457852249
1.787787787787788 0.1196413091595618 0.1233434657247886
1.78978978978979 0.1196314372728373 0.1233504706952568
1.791791791791792 0.1196214546941843 0.1233575594209404
1.793793793793794 0.1196113707781627 0.1233647307488242
1.795795795795796 0.1196011950796191 0.1233719836225466
1.797797797797798 0.1195909372825195 0.1233793170823999
1.7997997997998 0.1195806072588747 0.1233867302653296
1.801801801801802 0.119570214994406 0.1233942223731657
1.803803803803804 0.1195597706343876 0.1234017923050867
1.805805805805806 0.1195492844364544 0.1234094389081332
1.807807807807808 0.1195387667770397 0.1234171611297947
1.80980980980981 0.1195282281505216 0.1234249579963187
1.811811811811812 0.1195176791268746 0.1234328286127108
1.813813813813814 0.1195071303942119 0.1234407721627347
1.815815815815816 0.1194965926858001 0.1234487878030207
1.817817817817818 0.1194860768323361 0.1234568743864267
1.81981981981982 0.1194755937029987 0.1234650308222579
1.821821821821822 0.1194651542201201 0.1234732560846047
1.823823823823824 0.1194547693539468 0.1234815492087031
1.825825825825826 0.1194444500782218 0.1234899092909347
1.827827827827828 0.1194342074151333 0.1234983354887092
1.82982982982983 0.1194240523646206 0.1235068268455256
1.831831831831832 0.1194139959406973 0.1235153821698584
1.833833833833834 0.1194040491426669 0.1235240003315988
1.835835835835836 0.1193942229278852 0.1235326802512775
1.837837837837838 0.1193845282476422 0.123541420900065
1.83983983983984 0.1193749759802871 0.1235502212997713
1.841841841841842 0.1193655769628646 0.1235590805223058
1.843843843843844 0.1193563419714406 0.12356799750192
1.845845845845846 0.1193472816827344 0.1235769709337206
1.847847847847848 0.1193384067151387 0.1235859995664585
1.84984984984985 0.1193297275733463 0.1235950821977386
1.851851851851852 0.1193212546492192 0.1236042176740196
1.853853853853854 0.1193129982405188 0.1236134048906139
1.855855855855856 0.1193049684939742 0.1236226427916607
1.857857857857858 0.1192971754261619 0.1236319301850899
1.85985985985986 0.119289628920659 0.123641265590614
1.861861861861862 0.119282338681446 0.1236506475855394
1.863863863863864 0.1192753142577943 0.1236600747982796
1.865865865865866 0.1192685650330479 0.1236695459083557
1.867867867867868 0.1192621001848287 0.1236790596463959
1.86986986986987 0.1192559287059272 0.1236886147938291
1.871871871871872 0.1192500593980474 0.123698209954657
1.873873873873874 0.1192445008325518 0.123707843450837
1.875875875875876 0.1192392613611981 0.1237175136791858
1.877877877877878 0.1192343491252269 0.123727219083767
1.87987987987988 0.1192297720147036 0.1237369581558916
1.881881881881882 0.1192255376660165 0.1237467294341178
1.883883883883884 0.119221653480202 0.1237565314933331
1.885885885885886 0.1192181265943089 0.1237663626373743
1.887887887887888 0.1192149638658699 0.1237762210209921
1.88988988988989 0.119212171883717 0.1237861048645342
1.891891891891892 0.119209756963657 0.1237960124237523
1.893893893893894 0.1192077251221006 0.1238059419898029
1.895895895895896 0.119206082076739 0.1238158918892464
1.897897897897898 0.1192048332582384 0.1238258604404652
1.8998998998999 0.1192039837857171 0.1238358456699617
1.901901901901902 0.1192035384561106 0.1238458455720986
1.903903903903904 0.1192035017562428 0.1238558581789659
1.905905905905906 0.1192038778596543 0.1238658815491568
1.907907907907908 0.1192046705999025 0.1238759137677681
1.90990990990991 0.1192058834730034 0.1238859529464001
1.911911911911912 0.1192075196601731 0.1238959971720837
1.913913913913914 0.1192095819979138 0.1239060442679052
1.915915915915916 0.1192120729629185 0.1239160920303732
1.917917917917918 0.1192149946960676 0.123926138290613
1.91991991991992 0.1192183490069059 0.123936180910108
1.921921921921922 0.1192221373344747 0.1239462177806999
1.923923923923924 0.1192263607563992 0.1239562468245888
1.925925925925926 0.1192310200236389 0.1239662659737051
1.927927927927928 0.1192361155182414 0.1239762729152069
1.92992992992993 0.1192416472482316 0.1239862652217862
1.931931931931932 0.1192476148897077 0.1239962405204581
1.933933933933934 0.1192540177537742 0.1240061964897426
1.935935935935936 0.1192608547736341 0.1240161308596643
1.937937937937938 0.119268124550242 0.1240260414117525
1.93993993993994 0.1192758253190398 0.1240359259757888
1.941941941941942 0.1192839549412576 0.1240457821748435
1.943943943943944 0.119292510950772 0.1240556073838488
1.945945945945946 0.119301490511769 0.1240653990596168
1.947947947947948 0.1193108904283795 0.124075154739192
1.94994994994995 0.1193207071805415 0.1240848720398512
1.951951951951952 0.1193309368760008 0.1240945486591043
1.953953953953954 0.1193415752880669 0.1241041823686645
1.955955955955956 0.1193526178599712 0.1241137706625916
1.957957957957958 0.1193640596719653 0.1241233108223069
1.95995995995996 0.1193758954979512 0.1241328002563293
1.961961961961962 0.1193881197684578 0.1241422364584406
1.963963963963964 0.119400726583343 0.124151617007685
1.965965965965966 0.1194137097446576 0.1241609395683695
1.967967967967968 0.1194270627110562 0.1241702018052341
1.96996996996997 0.1194407786548679 0.1241794010332101
1.971971971971972 0.1194548504358979 0.1241885346337221
1.973973973973974 0.1194692706063844 0.1241976000695757
1.975975975975976 0.1194840314503447 0.1242065948720733
1.977977977977978 0.1194991249373751 0.1242155166410139
1.97997997997998 0.1195145427833489 0.1242243630390561
1.981981981981982 0.119530276419876 0.1242331315756978
1.983983983983984 0.1195463170101648 0.1242418196592716
1.985985985985986 0.1195626554787818 0.1242504247790735
1.987987987987988 0.1195792824729351 0.1242589444861069
1.98998998998999 0.119596188427464 0.1242673763930828
1.991991991991992 0.1196133635215652 0.1242757181744194
1.993993993993994 0.1196307977178638 0.1242839675393192
1.995995995995996 0.1196484807680807 0.1242921220055708
1.997997997997998 0.1196664021975312 0.1243001791879071
2 0.11968455135284 0.1243081367666608


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_avg_3.dat <==
0 0.1662313112325028 0.1662313112325028
0.002002002002002002 0.1660666098175536 0.1660545715199373
0.004004004004004004 0.1656501506884127 0.1656379623714464
0.006006006006006006 0.1650635112667151 0.1650502402825369
0.008008008008008008 0.1643569287395509 0.1643372980676066
0.01001001001001001 0.1635618606956169 0.1635302907568972
0.01201201201201201 0.1626985041940835 0.1626507897326046
0.01401401401401401 0.1617802872644759 0.1617140740260742
0.01601601601601602 0.1608165461187024 0.1607312451345049
0.01801801801801802 0.1598141176525504 0.1597105985704258
0.02002002002002002 0.1587782852957688 0.1586585181280188
0.02202202202202202 0.1577133405777777 0.1575800669900694
0.02402402402402402 0.1566229171172963 0.1564793800649951
0.02602602602602603 0.1555101904361916 0.155359927688761
0.02802802802802803 0.154377998924732 0.1542246947488339
0.03003003003003003 0.1532289186899145 0.1530763038423937
0.03203203203203203 0.152065311484305 0.1519170996526566
0.03403403403403404 0.1508893569067843 0.1507492086138461
0.03603603603603604 0.1497030753709709 0.1495745836988951
0.03803803803803804 0.1485083455927123 0.1483950313037659
0.04004004004004004 0.1473069186466633 0.147212236862903
0.04204204204204205 0.1461004298898559 0.1460277791889771
0.04404404404404404 0.1448904093109043 0.1448431451032232
0.04604604604604605 0.1436782907910446 0.1436597359985922
0.04804804804804805 0.1424654204052647 0.1424788800527013
0.05005005005005005 0.1412530639502435 0.1413018319171809
0.05205205205205205 0.1400424137736329 0.140129785252662
0.05405405405405406 0.1388345949289203 0.1389638698000999
0.05605605605605606 0.1376306707932813 0.1378051589649893
0.05805805805805806 0.1364316480788469 0.1366546741764469
0.06006006006006006 0.135238481403456 0.1355133818453876
0.06206206206206206 0.1340520773620608 0.1343822021485507
0.06406406406406406 0.1328732981910586 0.1332620083320466
0.06606606606606606 0.1317029650733367 0.1321536271576183
0.06806806806806807 0.1305418610453746 0.1310578452762943
0.07007007007007007 0.1293907336601167 0.1299754065796189
0.07207207207207207 0.1282502973007235 0.1289070156847674
0.07407407407407407 0.1271212352851425 0.1278533411733341
0.07607607607607608 0.1260042017289127 0.1268150130088162
0.07807807807807808 0.1248998231786904 0.1257926277122211
0.08008008008008008 0.1238087001155525 0.1247867485428368
0.08208208208208208 0.1227314082174934 0.1237979046710245
0.08408408408408409 0.1216684995558961 0.1228265960977138
0.08608608608608609 0.1206205035827214 0.1218732918578409
0.08808808808808809 0.1195879280588256 0.1209384314065862
0.09009009009009009 0.1185712598388501 0.1200224280502702
0.0920920920920921 0.1175709655730403 0.119125666469402
0.0940940940940941 0.1165874923385296 0.1182485057283486
0.0960960960960961 0.115621268158145 0.1173912810093721
0.09809809809809809 0.1146727025103999 0.1165543013527316
0.1001001001001001 0.1137421867066574 0.1157378534192025
0.1021021021021021 0.1128300943024693 0.1149422018699095
0.1041041041041041 0.1119367813699025 0.1141675877374081
0.1061061061061061 0.1110625868276238 0.1134142322398044
0.1081081081081081 0.1102078326394834 0.1126823363560958
0.1101101101101101 0.1093728240786249 0.1119720797652783
0.1121121121121121 0.1085578498759954 0.1112836244154647
0.1141141141141141 0.1077631824353143 0.1106171137793842
0.1161161161161161 0.1069890779470731 0.1099726720333983
0.1181181181181181 0.1062357765720537 0.1093504073903726
0.1201201201201201 0.1055035025319384 0.1087504113940076
0.1221221221221221 0.1047924642768801 0.1081727579514598
0.1241241241241241 0.104102854562724 0.1076175065263541
0.1261261261261261 0.1034348506139144 0.1070847017737824
0.1281281281281281 0.1027886141984702 0.1065743721067567
0.1301301301301301 0.102164291791886 0.1060865327531142
0.1321321321321321 0.1015620146634012 0.1056211859886021
0.1341341341341341 0.100981899041221 0.1051783192215651
0.1361361361361361 0.1004240462245509 0.1047579075488756
0.1381381381381381 0.09988854274803756 0.1043599148264725
0.1401401401401401 0.09937546053175261 0.103984291781231
0.1421421421421421 0.09888485704405996 0.1036309771616697
0.1441441441441441 0.0984167754958257 0.1032998998786064
0.1461461461461462 0.09797124500597179 0.1029909779966026
0.1481481481481481 0.09754828083696389 0.1027041176321687
0.1501501501501502 0.09714788457518893 0.1024392159494954
0.1521521521521522 0.09677004439456081 0.1021961614495479
0.1541541541541541 0.09641473526989994 0.1019748318096754
0.1561561561561562 0.09608191925183548 0.1017750954524746
0.1581581581581581 0.0957715457267533 0.1015968135784017
0.1601601601601602 0.09548355169363414 0.101439839372301
0.1621621621621622 0.09521786207233486 0.1013040159680877
0.1641641641641642 0.0949743899838348 0.1011891796612843
0.1661661661661662 0.09475303709628072 0.1010951608046281
0.1681681681681682 0.09455369391963875 0.1010217820570461
0.1701701701701702 0.09437624017076887 0.1009688574705547
0.1721721721721722 0.09422054509584868 0.100936196005931
0.1741741741741742 0.09408646783744419 0.1009236018291078
0.1761761761761762 0.09397385779042546 0.1009308717242813
0.1781781781781782 0.09388255496306647 0.1009577953964275
0.1801801801801802 0.09381239036247666 0.1010041588403965
0.1821821821821822 0.09376318634931785 0.1010697442942248
0.1841841841841842 0.09373475704231601 0.101154326969913
0.1861861861861862 0.09372690867033004 0.1012576764407277
0.1881881881881882 0.09373943998285922 0.101379559752935
0.1901901901901902 0.09377214260368394 0.1015197410754162
0.1921921921921922 0.09382480143572605 0.1016779778994831
0.1941941941941942 0.09389719501720993 0.1018540235176469
0.1961961961961962 0.09398909591351884 0.1020476297293245
0.1981981981981982 0.09410027107290854 0.1022585460602591
0.2002002002002002 0.09423048220156625 0.1024865157105406
0.2022022022022022 0.09437948611363699 0.1027312792396372
0.2042042042042042 0.09454703508769922 0.1029925766049976
0.2062062062062062 0.09473287720508976 0.1032701455881422
0.2082082082082082 0.09493675668702815 0.103563718287441
0.2102102102102102 0.09515841421529772 0.1038730257954538
0.2122122122122122 0.0953975872498142 0.1041977992904917
0.2142142142142142 0.09565401032619612 0.1045377671016458
0.2162162162162162 0.09592741535393992 0.1048926534003677
0.2182182182182182 0.09621753188618523 0.1052621827337562
0.2202202202202202 0.09652408739870075 0.1056460799951167
0.2222222222222222 0.09684680752854642 0.1060440661919964
0.2242242242242242 0.09718541633318574 0.1064558606328821
0.2262262262262262 0.09753963649757634 0.1068811839118513
0.2282282282282282 0.09790918956988222 0.1073197561842548
0.2302302302302302 0.0982937961415489 0.1077712937694654
0.2322322322322322 0.09869317605187376 0.1082355137920492
0.2342342342342342 0.09910704854999171 0.1087121349405423
0.2362362362362362 0.09953513245962488 0.1092008735556569
0.2382382382382382 0.09997714633032902 0.1097014445633509
0.2402402402402402 0.1004328085604269 0.1102135650003421
0.2422422422422423 0.1009018375348003 0.1107369524558136
0.2442442442442442 0.1013839517183802 0.1112713215691966
0.2462462462462462 0.1018788697648058 0.1118163885135384
0.2482482482482483 0.1023863106007286 0.1123718717049921
0.2502502502502503 0.102905993493863 0.112937487766602
0.2522522522522522 0.1034376381307048 0.1135129530072032
0.2542542542542542 0.1039809646600343 0.1140979865324104
0.2562562562562563 0.1045356937435378 0.1146923080862464
0.2582582582582583 0.1051015465979502 0.115295635492046
0.2602602602602603 0.1056782450138135 0.1159076890550034
0.2622622622622622 0.106265511386326 0.1165281915477743
0.2642642642642642 0.1068630687306829 0.1171568640517205
0.2662662662662663 0.1074706406840979 0.1177934288098096
0.2682682682682683 0.1080879515183249 0.1184376113061439
0.2702702702702703 0.1087147261386179 0.1190891372015357
0.2722722722722723 0.1093506900736997 0.1197477315872297
0.2742742742742743 0.1099955694751571 0.1204131228070161
0.2762762762762763 0.1106490911083776 0.121085041424723
0.2782782782782783 0.1113109823361425 0.1217632166441785
0.2802802802802803 0.1119809711101254 0.1224473801689374
0.2822822822822823 0.112658785960377 0.1231372670553135
0.2842842842842843 0.1133441559800572 0.1238326120568246
0.2862862862862863 0.1140368108133038 0.1245331508201876
0.2882882882882883 0.1147364806486072 0.1252386226696295
0.2902902902902903 0.1154428962104637 0.1259487686293282
0.2922922922922923 0.1161557887515778 0.1266633291894438
0.2942942942942943 0.1168748900516456 0.127382048135252
0.2962962962962963 0.1175999324198697 0.1281046725139046
0.2982982982982983 0.1183306486995747 0.1288309489860313
0.3003003003003003 0.1190667722762177 0.1295606262122059
0.3023023023023023 0.1198080370918747 0.1302934566776103
0.3043043043043043 0.1205541776650337 0.1310291942900909
0.3063063063063063 0.1213049291144734 0.1317675932388611
0.3083083083083083 0.122060027188442 0.1325084113409427
0.3103103103103103 0.1228192082994483 0.1332514096505351
0.3123123123123123 0.123582209565797 0.133996349134261
0.3143143143143143 0.1243487688583389 0.1347429932426124
0.3163163163163163 0.1251186248529772 0.1354911092969693
0.3183183183183183 0.1258915170891021 0.136240466319864
0.3203203203203203 0.1266671860340658 0.1369908339701756
0.3223223223223223 0.127445373153667 0.1377419855564924
0.3243243243243243 0.1282258209880519 0.1384936978677506
0.3263263263263263 0.1290082732331717 0.1392457481876304
0.3283283283283283 0.1297924748276473 0.1399979160798279
0.3303303303303303 0.1305781720450461 0.1407499849644819
0.3323323323323323 0.1313651125912779 0.1415017408940658
0.3343343343343343 0.1321530457060011 0.1422529704765244
0.3363363363363364 0.1329417222685615 0.1430034636349685
0.3383383383383383 0.1337308949079944 0.1437530140492356
0.3403403403403403 0.134520318116738 0.144501417193322
0.3423423423423423 0.1353097483681858 0.1452484699034025
0.3443443443443444 0.1360989442364232 0.1459939726375711
0.3463463463463464 0.1368876665181018 0.1467377294385617
0.3483483483483483 0.1376756783566751 0.1474795457620153
0.3503503503503503 0.1384627453682085 0.1482192291042275
0.3523523523523523 0.1392486357684471 0.1489565905968013
0.3543543543543544 0.1400331205011066 0.1496914448266122
0.3563563563563564 0.1408159733651143 0.1504236078234923
0.3583583583583583 0.1415969711417278 0.151152897960675
0.3603603603603603 0.1423758937211589 0.1518791371608217
0.3623623623623624 0.1431525242279569 0.1526021507731074
0.3643643643643644 0.1439266491448577 0.1533217659118962
0.3663663663663664 0.1446980584349925 0.1540378119865016
0.3683683683683684 0.1454665456602157 0.1547501218259368
0.3703703703703703 0.1462319080967185 0.1554585316651833
0.3723723723723724 0.1469939468474573 0.1561628801271808
0.3743743743743744 0.1477524669507291 0.1568630078671051
0.3763763763763764 0.148507277484513 0.1575587587685766
0.3783783783783784 0.1492581916664316 0.1582499799765622
0.3803803803803804 0.150005026948754 0.158936521704936
0.3823823823823824 0.1507476051074656 0.1596182362504781
0.3843843843843844 0.1514857523261997 0.1602949788097607
0.3863863863863864 0.1522192992744224 0.160966607645199
0.3883883883883884 0.1529480811795675 0.1616329840614411
0.3903903903903904 0.153671937892908 0.1622939721812179
0.3923923923923924 0.1543907139489791 0.1629494385837783
0.3943943943943944 0.1551042586184195 0.1635992534748736
0.3963963963963964 0.1558124259542008 0.1642432897545095
0.3983983983983984 0.1565150748307097 0.1648814229242872
0.4004004004004004 0.1572120689759862 0.1655135310874035
0.4024024024024024 0.1579032769971048 0.1661394949447649
0.4044044044044044 0.1585885723985798 0.1667591985183877
0.4064064064064064 0.1592678335938023 0.1673725299836352
0.4084084084084084 0.1599409439095401 0.1679793799174857
0.4104104104104104 0.1606077915835604 0.168579641047475
0.4124124124124124 0.1612682697554518 0.1691732082516962
0.4144144144144144 0.161922276450751 0.1697599791136841
0.4164164164164164 0.1625697145584997 0.1703398562204289
0.4184184184184184 0.1632104918023768 0.170912744642379
0.4204204204204204 0.163844520705582 0.1714785515976977
0.4224224224224224 0.1644717185495924 0.1720371865108478
0.4244244244244244 0.1650920073270473 0.1725885619908016
0.4264264264264264 0.1657053136889724 0.173132594715547
0.4284284284284284 0.1663115688865488 0.1736692036923509
0.4304304304304304 0.1669107087076646 0.174198310091118
0.4324324324324325 0.167502673408492 0.1747198374857699
0.4344344344344344 0.1680874076403406 0.1752337135619576
0.4364364364364364 0.1686648603720508 0.1757398690069628
0.4384384384384384 0.16923498480819 0.1762382365677269
0.4404404404404405 0.1697977383033195 0.1767287510668109
0.4424424424424425 0.1703530822726077 0.1772113506675009
0.4444444444444444 0.1709009820990607 0.1776859774628566
0.4464464464464464 0.1714414070376441 0.1781525756666238
0.4484484484484484 0.1719743301165703 0.1786110914777957
0.4504504504504505 0.17249972803602 0.1790614735116984
0.4524524524524525 0.1730175810645681 0.1795036746359433
0.4544544544544545 0.1735278729335765 0.1799376503344816
0.4564564564564564 0.1740305907298134 0.1803633580115219
0.4584584584584585 0.1745257247865519 0.1807807570562848
0.4604604604604605 0.1750132685733981 0.1811898104091952
0.4624624624624625 0.1754932185850856 0.1815904845352132
0.4644644644644645 0.175965574229473 0.1819827478197579
0.4664664664664664 0.1764303377149676 0.1823665705104681
0.4684684684684685 0.176887513937595 0.1827419253423469
0.4704704704704705 0.177337110367922 0.1831087891711695
0.4724724724724725 0.1777791369380339 0.1834671411220903
0.4744744744744745 0.1782136059287592 0.1838169621200622
0.4764764764764765 0.1786405318573228 0.1841582349681208
0.4784784784784785 0.1790599313656046 0.1844909459489175
0.4804804804804805 0.1794718231091657 0.1848150846227297
0.4824824824824825 0.1798762276472036 0.1851306423291535
0.4844844844844845 0.180273167333582 0.1854376121445242
0.4864864864864865 0.1806626662090763 0.1857359893238109
0.4884884884884885 0.1810447498949681 0.1860257730431909
0.4904904904904905 0.1814194454881127 0.186306964781193
0.4924924924924925 0.1817867814575977 0.1865795676821775
0.4944944944944945 0.1821467875431025 0.1868435865619584
0.4964964964964965 0.182499494655061 0.1870990288465412
0.4984984984984985 0.1828449347767269 0.1873459056264048
0.5005005005005005 0.1831831408682301 0.1875842298229611
0.5025025025025025 0.1835141467727073 0.1878140159499479
0.5045045045045045 0.1838379871245907 0.1880352801269124
0.5065065065065065 0.184154697260193 0.1882480412154027
0.5085085085085085 0.1844643131305836 0.1884523214536867
0.5105105105105106 0.1847668712168155 0.1886481447384537
0.5125125125125125 0.1850624084476054 0.1888355364857884
0.5145145145145145 0.1853509621195089 0.1890145236342199
0.5165165165165165 0.1856325698196359 0.1891851355565379
0.5185185185185185 0.1859072693509497 0.1893474049398882
0.5205205205205206 0.1861750986601712 0.1895013661053605
0.5225225225225225 0.186436095768317 0.1896470548382409
0.5245245245245245 0.1866902987046857 0.1897845083880122
0.5265265265265265 0.1869377454438296 0.1899137658308179
0.5285285285285285 0.187178473844225 0.190034869444691
0.5305305305305306 0.1874125215900901 0.1901478633693871
0.5325325325325325 0.1876399261358629 0.1902527931467416
0.5345345345345346 0.1878607246530683 0.1903497057247238
0.5365365365365365 0.1880749539840444 0.19043864947466
0.5385385385385385 0.1882826505976787 0.190519675082736
0.5405405405405406 0.1884838505431858 0.1905928357393302
0.5425425425425425 0.1886785894101749 0.1906581860380069
0.5445445445445446 0.1888669022921494 0.1907157819374913
0.5465465465465466 0.1890488237534126 0.1907656807616694
0.5485485485485485 0.1892243878015816 0.190807941237964
0.5505505505505506 0.1893936278597202 0.1908426242899151
0.5525525525525525 0.1895565767407136 0.1908697925782831
0.5545545545545546 0.1897132666268933 0.1908895100805153
0.5565565565565566 0.1898637290529611 0.1909018421784514
0.5585585585585585 0.19000799489217 0.1909068556583213
0.5605605605605606 0.1901460943462826 0.1909046187489516
0.5625625625625625 0.1902780569395856 0.1908952012119582
0.5645645645645646 0.1904039115130678 0.1908786741695278
0.5665665665665666 0.1905236862230983 0.1908551100556681
0.5685685685685685 0.1906374085438071 0.1908245826138146
0.5705705705705706 0.1907451052726526 0.1907871668246023
0.5725725725725725 0.1908468025391389 0.1907429389536732
0.5745745745745746 0.1909425258166451 0.1906919764932918
0.5765765765765766 0.1910322999376379 0.1906343581251066
0.5785785785785785 0.1911161491123481 0.1905701637047439
0.5805805805805806 0.1911940969486345 0.1904994741241823
0.5825825825825826 0.1912661664754859 0.190422371383258
0.5845845845845846 0.1913323801696013 0.1903389385637928
0.5865865865865866 0.1913927599846958 0.190249259815309
0.5885885885885885 0.1914473273834428 0.190153420291913
0.5905905905905906 0.1914961033719523 0.1900515059642794
0.5925925925925926 0.1915391085366799 0.1899436037790763
0.5945945945945946 0.1915763630836755 0.1898298016245107
0.5965965965965966 0.1916078868805348 0.1897101883253663
0.5985985985985987 0.1916336994998573 0.1895848534622066
0.6006006006006006 0.1916538202641432 0.1894538873049312
0.6026026026026026 0.1916682682930022 0.1893173809588942
0.6046046046046046 0.1916770625520321 0.1891754263302312
0.6066066066066066 0.1916802219031873 0.1890281160950113
0.6086086086086087 0.1916777651564799 0.1888755434189475
0.6106106106106106 0.1916697111228507 0.1887178021011643
0.6126126126126126 0.191656078668043 0.188554986616458
0.6146146146146146 0.1916368867673054 0.1883871920998116
0.6166166166166166 0.191612154561081 0.1882145142171924
0.6186186186186187 0.1915819014113207 0.1880370489576109
0.6206206206206206 0.1915461469570048 0.187854892864477
0.6226226226226226 0.1915049111703262 0.1876681429994552
0.6246246246246246 0.1914582144129169 0.1874768969292541
0.6266266266266266 0.1914060774918364 0.1872812524576186
0.6286286286286287 0.1913485217151462 0.187081307685348
0.6306306306306306 0.1912855689468917 0.1868771611127642
0.6326326326326326 0.1912172416613166 0.186668911614523
0.6346346346346347 0.1911435629962365 0.1864566583622289
0.6366366366366366 0.1910645568062687 0.1862405005587973
0.6386386386386387 0.1909802477134349 0.1860205376637764
0.6406406406406406 0.1908906611560376 0.185796869373768
0.6426426426426426 0.1907958234365756 0.1855695956152668
0.6446446446446447 0.1906957617679455 0.1853388163437678
0.6466466466466466 0.1905905043177788 0.185104631491956
0.6486486486486487 0.1904800802507873 0.1848671411210764
0.6506506506506506 0.1903645197692197 0.1846264453829206
0.6526526526526526 0.1902438541527782 0.184382644490865
0.6546546546546547 0.1901181157935455 0.1841358384628411
0.6566566566566566 0.1899873382282747 0.1838861272672286
0.6586586586586587 0.1898515561691249 0.1836336108420285
0.6606606606606606 0.1897108055318102 0.1833783890773289
0.6626626626626627 0.1895651234610918 0.1831205617279515
0.6646646646646647 0.1894145483550464 0.1828602282262987
0.6666666666666666 0.1892591198874062 0.182597487876111
0.6686686686686687 0.1890988790220635 0.182332439800873
0.6706706706706707 0.1889338680270145 0.1820651829402784
0.6726726726726727 0.1887641304859518 0.1817958158928636
0.6746746746746747 0.1885897113073325 0.1815244368883042
0.6766766766766766 0.188410656734616 0.1812511438908483
0.6786786786786787 0.1882270143486905 0.1809760345509673
0.6806806806806807 0.1880388330651292 0.1806992061960486
0.6826826826826827 0.1878461631317476 0.1804207556500346
0.6846846846846847 0.1876490561243833 0.1801407793166019
0.6866866866866866 0.1874475649455092 0.1798593731914849
0.6886886886886887 0.1872417438107909 0.1795766328305581
0.6906906906906907 0.187031648233171 0.1792926533305917
0.6926926926926927 0.1868173350080983 0.1790075291676987
0.6946946946946947 0.1865988622016615 0.1787213543223517
0.6966966966966966 0.1863762891325934 0.1784342222356642
0.6986986986986987 0.1861496763441717 0.1781462257880641
0.7007007007007007 0.185919085580489 0.1778574572769435
0.7027027027027027 0.1856845797668749 0.1775680082883235
0.7047047047047047 0.1854462229845377 0.1772779698248024
0.7067067067067067 0.1852040804343367 0.176987432230778
0.7087087087087087 0.1849582184067059 0.176696485174766
0.7107107107107107 0.1847087042579033 0.176405217633275
0.7127127127127127 0.1844556063743208 0.1761137177921659
0.7147147147147147 0.1841989941324428 0.1758220731679671
0.7167167167167167 0.1839389378668941 0.1755303705141436
0.7187187187187187 0.1836755088418713 0.1752386957989411
0.7207207207207207 0.1834087792058872 0.1749471342000409
0.7227227227227228 0.1831388219529286 0.1746557700298833
0.7247247247247247 0.1828657108931575 0.1743646868548736
0.7267267267267268 0.1825895206121632 0.1740739673956598
0.7287287287287287 0.1823103264261573 0.1737836934842172
0.7307307307307307 0.1820282043489332 0.1734939460638483
0.7327327327327328 0.1817432310580327 0.1732048051492966
0.7347347347347347 0.1814554838472116 0.1729163499166869
0.7367367367367368 0.1811650405897713 0.1726286586702087
0.7387387387387387 0.1808719797101697 0.1723418087277148
0.7407407407407407 0.1805763801379389 0.1720558764204433
0.7427427427427428 0.1802783212683523 0.1717709370857947
0.7447447447447447 0.1799778829367687 0.1714870650884158
0.7467467467467468 0.1796751453785147 0.1712043339663294
0.7487487487487487 0.179370189187573 0.1709228162139112
0.7507507507507507 0.1790630952911615 0.1706425832451311
0.7527527527527528 0.1787539449191125 0.1703637053935541
0.7547547547547547 0.1784428195617858 0.1700862519029079
0.7567567567567568 0.178129800942789 0.1698102910659262
0.7587587587587588 0.1778149709989346 0.1695358903183279
0.7607607607607607 0.1774984118402956 0.1692631159428417
0.7627627627627628 0.1771802057207129 0.1689920330474732
0.7647647647647647 0.1768604350232888 0.1687227055655046
0.7667667667667668 0.1765391822300871 0.168455196247609
0.7687687687687688 0.1762165298904318 0.1681895667663717
0.7707707707707707 0.1758925606040307 0.1679258781525458
0.7727727727727728 0.1755673570067485 0.1676641902604807
0.7747747747747747 0.1752410017383694 0.1674045616519863
0.7767767767767768 0.1749135774219074 0.167147049596333
0.7787787787787788 0.1745851666559955 0.1668917100702512
0.7807807807807807 0.1742558519947511 0.1666385977606518
0.7827827827827828 0.1739257159232213 0.1663877664538701
0.7847847847847848 0.1735948408441357 0.1661392693952248
0.7867867867867868 0.1732633090742934 0.1658931585312346
0.7887887887887888 0.1729312028225603 0.1656494844078085
0.7907907907907908 0.1725986041727169 0.1654082961702453
0.7927927927927928 0.1722655950751009 0.1651696415632339
0.7947947947947948 0.1719322573442211 0.1649335669404683
0.7967967967967968 0.1715986726384795 0.1647001180071232
0.7987987987987988 0.171264922447467 0.1644693399346988
0.8008008008008008 0.1709310880861332 0.1642412764116143
0.8028028028028028 0.170597250693516 0.1640159696506894
0.8048048048048048 0.1702634912146715 0.1637934603891435
0.8068068068068068 0.169929890389962 0.1635737878885958
0.8088088088088088 0.1695965287496881 0.1633569904249847
0.8108108108108109 0.169263486614096 0.1631431060054256
0.8128128128128128 0.1689308440768696 0.1629321710368425
0.8148148148148148 0.1685986809944489 0.1627242205159561
0.8168168168168168 0.1682670769796821 0.162519288037593
0.8188188188188188 0.1679361114022192 0.16231740587832
0.8208208208208209 0.1676058633733718 0.1621186056381511
0.8228228228228228 0.1672764117336425 0.1619229177451171
0.8248248248248248 0.1669478350445759 0.1617303712671339
0.8268268268268268 0.166620211587862 0.1615409939372149
0.8288288288288288 0.1662936193517484 0.161354812166583
0.8308308308308309 0.1659681360153371 0.1611718514166251
0.8328328328328328 0.1656438389381042 0.1609921361894956
0.8348348348348348 0.1653208051563223 0.160815689674249
0.8368368368368369 0.1649991113707186 0.1606425337424701
0.8388388388388388 0.1646788339268662 0.1604726889482735
0.8408408408408409 0.1643600488019243 0.1603061746683663
0.8428428428428428 0.1640428315979669 0.1601430095280537
0.8448448448448449 0.1637272575297493 0.1599832109377929
0.8468468468468469 0.1634134014011943 0.159826795012569
0.8488488488488488 0.1631013375890964 0.1596737765744663
0.8508508508508509 0.1627911400340366 0.1595241691644468
0.8528528528528528 0.1624828822264809 0.1593779854463483
0.8548548548548549 0.1621766371796169 0.1592352371546516
0.8568568568568569 0.1618724774102873 0.1590959347546455
0.8588588588588588 0.1615704749291713 0.1589600874636916
0.8608608608608609 0.1612707012225715 0.1588277032512236
0.8628628628628628 0.1609732272222278 0.1586987889757653
0.8648648648648649 0.1606781232847611 0.1585733507569009
0.8668668668668669 0.1603854591831805 0.1584513935422244
0.8688688688688688 0.1600953040800874 0.1583329210836084
0.8708708708708709 0.1598077264965124 0.1582179359408825
0.8728728728728729 0.1595227942938678 0.1581064395018545
0.8748748748748749 0.1592405746642769 0.157998432336381
0.8768768768768769 0.158961134092482 0.1578939140570779
0.8788788788788788 0.1586845383280167 0.1577928831246061
0.8808808808808809 0.1584108523772776 0.1576953368680964
0.8828828828828829 0.1581401404761155 0.1576012714851505
0.8848848848848849 0.1578724660505135 0.1575106821887871
0.8868868868868869 0.1576078917029241 0.1574235634407137
0.8888888888888888 0.1573464791990593 0.1573399086161691
0.8908908908908909 0.157088289420441 0.1572597100238239
0.8928928928928929 0.1568333823449145 0.1571829589066238
0.8948948948948949 0.1565818170430827 0.1571096454630845
0.8968968968968969 0.1563336516264632 0.1570397591407054
0.8988988988988988 0.1560889432251584 0.156973288477692
0.9009009009009009 0.1558477479900142 0.1569102209963189
0.9029029029029029 0.1556101210353497 0.1568505432249822
0.9049049049049049 0.1553761164212177 0.1567942406981988
0.9069069069069069 0.1551457871557667 0.1567412980702993
0.908908908908909 0.1549191851295856 0.1566916992948892
0.9109109109109109 0.1546963611162566 0.1566454273643264
0.9129129129129129 0.1544773647578393 0.1566024643528742
0.9149149149149149 0.1542622445019041 0.1565627914181405
0.9169169169169169 0.1540510476237043 0.1565263888112327
0.918918918918919 0.1538438201775392 0.1564932360934112
0.9209209209209209 0.1536406069618447 0.156463312030848
0.9229229229229229 0.153441451540978 0.1564365945234196
0.924924924924925 0.1532463961670104 0.1564130606359104
0.9269269269269269 0.1530554817988186 0.1563926865980129
0.928928928928929 0.1528687480699303 0.1563754478600842
0.9309309309309309 0.152686233241408 0.1563613192631635
0.9329329329329329 0.1525079742328099 0.1563502748382112
0.934934934934935 0.1523340065411519 0.1563422878589376
0.9369369369369369 0.1521643642679827 0.15633733084902
0.938938938938939 0.1519990800771689 0.1563353755822945
0.9409409409409409 0.1518381851654011 0.1563363932068029
0.9429429429429429 0.1516817092794469 0.156340354245935
0.944944944944945 0.1515296806439324 0.1563472285008936
0.9469469469469469 0.1513821259968169 0.1563569851106784
0.948948948948949 0.1512390705277937 0.1563695925520865
0.9509509509509509 0.1511005378822303 0.1563850186506276
0.9529529529529529 0.1509665501448832 0.1564032307274213
0.954954954954955 0.1508371277983058 0.1564241954761718
0.9569569569569569 0.150712289747565 0.1564478789878423
0.958958958958959 0.1505920532497864 0.1564742467810515
0.960960960960961 0.1504764339568785 0.1565032638020733
0.9629629629629629 0.1503654458400931 0.1565348944579004
0.964964964964965 0.1502591012308581 0.1565691027264179
0.9669669669669669 0.150157410753572 0.1566058520124928
0.968968968968969 0.1500603833583358 0.1566451052289816
0.970970970970971 0.1499680262639728 0.1566868248074991
0.972972972972973 0.1498803449831272 0.1567309726984177
0.974974974974975 0.149797343273641 0.1567775104318503
0.9769769769769769 0.1497190231590568 0.1568263991600116
0.978978978978979 0.149645384885065 0.1568775995567473
0.980980980980981 0.1495764269389548 0.1569310719046058
0.982982982982983 0.1495121460083419 0.1569867760964552
0.984984984984985 0.1494525370017105 0.1570446716357038
0.9869869869869869 0.1493975930086939 0.1571047177278549
0.988988988988989 0.1493473053215736 0.1571668732445227
0.990990990990991 0.1493016633985537 0.1572310966951824
0.992992992992993 0.1492606548842685 0.157297346290887
0.994994994994995 0.1492242655789601 0.1573655799442681
0.996996996996997 0.1491924794551939 0.1574357552734877
0.998998998998999 0.1491652786358887 0.1575078297119611
1.001001001001001 0.1491426434053019 0.1575817604213016
1.003003003003003 0.1491245521973907 0.1576575043139029
1.005005005005005 0.1491109816002374 0.1577350180939428
1.007007007007007 0.149101906356452 0.1578142582573831
1.009009009009009 0.149097299359285 0.1578951811033139
1.011011011011011 0.1490971316667554 0.157977742851978
1.013013013013013 0.1491013724898178 0.1580618995301985
1.015015015015015 0.1491099892171869 0.1581476070195827
1.017017017017017 0.149122947403299 0.1582348210820501
1.019019019019019 0.1491402107918938 0.1583234973598317
1.021021021021021 0.149161741318654 0.1584135913989322
1.023023023023023 0.1491874991195206 0.1585050587675882
1.025025025025025 0.1492174425582176 0.1585978549242108
1.027027027027027 0.1492515282177576 0.1586919352799925
1.029029029029029 0.1492897109431153 0.1587872552131055
1.031031031031031 0.1493319438380767 0.1588837700687015
1.033033033033033 0.1493781782926158 0.158981435200209
1.035035035035035 0.1494283640135595 0.1590802060754123
1.037037037037037 0.1494824490244659 0.1591800381393105
1.039039039039039 0.149540379717966 0.159280886881307
1.041041041041041 0.1496021008638557 0.1593827078413309
1.043043043043043 0.1496675556358924 0.1594854566098372
1.045045045045045 0.1497366856630843 0.1595890888926488
1.047047047047047 0.1498094310329071 0.1596935605934373
1.049049049049049 0.1498857303426455 0.1597988276818462
1.051051051051051 0.1499655207384604 0.1599048462555192
1.053053053053053 0.1500487379287164 0.1600115725417078
1.055055055055055 0.1501353162494657 0.1601189628972711
1.057057057057057 0.1502251886933949 0.1602269739030769
1.059059059059059 0.1503182869371186 0.1603355624132733
1.061061061061061 0.1504145414134429 0.1604446854348357
1.063063063063063 0.1505138813356073 0.1605543001782461
1.065065065065065 0.1506162347370417 0.1606643640575318
1.067067067067067 0.1507215285460778 0.1607748346908294
1.069069069069069 0.1508296886110399 0.1608856700267532
1.071071071071071 0.1509406397476017 0.1609968283560863
1.073073073073073 0.1510543058158408 0.1611082682033729
1.075075075075075 0.1511706097483601 0.1612199483650632
1.077077077077077 0.1512894736013105 0.1613318279095133
1.079079079079079 0.1514108186342791 0.1614438661793566
1.081081081081081 0.1515345653421718 0.1615560229449622
1.083083083083083 0.1516606335069964 0.1616682583866086
1.085085085085085 0.1517889422804756 0.1617805329889386
1.087087087087087 0.151919410220068 0.1618928075706975
1.089089089089089 0.1520519553393753 0.1620050432847332
1.091091091091091 0.1521864951925929 0.1621172016222496
1.093093093093093 0.1523229469149117 0.1622292445871686
1.095095095095095 0.1524612272700102 0.1623411346608989
1.097097097097097 0.1526012527351217 0.1624528346898592
1.099099099099099 0.1527429395455218 0.1625643079099348
1.101101101101101 0.1528862037381575 0.1626755179464772
1.103103103103103 0.1530309612363596 0.1627864288190362
1.105105105105105 0.1531771278970883 0.1628970051285731
1.107107107107107 0.1533246195503678 0.1630072120242055
1.109109109109109 0.1534733520833632 0.163117015070967
1.111111111111111 0.1536232414877166 0.1632263802713255
1.113113113113113 0.1537742038951437 0.1633352740651842
1.115115115115115 0.1539261556614293 0.1634436633329034
1.117117117117117 0.1540790134096873 0.1635515155821738
1.119119119119119 0.1542326940635566 0.1636587989475965
1.121121121121121 0.1543871149320806 0.1637654820216083
1.123123123123123 0.1545421937431891 0.1638715338742163
1.125125125125125 0.1546978486782363 0.1639769240529967
1.127127127127127 0.1548539984571492 0.1640816225835326
1.129129129129129 0.1550105623559263 0.164185600131578
1.131131131131131 0.1551674602509434 0.1642888280819193
1.133133133133133 0.1553246126961616 0.1643912783128791
1.135135135135135 0.1554819409242034 0.1644929232122517
1.137137137137137 0.155639366912067 0.1645937356773036
1.139139139139139 0.1557968134287538 0.1646936891147732
1.141141141141141 0.1559542040380247 0.1647927575443332
1.143143143143143 0.1561114631825482 0.1648909158017828
1.145145145145145 0.1562685161824486 0.1649881392592151
1.147147147147147 0.1564252892791992 0.1650844038204413
1.149149149149149 0.1565817096884279 0.1651796859219967
1.151151151151151 0.1567377055864315 0.1652739625331408
1.153153153153153 0.1568932061941803 0.1653672111950904
1.155155155155155 0.1570481417530169 0.1654594103008692
1.157157157157157 0.1572024435878808 0.165550538877083
1.159159159159159 0.1573560441138397 0.1656405764894127
1.161161161161161 0.157508876856389 0.1657295032504149
1.163163163163163 0.1576608764930853 0.1658172998195223
1.165165165165165 0.1578119788385645 0.1659039474052817
1.167167167167167 0.1579621209077197 0.1659894279760182
1.169169169169169 0.1581112408809447 0.1660737243082084
1.171171171171171 0.1582592781746739 0.1661568197235951
1.173173173173173 0.1584061733990999 0.1662386980953557
1.175175175175175 0.1585518684262246 0.1663193438481029
1.177177177177177 0.1586963063493584 0.1663987419578838
1.179179179179179 0.1588394315389055 0.1664768779958112
1.181181181181181 0.1589811896159933 0.1665537384325172
1.183183183183183 0.1591215274816454 0.1666293103967983
1.185185185185185 0.1592603933198805 0.1667035815568984
1.187187187187187 0.1593977365884061 0.1667765401268952
1.189189189189189 0.1595335080552797 0.1668481748666996
1.191191191191191 0.1596676597616956 0.1669184750820558
1.193193193193193 0.1598001450644408 0.1669874307326995
1.195195195195195 0.15993091861336 0.1670550326971831
1.197197197197197 0.1600599363547667 0.1671212724281568
1.199199199199199 0.1601871555525133 0.167186141906488
1.201201201201201 0.1603125347572321 0.1672496336424174
1.203203203203203 0.1604360338322882 0.1673117406755585
1.205205205205205 0.1605576139459424 0.1673724565748982
1.207207207207207 0.1606772375505935 0.1674317755663922
1.209209209209209 0.1607948684209171 0.1674896927892462
1.211211211211211 0.1609104716120147 0.1675462039285835
1.213213213213213 0.1610240134730216 0.1676013051702183
1.215215215215215 0.1611354616644929 0.1676549932011129
1.217217217217217 0.1612447851037781 0.1677072652093773
1.219219219219219 0.1613519540286971 0.1677581188842699
1.221221221221221 0.1614569399334682 0.1678075524851371
1.223223223223223 0.1615597156031833 0.1678555651824953
1.225225225225225 0.1616602551025148 0.1679021567356852
1.227227227227227 0.1617585337503605 0.1679473273611767
1.229229229229229 0.1618545281626119 0.1679910777353482
1.231231231231231 0.1619482161839779 0.168033408994487
1.233233233233233 0.1620395769605347 0.1680743227347885
1.235235235235235 0.1621285908529899 0.1681138210160555
1.237237237237237 0.162215239519317 0.1681519066253097
1.239239239239239 0.1622995058236416 0.1681885831558171
1.241241241241241 0.1623813739198045 0.1682238546247296
1.243243243243243 0.1624608291620659 0.1682577254537107
1.245245245245245 0.1625378581839269 0.1682902004689368
1.247247247247247 0.1626124488181188 0.1683212849010964
1.249249249249249 0.162684590160301 0.1683509843853901
1.251251251251251 0.1627542725115624 0.1683793049803377
1.253253253253253 0.1628214874112742 0.1684062535426777
1.255255255255255 0.1628862276188261 0.1684318375925637
1.257257257257257 0.1629484871004794 0.1684560649879722
1.259259259259259 0.1630082610596736 0.1684789439282098
1.261261261261261 0.1630655458790783 0.1685004829539129
1.263263263263263 0.1631203391827974 0.1685206909470479
1.265265265265265 0.1631726397685107 0.1685395771309114
1.267267267267267 0.1632224476506974 0.1685571511084717
1.269269269269269 0.1632697640371223 0.1685734232822452
1.271271271271271 0.1633145913108935 0.1685884045527066
1.273273273273273 0.1633569330680924 0.1686021060891938
1.275275275275275 0.1633967940565672 0.1686145393449373
1.277277277277277 0.1634341802217119 0.1686257160570606
1.279279279279279 0.1634690986737266 0.1686356482465795
1.281281281281281 0.1635015576748841 0.1686443482184031
1.283283283283283 0.1635315666712461 0.168651828632016
1.285285285285285 0.1635591362348159 0.1686581028538506
1.287287287287287 0.1635842780982385 0.1686631845212963
1.289289289289289 0.1636070051334013 0.1686670875050152
1.291291291291291 0.1636273313230539 0.1686698259265206
1.293293293293293 0.1636452717973201 0.1686714141581767
1.295295295295295 0.1636608427785578 0.1686718668231986
1.297297297297297 0.1636740615949299 0.1686711987956527
1.299299299299299 0.1636849466805174 0.1686694252634477
1.301301301301301 0.1636935175271312 0.168666561820131
1.303303303303303 0.1636997947177599 0.168662624162942
1.305305305305305 0.1637037998857729 0.1686576282351196
1.307307307307307 0.1637055556983087 0.1686515902384546
1.309309309309309 0.1637050858767405 0.1686445266332895
1.311311311311311 0.163702415137664 0.1686364541109653
1.313313313313313 0.1636975692093227 0.1686273894117302
1.315315315315315 0.1636905748135055 0.1686173494678025
1.317317317317317 0.1636814596213076 0.1686063514257925
1.319319319319319 0.163670252280229 0.1685944126381236
1.321321321321321 0.1636569823584569 0.1685815506630319
1.323323323323323 0.1636416803377372 0.1685677832465441
1.325325325325325 0.1636243776136075 0.1685531281144502
1.327327327327327 0.1636051064345803 0.1685376030894219
1.329329329329329 0.1635838999241868 0.1685212261595949
1.331331331331331 0.1635607920332152 0.1685040154660098
1.333333333333333 0.1635358175145857 0.1684859893026117
1.335335335335335 0.1635090119306196 0.1684671661150055
1.337337337337337 0.1634804115845422 0.1684475643165956
1.339339339339339 0.1634500535375399 0.1684272022511299
1.341341341341341 0.1634179755605162 0.1684060983921784
1.343343343343343 0.1633842161047154 0.168384271316385
1.345345345345345 0.1633488143042302 0.1683617397034679
1.347347347347347 0.1633118099049851 0.1683385223362194
1.349349349349349 0.1632732432827984 0.1683146379843188
1.351351351351351 0.1632331553812532 0.1682901051985905
1.353353353353353 0.1631915876964745 0.1682649426164229
1.355355355355355 0.1631485822579734 0.1682391689233846
1.357357357357357 0.1631041815687611 0.1682128028510354
1.359359359359359 0.1630584286195112 0.1681858631769264
1.361361361361361 0.1630113668093202 0.168158368653513
1.363363363363363 0.1629630399596864 0.1681303377634979
1.365365365365365 0.1629134922494174 0.1681017890001925
1.367367367367367 0.1628627682026884 0.1680727408521883
1.369369369369369 0.162810912653681 0.1680432117959435
1.371371371371371 0.1627579707035516 0.1680132202957828
1.373373373373373 0.1627039877123521 0.1679827847699459
1.375375375375375 0.1626490092325309 0.1679519233517703
1.377377377377377 0.1625930810183231 0.1679206540904697
1.379379379379379 0.1625362489464296 0.1678889949865791
1.381381381381381 0.1624785590333157 0.1678569639790218
1.383383383383383 0.1624200573512175 0.1678245789451094
1.385385385385385 0.16236079004757 0.1677918576945027
1.387387387387387 0.1623008032602699 0.1677588177680216
1.389389389389389 0.1622401431373584 0.1677254764898645
1.391391391391391 0.1621788557524907 0.1676918511051929
1.393393393393393 0.1621169871245621 0.1676579587587848
1.395395395395395 0.1620545831344722 0.1676238164950338
1.397397397397397 0.1619916895424074 0.1675894412579501
1.399399399399399 0.1619283519106872 0.1675548497927467
1.401401401401401 0.1618646156113071 0.1675200584709585
1.403403403403403 0.1618005257654886 0.1674850835487426
1.405405405405405 0.1617361272285567 0.1674499411518573
1.407407407407407 0.1616714645603372 0.1674146472744417
1.409409409409409 0.1616065819754059 0.167379217779015
1.411411411411411 0.1615415233495198 0.1673436683726361
1.413413413413413 0.1614763321446445 0.1673080143529107
1.415415415415415 0.1614110514227551 0.1672722707845714
1.417417417417417 0.1613457237908397 0.1672364525890198
1.419419419419419 0.1612803913717296 0.1672005745290621
1.421421421421421 0.1612150958055795 0.1671646512089091
1.423423423423423 0.1611498781811473 0.1671286970739121
1.425425425425425 0.1610847790385012 0.1670927262465036
1.427427427427427 0.1610198383447758 0.1670567524537518
1.429429429429429 0.1609550954389543 0.1670207892659192
1.431431431431431 0.1608905890392839 0.1669848500728339
1.433433433433433 0.1608263572113331 0.1669489480838896
1.435435435435436 0.160762437323908 0.1669130963280459
1.437437437437437 0.1606988660539744 0.1668773076112079
1.439439439439439 0.1606356793547004 0.1668415942704566
1.441441441441441 0.1605729124171618 0.1668059684016928
1.443443443443444 0.1605105996765652 0.1667704419148638
1.445445445445446 0.1604487747811697 0.1667350265260698
1.447447447447447 0.1603874705547738 0.1666997337575639
1.449449449449449 0.1603267190095292 0.1666645749372707
1.451451451451451 0.1602665513157001 0.1666295610376377
1.453453453453454 0.1602069977602195 0.1665947026004
1.455455455455456 0.1601480877706403 0.1665600099793696
1.457457457457457 0.1600898498849078 0.1665254933311596
1.459459459459459 0.1600323117061779 0.1664911626151844
1.461461461461461 0.159975499939618 0.1664570275936596
1.463463463463464 0.1599194403521799 0.1664230978098028
1.465465465465466 0.1598641577415991 0.1663893823283887
1.467467467467467 0.1598096759769902 0.1663558898938627
1.469469469469469 0.1597560179349553 0.1663226290682356
1.471471471471471 0.1597032055174281 0.1662896082215726
1.473473473473474 0.1596512596511098 0.1662568355319924
1.475475475475476 0.1596002002409971 0.1662243189856679
1.477477477477477 0.1595500462196673 0.1661920662891814
1.479479479479479 0.1595008154830614 0.1661600846217285
1.481481481481481 0.1594525249327344 0.166128380950618
1.483483483483484 0.1594051904420927 0.1660969620636118
1.485485485485486 0.1593588268629158 0.1660658345663424
1.487487487487487 0.1593134480321425 0.1660350048823139
1.489489489489489 0.1592690667453855 0.1660044792505159
1.491491491491491 0.1592256947943042 0.1659742635067369
1.493493493493494 0.1591833429200393 0.1659443630597284
1.495495495495496 0.1591420208680722 0.1659147831598791
1.497497497497497 0.1591017373333544 0.1658855288865222
1.499499499499499 0.1590625000230267 0.165856605147935
1.501501501501501 0.1590243156004014 0.1658280166813394
1.503503503503504 0.1589871897507196 0.1657997680180908
1.505505505505506 0.1589511271268485 0.1657718631986258
1.507507507507508 0.1589161314164464 0.165744305998077
1.509509509509509 0.1588822052904027 0.165717100043644
1.511511511511511 0.1588493504702322 0.165690248805594
1.513513513513514 0.158817567680945 0.1656637555972623
1.515515515515516 0.1587868567159564 0.1656376235750521
1.517517517517518 0.15875721639815 0.165611855637143
1.519519519519519 0.1587286446372505 0.1655864542083459
1.521521521521521 0.158701138405062 0.1655614215498223
1.523523523523524 0.158674693778447 0.1655367597873877
1.525525525525526 0.1586493059357499 0.1655124709106126
1.527527527527528 0.1586249691785228 0.1654885567728229
1.529529529529529 0.158601676954812 0.1654650190903753
1.531531531531531 0.1585794218556311 0.1654418592682114
1.533533533533534 0.1585581956661638 0.1654190783046822
1.535535535535536 0.1585379893394823 0.1653966770816041
1.537537537537538 0.1585187930682821 0.1653746563722111
1.539539539539539 0.1585005962485099 0.1653530168411547
1.541541541541541 0.1584833875534582 0.1653317590445038
1.543543543543544 0.1584671549084461 0.1653108834243587
1.545545545545546 0.1584518855456568 0.1652903900718453
1.547547547547548 0.1584375660086501 0.1652702787349313
1.549549549549549 0.1584241821738127 0.16525054908557
1.551551551551551 0.1584117192922731 0.1652312007182598
1.553553553553554 0.1584001619773081 0.1652122331500442
1.555555555555556 0.1583894942761789 0.1651936458205116
1.557557557557558 0.1583796996389762 0.1651754380741686
1.559559559559559 0.1583707609972629 0.1651576088618533
1.561561561561561 0.1583626607412301 0.1651401568782955
1.563563563563564 0.1583553807782833 0.165123080778848
1.565565565565566 0.1583489025407877 0.1651063791709702
1.567567567567568 0.1583432070091974 0.1650900506142275
1.56956956956957 0.1583382747573828 0.1650740936202921
1.571571571571572 0.1583340859410141 0.1650585066036712
1.573573573573574 0.158330620371847 0.1650432875560106
1.575575575575576 0.1583278574866852 0.1650284343305681
1.577577577577578 0.1583257764295503 0.16501394476606
1.57957957957958 0.1583243560244419 0.1649998166792289
1.581581581581582 0.1583235748429623 0.1649860478648435
1.583583583583584 0.158323411199078 0.1649726360956987
1.585585585585586 0.1583238431894196 0.164959579014836
1.587587587587588 0.1583248487168246 0.1649468738682443
1.58958958958959 0.1583264055011844 0.1649345178642641
1.591591591591592 0.158328491129652 0.164922508215467
1.593593593593594 0.1583310830429674 0.164910842137043
1.595595595595596 0.1583341586050645 0.1648995168468013
1.597597597597598 0.1583376950731151 0.1648885295650017
1.5995995995996 0.1583416696777318 0.1648778773355725
1.601601601601602 0.1583460595849511 0.1648675568769831
1.603603603603604 0.1583508419796186 0.1648575649237505
1.605605605605606 0.1583559940250957 0.1648478982391697
1.607607607607608 0.1583614929455974 0.164838553615313
1.60960960960961 0.1583673159859282 0.1648295278730307
1.611611611611612 0.158373440491916 0.1648208178591073
1.613613613613614 0.1583798438697364 0.1648124202096617
1.615615615615616 0.1583865036653731 0.1648043312949314
1.617617617617618 0.1583933975224687 0.1647965475381775
1.61961961961962 0.1584005032611348 0.1647890654191249
1.621621621621622 0.1584077988353838 0.1647818814739624
1.623623623623624 0.1584152624079168 0.1647749922953424
1.625625625625626 0.158422872313261 0.164768394523916
1.627627627627628 0.1584306071193461 0.1647620845520151
1.62962962962963 0.158438445608177 0.164756058562193
1.631631631631632 0.1584463668106721 0.164750312824912
1.633633633633634 0.1584543500182038 0.1647448436928051
1.635635635635636 0.1584623747803042 0.1647396476006759
1.637637637637638 0.1584704209507342 0.1647347210654987
1.63963963963964 0.1584784686558504 0.1647300606609734
1.641641641641642 0.158486498352484 0.1647256626537773
1.643643643643644 0.1584944908047046 0.1647215231981427
1.645645645645646 0.1585024271077176 0.1647176385623361
1.647647647647648 0.1585102887101287 0.1647140051159663
1.64964964964965 0.1585180573946363 0.164710619329984
1.651651651651652 0.1585257153193522 0.1647074777766818
1.653653653653654 0.1585332450097816 0.1647045770538233
1.655655655655656 0.158540629360866 0.1647019134112729
1.657657657657658 0.1585478516668848 0.1646994831221948
1.65965965965966 0.1585548956115369 0.1646972825806592
1.661661661661662 0.1585617452752434 0.1646953082940236
1.663663663663664 0.1585683851543762 0.1646935568829327
1.665665665665666 0.1585748001574956 0.1646920250813192
1.667667667667668 0.1585809756114958 0.164690709559516
1.66966966966967 0.1585868972729556 0.164689606694609
1.671671671671672 0.158592551329202 0.1646887129775716
1.673673673673674 0.1585979244017249 0.1646880250216639
1.675675675675676 0.1586030035564183 0.1646875395622927
1.677677677677678 0.1586077763045228 0.1646872534570119
1.67967967967968 0.1586122306000126 0.1646871636801946
1.681681681681682 0.1586163548563234 0.1646872670368834
1.683683683683684 0.1586201379469277 0.1646875601520548
1.685685685685686 0.1586235691887329 0.1646880397892716
1.687687687687688 0.1586266383689124 0.1646887028438249
1.68968968968969 0.1586293357552616 0.1646895463427346
1.691691691691692 0.1586316520540127 0.1646905674447496
1.693693693693694 0.1586335784448497 0.164691763418523
1.695695695695696 0.1586351066052433 0.1646931312822474
1.697697697697698 0.1586362286506385 0.1646946679612741
1.6996996996997 0.158636937181651 0.1646963705335398
1.701701701701702 0.1586372252907867 0.1646982362185114
1.703703703703704 0.1586370865099677 0.1647002623771853
1.705705705705706 0.1586365148816639 0.1647024465120883
1.707707707707708 0.1586355049087565 0.1647047862109295
1.70970970970971 0.1586340515626159 0.164707278733805
1.711711711711712 0.1586321503202369 0.1647099213504117
1.713713713713714 0.1586297970972685 0.164712711488238
1.715715715715716 0.158626988324979 0.1647156467201643
1.717717717717718 0.1586237208818556 0.1647187247644633
1.71971971971972 0.1586199921385346 0.1647219434847997
1.721721721721722 0.1586157999400849 0.1647253007346552
1.723723723723724 0.1586111425941052 0.1647287940358988
1.725725725725726 0.1586060189054358 0.1647324210458329
1.727727727727728 0.1586004281199854 0.1647361795626459
1.72972972972973 0.1585943699918254 0.1647400675229431
1.731731731731732 0.1585878447053752 0.1647440830017468
1.733733733733734 0.1585808529529587 0.164748224203878
1.735735735735736 0.1585733958543444 0.1647524891384592
1.737737737737738 0.1585654750299468 0.1647568756831317
1.73973973973974 0.1585570925278024 0.1647613818655762
1.741741741741742 0.1585482508867904 0.1647660058394663
1.743743743743744 0.1585389530730777 0.1647707458844686
1.745745745745746 0.1585292025336978 0.1647756004062429
1.747747747747748 0.1585190031405473 0.1647805678761458
1.74974974974975 0.1585083592370939 0.1647856464862046
1.751751751751752 0.1584972755866558 0.1647908344589142
1.753753753753754 0.1584857574156144 0.1647961301415813
1.755755755755756 0.1584738103626052 0.1648015319977553
1.757757757757758 0.158461440521373 0.1648070386072282
1.75975975975976 0.1584486543879711 0.1648126486660342
1.761761761761762 0.1584354589057703 0.1648183608609111
1.763763763763764 0.1584218614085024 0.1648241735963466
1.765765765765766 0.1584078696691202 0.1648300853641284
1.767767767767768 0.1583934918373948 0.1648360947687145
1.76976976976977 0.1583787364934113 0.1648422005258886
1.771771771771772 0.1583636125793728 0.1648484014627607
1.773773773773774 0.1583481294575745 0.1648546965177665
1.775775775775776 0.1583322968369957 0.1648610845495253
1.777777777777778 0.1583161248347137 0.1648675641413883
1.77977977977978 0.1582996238986875 0.1648741339871528
1.781781781781782 0.1582828048708531 0.1648807928877861
1.783783783783784 0.1582656789081053 0.1648875397514201
1.785785785785786 0.1582482575448825 0.1648943735933506
1.787787787787788 0.1582305526145786 0.1649012935329143
1.78978978978979 0.1582125763094793 0.1649082985033825
1.791791791791792 0.1581943411044937 0.1649153872290661
1.793793793793794 0.1581758598129274 0.1649225585569499
1.795795795795796 0.1581571455136397 0.1649298114306724
1.797797797797798 0.1581382116019933 0.1649371448905256
1.7997997997998 0.1581190717206855 0.1649445580734554
1.801801801801802 0.1580997398060772 0.1649520501812915
1.803803803803804 0.1580802300221181 0.1649596201132124
1.805805805805806 0.1580605568030511 0.164967266716259
1.807807807807808 0.1580407347891314 0.1649749889379205
1.80980980980981 0.1580207788673512 0.1649827858044445
1.811811811811812 0.1580007041071114 0.1649906564208366
1.813813813813814 0.157980525801049 0.1649985999708605
1.815815815815816 0.1579602593985246 0.1650066156111464
1.817817817817818 0.1579399205487748 0.1650147021945525
1.81981981981982 0.1579195250301642 0.1650228586303836
1.821821821821822 0.1578990887975195 0.1650310838927304
1.823823823823824 0.1578786279058507 0.1650393770168289
1.825825825825826 0.1578581585624659 0.1650477370990605
1.827827827827828 0.1578376970458184 0.165056163296835
1.82982982982983 0.1578172597602145 0.1650646546536513
1.831831831831832 0.1577968631541363 0.1650732099779841
1.833833833833834 0.1577765237709388 0.1650818281397245
1.835835835835836 0.1577562581756172 0.1650905080594033
1.837837837837838 0.1577360829906902 0.1650992487081907
1.83983983983984 0.1577160148437531 0.165108049107897
1.841841841841842 0.1576960703756295 0.1651169083304315
1.843843843843844 0.1576762662212769 0.1651258253100458
1.845845845845846 0.1576566189798274 0.1651347987418464
1.847847847847848 0.1576371452349722 0.1651438273745843
1.84984984984985 0.1576178614883207 0.1651529100058644
1.851851851851852 0.1575987842071905 0.1651620454821453
1.853853853853854 0.1575799297471132 0.1651712326987397
1.855855855855856 0.1575613143881545 0.1651804705997865
1.857857857857858 0.1575429542917361 0.1651897579932156
1.85985985985986 0.1575248654846119 0.1651990933987398
1.861861861861862 0.1575070638759021 0.1652084753936652
1.863863863863864 0.1574895651898064 0.1652179026064054
1.865865865865866 0.1574723850086341 0.1652273737164814
1.867867867867868 0.15745553871694 0.1652368874545217
1.86986986986987 0.1574390414959349 0.1652464426019548
1.871871871871872 0.1574229083371615 0.1652560377627827
1.873873873873874 0.1574071539787995 0.1652656712589628
1.875875875875876 0.1573917929382935 0.1652753414873115
1.877877877877878 0.1573768394808369 0.1652850468918927
1.87987987987988 0.1573623075846107 0.1652947859640173
1.881881881881882 0.1573482109746651 0.1653045572422436
1.883883883883884 0.1573345630714094 0.1653143593014588
1.885885885885886 0.157321376977523 0.1653241904455
1.887887887887888 0.1573086655040098 0.1653340488291179
1.88988988988989 0.1572964411167405 0.1653439326726599
1.891891891891892 0.157284715929031 0.1653538402318781
1.893893893893894 0.1572735017259141 0.1653637697979287
1.895895895895896 0.1572628099152633 0.1653737196973722
1.897897897897898 0.1572526515153685 0.1653836882485909
1.8998998998999 0.1572430371798631 0.1653936734780874
1.901901901901902 0.1572339771612292 0.1654036733802244
1.903903903903904 0.1572254812885193 0.1654136859870917
1.905905905905906 0.157217558988163 0.1654237093572825
1.907907907907908 0.1572102192670743 0.1654337415758939
1.90990990990991 0.1572034706790697 0.1654437807545259
1.911911911911912 0.157197321338414 0.1654538249802094
1.913913913913914 0.1571917789258954 0.1654638720760309
1.915915915915916 0.1571868506446483 0.165473919838499
1.917917917917918 0.1571825432226892 0.1654839660987387
1.91991991991992 0.1571788629423958 0.1654940087182337
1.921921921921922 0.1571758155935307 0.1655040455888257
1.923923923923924 0.1571734064589525 0.1655140746327146
1.925925925925926 0.1571716403557436 0.1655240937818309
1.927927927927928 0.157170521606349 0.1655341007233327
1.92992992992993 0.1571700540044403 0.1655440930299119
1.931931931931932 0.1571702408563725 0.1655540683285838
1.933933933933934 0.157171084969219 0.1655640242978683
1.935935935935936 0.157172588608486 0.16557395866779
1.937937937937938 0.1571747535436089 0.1655838692198782
1.93993993993994 0.1571775810317603 0.1655937537839146
1.941941941941942 0.157181071783048 0.1656036099829692
1.943943943943944 0.1571852260146581 0.1656134351919746
1.945945945945946 0.1571900434115006 0.1656232268677426
1.947947947947948 0.1571955231211205 0.1656329825473177
1.94994994994995 0.1572016637987043 0.165642699847977
1.951951951951952 0.1572084635489639 0.16565237646723
1.953953953953954 0.1572159199700498 0.1656620101767903
1.955955955955956 0.1572240301464309 0.1656715984707174
1.957957957957958 0.1572327906225859 0.1656811386304327
1.95995995995996 0.1572421974602668 0.1656906280644551
1.961961961961962 0.1572522461808805 0.1657000642665664
1.963963963963964 0.1572629318158154 0.1657094448158108
1.965965965965966 0.1572742488900806 0.1657187673764952
1.967967967967968 0.1572861914165221 0.1657280296133598
1.96996996996997 0.1572987529385425 0.1657372288413358
1.971971971971972 0.1573119264794498 0.1657463624418478
1.973973973973974 0.1573257046112094 0.1657554278777014
1.975975975975976 0.1573400794031397 0.165764422680199
1.977977977977978 0.1573550424714969 0.1657733444491397
1.97997997997998 0.1573705849642847 0.1657821908471819
1.981981981981982 0.1573866975691508 0.1657909593838236
1.983983983983984 0.1574033705425452 0.1657996474673973
1.985985985985986 0.1574205936788728 0.1658082525871992
1.987987987987988 0.1574383563725773 0.1658167722942327
1.98998998998999 0.1574566475658379 0.1658252042012086
1.991991991991992 0.1574754558224821 0.1658335459825452
1.993993993993994 0.1574947692765998 0.165841795347445
1.995995995995996 0.1575145756968711 0.1658499498136966
1.997997997997998 0.1575348624556508 0.1658580069960328
2 0.1575556165639314 0.1658659645747866


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_single_1.dat <==
0 0.21506685581844 0.21506685581844
0.002002002002002002 0.215088125325992 0.2151003922148512
0.004004004004004004 0.2151518049561509 0.2152187984535386
0.006006006006006006 0.2152576420645637 0.2154216084452245
0.008008008008008008 0.2154053281693404 0.2157080824320841
0.01001001001001001 0.2155945188191248 0.2160773685646751
0.01201201201201201 0.2158248461973999 0.2165285825134119
0.01401401401401401 0.2160959272869843 0.2170608427795066
0.01601601601601602 0.2164073693003721 0.2176732830352174
0.01801801801801802 0.2167587734140342 0.2183650531942562
0.02002002002002002 0.2171497374415918 0.219135315632437
0.02202202202202202 0.2175798578356177 0.2199832398305346
0.02402402402402402 0.2180487312574222 0.2209079970589485
0.02602602602602603 0.2185559558628357 0.2219087557873995
0.02802802802802803 0.2191011323948027 0.2229846780257145
0.03003003003003003 0.219683865139396 0.224134916576305
0.03203203203203203 0.2203037627803662 0.2253586131467933
0.03403403403403404 0.2209604391737358 0.2266548970426432
0.03603603603603604 0.2216535140566369 0.2280228844010895
0.03803803803803804 0.2223826136989755 0.2294616779069993
0.04004004004004004 0.2231473715030992 0.230970366651948
0.04204204204204205 0.2239474285559978 0.2325480263569079
0.04404404404404404 0.2247824341356663 0.2341937196298295
0.04604604604604605 0.2256520461737961 0.2359064964286191
0.04804804804804805 0.2265559316761786 0.237685394506079
0.05005005005005005 0.2274937671010587 0.239529439943024
0.05205205205205205 0.2284652386972185 0.2414376478155084
0.05405405405405406 0.2294700428013722 0.2434090224791767
0.05605605605605606 0.2305078860962197 0.2454425585712932
0.05805805805805806 0.2315784858292497 0.2475372412360867
0.06006006006006006 0.2326815699928929 0.2496920466785698
0.06206206206206206 0.2338168774665866 0.2519059431698524
0.06406406406406406 0.2349841581211069 0.2541778910226599
0.06606606606606606 0.2361831728858632 0.2565068433316353
0.06806806806806807 0.2374136937794113 0.2588917468214312
0.07007007007007007 0.2386755039041893 0.261331541770449
0.07207207207207207 0.2399683974055093 0.2638251628238805
0.07407407407407407 0.2412921793959386 0.2663715396706373
0.07607607607607608 0.242646665845594 0.268969596964538
0.07807807807807808 0.2440316834386746 0.2716182551650533
0.08008008008008008 0.2454470693978846 0.274316431064189
0.08208208208208208 0.2468926712764982 0.2770630377238266
0.08408408408408409 0.2483683467196103 0.2798569853080588
0.08608608608608609 0.2498739631956102 0.2826971814960122
0.08808808808808809 0.2514093976977792 0.2855825314370944
0.09009009009009009 0.2529745364184534 0.2885119385483227
0.0920920920920921 0.2545692743957426 0.2914843048526997
0.0940940940940941 0.2561935151338544 0.2944985309431918
0.0960960960960961 0.2578471701992702 0.2975535167270096
0.09809809809809809 0.2595301587923383 0.3006481617276076
0.1001001001001001 0.2612424072964719 0.3037813650442439
0.1021021021021021 0.2629838488065124 0.3069520260282101
0.1041041041041041 0.2647544226359829 0.3101590445838508
0.1061061061061061 0.2665540738060854 0.3134013211147952
0.1081081081081081 0.2683827525174133 0.3166777571112377
0.1101101101101101 0.2702404136044437 0.3199872554834592
0.1121121121121121 0.2721270159759127 0.323328720499045
0.1141141141141141 0.2740425220417571 0.326701058245383
0.1161161161161161 0.2759868971269168 0.3301031770265276
0.1181181181181181 0.2779601088750985 0.33353398731644
0.1201201201201201 0.2799621266432252 0.3369924020455449
0.1221221221221221 0.2819929208868457 0.3404773370803698
0.1241241241241241 0.2840524625394689 0.3439877112354555
0.1261261261261261 0.2861407223867927 0.3475224463504581
0.1281281281281281 0.2882576704360764 0.3510804678268318
0.1301301301301301 0.2904032752830623 0.3546607047286178
0.1321321321321321 0.2925775034779228 0.358262089740964
0.1341341341341341 0.2947803188907241 0.3618835595860616
0.1361361361361361 0.2970116820775737 0.365524055289293
0.1381381381381381 0.299271549649736 0.3691825221628862
0.1401401401401401 0.301559873646354 0.3728579099074155
0.1421421421421421 0.3038766009113471 0.3765491730669474
0.1441441441441441 0.3062216724762642 0.380255271099845
0.1461461461461462 0.3085950229504061 0.3839751683353481
0.1481481481481481 0.3109965799189735 0.3877078342426235
0.1501501501501502 0.3134262633498167 0.3914522437495414
0.1521521521521522 0.3158839850102779 0.395207377268704
0.1541541541541541 0.3183696478952172 0.3989722206462972
0.1561561561561562 0.3208831456668237 0.4027457654866161
0.1581581581581581 0.3234243621070665 0.4065270093950696
0.1601601601601602 0.3259931705833296 0.4103149559994067
0.1621621621621622 0.3285894335285755 0.4141086148908054
0.1641641641641642 0.3312130019364629 0.417907001893525
0.1661661661661662 0.3338637148720352 0.4217091393379006
0.1681681681681682 0.336541398998723 0.4255140560732719
0.1701701701701702 0.3392458681219409 0.4293207874423079
0.1721721721721722 0.3419769227501822 0.4331283753850091
0.1741741741741742 0.3447343496740028 0.4369358687868584
0.1761761761761762 0.3475179215632953 0.4407423235094897
0.1781781781781782 0.350327396583263 0.444546802400583
0.1801801801801802 0.3531625180294678 0.4483483752602118
0.1821821821821822 0.3560230139823353 0.452146119198569
0.1841841841841842 0.358908596981284 0.4559391187228477
0.1861861861861862 0.3618189637188692 0.4597264657511504
0.1881881881881882 0.3647537947551246 0.4635072595423553
0.1901901901901902 0.367712754252275 0.4672806069551804
0.1921921921921922 0.3706954897299805 0.4710456226323242
0.1941941941941942 0.3737016318412341 0.4748014290101114
0.1961961961961962 0.3767307941690143 0.4785471562532889
0.1981981981981982 0.3797825730437565 0.482281942386427
0.2002002002002002 0.3828565473816884 0.4860049335656365
0.2022022022022022 0.3859522785440451 0.4897152840951399
0.2042042042042042 0.3890693102171572 0.4934121563740888
0.2062062062062062 0.3922071683133829 0.4970947209194322
0.2082082082082082 0.3953653608928361 0.5007621566916807
0.2102102102102102 0.3985433781058394 0.5044136511312226
0.2122122122122122 0.4017406921560165 0.5080484001137823
0.2142142142142142 0.4049567572839194 0.5116656078961909
0.2162162162162162 0.4081910097710689 0.5152644874659528
0.2182182182182182 0.4114428679642764 0.5188442606035465
0.2202202202202202 0.414711732320096 0.5224041578399728
0.2222222222222222 0.4179969854692495 0.5259434183533795
0.2242242242242242 0.4212979923008573 0.5294612903266612
0.2262262262262262 0.4246141000663061 0.5329570310332739
0.2282282282282282 0.4279446385025032 0.5364299067908168
0.2302302302302302 0.431288919974251 0.5398791928277047
0.2322322322322322 0.4346462396357843 0.5433041736472004
0.2342342342342342 0.4380158756109895 0.5467041431278984
0.2362362362362362 0.4413970891922009 0.5500784044680664
0.2382382382382382 0.4447891250573162 0.5534262700356327
0.2402402402402402 0.448191211504983 0.5567470617438857
0.2422422422422423 0.4516025607076093 0.5600401111557225
0.2442442442442442 0.4550223689817826 0.5633047594135877
0.2462462462462462 0.4584498170758731 0.566540357084597
0.2482482482482483 0.4618840704749523 0.5697462645523035
0.2502502502502503 0.4653242797222219 0.5729218521155315
0.2522522522522522 0.468769580756942 0.5760664998991154
0.2542542542542542 0.4722190952685105 0.5791795977060149
0.2562562562562563 0.4756719310663962 0.5822605454249785
0.2582582582582583 0.4791271824652886 0.5853087531184372
0.2602602602602603 0.4825839306852187 0.5883236409110627
0.2622622622622622 0.486041244267185 0.5913046388585351
0.2642642642642642 0.4894981795029431 0.5942511873669941
0.2662662662662663 0.49295378087911 0.5971627372683841
0.2682682682682683 0.4964070815351498 0.6000387496868637
0.2702702702702703 0.4998571037345473 0.602878695929591
0.2722722722722723 0.5033028593481491 0.60568205791156
0.2742742742742743 0.5067433503516041 0.6084483282191089
0.2762762762762763 0.51017756933459 0.6111770099542436
0.2782782782782783 0.5136045000221565 0.613867616661386
0.2802802802802803 0.5170231178076697 0.6165196727408182
0.2822822822822823 0.5204323902954653 0.619132713497877
0.2842842842842843 0.5238312778544227 0.6217062849634767
0.2862862862862863 0.5272187341828987 0.6242399438818134
0.2882882882882883 0.5305937068830223 0.6267332580967809
0.2902902902902903 0.5339551380446195 0.6291858065810128
0.2922922922922923 0.5373019648362499 0.6315971792299208
0.2942942942942943 0.5406331201040819 0.6339669769282873
0.2962962962962963 0.5439475329810269 0.6362948118954549
0.2982982982982983 0.5472441295026204 0.6385803076931229
0.3003003003003003 0.5505218332300661 0.6408230990002709
0.3023023023023023 0.5537795658760784 0.6430228317583022
0.3043043043043043 0.5570162479383912 0.6451791634659152
0.3063063063063063 0.5602307993402776 0.6472917631686153
0.3083083083083083 0.5634221400756939 0.6493603112269445
0.3103103103103103 0.5665891908566288 0.6513844995237715
0.3123123123123123 0.5697308737607227 0.65336403170964
0.3143143143143143 0.5728461128878743 0.6552986231794404
0.3163163163163163 0.5759338350185798 0.6571880008452287
0.3183183183183183 0.5789929702732 0.6590319033791432
0.3203203203203203 0.582022452766188 0.6608300814195871
0.3223223223223223 0.58502122126885 0.6625822975427219
0.3243243243243243 0.5879882198722891 0.664288326045547
0.3263263263263263 0.5909223986482671 0.6659479531941317
0.3283283283283283 0.593822714301274 0.6675609774075059
0.3303303303303303 0.5966881308289833 0.6691272092329391
0.3323323323323323 0.5995176201808057 0.670646471140931
0.3343343343343343 0.6023101629088555 0.6721185977458229
0.3363363363363364 0.6050647488100637 0.6735434359880172
0.3383383383383383 0.6077803775761863 0.6749208451205505
0.3403403403403403 0.6104560594385348 0.676250696523203
0.3423423423423423 0.61309081579625 0.6775328738543194
0.3443443443443444 0.6156836798442352 0.678767273253466
0.3463463463463464 0.6182336972040863 0.6799538033418822
0.3483483483483483 0.6207399265408463 0.6810923850802358
0.3503503503503503 0.6232014401633055 0.6821829518008602
0.3523523523523523 0.6256173246327822 0.6832254494443549
0.3543543543543544 0.6279866813612867 0.6842198365745948
0.3563563563563564 0.6303086271896762 0.6851660843126526
0.3583583583583583 0.6325822949629001 0.6860641762292382
0.3603603603603603 0.6348068341028644 0.6869141085779363
0.3623623623623624 0.6369814111655359 0.6877158903459741
0.3643643643643644 0.6391052103789877 0.688469543245196
0.3663663663663664 0.6411774341841729 0.6891751015853029
0.3683683683683684 0.643197303763352 0.6898326123468089
0.3703703703703703 0.645164059548032 0.6904421353133703
0.3723723723723724 0.6470769617171438 0.6910037430753017
0.3743743743743744 0.6489352906920011 0.6915175210030361
0.3763763763763764 0.6507383476138858 0.6919835671443709
0.3783783783783784 0.6524854547989171 0.6924019923437311
0.3803803803803804 0.654175956193395 0.692772920268818
0.3823823823823824 0.6558092178154354 0.6930964874092345
0.3843843843843844 0.6573846281720199 0.6933728430456384
0.3863863863863864 0.6589015986673442 0.6936021491968137
0.3883883883883884 0.6603595640052859 0.6937845807037909
0.3903903903903904 0.6617579825688577 0.6939203251733471
0.3923923923923924 0.6630963367805167 0.694009582974831
0.3943943943943944 0.6643741334618756 0.6940525672139616
0.3963963963963964 0.6655909041731871 0.6940495037197674
0.3983983983983984 0.6667462055273095 0.6940006311059009
0.4004004004004004 0.6678396195037068 0.6939062006076727
0.4024024024024024 0.6688707537453394 0.6937664760719172
0.4044044044044044 0.6698392418279726 0.693581733944424
0.4064064064064064 0.6707447435266091 0.6933522632418038
0.4084084084084084 0.6715869450682165 0.6930783656911461
0.4104104104104104 0.6723655593564781 0.6927603554194125
0.4124124124124124 0.6730803261907302 0.6923985589006885
0.4144144144144144 0.6737310124732404 0.6919933149557322
0.4164164164164164 0.6743174123890541 0.6915449747011229
0.4184184184184184 0.6748393475782496 0.6910539017569766
0.4204204204204204 0.6752966672968634 0.6905204718913794
0.4224224224224224 0.6756892485516784 0.6899450728340784
0.4244244244244244 0.6760169962266459 0.6893281042764795
0.4264264264264264 0.6762798431969511 0.688669977836648
0.4284284284284284 0.6764777504190045 0.6879711172360575
0.4304304304304304 0.6766107070116336 0.6872319580093581
0.4324324324324325 0.6766787303231596 0.6864529471544988
0.4344344344344344 0.6766818659772391 0.6856345431292475
0.4364364364364364 0.6766201879091046 0.6847772158046038
0.4384384384384384 0.6764937983859086 0.6838814466693209
0.4404404404404405 0.6763028280092535 0.6829477284977473
0.4424424424424425 0.6760474357065156 0.6819765648973013
0.4444444444444444 0.6757278087050712 0.680968470302789
0.4464464464464464 0.6753441624922941 0.6799239699106118
0.4484484484484484 0.6748967407619526 0.6788435999070822
0.4504504504504505 0.6743858153431571 0.6777279071276106
0.4524524524524525 0.6738116861183877 0.6765774484521382
0.4544544544544545 0.6731746809251102 0.6753927907945371
0.4564564564564564 0.6724751554403005 0.674174511032324
0.4584584584584585 0.671713493056844 0.6729231961559708
0.4604604604604605 0.6708901047407737 0.6716394431908753
0.4624624624624625 0.6700054288720578 0.670323858259102
0.4644644644644645 0.6690599310795848 0.6689770565284286
0.4664664664664664 0.6680541040546738 0.6675996621922476
0.4684684684684685 0.6669884673485724 0.6661923082708148
0.4704704704704705 0.6658635671661787 0.6647556372879891
0.4724724724724725 0.664679976136681 0.6632902999578751
0.4744744744744745 0.663438293068031 0.6617969547993532
0.4764764764764765 0.6621391426994513 0.6602762681360816
0.4784784784784785 0.660783175430276 0.6587289140395682
0.4804804804804805 0.659371067031608 0.6571555742238802
0.4824824824824825 0.6579035183574612 0.6555569385123472
0.4844844844844845 0.6563812550331232 0.6539337033019085
0.4864864864864865 0.6548050271242865 0.6522865713261027
0.4884884884884885 0.6531756088064437 0.6506162516550662
0.4904904904904905 0.6514937980143067 0.6489234596193144
0.4924924924924925 0.6497604160689114 0.6472089168400049
0.4944944944944945 0.647976307304831 0.6454733511229797
0.4964964964964965 0.64614233868191 0.6437174951517067
0.4984984984984985 0.6442593993719734 0.6419420863871498
0.5005005005005005 0.6423284003425619 0.6401478670580829
0.5025025025025025 0.6403502739327599 0.638335583963433
0.5045045045045045 0.6383259734011072 0.6365059888242375
0.5065065065065065 0.6362564724658322 0.6346598369532851
0.5085085085085085 0.6341427648449025 0.6327978868400173
0.5105105105105106 0.6319858637676227 0.6309209001504222
0.5125125125125125 0.6297868014739997 0.6290296415410164
0.5145145145145145 0.6275466287151398 0.627124878930747
0.5165165165165165 0.625266414233912 0.6252073823882729
0.5185185185185185 0.6229472442260542 0.6232779235304752
0.5205205205205206 0.6205902217983923 0.6213372755205954
0.5225225225225225 0.618196466421531 0.6193862128884395
0.5245245245245245 0.6157671133563398 0.6174255117473925
0.5265265265265265 0.6133033130723278 0.6154559486111879
0.5285285285285285 0.6108062306689916 0.6134782999145185
0.5305305305305306 0.6082770452743135 0.611493341988285
0.5325325325325325 0.6057169494287843 0.6095018509297206
0.5345345345345346 0.6031271484693317 0.6075046026245012
0.5365365365365365 0.6005088599070395 0.6055023714806197
0.5385385385385385 0.5978633127810976 0.6034959302123748
0.5405405405405406 0.5951917470076951 0.6014860497587559
0.5425425425425425 0.5924954127343371 0.5994734993018661
0.5445445445445446 0.5897755696718922 0.5974590457636011
0.5465465465465466 0.5870334864159202 0.5954434528204207
0.5485485485485485 0.584270439770094 0.5934274808620275
0.5505505505505506 0.581487714065954 0.5914118868341924
0.5525525525525525 0.5786866004621027 0.5893974243716975
0.5545545545545546 0.575868396240399 0.5873848426929491
0.5565565565565566 0.5730344041099585 0.5853748861806082
0.5585585585585585 0.570185931494536 0.583368294328765
0.5605605605605606 0.5673242898104931 0.5813658017065377
0.5625625625625625 0.5644507937479423 0.5793681376357795
0.5645645645645646 0.561566760555845 0.5773760251818371
0.5665665665665666 0.5586735093083337 0.5753901810818985
0.5685685685685685 0.555772360170175 0.5734113156101122
0.5705705705705706 0.5528646336729325 0.5714401326831684
0.5725725725725725 0.5499516499828097 0.5694773288858868
0.5745745745745746 0.5470347281590459 0.5675235930604453
0.5765765765765766 0.5441151854177354 0.5655796062584539
0.5785785785785785 0.5411943364074834 0.5636460417180976
0.5805805805805806 0.5382734924688685 0.5617235645393484
0.5825825825825826 0.535353960895705 0.5598128308142126
0.5845845845845846 0.5324370442103293 0.5579144875694476
0.5865865865865866 0.529524039438278 0.5560291726544727
0.5885885885885885 0.5266162373745641 0.5541575148211779
0.5905905905905906 0.5237149218590427 0.5523001328506671
0.5925925925925926 0.5208213690695999 0.5504576352507902
0.5945945945945946 0.5179368468025294 0.5486306202115301
0.5965965965965966 0.5150626137577912 0.5468196756092919
0.5985985985985987 0.5121999188439478 0.5450253786702272
0.6006006006006006 0.5093500004855126 0.5432482952959675
0.6026026026026026 0.5065140859250619 0.5414889800284345
0.6046046046046046 0.5036933905411903 0.5397479759706877
0.6066066066066066 0.5008891171865895 0.5380258148386603
0.6086086086086087 0.4981024555150364 0.5363230162521675
0.6106106106106106 0.4953345813197239 0.5346400875316937
0.6126126126126126 0.4925866558994708 0.5329775236659512
0.6146146146146146 0.4898598254201367 0.5313358073311707
0.6166166166166166 0.4871552202800927 0.529715408615565
0.6186186186186187 0.4844739545043013 0.5281167845389243
0.6206206206206206 0.4818171251464516 0.5265403790312324
0.6226226226226226 0.4791858116871162 0.5249866228910866
0.6246246246246246 0.4765810754597049 0.5234559338186552
0.6266266266266266 0.4740039590955444 0.5219487159383049
0.6286286286286287 0.471455485960039 0.5204653596638784
0.6306306306306306 0.4689366596156886 0.5190062416846658
0.6326326326326326 0.4664484633115564 0.5175717249881282
0.6346346346346347 0.4639918594614151 0.5161621586952906
0.6366366366366366 0.4615677891492512 0.514777877779483
0.6386386386386387 0.4591771716646241 0.5134192030536325
0.6406406406406406 0.4568209040254243 0.5120864411653879
0.6426426426426426 0.4544998605314132 0.5107798846132529
0.6446446446446447 0.4522148923464277 0.5094998115256774
0.6466466466466466 0.449966827067776 0.5082464855981275
0.6486486486486487 0.4477564683335354 0.5070201560949222
0.6506506506506506 0.4455845954508025 0.5058210578754249
0.6526526526526526 0.4434519630148542 0.5046494113363191
0.6546546546546547 0.4413593005748146 0.5035054223491915
0.6566566566566566 0.4393073123054239 0.5023892822584506
0.6586586586586587 0.4372966766818681 0.5013011679086371
0.6606606606606606 0.4353280462043848 0.500241241637707
0.6626626626626627 0.4334020471115614 0.4992096512997383
0.6646646646646647 0.4315192791207121 0.4982065303064696
0.6666666666666666 0.4296803152022327 0.4972319976348649
0.6686686686686687 0.4278857013417069 0.4962861578734228
0.6706706706706707 0.4261359563499044 0.4953691011943669
0.6726726726726727 0.4244315716759786 0.4944809035556416
0.6746746746746747 0.4227730112347016 0.4936216267353868
0.6766766766766766 0.4211607112732741 0.4927913183678121
0.6786786786786787 0.4195950802286129 0.4919900119427283
0.6806806806806807 0.4180764986278919 0.4912177269187576
0.6826826826826827 0.4166053189933709 0.4904744690025776
0.6846846846846847 0.415181865767615 0.4897602301582465
0.6866866866866866 0.4138064352656811 0.489074988689798
0.6886886886886887 0.4124792956317125 0.4884187091472959
0.6906906906906907 0.4112006868288368 0.4877913427128584
0.6926926926926927 0.4099708206348004 0.4871928274331349
0.6946946946946947 0.4087898806653124 0.4866230882279828
0.6966966966966966 0.4076580224082071 0.4860820369882725
0.6986986986986987 0.406575373283153 0.4855695724567278
0.7007007007007007 0.405542032709408 0.4850855808574445
0.7027027027027027 0.4045580722053734 0.4846299360498916
0.7047047047047047 0.4036235354871034 0.4842024995555246
0.7067067067067067 0.402738438607244 0.4838031206265089
0.7087087087087087 0.4019027700861533 0.4834316361928798
0.7107107107107107 0.4011164910845055 0.483087871640387
0.7127127127127127 0.4003795355735205 0.4827716409166851
0.7147147147147147 0.3996918105327597 0.4824827465743924
0.7167167167167167 0.3990531961654598 0.4822209798068348
0.7187187187187187 0.3984635461155411 0.4819861204556939
0.7207207207207207 0.3979226877307356 0.4817779379074272
0.7227227227227228 0.3974304222959164 0.4815961911828925
0.7247247247247247 0.3969865253437507 0.4814406289851784
0.7267267267267268 0.3965907469038727 0.4813109897358889
0.7287287287287287 0.3962428118586228 0.4812070015446951
0.7307307307307307 0.3959424202092274 0.4811283832528677
0.7327327327327328 0.3956892474727119 0.4810748445429838
0.7347347347347347 0.39548294496731 0.4810460859721704
0.7367367367367368 0.3953231402456328 0.4810417990738567
0.7387387387387387 0.3952094374023983 0.4810616661293485
0.7407407407407407 0.3951414175373711 0.481105361386892
0.7427427427427428 0.3951186390907328 0.4811725512639216
0.7447447447447447 0.3951406383267497 0.4812628943515598
0.7467467467467468 0.3952069297038502 0.4813760416183124
0.7487487487487487 0.3953170063691664 0.4815116359343971
0.7507507507507507 0.3954703405699752 0.4816693132761739
0.7527527527527528 0.3956663841502645 0.4818487032226707
0.7547547547547547 0.3959045690086961 0.4820494289555839
0.7567567567567568 0.3961843075900012 0.4822711073967845
0.7587587587587588 0.3965049933924784 0.4825133489662835
0.7607607607607607 0.396866001449462 0.4827757579554051
0.7627627627627628 0.3972666888863525 0.483057933742426
0.7647647647647647 0.397706395390759 0.4833594708301079
0.7667667667667668 0.3981844438151519 0.4836799588573065
0.7687687687687688 0.3987001406384477 0.4840189828378886
0.7707707707707707 0.3992527766058427 0.4843761224630639
0.7727727727727728 0.3998416271891396 0.4847509536041825
0.7747747747747747 0.4004659532507928 0.4851430488483718
0.7767767767767768 0.4011250015148589 0.4855519774985382
0.7787787787787788 0.4018180052363101 0.4859773056379111
0.7807807807807807 0.402544184701747 0.4864185962198301
0.7827827827827828 0.4033027478794361 0.4868754084694021
0.7847847847847848 0.4040928909693479 0.4873472996871726
0.7867867867867868 0.4049137990148613 0.4878338255306717
0.7887887887887888 0.4057646465111797 0.4883345400144155
0.7907907907907908 0.406644597972923 0.4888489955716983
0.7927927927927928 0.4075528085960688 0.4893767432148922
0.7947947947947948 0.4084884247889976 0.4899173316276426
0.7967967967967968 0.4094505848708671 0.4904703091456819
0.7987987987987988 0.41043841958442 0.4910352241353745
0.8008008008008008 0.4114510528043527 0.4916116249937185
0.8028028028028028 0.4124876020583724 0.4921990601483445
0.8048048048048048 0.4135471792121306 0.4927970783349513
0.8068068068068068 0.4146288910291065 0.4934052277150602
0.8088088088088088 0.4157318398026479 0.494023056874082
0.8108108108108109 0.4168551239702544 0.4946501160571289
0.8128128128128128 0.4179978386850261 0.4952859571719928
0.8148148148148148 0.4191590764779176 0.4959301337891446
0.8168168168168168 0.4203379277802805 0.4965822011677383
0.8188188188188188 0.4215334816119409 0.4972417162322738
0.8208208208208209 0.4227448260790707 0.4979082370768313
0.8228228228228228 0.4239710490555357 0.4985813245838273
0.8248248248248248 0.425211238688555 0.4992605427330867
0.8268268268268268 0.4264644840372312 0.4999454586018393
0.8288288288288288 0.4277298756152678 0.5006356423649294
0.8308308308308309 0.4290065059628178 0.5013306673065131
0.8328328328328328 0.4302934702344416 0.5020301094188888
0.8348348348348348 0.43158986670559 0.5027335484970954
0.8368368368368369 0.4328947973910937 0.5034405686000144
0.8388388388388388 0.4342073685061741 0.5041507580503684
0.8408408408408409 0.4355266910869321 0.5048637094532402
0.8428428428428428 0.4368518814356275 0.5055790196265769
0.8448448448448449 0.4381820617080059 0.5062962894055444
0.8468468468468469 0.439516360375674 0.5070151247020614
0.8488488488488488 0.4408539127506853 0.5077351366668397
0.8508508508508509 0.44219386148105 0.5084559416893816
0.8528528528528528 0.4435353570063993 0.509177161450141
0.8548548548548549 0.4448775580800868 0.5098984226076727
0.8568568568568569 0.4462196321685001 0.5106193571287037
0.8588588588588588 0.447560755979695 0.5113396030323079
0.8608608608608609 0.4489001158278737 0.512058804408555
0.8628628628628628 0.4502369081431571 0.5127766114185121
0.8648648648648649 0.4515703398257078 0.5134926803098495
0.8668668668668669 0.4528996287117155 0.5142066730536078
0.8688688688688688 0.4542240039369564 0.5149182579478432
0.8708708708708709 0.4555427063439901 0.5156271100262043
0.8728728728728729 0.4568549888610986 0.5163329110584295
0.8748748748748749 0.458160116850376 0.5170353495511907
0.8768768768768769 0.4594573684962705 0.5177341206955113
0.8788788788788788 0.4607460351025024 0.5184289261160914
0.8808808808808809 0.4620254214793604 0.5191194744722365
0.8828828828828829 0.4632948462005715 0.5198054816391501
0.8848848848848849 0.4645536419769475 0.520486670707935
0.8868868868868869 0.4658011558847386 0.5211627719865769
0.8888888888888888 0.467036749713986 0.5218335228642432
0.8908908908908909 0.4682598001787042 0.5224986677682661
0.8928928928928929 0.469469699230208 0.523157958593262
0.8948948948948949 0.4706658542568552 0.5238111547512463
0.8968968968968969 0.4718476883566508 0.524458023171634
0.8988988988988988 0.4730146405291606 0.5250983382858686
0.9009009009009009 0.4741661659071063 0.5257318818499234
0.9029029029029029 0.4753017359387913 0.5263584430821769
0.9049049049049049 0.4764208385815325 0.5269778188470694
0.9069069069069069 0.4775229784710678 0.5275898136591444
0.908908908908909 0.4786076770806496 0.5281942396830505
0.9109109109109109 0.4796744728737318 0.5287909166743914
0.9129129129129129 0.48072292143261 0.5293796718648409
0.9149149149149149 0.4817525955907731 0.5299603401118284
0.9169169169169169 0.4827630855348452 0.5305327638941589
0.918918918918919 0.4837539989133947 0.5310967933113607
0.9209209209209209 0.4847249609155327 0.5316522860824374
0.9229229229229229 0.4856756143534993 0.5321991074274381
0.924924924924925 0.4866056197207955 0.5327371301065876
0.9269269269269269 0.4875146552464993 0.5332662343879634
0.928928928928929 0.4884024169351215 0.5337863079783908
0.9309309309309309 0.4892686185916052 0.5342972460234419
0.9329329329329329 0.4901129918438 0.5347989510921666
0.934934934934935 0.4909352861389784 0.5352913330524681
0.9369369369369369 0.4917352687473676 0.535774309198665
0.938938938938939 0.492512724734234 0.536247804000329
0.9409409409409409 0.4932674569393251 0.5367117490451482
0.9429429429429429 0.4939992859318013 0.5371660830389257
0.944944944944945 0.4947080499590658 0.537610751756758
0.9469469469469469 0.4953936048905292 0.538045708008992
0.948948948948949 0.4960558241330407 0.5384709116652182
0.9509509509509509 0.496694598564059 0.5388863292935007
0.9529529529529529 0.4973098364183806 0.5392919341397485
0.954954954954955 0.4979014632015981 0.5396877061277147
0.9569569569569569 0.4984694215635562 0.5400736317537794
0.958958958958959 0.4990136711739489 0.5404497042451495
0.960960960960961 0.4995341886021349 0.5408159232333919
0.9629629629629629 0.5000309671408414 0.5411722944871421
0.964964964964965 0.5005040166982998 0.541518829912104
0.9669669669669669 0.5009533635768465 0.5418555475282085
0.968968968968969 0.5013790503603546 0.542182471413941
0.970970970970971 0.5017811356740103 0.5424996318480628
0.972972972972973 0.5021596940381372 0.5428070647109861
0.974974974974975 0.5025148156404949 0.543104811395214
0.9769769769769769 0.5028466061280962 0.5433929188053398
0.978978978978979 0.5031551864154459 0.5436714392812961
0.980980980980981 0.5034406924037004 0.54394043075984
0.982982982982983 0.5037032748220048 0.544199956473592
0.984984984984985 0.5039430988935478 0.5444500844800226
0.9869869869869869 0.5041603441798128 0.544690887655941
0.988988988988989 0.5043552042297343 0.5449224436829097
0.990990990990991 0.5045278863947198 0.5451448349957302
0.992992992992993 0.5046786114899187 0.5453581489976589
0.994994994994995 0.5048076135572263 0.5455624773167201
0.996996996996997 0.5049151395574343 0.5457579156560021
0.998998998998999 0.5050014490706906 0.545944563793656
1.001001001001001 0.505066814024806 0.5461225255176546
1.003003003003003 0.5051115183361281 0.5462919088200181
1.005005005005005 0.5051358576670985 0.5464528255796129
1.007007007007007 0.5051401390206489 0.5466053909812991
1.009009009009009 0.5051246805126902 0.5467497235049843
1.011011011011011 0.5050898109375591 0.5468859449133702
1.013013013013013 0.5050358695401393 0.5470141802201012
1.015015015015015 0.5049632055671829 0.5471345579379218
1.017017017017017 0.5048721780297702 0.5472472092509929
1.019019019019019 0.504763155248464 0.547352267838128
1.021021021021021 0.5046365146024273 0.5474498698727928
1.023023023023023 0.5044926420723712 0.5475401539668361
1.025025025025025 0.5043319319757419 0.5476232613957007
1.027027027027027 0.504154786509021 0.5476993357703306
1.029029029029029 0.50396161547035 0.547768522404552
1.031031031031031 0.5037528358012603 0.5478309683010762
1.033033033033033 0.5035288712992299 0.5478868221428556
1.035035035035035 0.5032901521581883 0.5479362342718436
1.037037037037037 0.5030371146739687 0.5479793569758032
1.039039039039039 0.5027702007827515 0.5480163436400997
1.041041041041041 0.5024898577623796 0.5480473485425593
1.043043043043043 0.5021965377680924 0.54807252685347
1.045045045045045 0.5018906975323834 0.5480920345933711
1.047047047047047 0.5015727978977756 0.5481060288450528
1.049049049049049 0.5012433035174543 0.5481146675355952
1.051051051051051 0.5009026823853339 0.5481181087385513
1.053053053053053 0.5005514055391898 0.548116510647313
1.055055055055055 0.5001899465887741 0.5481100315741706
1.057057057057057 0.4998187814226887 0.5480988299109804
1.059059059059059 0.4994383877357439 0.5480830644816591
1.061061061061061 0.4990492447404217 0.5480628938072548
1.063063063063063 0.4986518326949871 0.5480384757940711
1.065065065065065 0.4982466326201316 0.5480099677336687
1.067067067067067 0.4978341258295022 0.5479775262842745
1.069069069069069 0.4974147936520169 0.5479413075721991
1.071071071071071 0.4969891169664625 0.5479014673065553
1.073073073073073 0.49655757593003 0.5478581599929729
1.075075075075075 0.4961206495184667 0.5478115388398209
1.077077077077077 0.495678815261558 0.547761755758206
1.079079079079079 0.4952325487900521 0.5477089613343391
1.081081081081081 0.4947823235790524 0.5476533050720275
1.083083083083083 0.4943286105026403 0.5475949351824941
1.085085085085085 0.4938718775863462 0.5475339979839733
1.087087087087087 0.4934125895701891 0.547470637880824
1.089089089089089 0.4929512076714367 0.5474049973635293
1.091091091091091 0.4924881891568067 0.5473372169904808
1.093093093093093 0.4920239871164348 0.5472674356918159
1.095095095095095 0.4915590500464475 0.5471957903741035
1.097097097097097 0.491093821634194 0.5471224154965099
1.099099099099099 0.4906287403535666 0.5470474430672881
1.101101101101101 0.4901642392598385 0.5469710026437744
1.103103103103103 0.489700745602264 0.5468932213297701
1.105105105105105 0.4892386806240284 0.5468142240789617
1.107107107107107 0.4887784592000041 0.5467341332894672
1.109109109109109 0.4883204896333261 0.5466530684659587
1.111111111111111 0.4878651733304628 0.5465711462182958
1.113113113113113 0.487412904581488 0.5464884802615274
1.115115115115115 0.4869640702884153 0.5464051814240956
1.117117117117117 0.486519049713874 0.5463213579124528
1.119119119119119 0.4860782142778308 0.5462371150345464
1.121121121121121 0.4856419272654595 0.5461525548741761
1.123123123123123 0.4852105436932092 0.5460677762864579
1.125125125125125 0.484784409991096 0.5459828748978199
1.127127127127127 0.4843638639054567 0.5458979431138616
1.129129129129129 0.4839492342046485 0.5458130703261919
1.131131131131131 0.4835408405609228 0.5457283428131068
1.133133133133133 0.4831389933413455 0.5456438434292065
1.135135135135135 0.4827439934140605 0.5455596515911532
1.137137137137137 0.4823561320574605 0.5454758432776721
1.139139139139139 0.4819756907027992 0.5453924910314288
1.141141141141141 0.4816029408927706 0.5453096641007712
1.143143143143143 0.4812381440746378 0.5452274284816138
1.145145145145145 0.4808815514816959 0.5451458466714806
1.147147147147147 0.4805334040737425 0.5450649776502434
1.149149149149149 0.4801939323285209 0.5449848768801234
1.151151151151151 0.4798633562298936 0.54490559630569
1.153153153153153 0.4795418851433958 0.54482718442028
1.155155155155155 0.4792297176957724 0.5447496864125692
1.157157157157157 0.4789270417853753 0.5446731439770258
1.159159159159159 0.4786340344453372 0.5445975953401625
1.161161161161161 0.4783508618002325 0.5445230752629127
1.163163163163163 0.478077679072296 0.5444496150406301
1.165165165165165 0.4778146304758095 0.5443772425082583
1.167167167167167 0.4775618492177914 0.5443059822282772
1.169169169169169 0.4773194575057492 0.544235855351517
1.171171171171171 0.4770875664906621 0.5441668796683063
1.173173173173173 0.4768662762876389 0.5440990696925635
1.175175175175175 0.4766556759973121 0.5440324366617968
1.177177177177177 0.4764558437007432 0.5439669885371043
1.179179179179179 0.476266846490434 0.5439027300205813
1.181181181181181 0.4760887405064593 0.5438396627820151
1.183183183183183 0.4759215709873074 0.5437777851504703
1.185185185185185 0.4757653723107215 0.5437170923947077
1.187187187187187 0.4756201680386294 0.5436575768349375
1.189189189189189 0.475485971021171 0.5435992278428203
1.191191191191191 0.4753627834586432 0.5435420318414653
1.193193193193193 0.4752505969491472 0.5434859723189656
1.195195195195195 0.4751493926306219 0.5434310300642475
1.197197197197197 0.4750591412822763 0.5433771827718086
1.199199199199199 0.4749798033718916 0.5433244054562466
1.201201201201201 0.4749113292244461 0.543272670632112
1.203203203203203 0.4748536591630433 0.543221948313906
1.205205205205205 0.4748067235588062 0.5431722060160833
1.207207207207207 0.4747704430382273 0.5431234087579907
1.209209209209209 0.4747447286339784 0.5430755192698551
1.211211211211211 0.474729481851944 0.5430284975989772
1.213213213213213 0.4747245949293409 0.5429823015655215
1.215215215215215 0.4747299509583407 0.5429368870227953
1.217217217217217 0.4747454240090346 0.5428922078572496
1.219219219219219 0.4747708794127784 0.5428482159884781
1.221221221221221 0.4748061738418722 0.5428048613771866
1.223223223223223 0.4748511555504299 0.5427620921340184
1.225225225225225 0.4749056645912266 0.5427198542222474
1.227227227227227 0.4749695329296403 0.5426780920168294
1.229229229229229 0.4750425847642022 0.5426367484852208
1.231231231231231 0.4751246366369369 0.5425957651873791
1.233233233233233 0.4752154977046697 0.5425550822757641
1.235235235235235 0.4753149699624102 0.5425146385373674
1.237237237237237 0.4754228484085649 0.5424743712474741
1.239239239239239 0.4755389213720673 0.5424342164061728
1.241241241241241 0.475662970634107 0.5423941091387477
1.243243243243243 0.4757947717675092 0.5423539837027772
1.245245245245245 0.4759340943017942 0.5423137734881325
1.247247247247247 0.4760807020048161 0.5422734110645966
1.249249249249249 0.4762343531350377 0.5422328279908415
1.251251251251251 0.4763948006460808 0.5421919551242972
1.253253253253253 0.476561792518112 0.5421507229792506
1.255255255255255 0.4767350719139605 0.5421090617293222
1.257257257257257 0.4769143775445642 0.5420669012079475
1.259259259259259 0.477099443824963 0.5420241709780057
1.261261261261261 0.4772900012272912 0.5419808000361998
1.263263263263263 0.477485776472213 0.5419367173036362
1.265265265265265 0.4776864928415996 0.5418918518926042
1.267267267267267 0.4778918704235662 0.5418461331065761
1.269269269269269 0.4781016263723284 0.541799490440489
1.271271271271271 0.4783154752099998 0.5417518536338242
1.273273273273273 0.4785331290360751 0.5417031523714861
1.275275275275275 0.4787542978745391 0.5416533167800411
1.277277277277277 0.4789786898492061 0.5416022776971156
1.279279279279279 0.4792060115530004 0.5415499666713941
1.281281281281281 0.4794359682132834 0.5414963159626209
1.283283283283283 0.4796682640580803 0.5414412585657123
1.285285285285285 0.4799026024916523 0.5413847279567261
1.287287287287287 0.4801386864386831 0.5413266585059073
1.289289289289289 0.4803762185455071 0.5412669857719453
1.291291291291291 0.4806149014868656 0.5412056465022682
1.293293293293293 0.4808544382044064 0.5411425786330428
1.295295295295295 0.4810945321653621 0.5410777212968648
1.297297297297297 0.4813348876440789 0.5410110145880781
1.299299299299299 0.481575209929342 0.5409423999487012
1.301301301301301 0.4818152056455167 0.5408718204297077
1.303303303303303 0.4820545829165744 0.5407992206913715
1.305305305305305 0.4822930517101961 0.5407245470032704
1.307307307307307 0.4825303239802695 0.5406477472379666
1.309309309309309 0.4827661140071693 0.5405687706456799
1.311311311311311 0.4830001385445054 0.5404875682481658
1.313313313313313 0.4832321171287531 0.5404040930357075
1.315315315315315 0.4834617722553521 0.5403182999671172
1.317317317317317 0.4836888296326063 0.5402301459699169
1.319319319319319 0.4839130184076692 0.5401395899126954
1.321321321321321 0.484134071349118 0.5400465924058574
1.323323323323323 0.4843517251269429 0.5399511161780595
1.325325325325325 0.4845657204328514 0.5398531262177855
1.327327327327327 0.484775802286957 0.5397525897733452
1.329329329329329 0.4849817201379982 0.539649476353021
1.331331331331331 0.4851832281447204 0.5395437576748509
1.333333333333333 0.4853800853074827 0.5394354075051817
1.335335335335335 0.4855720556762815 0.539324401985369
1.337337337337337 0.4857589085512871 0.5392107197311841
1.339339339339339 0.4859404185971888 0.5390943418328159
1.341341341341341 0.4861163661029725 0.5389752518548705
1.343343343343343 0.4862865370462342 0.5388534357674025
1.345345345345345 0.4864507233404076 0.5387288818245667
1.347347347347347 0.4866087229327021 0.5386015808268572
1.349349349349349 0.4867603399588125 0.5384715261814571
1.351351351351351 0.486905384928941 0.5383387139022393
1.353353353353353 0.4870436747789868 0.5382031426095949
1.355355355355355 0.4871750330979793 0.5380648134457766
1.357357357357357 0.4872992901760361 0.5379237299949973
1.359359359359359 0.487416283149708 0.5377798984740916
1.361361361361361 0.4875258561457388 0.5376333277546556
1.363363363363363 0.4876278603070268 0.5374840293630484
1.365365365365365 0.4877221539828414 0.5373320174800826
1.367367367367367 0.4878086027655148 0.5371773088437586
1.369369369369369 0.4878870795723232 0.5370199227092398
1.371371371371371 0.4879574647873353 0.5368598809655496
1.373373373373373 0.488019646254832 0.536697208120223
1.375375375375375 0.4880735193986459 0.5365319312993074
1.377377377377377 0.4881189872962642 0.5363640802471723
1.379379379379379 0.4881559606678083 0.5361936872217715
1.381381381381381 0.4881843579933141 0.5360207869867939
1.383383383383383 0.4882041055406933 0.5358454168618761
1.385385385385385 0.4882151373545084 0.5356676166658947
1.387387387387387 0.4882173953481933 0.5354874287169633
1.389389389389389 0.4882108293102285 0.5353048978324341
1.391391391391391 0.4881953968831249 0.5351200712248716
1.393393393393393 0.4881710636216032 0.5349329985112914
1.395395395395395 0.488137802992724 0.5347437317188387
1.397397397397397 0.4880955963405508 0.5345523251750728
1.399399399399399 0.4880444329033068 0.5343588355079599
1.401401401401401 0.4879843098093732 0.5341633216458765
1.403403403403403 0.4879152320366349 0.5339658447232229
1.405405405405405 0.4878372123931372 0.5337664680883548
1.407407407407407 0.4877502714832262 0.5335652572978113
1.409409409409409 0.4876544376738866 0.5333622799368786
1.411411411411411 0.4875497470632604 0.5331576056186056
1.413413413413413 0.4874362433973128 0.5329513059838069
1.415415415415415 0.4873139780293732 0.5327434546229813
1.417417417417417 0.4871830098839525 0.5325341270659574
1.419419419419419 0.4870434053692272 0.532323400802963
1.421421421421421 0.4868952382712441 0.5321113550192548
1.423423423423423 0.4867385897151887 0.5318980705889983
1.425425425425425 0.4865735481242281 0.5316836300752691
1.427427427427427 0.4864002090266154 0.5314681176737731
1.429429429429429 0.486218674996845 0.5312516191664001
1.431431431431431 0.4860290556287239 0.5310342220108254
1.433433433433433 0.4858314673781398 0.5308160149798969
1.435435435435436 0.4856260333850748 0.5305970881396281
1.437437437437437 0.4854128834334862 0.5303775328491961
1.439439439439439 0.4851921539114924 0.5301574417296334
1.441441441441441 0.4849639875201014 0.5299369085685014
1.443443443443444 0.4847285331861438 0.5297160285064094
1.445445445445446 0.4844859460362324 0.5294948975976571
1.447447447447447 0.484236387191326 0.529273612748191
1.449449449449449 0.483980023541327 0.5290522717156063
1.451451451451451 0.4837170277171617 0.5288309731004325
1.453453453453454 0.4834475779489077 0.5286098162108356
1.455455455455456 0.4831718577752823 0.528388901322401
1.457457457457457 0.4828900559964807 0.5281683292386294
1.459459459459459 0.4826023665459103 0.5279482011402101
1.461461461461461 0.4823089881804494 0.5277286185850223
1.463463463463464 0.4820101244257218 0.5275096835081342
1.465465465465466 0.4817059834209352 0.5272914981096094
1.467467467467467 0.4813967776148743 0.5270741650444629
1.469469469469469 0.4810827237188194 0.5268577871793605
1.471471471471471 0.4807640424892968 0.526642467265421
1.473473473473474 0.4804409584630324 0.5264283079377781
1.475475475475476 0.4801136999093636 0.5262154117155768
1.477477477477477 0.4797824985354587 0.5260038809483205
1.479479479479479 0.4794475892983205 0.5257938178460596
1.481481481481481 0.4791092103129606 0.5255853245455387
1.483483483483484 0.4787676025120009 0.5253785026017215
1.485485485485486 0.4784230095536042 0.5251734529569396
1.487487487487487 0.4780756776068399 0.524970275940892
1.489489489489489 0.4777258550753467 0.5247690712604172
1.491491491491491 0.4773737925244741 0.5245699379089943
1.493493493493494 0.4770197423541424 0.5243729744457005
1.495495495495496 0.4766639586582452 0.5241782784775373
1.497497497497497 0.4763066970409696 0.5239859465146718
1.499499499499499 0.4759482143174036 0.5237960739704364
1.501501501501501 0.4755887684347406 0.5236087551613283
1.503503503503504 0.475228618150405 0.5234240832384475
1.505505505505506 0.4748680228862986 0.5232421503538965
1.507507507507508 0.4745072425338486 0.5230630474995379
1.509509509509509 0.4741465371683097 0.5228868641196918
1.511511511511511 0.4737861669601584 0.5227136881062158
1.513513513513514 0.4734263918487761 0.5225436057985064
1.515515515515516 0.4730674714208581 0.5223767019681249
1.517517517517518 0.4727096646806155 0.5222130598009554
1.519519519519519 0.4723532298046036 0.5220527610964532
1.521521521521521 0.4719984240333287 0.521895885775176
1.523523523523524 0.4716455033498814 0.5217425117939156
1.525525525525526 0.4712947223882272 0.5215927151456994
1.527527527527528 0.4709463341641486 0.5214465698597894
1.529529529529529 0.4706005898909776 0.5213041479597046
1.531531531531531 0.470257738831285 0.5211655196345856
1.533533533533534 0.4699180280103654 0.521030753059786
1.535535535535536 0.4695817021369731 0.5208999140974583
1.537537537537538 0.4692490033126225 0.5207730662936778
1.539539539539539 0.4689201709082833 0.5206502708784448
1.541541541541541 0.468595441371664 0.5205315867596262
1.543543543543544 0.4682750479970777 0.5204170705342703
1.545545545545546 0.467959220839529 0.5203067766415307
1.547547547547548 0.4676481864297276 0.5202007569974914
1.549549549549549 0.4673421676946536 0.520099060921735
1.551551551551551 0.4670413837372196 0.5200017351373428
1.553553553553554 0.4667460496640978 0.5199088237708952
1.555555555555556 0.4664563764856203 0.5198203683447638
1.557557557557558 0.4661725708593965 0.5197364078933889
1.559559559559559 0.4658948350352203 0.5196569788819831
1.561561561561561 0.4656233666329812 0.5195821149877167
1.563563563563564 0.4653583585124534 0.5195118470932079
1.565565565565566 0.4650999986731775 0.5194462032865242
1.567567567567568 0.4648484700289771 0.5193852088610956
1.56956956956957 0.4646039503692087 0.5193288863467058
1.571571571571572 0.4643666121587723 0.519277255606399
1.573573573573574 0.4641366224257431 0.5192303336551659
1.575575575575576 0.4639141426884939 0.5191881346053163
1.577577577577578 0.463699328750957 0.5191506696664777
1.57957957957958 0.4634923306758801 0.5191179471455952
1.581581581581582 0.4632932926332752 0.5190899724526371
1.583583583583584 0.4631023527787277 0.5190667481904991
1.585585585585586 0.4629196432289427 0.5190482741123543
1.587587587587588 0.4627452898830186 0.5190345470532471
1.58958958958959 0.4625794123820973 0.5190255609315216
1.591591591591592 0.4624221240446849 0.5190213067488211
1.593593593593594 0.4622735317211668 0.519021772590088
1.595595595595596 0.462133735793362 0.5190269436600888
1.597597597597598 0.4620028300794595 0.5190368023510797
1.5995995995996 0.4618809017386145 0.5190513281496194
1.601601601601602 0.4617680312826503 0.5190704977025763
1.603603603603604 0.4616642924770861 0.5190942848208291
1.605605605605606 0.4615697522838185 0.519122660479266
1.607607607607608 0.4614844708784077 0.5191555928169931
1.60960960960961 0.4614085015668105 0.5191930472336593
1.611611611611612 0.4613418907496843 0.5192349863181746
1.613613613613614 0.4612846779467374 0.5192813698941364
1.615615615615616 0.4612368957419333 0.5193321551216245
1.617617617617618 0.4611985697576716 0.5193872964972005
1.61961961961962 0.4611697186845545 0.5194467458539074
1.621621621621622 0.4611503542644154 0.5195104523744062
1.623623623623624 0.4611404812739356 0.5195783627067636
1.625625625625626 0.4611400975516304 0.5196504207811611
1.627627627627628 0.4611491940138459 0.5197265680550988
1.62962962962963 0.4611677546683338 0.5198067435804239
1.631631631631632 0.4611957566305688 0.5198908840033318
1.633633633633634 0.4612331701605643 0.5199789235643664
1.635635635635636 0.4612799586966316 0.5200707941461974
1.637637637637638 0.4613360789060107 0.5201664253105927
1.63963963963964 0.4614014807173419 0.5202657441689436
1.641641641641642 0.4614761073462833 0.5203686757347847
1.643643643643644 0.4615598954032481 0.5204751429498135
1.645645645645646 0.4616527749366116 0.5205850666838906
1.647647647647648 0.4617546694659341 0.5206983657350398
1.64964964964965 0.4618654960530108 0.5208149569281841
1.651651651651652 0.4619851654433184 0.5209347549863576
1.653653653653654 0.4621135821009307 0.5210576726295041
1.655655655655656 0.4622506442314685 0.5211836209009907
1.657657657657658 0.4623962439530873 0.5213125091700269
1.65965965965966 0.4625502674092106 0.5214442451316652
1.661661661661662 0.4627125948055426 0.521578734810803
1.663663663663664 0.4628831004477321 0.5217158826964624
1.665665665665666 0.4630616530021394 0.52185559144272
1.667667667667668 0.4632481155614859 0.521997762278632
1.66966966966967 0.4634423456698305 0.5221422952064527
1.671671671671672 0.463644195443888 0.5222890890016335
1.673673673673674 0.4638535118473277 0.5224380412128249
1.675675675675676 0.4640701367299032 0.5225890481893249
1.677677677677678 0.4642939068458772 0.5227420051433688
1.67967967967968 0.4645246540899861 0.5228968058897675
1.681681681681682 0.4647622057135096 0.5230533434081984
1.683683683683684 0.4650063843515791 0.5232115099328928
1.685685685685686 0.4652570080906347 0.5233711969526351
1.687687687687688 0.4655138907974054 0.5235322952107652
1.68968968968969 0.4657768422087183 0.5236946947672655
1.691691691691692 0.4660456679591287 0.5238582849069012
1.693693693693694 0.4663201698633326 0.5240229541092825
1.695695695695696 0.4666001460946403 0.5241885905830586
1.697697697697698 0.4668853912048106 0.5243550822902929
1.6996996996997 0.4671756963729053 0.5245223169464612
1.701701701701702 0.467470849624945 0.5246901820204528
1.703703703703704 0.4677706358573071 0.5248585648274359
1.705705705705706 0.46807483708498 0.5250273522605671
1.707707707707708 0.4683832326631943 0.5251964310964388
1.70970970970971 0.4686955993172289 0.5253656883641427
1.711711711711712 0.4690117114153959 0.5255350113458901
1.713713713713714 0.4693313411627197 0.5257042875770143
1.715715715715716 0.4696542586460279 0.5258734048531858
1.717717717717718 0.4699802321403538 0.526042251297118
1.71971971971972 0.470309028251844 0.5262107150346135
1.721721721721722 0.4706404120011902 0.5263786847554975
1.723723723723724 0.4709741471474678 0.5265460498870861
1.725725725725726 0.4713099962669496 0.5267127005941863
1.727727727727728 0.4716477209186074 0.5268785277790962
1.72972972972973 0.4719870819283172 0.5270434231083364
1.731731731731732 0.4723278394334886 0.5272072789540297
1.733733733733734 0.4726697531415923 0.5273699882576275
1.735735735735736 0.4730125825258618 0.5275314450946889
1.737737737737738 0.4733560868936506 0.5276915447321657
1.73973973973974 0.4737000256977181 0.5278501836284017
1.741741741741742 0.4740441586292218 0.5280072594331312
1.743743743743744 0.474388245780995 0.5281626710261801
1.745745745745746 0.4747320479165551 0.5283163183183739
1.747747747747748 0.4750753265170025 0.528468102412465
1.74974974974975 0.4754178440468304 0.5286179260046222
1.751751751751752 0.4757593641132953 0.5287656933922599
1.753753753753754 0.4760996515579179 0.5289113104740366
1.755755755755756 0.4764384727494334 0.5290546847504869
1.757757757757758 0.4767755956431917 0.5291957253435005
1.75975975975976 0.477110789984718 0.5293343427376285
1.761761761761762 0.4774438275181727 0.5294704491881611
1.763763763763764 0.4777744820389022 0.5296039589058148
1.765765765765766 0.4781025296684955 0.5297347880567314
1.767767767767768 0.4784277489472505 0.5298628547624793
1.76976976976977 0.4787499209693187 0.5299880791073422
1.771771771771772 0.4790688296236105 0.5301103830624813
1.773773773773774 0.4793842616296043 0.5302296903816788
1.775775775775776 0.4796960067658516 0.530345927009743
1.777777777777778 0.4800038580072187 0.5304590211360201
1.77977977977978 0.48030761159258 0.5305689031943933
1.781781781781782 0.4806070672759231 0.5306755058632842
1.783783783783784 0.4809020283715283 0.5307787640659469
1.785785785785786 0.4811923019079877 0.5308786148079241
1.787787787787788 0.4814776988127271 0.5309749973031856
1.78978978978979 0.4817580339357232 0.5310678532208345
1.791791791791792 0.4820331262627843 0.5311571266915318
1.793793793793794 0.4823027990106117 0.531242764307495
1.795795795795796 0.4825668796844755 0.5313247151225241
1.797797797797798 0.4828252002921917 0.5314029306090869
1.7997997997998 0.4830775973719677 0.5314773645209415
1.801801801801802 0.4833239121084096 0.5315479731348922
1.803803803803804 0.4835639904954903 0.5316147153296473
1.805805805805806 0.4837976833407965 0.5316775525858181
1.807807807807808 0.4840248464202866 0.5317364489859211
1.80980980980981 0.4842453405820852 0.5317913712100841
1.811811811811812 0.4844590317521561 0.531842288420606
1.813813813813814 0.4846657911000429 0.5318891722861989
1.815815815815816 0.4848654950955574 0.5319319971321653
1.817817817817818 0.4850580255238635 0.5319707399472452
1.81981981981982 0.4852432696413282 0.5320053803836143
1.821821821821822 0.4854211202016218 0.5320359007568866
1.823823823823824 0.485591475476854 0.532062286011166
1.825825825825826 0.4857542393929348 0.5320845236043459
1.827827827827828 0.4859093215405618 0.5321026036400626
1.82982982982983 0.4860566371908428 0.5321165188707231
1.831831831831832 0.4861961074097271 0.5321262646951256
1.833833833833834 0.4863276590643044 0.5321318391584599
1.835835835835836 0.4864512248222002 0.5321332429515521
1.837837837837838 0.486566743245252 0.5321304793067654
1.83983983983984 0.4866741587986479 0.5321235540269845
1.841841841841842 0.4867734218310534 0.5321124755182294
1.843843843843844 0.4868644886405986 0.5320972547397786
1.845845845845846 0.4869473214915899 0.53207790520417
1.847847847847848 0.4870218885847657 0.5320544429772001
1.84984984984985 0.4870881640823567 0.5320268866560721
1.851851851851852 0.4871461281285126 0.5319952572510147
1.853853853853854 0.4871957668260288 0.5319595783256281
1.855855855855856 0.4872370722219352 0.5319198758590661
1.857857857857858 0.4872700423089504 0.5318761782191179
1.85985985985986 0.4872946810161287 0.5318285161622087
1.861861861861862 0.4873109981744498 0.5317769228333981
1.863863863863864 0.4873190095013068 0.5317214336860385
1.865865865865866 0.4873187365599285 0.5316620864917398
1.867867867867868 0.4873102067400922 0.5315989213685599
1.86986986986987 0.4872934532295382 0.5315319805956958
1.871871871871872 0.4872685149587007 0.5314613086113888
1.873873873873874 0.4872354365421728 0.5313869520129251
1.875875875875876 0.4871942682494306 0.5313089595475928
1.877877877877878 0.4871450659888212 0.5312273819821438
1.87987987987988 0.4870878911862965 0.5311422722939861
1.881881881881882 0.4870228107333973 0.5310536854232168
1.883883883883884 0.4869498969546542 0.5309616781826633
1.885885885885886 0.4868692275806159 0.5308663092578834
1.887887887887888 0.4867808855726072 0.5307676392071669
1.88988988988989 0.4866849590819549 0.5306657304053038
1.891891891891892 0.4865815414231881 0.5305606470254215
1.893893893893894 0.4864707310096383 0.5304524551257807
1.895895895895896 0.4863526311475268 0.5303412223211762
1.897897897897898 0.4862273500021383 0.530227017765809
1.8998998998999 0.4860950005815677 0.5301099121532864
1.901901901901902 0.4859557006236657 0.5299899777150145
1.903903903903904 0.4858095723726977 0.5298672880938978
1.905905905905906 0.4856567425483767 0.5297419185574971
1.907907907907908 0.4854973423408299 0.5296139457232547
1.90990990990991 0.4853315072548545 0.529483447378558
1.911911911911912 0.4851593768671691 0.5293505024807399
1.913913913913914 0.4849810948032507 0.5292151911570777
1.915915915915916 0.4847968087287871 0.529077594666857
1.917917917917918 0.4846066701535681 0.52893779536505
1.91991991991992 0.4844108342029175 0.5287958768480763
1.921921921921922 0.4842094595931838 0.5286519235297363
1.923923923923924 0.4840027086135436 0.5285060205998862
1.925925925925926 0.4837907468391909 0.5283582540244386
1.927927927927928 0.4835737429935073 0.5282087105453629
1.92992992992993 0.4833518689409528 0.5280574775781216
1.931931931931932 0.4831252995430835 0.5279046434080698
1.933933933933934 0.4828942123843284 0.5277502969456845
1.935935935935936 0.4826587877356341 0.5275945274713564
1.937937937937938 0.4824192085043146 0.5274374246353849
1.93993993993994 0.4821756599222534 0.5272790784579811
1.941941941941942 0.4819283294593749 0.5271195793024412
1.943943943943944 0.4816774068017058 0.5269590178422615
1.945945945945946 0.4814230835668597 0.5267974852257965
1.947947947947948 0.4811655531626224 0.5266350726225804
1.94994994994995 0.4809050107742326 0.5264718711658979
1.951951951951952 0.4806416531061568 0.5263079719527856
1.953953953953954 0.4803756782082679 0.52614346604403
1.955955955955956 0.4801072854639464 0.5259784443854931
1.957957957957958 0.4798366753438018 0.5258129979912882
1.95995995995996 0.4795640492215579 0.5256472177119714
1.961961961961962 0.4792896093599993 0.5254811939678701
1.963963963963964 0.4790135586626662 0.5253150167488061
1.965965965965966 0.4787361004970873 0.5251487756140965
1.967967967967968 0.4784574386763886 0.5249825596706086
1.96996996996997 0.478177777199618 0.5248164575673845
1.971971971971972 0.4778973200959922 0.5246505576248386
1.973973973973974 0.4776162713977926 0.5244849474124955
1.975975975975976 0.4773348348665469 0.5243197136982259
1.977977977977978 0.4770532138679031 0.5241549424482465
1.97997997997998 0.4767716113285073 0.5239907188271209
1.981981981981982 0.4764902294521771 0.5238271271396178
1.983983983983984 0.4762092696322204 0.5236642510103819
1.985985985985986 0.475928932378742 0.523502173129752
1.987987987987988 0.4756494170401119 0.5233409750485337
1.98998998998999 0.4753709217516291 0.5231807371779973
1.991991991991992 0.4750936433202174 0.5230215387898778
1.993993993993994 0.4748177769721421 0.5228634580288172
1.995995995995996 0.4745435163274345 0.5227065719593795
1.997997997997998 0.4742710532390911 0.5225509563565151
2 0.4740005775905373 0.5223966856466816


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_single_2.dat <==
0 0.32260028372766 0.32260028372766
0.002002002002002002 0.3226040715028261 0.3226338201240712
0.004004004004004004 0.3226153769565555 0.3227522263627586
0.006006006006006006 0.3226340678640716 0.3229550363544446
0.008008008008008008 0.3226599734362237 0.3232415103413041
0.01001001001001001 0.3226929031190306 0.3236107964738951
0.01201201201201201 0.3227326585519651 0.3240620104226319
0.01401401401401401 0.3227790413578396 0.3245942706887266
0.01601601601601602 0.3228318583668522 0.3252067109444374
0.01801801801801802 0.3228909252471501 0.3258984811034762
0.02002002002002002 0.3229560691366755 0.326668743541657
0.02202202202202202 0.3230271306417002 0.3275166677397546
0.02402402402402402 0.3231039654270558 0.3284414249681685
0.02602602602602603 0.3231864455372245 0.3294421836966195
0.02802802802802803 0.3232744605339606 0.3305181059349345
0.03003003003003003 0.3233679185036475 0.331668344485525
0.03203203203203203 0.3234667469671955 0.3328920410560134
0.03403403403403404 0.323570893712653 0.3341883249518632
0.03603603603603604 0.323680327562722 0.3355563123103095
0.03803803803803804 0.3237950390854281 0.3369951058162193
0.04004004004004004 0.3239150412512684 0.338503794561168
0.04204204204204205 0.324040370040791 0.340081454266128
0.04404404404404404 0.3241710850026169 0.3417271475390495
0.04604604604604605 0.3243072697637077 0.3434399243378391
0.04804804804804805 0.3244490324909536 0.345218822415299
0.05005005005005005 0.3245965063047009 0.3470628678522441
0.05205205205205205 0.3247498496431171 0.3489710757247284
0.05405405405405406 0.3249092465774326 0.3509424503883967
0.05605605605605606 0.3250749070768671 0.3529759864805133
0.05805805805805806 0.3252470672232233 0.3550706691453067
0.06006006006006006 0.3254259893737032 0.3572254745877898
0.06206206206206206 0.3256119622722572 0.3594393710790724
0.06406406406406406 0.3258053011076819 0.3617113189318799
0.06606606606606606 0.3260063475192407 0.3640402712408553
0.06806806806806807 0.3262154695477816 0.3664251747306512
0.07007007007007007 0.3264330615335411 0.368864969679669
0.07207207207207207 0.326659543958538 0.3713585907331005
0.07407407407407407 0.3268953632350912 0.3739049675798573
0.07607607607607608 0.3271409914384126 0.376503024873758
0.07807807807807808 0.3273969259851446 0.3791516830742733
0.08008008008008008 0.3276636892558861 0.3818498589734091
0.08208208208208208 0.3279418281639488 0.3845964656330466
0.08408408408408409 0.3282319136684742 0.3873904132172789
0.08608608608608609 0.3285345402345959 0.3902306094052322
0.08808808808808809 0.3288503252388177 0.3931159593463145
0.09009009009009009 0.329179908322823 0.3960453664575427
0.0920920920920921 0.3295239506938614 0.3990177327619197
0.0940940940940941 0.3298831343755368 0.4020319588524118
0.0960960960960961 0.3302581614070627 0.4050869446362296
0.09809809809809809 0.3306497529954638 0.4081815896368275
0.1001001001001001 0.3310586486186794 0.4113147929534639
0.1021021021021021 0.3314856050847055 0.4144854539374302
0.1041041041041041 0.3319313955446169 0.4176924724930708
0.1061061061061061 0.3323968084652316 0.4209347490240153
0.1081081081081081 0.3328826465591626 0.4242111850204578
0.1101101101101101 0.3333897256785764 0.4275206833926792
0.1121121121121121 0.3339188736703449 0.430862148408265
0.1141141141141141 0.3344709291993756 0.434234486154603
0.1161161161161161 0.3350467405377841 0.4376366049357476
0.1181181181181181 0.3356471643270721 0.4410674152256601
0.1201201201201201 0.3362730643109675 0.444525829954765
0.1221221221221221 0.3369253100463936 0.4480107649895898
0.1241241241241241 0.3376047755902061 0.4515211391446755
0.1261261261261261 0.3383123381694182 0.4550558742596782
0.1281281281281281 0.3390488768324951 0.4586138957360518
0.1301301301301301 0.3398152710896564 0.4621941326378378
0.1321321321321321 0.3406123995396624 0.465795517650184
0.1341341341341341 0.3414411384911939 0.4694169874952816
0.1361361361361361 0.3423023605761891 0.473057483198513
0.1381381381381381 0.3431969333632907 0.4767159500721062
0.1401401401401401 0.3441257179687677 0.4803913378166356
0.1421421421421421 0.3450895676728198 0.4840826009761674
0.1441441441441441 0.3460893265389631 0.4877886990090651
0.1461461461461462 0.3471258280435892 0.4915085962445681
0.1481481481481481 0.3481998937144081 0.4952412621518434
0.1501501501501502 0.3493123317831177 0.4989856716587614
0.1521521521521522 0.3504639358530408 0.5027408051779241
0.1541541541541541 0.351655483584174 0.5065056485555173
0.1561561561561562 0.3528877353993926 0.5102791933958361
0.1581581581581581 0.3541614332107672 0.5140604373042896
0.1601601601601602 0.3554772991724377 0.5178483839086268
0.1621621621621622 0.3568360344568908 0.5216420428000255
0.1641641641641642 0.3582383180612764 0.5254404298027451
0.1661661661661662 0.359684805641784 0.5292425672471206
0.1681681681681682 0.3611761283792926 0.5330474839824919
0.1701701701701702 0.3627128918785867 0.536854215351528
0.1721721721721722 0.3642956750994144 0.5406618032942292
0.1741741741741742 0.3659250293247613 0.5444692966960785
0.1761761761761762 0.3676014771638383 0.5482757514187098
0.1781781781781782 0.3693255115923799 0.552080230309803
0.1801801801801802 0.3710975950320934 0.5558818031694318
0.1821821821821822 0.3729181584671628 0.559679547107789
0.1841841841841842 0.3747876006014025 0.5634725466320677
0.1861861861861862 0.3767062870554979 0.5672598936603704
0.1881881881881882 0.3786745496034627 0.5710406874515752
0.1901901901901902 0.3806926854511035 0.5748140348644004
0.1921921921921922 0.3827609565553379 0.5785790505415442
0.1941941941941942 0.3848795889838454 0.5823348569193314
0.1961961961961962 0.3870487723169367 0.586080584162509
0.1981981981981982 0.3892686590907171 0.589815370295647
0.2002002002002002 0.3915393642807203 0.5935383614748565
0.2022022022022022 0.3938609648272356 0.5972487120043599
0.2042042042042042 0.3962334992017189 0.6009455842833088
0.2062062062062062 0.3986569670134802 0.6046281488286522
0.2082082082082082 0.4011313286567373 0.6082955846009006
0.2102102102102102 0.4036565049980225 0.6119470790404427
0.2122122122122122 0.4062323771032362 0.6155818280230023
0.2142142142142142 0.4088587860037098 0.6191990358054109
0.2162162162162162 0.4115355325012019 0.6227979153751728
0.2182182182182182 0.4142623770113602 0.6263776885127665
0.2202202202202202 0.4170390394450466 0.6299375857491929
0.2222222222222222 0.419865199126983 0.6334768462625996
0.2242242242242242 0.4227404947512882 0.6369947182358813
0.2262262262262262 0.4256645243734588 0.6404904589424938
0.2282282282282282 0.4286368454381989 0.6439633347000369
0.2302302302302302 0.4316569748426083 0.6474126207369247
0.2322322322322322 0.4347243890341701 0.6508376015564205
0.2342342342342342 0.4378385241431483 0.6542375710371184
0.2362362362362362 0.4409987761488279 0.6576118323772864
0.2382382382382382 0.4442045010791024 0.6609596979448527
0.2402402402402402 0.4474550152429495 0.6642804896531057
0.2422422422422423 0.4507495954953378 0.6675735390649424
0.2442442442442442 0.4540874795341167 0.6708381873228078
0.2462462462462462 0.4574678662283972 0.674073784993817
0.2482482482482483 0.4608899159781513 0.6772796924615234
0.2502502502502503 0.4643527511044735 0.6804552800247515
0.2522522522522522 0.4678554562701481 0.6835999278083353
0.2542542542542542 0.4713970789301385 0.686713025615235
0.2562562562562563 0.4749766298116453 0.6897939733341986
0.2582582582582583 0.4785930834233338 0.6928421810276573
0.2602602602602603 0.4822453785934046 0.6958570688202828
0.2622622622622622 0.4859324190361389 0.6988380667677552
0.2642642642642642 0.4896530739465787 0.7017846152762142
0.2662662662662663 0.493406178622998 0.7046961651776041
0.2682682682682683 0.4971905351168189 0.7075721775960837
0.2702702702702703 0.5010049129095822 0.710412123838811
0.2722722722722723 0.5048480496167289 0.71321548582078
0.2742742742742743 0.5087186517177399 0.7159817561283288
0.2762762762762763 0.5126153953122776 0.7187104378634637
0.2782782782782783 0.5165369269019768 0.7214010445706061
0.2802802802802803 0.5204818641974539 0.7240531006500381
0.2822822822822823 0.5244487969501385 0.726666141407097
0.2842842842842843 0.5284362878084885 0.7292397128726967
0.2862862862862863 0.5324428731981281 0.7317733717910334
0.2882882882882883 0.5364670642254231 0.734266686006001
0.2902902902902903 0.5405073476039844 0.7367192344902327
0.2922922922922923 0.544562186603556 0.7391306071391408
0.2942942942942943 0.5486300220207138 0.7415004048375073
0.2962962962962963 0.5527092731707703 0.7438282398046749
0.2982982982982983 0.556798338900242 0.7461137356023428
0.3003003003003003 0.5608955986192018 0.7483565269094909
0.3023023023023023 0.5649994133528025 0.7505562596675223
0.3043043043043043 0.5691081268112169 0.7527125913751352
0.3063063063063063 0.5732200664772048 0.7548251910778352
0.3083083083083083 0.5773335447104769 0.7568937391361645
0.3103103103103103 0.5814468598679893 0.7589179274329916
0.3123123123123123 0.5855582974391919 0.76089745961886
0.3143143143143143 0.5896661311951717 0.7628320510886605
0.3163163163163163 0.5937686243512175 0.7647214287544486
0.3183183183183183 0.5978640307411529 0.7665653312883631
0.3203203203203203 0.6019505960026998 0.7683635093288071
0.3223223223223223 0.6060265587727439 0.770115725451942
0.3243243243243243 0.6100901518913986 0.7718217539547669
0.3263263263263263 0.6141396036137609 0.7734813811033516
0.3283283283283283 0.6181731388282554 0.7750944053167259
0.3303303303303303 0.6221889802791467 0.7766606371421592
0.3323323323323323 0.6261853497928344 0.7781798990501509
0.3343343343343343 0.6301604695085012 0.779652025655043
0.3363363363363364 0.6341125631092306 0.7810768638972373
0.3383383383383383 0.6380398570534194 0.7824542730297706
0.3403403403403403 0.6419405818049813 0.7837841244324231
0.3423423423423423 0.6458129730609647 0.7850663017635394
0.3443443443443444 0.6496552729742988 0.786300701162686
0.3463463463463464 0.6534657313724811 0.7874872312511021
0.3483483483483483 0.6572426069702443 0.7886258129894559
0.3503503503503503 0.6609841685739857 0.7897163797100802
0.3523523523523523 0.664688696277337 0.790758877353575
0.3543543543543544 0.6683544826464697 0.7917532644838148
0.3563563563563564 0.6719798338938406 0.7926995122218726
0.3583583583583583 0.6755630710383842 0.7935976041384583
0.3603603603603603 0.6791025310522725 0.7944475364871564
0.3623623623623624 0.6825965679934043 0.7952493182551941
0.3643643643643644 0.6860435541210197 0.7960029711544161
0.3663663663663664 0.6894418809941707 0.7967085294945229
0.3683683683683684 0.6927899605518244 0.797366040256029
0.3703703703703703 0.6960862261735989 0.7979755632225902
0.3723723723723724 0.6993291337197857 0.7985371709845217
0.3743743743743744 0.7025171625497679 0.7990509489122561
0.3763763763763764 0.7056488165198198 0.799516995053591
0.3783783783783784 0.7087226249572245 0.7999354202529512
0.3803803803803804 0.7117371436109476 0.8003063481780379
0.3823823823823824 0.7146909555780071 0.8006299153184545
0.3843843843843844 0.7175826722049049 0.8009062709548584
0.3863863863863864 0.720410933963282 0.8011355771060338
0.3883883883883884 0.7231744112988975 0.8013180086130109
0.3903903903903904 0.7258718054556617 0.8014537530825672
0.3923923923923924 0.7285018492721478 0.801543010884051
0.3943943943943944 0.7310633079509998 0.8015859951231816
0.3963963963963964 0.7335549798008477 0.8015829316289874
0.3983983983983984 0.735975696950614 0.801534059015121
0.4004004004004004 0.7383243260352658 0.8014396285168928
0.4024024024024024 0.740599768853568 0.8012999039811373
0.4044044044044044 0.7428009629990502 0.8011151618536441
0.4064064064064064 0.7449268824623705 0.8008856911510238
0.4084084084084084 0.7469765382058361 0.8006117936003662
0.4104104104104104 0.7489489787100512 0.8002937833286325
0.4124124124124124 0.7508432904918845 0.7999319868099085
0.4144144144144144 0.7526585985948652 0.7995267428649523
0.4164164164164164 0.7543940670537964 0.7990784026103428
0.4184184184184184 0.7560488993316394 0.7985873296661966
0.4204204204204204 0.7576223387296496 0.7980538998005995
0.4224224224224224 0.7591136687704861 0.7974785007432984
0.4244244244244244 0.7605222135538177 0.7968615321856996
0.4264264264264264 0.7618473380886764 0.796203405745868
0.4284284284284284 0.7630884485999092 0.7955045451452776
0.4304304304304304 0.7642449928094281 0.7947653859185781
0.4324324324324325 0.7653164601918813 0.7939863750637188
0.4344344344344344 0.7663023822054318 0.7931679710384676
0.4364364364364364 0.7672023325014786 0.7923106437138239
0.4384384384384384 0.7680159271101886 0.791414874578541
0.4404404404404405 0.7687428246026035 0.7904811564069674
0.4424424424424425 0.7693827262287255 0.7895099928065212
0.4444444444444444 0.7699353760357737 0.7885018982120089
0.4464464464464464 0.7704005609652171 0.7874573978198318
0.4484484484484484 0.770778110927459 0.7863770278163023
0.4504504504504505 0.7710678988546493 0.7852613350368305
0.4524524524524525 0.7712698407345241 0.7841108763613582
0.4544544544544545 0.7713838956248936 0.7829262187037571
0.4564564564564564 0.7714100656468715 0.781707938941544
0.4584584584584585 0.771348395958585 0.7804566240651909
0.4604604604604605 0.771198974710926 0.7791728711000954
0.4624624624624625 0.7709619329842743 0.7778572861683221
0.4644644644644645 0.7706374447053019 0.7765104844376487
0.4664664664664664 0.7702257265469773 0.7751330901014677
0.4684684684684685 0.7697270378101374 0.7737257361800347
0.4704704704704705 0.7691416802858873 0.7722890651972092
0.4724724724724725 0.7684699981004981 0.7708237278670951
0.4744744744744745 0.7677123775447314 0.7693303827085731
0.4764764764764765 0.7668692468829575 0.7678096960453017
0.4784784784784785 0.7659410761436026 0.7662623419487883
0.4804804804804805 0.7649283768957055 0.7646890021331002
0.4824824824824825 0.7638317020070123 0.7630903664215672
0.4844844844844845 0.7626516453813384 0.7614671312111285
0.4864864864864865 0.7613888416789585 0.7598199992353227
0.4884884884884885 0.7600439660250219 0.7581496795642862
0.4904904904904905 0.7586177336941673 0.7564568875285345
0.4924924924924925 0.7571108997762492 0.754742344749225
0.4944944944944945 0.755524258827573 0.7530067790321997
0.4964964964964965 0.7538586445067793 0.7512509230609268
0.4984984984984985 0.7521149291852743 0.7494755142963698
0.5005005005005005 0.7502940235399306 0.7476812949673028
0.5025025025025025 0.7483968761329668 0.745869011872653
0.5045045045045045 0.7464244729711109 0.7440394167334574
0.5065065065065065 0.744377837040518 0.7421932648625051
0.5085085085085085 0.7422580278238849 0.7403313147492372
0.5105105105105106 0.7400661408046101 0.7384543280596423
0.5125125125125125 0.7378033069467446 0.7365630694502364
0.5145145145145145 0.7354706921518411 0.734658306839967
0.5165165165165165 0.7330694966971358 0.7327408102974928
0.5185185185185185 0.730600954659537 0.7308113514396952
0.5205205205205206 0.7280663333149485 0.7288707034298154
0.5225225225225225 0.7254669325140464 0.7269196407976596
0.5245245245245245 0.7228040840385924 0.7249589396566125
0.5265265265265265 0.7200791509414322 0.7229893765204078
0.5285285285285285 0.7172935268646826 0.7210117278237386
0.5305305305305306 0.7144486353321308 0.719026769897505
0.5325325325325325 0.7115459290223058 0.7170352788389407
0.5345345345345346 0.7085868890220126 0.7150380305337213
0.5365365365365365 0.7055730240631759 0.7130357993898397
0.5385385385385385 0.7025058697319869 0.7110293581215947
0.5405405405405406 0.6993869876587425 0.7090194776679759
0.5425425425425425 0.6962179646871396 0.7070069272110862
0.5445445445445446 0.6930004120262968 0.7049924736728211
0.5465465465465466 0.6897359643825892 0.7029768807296406
0.5485485485485485 0.6864262790673253 0.7009609087712475
0.5505505505505506 0.6830730350864876 0.6989453147434124
0.5525525525525525 0.6796779322111424 0.6969308522809174
0.5545545545545546 0.6762426900321671 0.6949182706021692
0.5565565565565566 0.6727690469954525 0.6929083140898282
0.5585585585585585 0.6692587594163764 0.690901722237985
0.5605605605605606 0.6657136004782892 0.6888992296157578
0.5625625625625625 0.6621353592140941 0.6869015655449995
0.5645645645645646 0.658525839473971 0.6849094530910571
0.5665665665665666 0.6548868588780378 0.6829236089911186
0.5685685685685685 0.6512202477507023 0.6809447435193321
0.5705705705705706 0.6475278480426395 0.6789735605923884
0.5725725725725725 0.6438115122393662 0.6770107567951067
0.5745745745745746 0.6400731022584015 0.6750570209696654
0.5765765765765766 0.6363144883377807 0.6731130341676739
0.5785785785785785 0.6325375479095698 0.6711794696273177
0.5805805805805806 0.6287441644651862 0.6692569924485683
0.5825825825825826 0.6249362264120164 0.6673462587234327
0.5845845845845846 0.6211156259225846 0.6654479154786677
0.5865865865865866 0.6172842577800064 0.6635626005636928
0.5885885885885885 0.6134440182161709 0.661690942730398
0.5905905905905906 0.6095968037441239 0.6598335607598872
0.5925925925925926 0.6057445099880596 0.6579910631600101
0.5945945945945946 0.6018890305109449 0.6561640481207501
0.5965965965965966 0.5980322556423447 0.6543531035185119
0.5985985985985987 0.5941760713086738 0.6525588065794472
0.6006006006006006 0.5903223578602678 0.6507817232051876
0.6026026026026026 0.5864729889025361 0.6490224079376545
0.6046046046046046 0.582629830130313 0.6472814038799077
0.6066066066066066 0.5787947381673164 0.6455592427478803
0.6086086086086087 0.574969559415053 0.6438564441613875
0.6106106106106106 0.5711561289050662 0.6421735154409136
0.6126126126126126 0.5673562691593008 0.6405109515751712
0.6146146146146146 0.5635717890599594 0.6388692352403907
0.6166166166166166 0.5598044827297466 0.637248836524785
0.6186186186186187 0.556056128427428 0.6356502124481443
0.6206206206206206 0.5523284874532906 0.6340738069404523
0.6226226226226226 0.5486233030666424 0.6325200508003066
0.6246246246246246 0.5449422994184677 0.6309893617278752
0.6266266266266266 0.541287180499752 0.629482143847525
0.6286286286286287 0.5376596291111786 0.6279987875730985
0.6306306306306306 0.5340613058461708 0.6265396695938859
0.6326326326326326 0.5304938480912451 0.6251051528973481
0.6346346346346347 0.5269588690457623 0.6236955866045106
0.6366366366366366 0.5234579567636706 0.6223113056887031
0.6386386386386387 0.51999267322057 0.6209526309628526
0.6406406406406406 0.5165645533950166 0.619619869074608
0.6426426426426426 0.5131751043734343 0.6183133125224729
0.6446446446446447 0.5098258044781769 0.6170332394348974
0.6466466466466466 0.506518102426483 0.6157799135073475
0.6486486486486487 0.503253416507298 0.6145535840041423
0.6506506506506506 0.5000331337811543 0.6133544857846449
0.6526526526526526 0.4968586093061582 0.6121828392455391
0.6546546546546547 0.4937311653983549 0.6110388502584114
0.6566566566566566 0.4906520909118541 0.6099227101676705
0.6586586586586587 0.4876226405422983 0.6088345958178571
0.6606606606606606 0.4846440341598708 0.607774669546927
0.6626626626626627 0.4817174561794336 0.6067430792089583
0.6646646646646647 0.4788440549475974 0.6057399582156895
0.6666666666666666 0.4760249421564902 0.6047654255440849
0.6686686686686687 0.4732611922930237 0.6038195857826428
0.6706706706706707 0.4705538421202229 0.602902529103587
0.6726726726726727 0.4679038901750808 0.6020143314648616
0.6746746746746747 0.4653122962990051 0.6011550546446068
0.6766766766766766 0.4627799812092331 0.600324746277032
0.6786786786786787 0.4603078260864722 0.5995234398519482
0.6806806806806807 0.4578966721901507 0.5987511548279777
0.6826826826826827 0.4555473205158104 0.5980078969117977
0.6846846846846847 0.4532605314748475 0.5972936580674666
0.6866866866866866 0.4510370245961 0.5966084165990181
0.6886886886886887 0.448877478269849 0.595952137056516
0.6906906906906907 0.4467825295171156 0.5953247706220784
0.6926926926926927 0.4447527737790614 0.5947262553423549
0.6946946946946947 0.4427887647485532 0.5941565161372029
0.6966966966966966 0.4408910142257312 0.5936154648974925
0.6986986986986987 0.4390599919963414 0.5931030003659479
0.7007007007007007 0.437296125750253 0.5926190087666645
0.7027027027027027 0.4355998010207295 0.5921633639591116
0.7047047047047047 0.4339713611529436 0.5917359274647447
0.7067067067067067 0.4324111073056935 0.5913365485357289
0.7087087087087087 0.430919298474872 0.5909650641020998
0.7107107107107107 0.4294961515510379 0.590621299549607
0.7127127127127127 0.4281418413994096 0.5903050688259052
0.7147147147147147 0.4268565009719037 0.5900161744836124
0.7167167167167167 0.4256402214455543 0.5897544077160548
0.7187187187187187 0.4244930523823054 0.5895195483649139
0.7207207207207207 0.4234150019306744 0.5893113658166471
0.7227227227227228 0.4224060370330613 0.5891296190921125
0.7247247247247247 0.4214660836776405 0.5889740568943984
0.7267267267267268 0.4205950271726447 0.588844417645109
0.7287287287287287 0.4197927124299713 0.5887404294539151
0.7307307307307307 0.4190589443088276 0.5886618111620876
0.7327327327327328 0.4183934879439231 0.5886082724522038
0.7347347347347347 0.4177960691285261 0.5885795138813904
0.7367367367367368 0.4172663747198441 0.5885752269830766
0.7387387387387387 0.4168040530384886 0.5885950940385686
0.7407407407407407 0.4164087143459415 0.588638789296112
0.7427427427427428 0.4160799312881177 0.5887059791731416
0.7447447447447447 0.4158172393992389 0.5887963222607797
0.7467467467467468 0.4156201376315202 0.5889094695275323
0.7487487487487487 0.4154880888626594 0.5890450638436171
0.7507507507507507 0.4154205204944481 0.589202741185394
0.7527527527527528 0.4154168250094333 0.5893821311318908
0.7547547547547547 0.4154763605783644 0.5895828568648038
0.7567567567567568 0.4155984517095754 0.5898045353060044
0.7587587587587588 0.4157823898545686 0.5900467768755036
0.7607607607607607 0.4160274341094923 0.5903091858646251
0.7627627627627628 0.4163328118872154 0.5905913616516461
0.7647647647647647 0.4166977196049241 0.5908928987393279
0.7667667667667668 0.4171213234441741 0.5912133867665266
0.7687687687687688 0.4176027600516766 0.5915524107471086
0.7707707707707707 0.4181411373141977 0.591909550372284
0.7727727727727728 0.4187355351478515 0.5922843815134025
0.7747747747747747 0.4193850062498328 0.5926764767575918
0.7767767767767768 0.4200885769389116 0.5930854054077582
0.7787787787787788 0.420845247965893 0.593510733547131
0.7807807807807807 0.4216539953263127 0.5939520241290501
0.7827827827827828 0.4225137711448237 0.5944088363786222
0.7847847847847848 0.423423504507996 0.5948807275963925
0.7867867867867868 0.4243821023344978 0.5953672534398917
0.7887887887887888 0.4253884502884951 0.5958679679236355
0.7907907907907908 0.4264414136372818 0.5963824234809183
0.7927927927927928 0.4275398381683449 0.5969101711241123
0.7947947947947948 0.4286825511220286 0.5974507595368627
0.7967967967967968 0.429868362074654 0.5980037370549018
0.7987987987987988 0.4310960638893778 0.5985686520445945
0.8008008008008008 0.4323644336616159 0.5991450529029385
0.8028028028028028 0.4336722336249663 0.5997324880575645
0.8048048048048048 0.4350182121233999 0.6003305062441713
0.8068068068068068 0.4364011045645003 0.6009386556242802
0.8088088088088088 0.4378196343416617 0.6015564847833019
0.8108108108108109 0.439272513817982 0.602183543966349
0.8128128128128128 0.4407584452814136 0.6028193850812128
0.8148148148148148 0.4422761218755905 0.6034635616983646
0.8168168168168168 0.4438242285870297 0.6041156290769583
0.8188188188188188 0.4454014431955168 0.6047751441414937
0.8208208208208209 0.4470064372058635 0.6054416649860512
0.8228228228228228 0.4486378768306066 0.6061147524930474
0.8248248248248248 0.4502944239283516 0.6067939706423067
0.8268268268268268 0.4519747369292366 0.6074788865110592
0.8288288288288288 0.4536774718056872 0.6081690702741495
0.8308308308308309 0.4554012829909536 0.6088640952157331
0.8328328328328328 0.4571448242919626 0.6095635373281088
0.8348348348348348 0.4589067498408382 0.6102669764063153
0.8368368368368369 0.4606857149855992 0.6109739965092345
0.8388388388388388 0.4624803771853673 0.6116841859595883
0.8408408408408409 0.4642893969351424 0.6123971373624603
0.8428428428428428 0.4661114386208374 0.613112447535797
0.8448448448448449 0.4679451713933723 0.6138297173147644
0.8468468468468469 0.4697892700582163 0.6145485526112815
0.8488488488488488 0.471642415888377 0.6152685645760597
0.8508508508508509 0.473503297475243 0.6159893695986016
0.8528528528528528 0.4753706115719674 0.6167105893593611
0.8548548548548549 0.4772430638626291 0.6174318505168928
0.8568568568568569 0.4791193697867375 0.6181527850379237
0.8588588588588588 0.4809982553224883 0.6188730309415278
0.8608608608608609 0.4828784577191046 0.6195922323177749
0.8628628628628628 0.484758726284375 0.6203100393277321
0.8648648648648649 0.4866378230991185 0.6210261082190696
0.8668668668668669 0.488514523720441 0.6217401009628278
0.8688688688688688 0.4903876179182644 0.6224516858570632
0.8708708708708709 0.4922559103189788 0.6231605379354244
0.8728728728728729 0.4941182210861388 0.6238663389676495
0.8748748748748749 0.4959733865846448 0.6245687774604107
0.8768768768768769 0.4978202599691838 0.6252675486047313
0.8788788788788788 0.4996577118340935 0.6259623540253114
0.8808808808808809 0.501484630788307 0.6266529023814564
0.8828828828828829 0.5032999240148912 0.6273389095483701
0.8848848848848849 0.5051025178633038 0.628020098617155
0.8868868868868869 0.5068913583400781 0.6286961998957969
0.8888888888888888 0.5086654116552034 0.6293669507734632
0.8908908908908909 0.5104236647175719 0.6300320956774861
0.8928928928928929 0.5121651255862392 0.630691386502482
0.8948948948948949 0.5138888239724883 0.6313445826604662
0.8968968968968969 0.515593811634568 0.631991451080854
0.8988988988988988 0.5172791628266643 0.6326317661950887
0.9009009009009009 0.5189439746958081 0.6332653097591434
0.9029029029029029 0.5205873676412057 0.633891870991397
0.9049049049049049 0.522208485716455 0.6345112467562894
0.9069069069069069 0.5238064969247969 0.6351232415683643
0.908908908908909 0.5253805935849564 0.6357276675922705
0.9109109109109109 0.5269299926089916 0.6363243445836114
0.9129129129129129 0.5284539357945407 0.6369130997740609
0.9149149149149149 0.5299516901048086 0.6374937680210484
0.9169169169169169 0.5314225478877102 0.638066191803379
0.918918918918919 0.5328658271432606 0.6386302212205808
0.9209209209209209 0.5342808716945375 0.6391857139916575
0.9229229229229229 0.5356670514149764 0.6397325353366581
0.924924924924925 0.537023762378281 0.6402705580158077
0.9269269269269269 0.5383504270263406 0.6407996622971834
0.928928928928929 0.5396464943082208 0.6413197358876108
0.9309309309309309 0.5409114397893847 0.6418306739326619
0.9329329329329329 0.5421447657734427 0.6423323790013866
0.934934934934935 0.5433460013640384 0.6428247609616882
0.9369369369369369 0.544514702558086 0.643307737107885
0.938938938938939 0.5456504522721828 0.6437812319095491
0.9409409409409409 0.5467528603986395 0.6442451769543682
0.9429429429429429 0.5478215638037496 0.6446995109481457
0.944944944944945 0.548856226343599 0.645144179665978
0.9469469469469469 0.5498565388356016 0.645579135918212
0.948948948948949 0.5508222190360327 0.6460043395744381
0.9509509509509509 0.5517530115832231 0.6464197572027207
0.9529529529529529 0.5526486879396986 0.6468253620489686
0.954954954954955 0.5535090463062544 0.6472211340369347
0.9569569569569569 0.5543339115293918 0.6476070596629995
0.958958958958959 0.5551231349883534 0.6479831321543694
0.960960960960961 0.5558765944657171 0.6483493511426119
0.9629629629629629 0.5565941940119712 0.6487057223963621
0.964964964964965 0.557275863774886 0.649052257821324
0.9669669669669669 0.5579215598480975 0.6493889754374286
0.968968968968969 0.5585312640537967 0.6497158993231611
0.970970970970971 0.5591049837812403 0.6500330597572828
0.972972972972973 0.5596427517203494 0.6503404926202061
0.974974974974975 0.5601446256905848 0.6506382393044341
0.9769769769769769 0.5606106883294207 0.6509263467145598
0.978978978978979 0.5610410469067142 0.6512048671905162
0.980980980980981 0.5614358329755078 0.65147385866906
0.982982982982983 0.5617952021652055 0.651733384382812
0.984984984984985 0.5621193338029611 0.6519835123892427
0.9869869869869869 0.5624084306790359 0.652224315565161
0.988988988988989 0.5626627186459091 0.6524558715921297
0.990990990990991 0.5628824463517133 0.6526782629049502
0.992992992992993 0.56306788482069 0.6528915769068788
0.994994994994995 0.5632193271547716 0.6530959052259402
0.996996996996997 0.5633370880948453 0.6532913435652221
0.998998998998999 0.5634215036944529 0.6534779917028759
1.001001001001001 0.5634729308582136 0.6536559534268747
1.003003003003003 0.5634917469939317 0.6538253367292381
1.005005005005005 0.5634783495233847 0.653986253488833
1.007007007007007 0.5634331555192434 0.6541388188905192
1.009009009009009 0.5633566011846801 0.6542831514142042
1.011011011011011 0.5632491414791031 0.6544193728225902
1.013013013013013 0.5631112495669162 0.6545476081293212
1.015015015015015 0.5629434164310181 0.6546679858471418
1.017017017017017 0.5627461502974722 0.654780637160213
1.019019019019019 0.5625199762279937 0.6548856957473479
1.021021021021021 0.5622654355376212 0.6549832977820127
1.023023023023023 0.5619830853454435 0.655073581876056
1.025025025025025 0.5616734980116413 0.6551566893049208
1.027027027027027 0.5613372606245275 0.6552327636795505
1.029029029029029 0.5609749744748581 0.655301950313772
1.031031031031031 0.5605872544749244 0.6553643962102963
1.033033033033033 0.5601747286643706 0.6554202500520756
1.035035035035035 0.5597380375832857 0.6554696621810636
1.037037037037037 0.5592778337779998 0.6555127848850233
1.039039039039039 0.5587947811745776 0.6555497715493197
1.041041041041041 0.5582895545348967 0.6555807764517794
1.043043043043043 0.5577628388763992 0.65560595476269
1.045045045045045 0.5572153288569749 0.655625462502591
1.047047047047047 0.5566477282382092 0.6556394567542728
1.049049049049049 0.5560607492330746 0.6556480954448152
1.051051051051051 0.5554551119609374 0.6556515366477713
1.053053053053053 0.5548315438222932 0.6556499385565331
1.055055055055055 0.5541907788919817 0.6556434594833906
1.057057057057057 0.5535335573515213 0.6556322578202004
1.059059059059059 0.552860624833063 0.6556164923908792
1.061061061061061 0.5521727318654227 0.6555963217164749
1.063063063063063 0.551470633236981 0.655571903703291
1.065065065065065 0.5507550873903281 0.6555433956428887
1.067067067067067 0.5500268558471497 0.6555109541934946
1.069069069069069 0.5492867025564327 0.6554747354814191
1.071071071071071 0.5485353933395202 0.6554348952157754
1.073073073073073 0.5477736952612721 0.655391587902193
1.075075075075075 0.5470023760289854 0.655344966749041
1.077077077077077 0.5462222034285896 0.6552951836674259
1.079079079079079 0.545433944685714 0.6552423892435592
1.081081081081081 0.5446383659214993 0.6551867329812475
1.083083083083083 0.5438362315455973 0.6551283630917142
1.085085085085085 0.5430283036692838 0.6550674258931932
1.087087087087087 0.5422153415659654 0.655004065790044
1.089089089089089 0.5413981010553116 0.6549384252727494
1.091091091091091 0.5405773339835503 0.6548706448997008
1.093093093093093 0.5397537876461538 0.6548008636010358
1.095095095095095 0.5389282042304021 0.6547292182833235
1.097097097097097 0.5381013203084634 0.6546558434057299
1.099099099099099 0.5372738662546193 0.6545808709765082
1.101101101101101 0.5364465657664639 0.6545044305529945
1.103103103103103 0.5356201353180905 0.6544266492389901
1.105105105105105 0.5347952836535427 0.6543476519881817
1.107107107107107 0.5339727113132213 0.6542675611986872
1.109109109109109 0.5331531100982115 0.6541864963751788
1.111111111111111 0.5323371626452714 0.6541045741275159
1.113113113113113 0.5315255419078952 0.6540219081707475
1.115115115115115 0.5307189107297325 0.6539386093333156
1.117117117117117 0.529917921388036 0.6538547858216729
1.119119119119119 0.5291232151402177 0.6537705429437664
1.121121121121121 0.5283354218367876 0.6536859827833961
1.123123123123123 0.5275551594538994 0.6536012041956778
1.125125125125125 0.5267830337537162 0.65351630280704
1.127127127127127 0.5260196378321573 0.6534313710230817
1.129129129129129 0.5252655517989796 0.6533464982354118
1.131131131131131 0.5245213423672969 0.6532617707223268
1.133133133133133 0.5237875625344728 0.6531772713384265
1.135135135135135 0.5230647512260802 0.6530930795003732
1.137137137137137 0.5223534329750465 0.653009271186892
1.139139139139139 0.5216541176175868 0.6529259189406489
1.141141141141141 0.5209672999782872 0.6528430920099912
1.143143143143143 0.5202934596096861 0.6527608563908338
1.145145145145145 0.5196330604937122 0.6526792745807006
1.147147147147147 0.5189865508151897 0.6525984055594635
1.149149149149149 0.5183543626908416 0.6525183047893435
1.151151151151151 0.517736911965613 0.6524390242149101
1.153153153153153 0.5171345979824805 0.6523606123295
1.155155155155155 0.5165478033874195 0.6522831143217891
1.157157157157157 0.5159768939563335 0.6522065718862458
1.159159159159159 0.5154222183927217 0.6521310232493824
1.161161161161161 0.5148841082247851 0.6520565031721326
1.163163163163163 0.5143628775928365 0.6519830429498501
1.165165165165165 0.5138588232035622 0.6519106704174783
1.167167167167167 0.5133722241396466 0.6518394101374972
1.169169169169169 0.5129033418221537 0.6517692832607369
1.171171171171171 0.5124524198984552 0.6517003075775263
1.173173173173173 0.5120196841647535 0.6516324976017835
1.175175175175175 0.5116053425542574 0.6515658645710167
1.177177177177177 0.511209585040599 0.6515004164463244
1.179179179179179 0.5108325836596581 0.6514361579298014
1.181181181181181 0.5104744924804204 0.6513730906912352
1.183183183183183 0.5101354475966834 0.6513112130596903
1.185185185185185 0.5098155671697323 0.6512505203039276
1.187187187187187 0.509514951444563 0.6511910047441576
1.189189189189189 0.5092336827954854 0.6511326557520404
1.191191191191191 0.5089718257875698 0.6510754597506854
1.193193193193193 0.5087294272640245 0.6510194002281856
1.195195195195195 0.5085065164080864 0.6509644579734675
1.197197197197197 0.5083031048553228 0.6509106106810286
1.199199199199199 0.5081191868334705 0.6508578333654667
1.201201201201201 0.5079547392336432 0.650806098541332
1.203203203203203 0.5078097217988239 0.650755376223126
1.205205205205205 0.5076840772807256 0.6507056339253032
1.207207207207207 0.5075777315405613 0.6506568366672107
1.209209209209209 0.5074905938204491 0.6506089471790751
1.211211211211211 0.5074225568678574 0.6505619255081972
1.213213213213213 0.5073734971442919 0.6505157294747415
1.215215215215215 0.5073432750973874 0.6504703149320153
1.217217217217217 0.5073317352900268 0.6504256357664696
1.219219219219219 0.5073387067449553 0.6503816438976981
1.221221221221221 0.5073640031082483 0.6503382892864067
1.223223223223223 0.5074074229573934 0.6502955200432384
1.225225225225225 0.5074687500686057 0.6502532821314675
1.227227227227227 0.5075477536613143 0.6502115199260494
1.229229229229229 0.5076441887583477 0.6501701763944407
1.231231231231231 0.5077577963988595 0.6501291930965991
1.233233233233233 0.507888304048086 0.6500885101849841
1.235235235235235 0.5080354258170012 0.6500480664465873
1.237237237237237 0.5081988628907921 0.6500077991566942
1.239239239239239 0.5083783037715304 0.6499676443153929
1.241241241241241 0.5085734247163494 0.6499275370479678
1.243243243243243 0.5087838900039133 0.6498874116119973
1.245245245245245 0.5090093523821627 0.6498472013973524
1.247247247247247 0.5092494533543811 0.6498068389738166
1.249249249249249 0.5095038236386255 0.6497662559000615
1.251251251251251 0.5097720834688082 0.6497253830335172
1.253253253253253 0.5100538430667539 0.6496841508884706
1.255255255255255 0.5103487029558997 0.6496424896385422
1.257257257257257 0.510656254443858 0.6496003291171676
1.259259259259259 0.5109760799500762 0.6495575988872258
1.261261261261261 0.5113077534917945 0.6495142279454198
1.263263263263263 0.5116508410331293 0.6494701452128562
1.265265265265265 0.5120049009611826 0.6494252798018243
1.267267267267267 0.5123694844682702 0.6493795610157962
1.269269269269269 0.5127441360039902 0.6493329183497091
1.271271271271271 0.5131283936991573 0.6492852815430442
1.273273273273273 0.5135217897861442 0.6492365802807062
1.275275275275275 0.5139238510644046 0.6491867446892612
1.277277277277277 0.514334099291284 0.6491357056063356
1.279279279279279 0.5147520516786969 0.649083394580614
1.281281281281281 0.5151772212665984 0.649029743871841
1.283283283283283 0.5156091174312388 0.6489746864749324
1.285285285285285 0.5160472462615762 0.6489181558659461
1.287287287287287 0.516491111052339 0.6488600864151273
1.289289289289289 0.5169402127086555 0.6488004136811654
1.291291291291291 0.5173940501992377 0.6487390744114883
1.293293293293293 0.5178521210022623 0.6486760065422628
1.295295295295295 0.5183139215128436 0.6486111492060849
1.297297297297297 0.5187789475235751 0.6485444424972981
1.299299299299299 0.5192466945978378 0.6484758278579212
1.301301301301301 0.5197166585648014 0.6484052483389278
1.303303303303303 0.5201883358800444 0.6483326486005916
1.305305305305305 0.520661224107323 0.6482579749124905
1.307307307307307 0.5211348222932278 0.6481811751471867
1.309309309309309 0.5216086314090767 0.6481021985548999
1.311311311311311 0.5220821547562364 0.6480209961573857
1.313313313313313 0.5225548983580705 0.6479375209449274
1.315315315315315 0.5230263713946371 0.6478517278763373
1.317317317317317 0.5234960865506393 0.647763573879137
1.319319319319319 0.5239635604662637 0.6476730178219154
1.321321321321321 0.5244283140549491 0.6475800203150774
1.323323323323323 0.5248898729529482 0.6474845440872795
1.325325325325325 0.5253477678224201 0.6473865541270055
1.327327327327327 0.5258015347820253 0.6472860176825652
1.329329329329329 0.5262507157104401 0.647182904262241
1.331331331331331 0.5266948586433888 0.6470771855840709
1.333333333333333 0.5271335180859267 0.6469688354144018
1.335335335335335 0.5275662553702319 0.6468578298945891
1.337337337337337 0.5279926389767811 0.6467441476404041
1.339339339339339 0.5284122448538856 0.646627769742036
1.341341341341341 0.528824656743305 0.6465086797640904
1.343343343343343 0.5292294664656041 0.6463868636766226
1.345345345345345 0.5296262742440118 0.6462623097337867
1.347347347347347 0.5300146889606673 0.6461350087360772
1.349349349349349 0.5303943284722991 0.6460049540906772
1.351351351351351 0.5307648198425065 0.6458721418114594
1.353353353353353 0.531125799642958 0.6457365705188149
1.355355355355355 0.5314769141670257 0.6455982413549967
1.357357357357357 0.5318178197098731 0.6454571579042173
1.359359359359359 0.532148182769649 0.6453133263833115
1.361361361361361 0.5324676802986282 0.6451667556638756
1.363363363363363 0.5327759998999373 0.6450174572722684
1.365365365365365 0.5330728400400457 0.6448654453893026
1.367367367367367 0.5333579102508569 0.6447107367529786
1.369369369369369 0.5336309312929401 0.6445533506184598
1.371371371371371 0.5338916353719632 0.6443933088747696
1.373373373373373 0.5341397662465568 0.644230636029443
1.375375375375375 0.5343750794578961 0.6440653592085275
1.377377377377377 0.5345973423933273 0.6438975081563922
1.379379379379379 0.5348063345057239 0.6437271151309916
1.381381381381381 0.5350018473675292 0.6435542148960138
1.383383383383383 0.5351836848368391 0.6433788447710962
1.385385385385385 0.5353516631468935 0.6432010445751146
1.387387387387387 0.5355056109810089 0.6430208566261832
1.389389389389389 0.5356453696138974 0.6428383257416541
1.391391391391391 0.5357707929144545 0.6426534991340916
1.393393393393393 0.5358817474791845 0.6424664264205113
1.395395395395395 0.5359781126535121 0.6422771596280588
1.397397397397397 0.5360597805679316 0.6420857530842927
1.399399399399399 0.5361266562217323 0.64189226341718
1.401401401401401 0.5361786574526798 0.6416967495550966
1.403403403403403 0.5362157149864865 0.6414992726324429
1.405405405405405 0.5362377724533834 0.6412998959975749
1.407407407407407 0.5362447863479268 0.6410986852070314
1.409409409409409 0.5362367260457945 0.6408957078460986
1.411411411411411 0.5362135737823327 0.6406910335278256
1.413413413413413 0.5361753246054773 0.640484733893027
1.415415415415415 0.5361219863377029 0.6402768825322014
1.417417417417417 0.5360535795341838 0.6400675549751774
1.419419419419419 0.5359701374281176 0.6398568287121831
1.421421421421421 0.5358717058381549 0.6396447829284748
1.423423423423423 0.5357583430972905 0.6394314984982183
1.425425425425425 0.5356301200002461 0.6392170579844891
1.427427427427427 0.5354871196641848 0.6390015455829932
1.429429429429429 0.5353294374129455 0.63878504707562
1.431431431431431 0.5351571807293548 0.6385676499200454
1.433433433433433 0.5349704690908266 0.638349442889117
1.435435435435436 0.534769433787563 0.6381305160488482
1.437437437437437 0.534554217875216 0.6379109607584161
1.439439439439439 0.5343249760194742 0.6376908696388535
1.441441441441441 0.5340818742254088 0.6374703364777214
1.443443443443444 0.5338250897751144 0.6372494564156295
1.445445445445446 0.5335548111201306 0.6370283255068772
1.447447447447447 0.5332712375121164 0.6368070406574109
1.449449449449449 0.5329745789150804 0.6365856996248264
1.451451451451451 0.5326650559115732 0.6363644010096525
1.453453453453454 0.5323428993183064 0.6361432441200556
1.455455455455456 0.5320083500449347 0.635922329231621
1.457457457457457 0.5316616589806045 0.6357017571478494
1.459459459459459 0.5313030865913122 0.6354816290494302
1.461461461461461 0.5309329028008952 0.6352620464942422
1.463463463463464 0.5305513867777433 0.6350431114173543
1.465465465465466 0.5301588265589594 0.6348249260188294
1.467467467467467 0.5297555189606348 0.634607592953683
1.469469469469469 0.5293417692092862 0.6343912150885805
1.471471471471471 0.5289178906979609 0.634175895174641
1.473473473473474 0.5284842047975498 0.633961735846998
1.475475475475476 0.5280410404437117 0.6337488396247969
1.477477477477477 0.5275887340092933 0.6335373088575404
1.479479479479479 0.5271276288993215 0.6333272457552797
1.481481481481481 0.5266580753288314 0.6331187524547588
1.483483483483484 0.5261804300290609 0.6329119305109414
1.485485485485486 0.5256950558900747 0.6327068808661597
1.487487487487487 0.5252023217650292 0.632503703850112
1.489489489489489 0.524702602034124 0.6323024991696371
1.491491491491491 0.5241962764295874 0.6321033658182142
1.493493493493494 0.5236837295995682 0.6319064023549206
1.495495495495496 0.5231653508951661 0.6317117063867573
1.497497497497497 0.5226415339741309 0.6315193744238918
1.499499499499499 0.5221126765283096 0.6313295018796563
1.501501501501501 0.5215791799380785 0.6311421830705484
1.503503503503504 0.5210414489408819 0.6309575111476675
1.505505505505506 0.520499891330885 0.6307755782631166
1.507507507507508 0.519954917580598 0.6305964754087579
1.509509509509509 0.5194069405733639 0.6304202920289117
1.511511511511511 0.5188563751933817 0.6302471160154358
1.513513513513514 0.5183036380780995 0.6300770337077264
1.515515515515516 0.5177491471905832 0.6299101298773448
1.517517517517518 0.5171933215815298 0.6297464877101755
1.519519519519519 0.5166365809546105 0.6295861890056732
1.521521521521521 0.5160793454314667 0.629429313684396
1.523523523523524 0.5155220351168951 0.6292759397031356
1.525525525525526 0.5149650698639127 0.6291261430549194
1.527527527527528 0.5144088688423417 0.6289799977690095
1.529529529529529 0.5138538503036076 0.6288375758689246
1.531531531531531 0.5133004311544953 0.6286989475438056
1.533533533533534 0.5127490267224472 0.628564180969006
1.535535535535536 0.512200050335604 0.6284333420066783
1.537537537537538 0.5116539130897619 0.6283064942028977
1.539539539539539 0.5111110234355475 0.6281836987876649
1.541541541541541 0.5105717869483198 0.6280650146688462
1.543543543543544 0.5100366059232527 0.6279504984434904
1.545545545545546 0.5095058791494448 0.6278402045507507
1.547547547547548 0.5089800015137135 0.6277341849067113
1.549549549549549 0.5084593637800623 0.627632488830955
1.551551551551551 0.507944352203085 0.6275351630465629
1.553553553553554 0.5074353483137654 0.6274422516801152
1.555555555555556 0.5069327285435373 0.6273537962539837
1.557557557557558 0.5064368640171412 0.627269835802609
1.559559559559559 0.505948120188623 0.6271904067912031
1.561561561561561 0.5054668566415987 0.6271155428969366
1.563563563563564 0.5049934267388603 0.6270452750024279
1.565565565565566 0.5045281774298298 0.6269796311957443
1.567567567567568 0.5040714489160555 0.6269186367703157
1.56956956956957 0.5036235744647931 0.6268623142559259
1.571571571571572 0.5031848800935959 0.6268106835156191
1.573573573573574 0.5027556843877721 0.626763761564386
1.575575575575576 0.5023362982085476 0.6267215625145364
1.577577577577578 0.5019270245106188 0.6266840975756978
1.57957957957958 0.5015281580799001 0.6266513750548153
1.581581581581582 0.5011399853457582 0.6266234003618572
1.583583583583584 0.5007627841557178 0.6266001760997192
1.585585585585586 0.5003968235759313 0.6265817020215743
1.587587587587588 0.5000423637103009 0.6265679749624672
1.58958958958959 0.4996996554839615 0.6265589888407417
1.591591591591592 0.4993689405107178 0.6265547346580411
1.593593593593594 0.4990504508610891 0.626555200499308
1.595595595595596 0.4987444089710807 0.6265603715693089
1.597597597597598 0.4984510274105901 0.6265702302602998
1.5995995995996 0.4981705088106539 0.6265847560588393
1.601601601601602 0.4979030456615037 0.6266039256117963
1.603603603603604 0.4976488202273301 0.6266277127300491
1.605605605605606 0.497408004405343 0.6266560883884861
1.607607607607608 0.4971807596017586 0.626689020726213
1.60960960960961 0.4969672366672042 0.6267264751428794
1.611611611611612 0.4967675757403023 0.6267684142273946
1.613613613613614 0.4965819062263412 0.6268147978033565
1.615615615615616 0.4964103466648855 0.6268655830308445
1.617617617617618 0.4962530046852979 0.6269207244064205
1.61961961961962 0.4961099769563816 0.6269801737631274
1.621621621621622 0.4959813490933379 0.6270438802836262
1.623623623623624 0.495867195666671 0.6271117906159835
1.625625625625626 0.4957675801284672 0.6271838486903811
1.627627627627628 0.4956825547933615 0.6272599959643188
1.62962962962963 0.4956121608465047 0.6273401714896438
1.631631631631632 0.4955564282997981 0.6274243119125519
1.633633633633634 0.4955153760126384 0.6275123514735864
1.635635635635636 0.4954890117056948 0.6276042220554174
1.637637637637638 0.4954773319628007 0.6276998532198126
1.63963963963964 0.495480322266135 0.6277991720781635
1.641641641641642 0.49549795703155 0.6279021036440048
1.643643643643644 0.4955301996578481 0.6280085708590335
1.645645645645646 0.4955770025695594 0.6281184945931106
1.647647647647648 0.4956383072646721 0.6282317936442599
1.64964964964965 0.4957140444259656 0.6283483848374041
1.651651651651652 0.4958041339724668 0.6284681828955776
1.653653653653654 0.4959084851079577 0.6285911005387241
1.655655655655656 0.4960269964826597 0.6287170488102107
1.657657657657658 0.4961595562821232 0.628845937079247
1.65965965965966 0.4963060422714703 0.6289776730408853
1.661661661661662 0.4964663219652941 0.629112162720023
1.663663663663664 0.4966402527978885 0.6292493106056825
1.665665665665666 0.4968276821694935 0.62938901935194
1.667667667667668 0.4970284475708348 0.629531190187852
1.66966966966967 0.4972423768644639 0.6296757231156727
1.671671671671672 0.4974692883560168 0.6298225169108536
1.673673673673674 0.4977089908473438 0.6299714691220448
1.675675675675676 0.497961283994538 0.6301224760985449
1.677677677677678 0.4982259584466075 0.6302754330525888
1.67967967967968 0.4985027958780062 0.6304302337989875
1.681681681681682 0.498791569274459 0.6305867713174185
1.683683683683684 0.4990920432392018 0.6307449378421128
1.685685685685686 0.4994039740346976 0.6309046248618551
1.687687687687688 0.4997271097524809 0.6310657231199852
1.68968968968969 0.5000611907236171 0.6312281226764855
1.691691691691692 0.5004059496035462 0.6313917128161213
1.693693693693694 0.5007611115264806 0.6315563820185024
1.695695695695696 0.5011263945219809 0.6317220184922786
1.697697697697698 0.501501509608577 0.6318885101995129
1.6996996996997 0.5018861610169826 0.6320557448556812
1.701701701701702 0.5022800465722589 0.6322236099296727
1.703703703703704 0.5026828577725203 0.6323919927366559
1.705705705705706 0.5030942801352084 0.6325607801697871
1.707707707707708 0.5035139934731666 0.6327298590056587
1.70970970970971 0.503941672026276 0.6328991162733626
1.711711711711712 0.5043769848871383 0.63306843925511
1.713713713713714 0.5048195961350325 0.6332377154862343
1.715715715715716 0.5052691651537804 0.6334068327624058
1.717717717717718 0.5057253469417026 0.6335756792063381
1.71971971971972 0.5061877922708191 0.6337441429438335
1.721721721721722 0.5066561481095703 0.6339121126647176
1.723723723723724 0.5071300577612889 0.6340794777963061
1.725725725725726 0.5076091612414001 0.6342461285034062
1.727727727727728 0.508093095518106 0.6344119556883162
1.72972972972973 0.5085814947713293 0.6345768510175565
1.731731731731732 0.5090739907544404 0.6347407068632498
1.733733733733734 0.5095702129620382 0.6349034161668475
1.735735735735736 0.5100697890475649 0.6350648730039088
1.737737737737738 0.5105723449821522 0.6352249726413858
1.73973973973974 0.5110775054457818 0.6353836115376217
1.741741741741742 0.5115848940403055 0.6355406873423513
1.743743743743744 0.5120941336096873 0.6356960989354001
1.745745745745746 0.5126048465319386 0.6358497462275939
1.747747747747748 0.5131166549588507 0.636001530321685
1.74974974974975 0.5136291811781005 0.6361513539138421
1.751751751751752 0.5141420477944625 0.6362991213014799
1.753753753753754 0.5146548781262958 0.6364447383832567
1.755755755755756 0.5151672963693859 0.6365881126597069
1.757757757757758 0.5156789279852589 0.6367291532527204
1.75975975975976 0.5161893998821567 0.6368677706468485
1.761761761761762 0.5166983407659862 0.6370038770973812
1.763763763763764 0.5172053813603692 0.6371373868150347
1.765765765765766 0.5177101547019547 0.6372682159659514
1.767767767767768 0.5182122964105044 0.6373962826716993
1.76976976976977 0.5187114449221604 0.6375215070165623
1.771771771771772 0.5192072418076895 0.6376438109717013
1.773773773773774 0.5196993319513704 0.6377631182908988
1.775775775775776 0.5201873639002299 0.6378793549189631
1.777777777777778 0.520670990011647 0.6379924490452401
1.77977977977978 0.5211498668047448 0.6381023311036134
1.781781781781782 0.5216236551048451 0.6382089337725041
1.783783783783784 0.5220920203687609 0.6383121919751669
1.785785785785786 0.5225546328508499 0.6384120427171441
1.787787787787788 0.5230111678786966 0.6385084252124056
1.78978978978979 0.5234613060599098 0.6386012811300545
1.791791791791792 0.5239047334923282 0.6386905546007517
1.793793793793794 0.5243411420196228 0.638776192216715
1.795795795795796 0.5247702293759383 0.6388581430317442
1.797797797797798 0.5251916994771959 0.638936358518307
1.7997997997998 0.5256052625253711 0.6390107924301616
1.801801801801802 0.5260106352991487 0.6390814010441122
1.803803803803804 0.5264075412584719 0.6391481432388673
1.805805805805806 0.5267957107919536 0.6392109804950381
1.807807807807808 0.5271748813604862 0.639269876895141
1.80980980980981 0.5275447976684522 0.6393247991193041
1.811811811811812 0.5279052118669517 0.6393757163298259
1.813813813813814 0.5282558836452899 0.6394226001954189
1.815815815815816 0.5285965804722378 0.6394654250413854
1.817817817817818 0.5289270776544375 0.6395041678564652
1.81981981981982 0.5292471585516806 0.6395388082928344
1.821821821821822 0.5295566146689402 0.6395693286661066
1.823823823823824 0.5298552457869782 0.6395957139203861
1.825825825825826 0.530142860124568 0.6396179515135659
1.827827827827828 0.530419274381654 0.6396360315492826
1.82982982982983 0.5306843139314189 0.639649946779943
1.831831831831832 0.5309378128552054 0.6396596926043456
1.833833833833834 0.5311796140688534 0.6396652670676799
1.835835835835836 0.5314095694279928 0.6396666708607721
1.837837837837838 0.531627539752945 0.6396639072159853
1.83983983983984 0.5318333949773645 0.6396569819362046
1.841841841841842 0.5320270141607584 0.6396459034274494
1.843843843843844 0.5322082855654418 0.6396306826489987
1.845845845845846 0.5323771067421497 0.63961133311339
1.847847847847848 0.5325333845198786 0.6395878708864201
1.84984984984985 0.5326770350987724 0.6395603145652922
1.851851851851852 0.5328079840709645 0.6395286851602346
1.853853853853854 0.5329261664194891 0.6394930062348481
1.855855855855856 0.5330315265851198 0.6394533037682861
1.857857857857858 0.5331240184522856 0.639409606128338
1.85985985985986 0.5332036053501885 0.6393619440714287
1.861861861861862 0.5332702600811305 0.6393103507426181
1.863863863863864 0.5333239648929191 0.6392548615952585
1.865865865865866 0.5333647114656949 0.6391955144009598
1.867867867867868 0.5333925009047055 0.6391323492777798
1.86986986986987 0.533407343707597 0.6390654085049159
1.871871871871872 0.5334092597322752 0.6389947365206089
1.873873873873874 0.5333982781500007 0.638920379922145
1.875875875875876 0.5333744374085138 0.6388423874568128
1.877877877877878 0.5333377851970241 0.6387608098913637
1.87987987987988 0.5332883783436575 0.6386757002032062
1.881881881881882 0.5332262827725788 0.6385871133324368
1.883883883883884 0.533151573464742 0.6384951060918833
1.885885885885886 0.5330643343421184 0.6383997371671034
1.887887887887888 0.5329646581626742 0.6383010671163869
1.88988988988989 0.5328526464813721 0.6381991583145239
1.891891891891892 0.5327284095765983 0.6380940749346415
1.893893893893894 0.5325920662456964 0.6379858830350007
1.895895895895896 0.532443743751543 0.6378746502303962
1.897897897897898 0.5322835777916459 0.6377604456750291
1.8998998998999 0.5321117122677486 0.6376433400625063
1.901901901901902 0.5319282991469094 0.6375234056242345
1.903903903903904 0.531733498429287 0.6374007160031179
1.905905905905906 0.5315274780284874 0.6372753464667171
1.907907907907908 0.531310413471795 0.6371473736324746
1.90990990990991 0.5310824878397221 0.6370168752877781
1.911911911911912 0.5308438917482329 0.6368839303899598
1.913913913913914 0.5305948230249733 0.6367486190662978
1.915915915915916 0.5303354865169023 0.636611022576077
1.917917917917918 0.5300660940624855 0.63647122327427
1.91991991991992 0.5297868643567997 0.6363293047572963
1.921921921921922 0.52949802256748 0.6361853514389564
1.923923923923924 0.5291998002667517 0.6360394485091062
1.925925925925926 0.5288924353804536 0.6358916819336586
1.927927927927928 0.528576171806868 0.6357421384545829
1.92992992992993 0.5282512592476792 0.6355909054873417
1.931931931931932 0.5279179531747598 0.6354380713172898
1.933933933933934 0.527576514482841 0.6352837248549046
1.935935935935936 0.527227209266576 0.6351279553805764
1.937937937937938 0.5268703087815977 0.6349708525446049
1.93993993993994 0.52650608908965 0.634812506367201
1.941941941941942 0.526134830842706 0.6346530072116612
1.943943943943944 0.5257568192202383 0.6344924457514816
1.945945945945946 0.5253723435419132 0.6343309131350165
1.947947947947948 0.5249816971045085 0.6341685005318003
1.94994994994995 0.524585177057953 0.6340052990751179
1.951951951951952 0.5241830840049263 0.6338413998620056
1.953953953953954 0.5237757219127098 0.63367689395325
1.955955955955956 0.5233633978631568 0.6335118722947132
1.957957957957958 0.5229464217264842 0.6333464259005082
1.95995995995996 0.5225251060890604 0.6331806456211915
1.961961961961962 0.5220997658813697 0.63301462187709
1.963963963963964 0.5216707181933353 0.632848444658026
1.965965965965966 0.5212382821010851 0.6326822035233164
1.967967967967968 0.5208027782921606 0.6325159875798286
1.96996996996997 0.520364528981063 0.6323498854766045
1.971971971971972 0.5199238575649248 0.6321839855340585
1.973973973973974 0.5194810884069424 0.6320183753217156
1.975975975975976 0.5190365466686948 0.631853141607446
1.977977977977978 0.518590557939852 0.6316883703574665
1.97997997997998 0.5181434481447535 0.6315241467363408
1.981981981981982 0.5176955431929516 0.6313605550488378
1.983983983983984 0.5172471687860963 0.6311976789196019
1.985985985985986 0.5167986502158189 0.631035601038972
1.987987987987988 0.5163503120277336 0.6308744029577538
1.98998998998999 0.5159024779201472 0.6307141650872173
1.991991991991992 0.5154554703803097 0.6305549666990978
1.993993993993994 0.5150096105419165 0.6303968859380371
1.995995995995996 0.514565217925826 0.6302399998685995
1.997997997997998 0.5141226101748911 0.6300843842657351
2 0.5136821029013154 0.6299301135559017


==> results/sensitivity_to_initial_condition/backup/outputs_different_initial_conditions_case57_sm_single_3.dat <==
0 0.43013371163688 0.43013371163688
0.002002002002002002 0.4301236906433891 0.4301672480332912
0.004004004004004004 0.430093623796635 0.4302856542719786
0.006006006006006006 0.430043466663371 0.4304884642636645
0.008008008008008008 0.4299731434089328 0.4307749382505241
0.01001001001001001 0.4298825641567709 0.4311442243831151
0.01201201201201201 0.4297716362165078 0.4315954383318519
0.01401401401401401 0.4296402715624935 0.4321276985979466
0.01601601601601602 0.4294883919914333 0.4327401388536574
0.01801801801801802 0.4293159328281621 0.4334319090126962
0.02002002002002002 0.4291228457135927 0.434202171450877
0.02202202202202202 0.4289091008049518 0.4350500956489746
0.02402402402402402 0.4286746885931642 0.4359748528773885
0.02602602602602603 0.4284196214653069 0.4369756116058395
0.02802802802802803 0.4281439350917513 0.4380515338441545
0.03003003003003003 0.4278476896880936 0.439201772394745
0.03203203203203203 0.4275309711832346 0.4404254689652334
0.03403403403403404 0.4271938923130921 0.4417217528610832
0.03603603603603604 0.4268365936520213 0.4430897402195295
0.03803803803803804 0.4264592445900745 0.4445285337254393
0.04004004004004004 0.426062044259313 0.446037222470388
0.04204204204204205 0.425645222413136 0.447614882175348
0.04404404404404404 0.425209040258197 0.4492605754482695
0.04604604604604605 0.4247537912406255 0.4509733522470591
0.04804804804804805 0.424279801784841 0.452752250324519
0.05005005005005005 0.423787431985363 0.454596295761464
0.05205205205205205 0.4232770762494692 0.4565045036339484
0.05405405405405406 0.4227491638902906 0.4584758782976167
0.05605605605605606 0.4222041596680668 0.4605094143897333
0.05805805805805806 0.42164256427869 0.4626040970545267
0.06006006006006006 0.4210649147872994 0.4647589024970098
0.06206206206206206 0.4204717850055353 0.4669727989882924
0.06406406406406406 0.4198637858108993 0.4692447468410998
0.06606606606606606 0.41924156540575 0.4715736991500753
0.06806806806806807 0.4186058095156839 0.4739586026398712
0.07007007007007007 0.4179572415237626 0.476398397588889
0.07207207207207207 0.4172966225410763 0.4788920186423206
0.07407407407407407 0.4166247514105266 0.4814383954890773
0.07607607607607608 0.4159424646432561 0.484036452782978
0.07807807807807808 0.4152506362868644 0.4866851109834933
0.08008008008008008 0.4145501777226693 0.489383286882629
0.08208208208208208 0.4138420373937378 0.4921298935422666
0.08408408408408409 0.4131272004594906 0.4949238411264988
0.08608608608608609 0.4124066883798296 0.4977640373144522
0.08808808808808809 0.4116815584250088 0.5006493872555344
0.09009009009009009 0.4109529031136115 0.5035787943667628
0.0920920920920921 0.4102218495768691 0.5065511606711397
0.0940940940940941 0.4094895588499899 0.5095653867616319
0.0960960960960961 0.4087572250914878 0.5126203725454497
0.09809809809809809 0.4080260747291887 0.5157150175460475
0.1001001001001001 0.4072973655366411 0.5188482208626839
0.1021021021021021 0.4065723856369698 0.5220188818466502
0.1041041041041041 0.4058524524400509 0.5252259004022908
0.1061061061061061 0.4051389115091739 0.5284681769332353
0.1081081081081081 0.4044331353643778 0.5317446129296778
0.1101101101101101 0.4037365222185556 0.5350541113018992
0.1121121121121121 0.4030504946541194 0.538395576317485
0.1141141141141141 0.4023764982367112 0.541767914063823
0.1161161161161161 0.4017160000740824 0.5451700328449676
0.1181181181181181 0.4010704873170393 0.54860084313488
0.1201201201201201 0.4004414656109472 0.5520592578639849
0.1221221221221221 0.3998304574949409 0.5555441928988097
0.1241241241241241 0.3992390007577575 0.5590545670538954
0.1261261261261261 0.3986686467475242 0.5625893021688981
0.1281281281281281 0.3981209586446799 0.5661473236452719
0.1301301301301301 0.397597509695793 0.5697275605470578
0.1321321321321321 0.3970998814170936 0.5733289455594041
0.1341341341341341 0.3966296617667217 0.5769504154045016
0.1361361361361361 0.3961884432929753 0.580590911107733
0.1381381381381381 0.3957778212599453 0.5842493779813261
0.1401401401401401 0.3953993917551234 0.5879247657258555
0.1421421421421421 0.3950547497834795 0.5916160288853873
0.1441441441441441 0.3947454873495121 0.5953221269182851
0.1461461461461462 0.394473191534589 0.5990420241537882
0.1481481481481481 0.3942394425687257 0.6027746900610634
0.1501501501501502 0.3940458119055705 0.6065190995679814
0.1521521521521522 0.3938938602991074 0.610274233087144
0.1541541541541541 0.3937851358900584 0.6140390764647372
0.1561561561561562 0.3937211723022089 0.6178126213050561
0.1581581581581581 0.3937034867535629 0.6215938652135097
0.1601601601601602 0.3937335781858442 0.6253818118178467
0.1621621621621622 0.3938129254134419 0.6291754707092454
0.1641641641641642 0.3939429852982266 0.632973857711965
0.1661661661661662 0.3941251909487256 0.6367759951563405
0.1681681681681682 0.394360949951116 0.6405809118917118
0.1701701701701702 0.3946516426300895 0.6443876432607479
0.1721721721721722 0.3949986203456948 0.6481952312034491
0.1741741741741742 0.3954032038260217 0.6520027246052984
0.1761761761761762 0.3958666815386903 0.6558091793279297
0.1781781781781782 0.3963903081037716 0.6596136582190231
0.1801801801801802 0.3969753027478702 0.6634152310786517
0.1821821821821822 0.3976228478041212 0.6672129750170089
0.1841841841841842 0.3983340872557024 0.6710059745412877
0.1861861861861862 0.39911012532843 0.6747933215695905
0.1881881881881882 0.3999520251292588 0.6785741153607953
0.1901901901901902 0.4008608073358272 0.6823474627736204
0.1921921921921922 0.4018374489342117 0.6861124784507642
0.1941941941941942 0.4028828820087162 0.6898682848285513
0.1961961961961962 0.4039979925818705 0.6936140120717289
0.1981981981981982 0.4051836195068325 0.6973487982048669
0.2002002002002002 0.4064405534114353 0.7010717893840765
0.2022022022022022 0.4077695356946806 0.7047821399135799
0.2042042042042042 0.4091712575756529 0.7084790121925288
0.2062062062062062 0.4106463591947299 0.7121615767378722
0.2082082082082082 0.4121954287673669 0.7158290125101207
0.2102102102102102 0.413819001789885 0.7194805069496626
0.2122122122122122 0.4155175602974561 0.7231152559322223
0.2142142142142142 0.4172915321736868 0.7267324637146308
0.2162162162162162 0.419141290511592 0.7303313432843928
0.2182182182182182 0.421067153025672 0.7339111164219865
0.2202202202202202 0.4230693815142563 0.7374710136584128
0.2222222222222222 0.4251481813723628 0.7410102741718196
0.2242242242242242 0.4273037011535376 0.7445281461451012
0.2262262262262262 0.429536032181457 0.7480238868517138
0.2282282282282282 0.4318452082092858 0.7514967626092568
0.2302302302302302 0.434231205127754 0.7549460486461448
0.2322322322322322 0.4366939407200252 0.7583710294656405
0.2342342342342342 0.4392332744639434 0.7617709989463384
0.2362362362362362 0.441849007380345 0.7651452602865064
0.2382382382382382 0.4445408819273441 0.7684931258540727
0.2402402402402402 0.4473085819399456 0.7718139175623258
0.2422422422422423 0.4501517326145196 0.7751069669741625
0.2442442442442442 0.4530699005376501 0.7783716152320277
0.2462462462462462 0.4560625937590654 0.781607212903037
0.2482482482482483 0.4591292619080949 0.7848131203707435
0.2502502502502503 0.4622692963532503 0.7879887079339716
0.2522522522522522 0.4654820304050448 0.7911333557175554
0.2542542542542542 0.4687667395608906 0.7942464535244549
0.2562562562562563 0.4721226417927438 0.7973274012434186
0.2582582582582583 0.4755488978768226 0.8003756089368772
0.2602602602602603 0.4790446117646712 0.8033904967295027
0.2622622622622622 0.4826088309967505 0.8063714946769751
0.2642642642642642 0.4862405471571334 0.8093180431854341
0.2662662662662663 0.4899386963692574 0.8122295930868242
0.2682682682682683 0.4937021598340325 0.8151056055053036
0.2702702702702703 0.4975297644085142 0.817945551748031
0.2722722722722723 0.5014202832254249 0.82074891373
0.2742742742742743 0.5053724363549589 0.8235151840375489
0.2762762762762763 0.509384891507024 0.8262438657726836
0.2782782782782783 0.5134562647740458 0.828934472479826
0.2802802802802803 0.5175851214158274 0.8315865285592582
0.2822822822822823 0.5217699766852038 0.834199569316317
0.2842842842842843 0.5260092966939122 0.8367731407819168
0.2862862862862863 0.5303014993195692 0.8393067997002535
0.2882882882882883 0.5346449551543296 0.8418001139152209
0.2902902902902903 0.5390379884932059 0.8442526623994527
0.2922922922922923 0.5434788783625809 0.8466640350483607
0.2942942942942943 0.5479658595895791 0.8490338327467273
0.2962962962962963 0.5524971239117988 0.8513616677138949
0.2982982982982983 0.5570708211259038 0.8536471635115629
0.3003003003003003 0.5616850602754204 0.8558899548187109
0.3023023023023023 0.5663379108777095 0.8580896875767423
0.3043043043043043 0.5710274041899479 0.8602460192843553
0.3063063063063063 0.5757515345120747 0.8623586189870552
0.3083083083083083 0.5805082605269021 0.8644271670453845
0.3103103103103103 0.5852955066763837 0.8664513553422115
0.3123123123123123 0.5901111645742044 0.86843088752808
0.3143143143143143 0.5949530944528906 0.8703654789978805
0.3163163163163163 0.5998191266441437 0.8722548566636686
0.3183183183183183 0.6047070630917721 0.8740987591975832
0.3203203203203203 0.609614678895827 0.8758969372380272
0.3223223223223223 0.6145397238870733 0.8776491533611619
0.3243243243243243 0.6194799242305641 0.879355181863987
0.3263263263263263 0.6244329840558045 0.8810148090125717
0.3283283283283283 0.6293965871124999 0.8826278332259458
0.3303303303303303 0.6343683984503116 0.8841940650513791
0.3323323323323323 0.6393460661204585 0.885713326959371
0.3343343343343343 0.6443272228986019 0.8871854535642629
0.3363363363363364 0.6493094880255635 0.8886102918064573
0.3383383383383383 0.6542904689642149 0.8899877009389905
0.3403403403403403 0.6592677631706945 0.891317552341643
0.3423423423423423 0.6642389598776235 0.8925997296727595
0.3443443443443444 0.6692016418873532 0.8938341290719061
0.3463463463463464 0.6741533873733911 0.8950206591603221
0.3483483483483483 0.6790917716864998 0.8961592408986758
0.3503503503503503 0.6840143691636817 0.8972498076193003
0.3523523523523523 0.6889187549377755 0.8982923052627949
0.3543543543543544 0.6938025067449046 0.8992866923930348
0.3563563563563564 0.698663206728047 0.9002329401310927
0.3583583583583583 0.7034984432339919 0.9011310320476782
0.3603603603603603 0.7083058126006098 0.9019809643963763
0.3623623623623624 0.7130829209324774 0.9027827461644141
0.3643643643643644 0.7178273858625414 0.903536399063636
0.3663663663663664 0.7225368382971193 0.9042419574037429
0.3683683683683684 0.7272089241425902 0.9048994681652489
0.3703703703703703 0.7318413060111612 0.9055089911318103
0.3723723723723724 0.7364316649030008 0.9060705988937416
0.3743743743743744 0.7409777018629953 0.9065843768214761
0.3763763763763764 0.7454771396100603 0.9070504229628109
0.3783783783783784 0.7499277241370795 0.9074688481621711
0.3803803803803804 0.754327226279197 0.907839776087258
0.3823823823823824 0.7586734432494661 0.9081633432276746
0.3843843843843844 0.7629642001394605 0.9084396988640784
0.3863863863863864 0.767197351383337 0.9086690050152537
0.3883883883883884 0.7713707821840162 0.9088514365222309
0.3903903903903904 0.7754824099001381 0.9089871809917871
0.3923923923923924 0.7795301853925688 0.909076438793271
0.3943943943943944 0.7835120943293864 0.9091194230324016
0.3963963963963964 0.787426158448292 0.9091163595382075
0.3983983983983984 0.7912704367756782 0.9090674869243409
0.4004004004004004 0.7950430268018336 0.9089730564261127
0.4024024024024024 0.7987420656113889 0.9088333318903572
0.4044044044044044 0.8023657309687146 0.908648589762864
0.4064064064064064 0.8059122423579707 0.9084191190602438
0.4084084084084084 0.8093798619776271 0.9081452215095862
0.4104104104104104 0.8127668956894031 0.9078272112378525
0.4124124124124124 0.8160716939216894 0.9074654147191286
0.4144144144144144 0.8192926525276424 0.9070601707741723
0.4164164164164164 0.8224282135982443 0.9066118305195628
0.4184184184184184 0.8254768662307456 0.9061207575754167
0.4204204204204204 0.8284371472529757 0.9055873277098194
0.4224224224224224 0.8313076419041302 0.9050119286525184
0.4244244244244244 0.8340869844727976 0.9043949600949195
0.4264264264264264 0.836773858892913 0.9037368336550879
0.4284284284284284 0.8393669992985265 0.9030379730544975
0.4304304304304304 0.8418651905383138 0.9022988138277981
0.4324324324324325 0.8442672686508121 0.9015198029729388
0.4344344344344344 0.8465721213014216 0.9007013989476875
0.4364364364364364 0.8487786881822544 0.8998440716230438
0.4384384384384384 0.8508859613759572 0.8989483024877609
0.4404404404404405 0.8528929856846574 0.8980145843161873
0.4424424424424425 0.8547988589252113 0.8970434207157413
0.4444444444444444 0.8566027321919454 0.8960353261212289
0.4464464464464464 0.8583038100880876 0.8949908257290518
0.4484484484484484 0.8599013509270912 0.8939104557255222
0.4504504504504505 0.8613946669050403 0.8927947629460505
0.4524524524524525 0.8627831242453186 0.8916443042705782
0.4544544544544545 0.8640661433166972 0.8904596466129771
0.4564564564564564 0.8652431987259748 0.8892413668507639
0.4584584584584585 0.8663138193862679 0.8879900519744108
0.4604604604604605 0.8672775885620119 0.8867062990093153
0.4624624624624625 0.8681341438916885 0.8853907140775421
0.4644644644644645 0.8688831773892491 0.8840439123468686
0.4664664664664664 0.8695244354251456 0.8826665180106876
0.4684684684684685 0.8700577186878273 0.8812591640892548
0.4704704704704705 0.8704828821264997 0.8798224931064291
0.4724724724724725 0.8707998348758742 0.8783571557763151
0.4744744744744745 0.8710085401635745 0.8768638106177932
0.4764764764764765 0.8711090152007918 0.8753431239545217
0.4784784784784785 0.8711013310567112 0.8737957698580083
0.4804804804804805 0.8709856125171581 0.8722224300423203
0.4824824824824825 0.8707620379278376 0.8706237943307873
0.4844844844844845 0.8704308390224659 0.8690005591203485
0.4864864864864865 0.8699923007360175 0.8673534271445427
0.4884884884884885 0.8694467610032351 0.8656831074735063
0.4904904904904905 0.8687946105424755 0.8639903154377544
0.4924924924924925 0.8680362926248919 0.8622757726584449
0.4944944944944945 0.8671723028288777 0.8605402069414196
0.4964964964964965 0.8662031887796309 0.8587843509701467
0.4984984984984985 0.8651295498736248 0.8570089422055898
0.5005005005005005 0.8639520369877073 0.8552147228765229
0.5025025025025025 0.8626713521724884 0.853402439781873
0.5045045045045045 0.8612882483296179 0.8515728446426775
0.5065065065065065 0.8598035288725887 0.8497266927717251
0.5085085085085085 0.8582180473703667 0.8478647426584572
0.5105105105105106 0.8565327071734231 0.8459877559688622
0.5125125125125125 0.854748461021567 0.8440964973594565
0.5145145145145145 0.8528663106329049 0.842191734749187
0.5165165165165165 0.8508873062732611 0.8402742382067129
0.5185185185185185 0.8488125463053436 0.8383447793489152
0.5205205205205206 0.8466431767169044 0.8364041313390354
0.5225225225225225 0.8443803906271509 0.8344530687068796
0.5245245245245245 0.8420254277713939 0.8324923675658324
0.5265265265265265 0.8395795739620484 0.8305228044296279
0.5285285285285285 0.8370441605254704 0.8285451557329586
0.5305305305305306 0.8344205637141959 0.826560197806725
0.5325325325325325 0.8317102040934184 0.8245687067481606
0.5345345345345346 0.8289145459008107 0.8225714584429413
0.5365365365365365 0.8260350963822859 0.8205692272990597
0.5385385385385385 0.8230734050984813 0.8185627860308148
0.5405405405405406 0.8200310632017204 0.8165529055771958
0.5425425425425425 0.8169097026851742 0.8145403551203061
0.5445445445445446 0.8137109956026609 0.8125259015820412
0.5465465465465466 0.8104366532590349 0.8105103086388606
0.5485485485485485 0.8070884253719329 0.8084943366804676
0.5505505505505506 0.8036680992000922 0.8064787426526324
0.5525525525525525 0.8001774986415006 0.8044642801901375
0.5545545545545546 0.7966184833005667 0.8024516985113892
0.5565565565565566 0.7929929475239645 0.8004417419990482
0.5585585585585585 0.7893028194050931 0.798435150147205
0.5605605605605606 0.7855500597578453 0.7964326575249778
0.5625625625625625 0.7817366610586866 0.7944349934542195
0.5645645645645646 0.7778646463564409 0.792442881000277
0.5665665665665666 0.7739360681519609 0.7904570369003385
0.5685685685685685 0.7699530072470697 0.7884781714285521
0.5705705705705706 0.7659175715633675 0.7865069885016085
0.5725725725725725 0.7618318949314234 0.7845441847043267
0.5745745745745746 0.7576981358509701 0.7825904488788853
0.5765765765765766 0.7535184762232977 0.7806464620768939
0.5785785785785785 0.7492951200557101 0.7787128975365376
0.5805805805805806 0.7450302921389482 0.7767904203577883
0.5825825825825826 0.7407262366995008 0.7748796866326526
0.5845845845845846 0.736385216027249 0.7729813433878876
0.5865865865865866 0.7320095090797343 0.7710960284729127
0.5885885885885885 0.7276014100642754 0.769224370639618
0.5905905905905906 0.7231632269992522 0.7673669886691072
0.5925925925925926 0.7186972802559392 0.7655244910692302
0.5945945945945946 0.71420590108243 0.7636974760299702
0.5965965965965966 0.7096914301114405 0.7618865314277319
0.5985985985985987 0.7051562158523416 0.7600922344886671
0.6006006006006006 0.7006026131704475 0.7583151511144075
0.6026026026026026 0.696032981754676 0.7565558358468745
0.6046046046046046 0.6914496845753352 0.7548148317891277
0.6066066066066066 0.6868550863338344 0.7530926706571004
0.6086086086086087 0.6822515519061071 0.7513898720706076
0.6106106106106106 0.6776414447815795 0.7497069433501337
0.6126126126126126 0.6730271254995155 0.7480443794843912
0.6146146146146146 0.6684109500846211 0.7464026631496108
0.6166166166166166 0.6637952684841806 0.744782264434005
0.6186186186186187 0.6591824230075186 0.7431836403573644
0.6206206206206206 0.6545747467704097 0.7416072348496724
0.6226226226226226 0.6499745621463269 0.7400534787095265
0.6246246246246246 0.6453841792261121 0.7385227896370952
0.6266266266266266 0.6408058942879479 0.737015571756745
0.6286286286286287 0.6362419882794079 0.7355322154823185
0.6306306306306306 0.6316947253133312 0.7340730975031058
0.6326326326326326 0.6271663511792177 0.7326385808065682
0.6346346346346347 0.6226590918720512 0.7312290145137306
0.6366366366366366 0.6181751521403249 0.729844733597923
0.6386386386386387 0.6137167140533195 0.7284860588720725
0.6406406406406406 0.6092859355910016 0.7271532969838279
0.6426426426426426 0.6048849492570685 0.7258467404316928
0.6446446446446447 0.6005158607166841 0.7245666673441173
0.6466466466466466 0.5961807474602351 0.7233133414165676
0.6486486486486487 0.5918816574943534 0.7220870119133622
0.6506506506506506 0.5876206080618286 0.7208879136938648
0.6526526526526526 0.5833995843918069 0.7197162671547591
0.6546546546546547 0.5792205384789715 0.7185722781676315
0.6566566566566566 0.5750853878952775 0.7174561380768906
0.6586586586586587 0.5709960146339607 0.7163680237270771
0.6606606606606606 0.5669542639868584 0.715308097456147
0.6626626626626627 0.5629619434558492 0.7142765071181782
0.6646646646646647 0.5590208217006537 0.7132733861249095
0.6666666666666666 0.5551326275212474 0.7122988534533049
0.6686686686686687 0.5512990488753524 0.7113530136918629
0.6706706706706707 0.5475217319329621 0.7104359570128069
0.6726726726726727 0.5438022801675269 0.7095477593740815
0.6746746746746747 0.5401422534848912 0.7086884825538269
0.6766766766766766 0.5365431673924731 0.7078581741862521
0.6786786786786787 0.5330064922030274 0.7070568677611683
0.6806806806806807 0.5295336522768901 0.7062845827371977
0.6826826826826827 0.5261260253023009 0.7055413248210176
0.6846846846846847 0.5227849416149999 0.7048270859766865
0.6866866866866866 0.5195116835594539 0.7041418445082381
0.6886886886886887 0.5163074848837572 0.7034855649657359
0.6906906906906907 0.5131735301735805 0.7028581985312985
0.6926926926926927 0.510110954324732 0.7022596832515748
0.6946946946946947 0.5071208420579029 0.7016899440464228
0.6966966966966966 0.5042042274689436 0.7011488928067124
0.6986986986986987 0.5013620936148782 0.7006364282751678
0.7007007007007007 0.4985953721390432 0.7001524366758844
0.7027027027027027 0.4959049429377073 0.6996967918683317
0.7047047047047047 0.4932916338618106 0.6992693553739646
0.7067067067067067 0.4907562204532235 0.6988699764449489
0.7087087087087087 0.4882994257203219 0.6984984920113197
0.7107107107107107 0.4859219199535304 0.698154727458827
0.7127127127127127 0.4836243205733065 0.6978384967351252
0.7147147147147147 0.4814071920142518 0.6975496023928325
0.7167167167167167 0.4792710456481429 0.6972878356252747
0.7187187187187187 0.4772163397422715 0.697052976274134
0.7207207207207207 0.4752434794506754 0.6968447937258672
0.7227227227227228 0.4733528168436139 0.6966630470013325
0.7247247247247247 0.4715446509710415 0.6965074848036183
0.7267267267267268 0.4698192279595109 0.696377845554329
0.7287287287287287 0.4681767411460953 0.6962738573631351
0.7307307307307307 0.4666173312454638 0.6961952390713076
0.7327327327327328 0.465141086547945 0.6961417003614239
0.7347347347347347 0.4637480431560286 0.6961129417906105
0.7367367367367368 0.4624381852542757 0.6961086548922967
0.7387387387387387 0.4612114454045393 0.6961285219477886
0.7407407407407407 0.4600677048824475 0.696172217205332
0.7427427427427428 0.4590067940482604 0.6962394070823616
0.7447447447447447 0.4580284927379595 0.6963297501699998
0.7467467467467468 0.4571325306953246 0.6964428974367524
0.7487487487487487 0.4563185880407501 0.696578491752837
0.7507507507507507 0.455586295759349 0.6967361690946139
0.7527527527527528 0.4549352362227173 0.6969155590411107
0.7547547547547547 0.454364943752418 0.6971162847740239
0.7567567567567568 0.4538749052056289 0.6973379632152245
0.7587587587587588 0.4534645605823309 0.6975802047847235
0.7607607607607607 0.4531333036788749 0.6978426137738452
0.7627627627627628 0.4528804827686743 0.698124789560866
0.7647647647647647 0.4527054012952746 0.698426326648548
0.7667667667667668 0.4526073186088851 0.6987468146757465
0.7687687687687688 0.4525854507351195 0.6990858386563286
0.7707707707707707 0.4526389711599609 0.6994429782815039
0.7727727727727728 0.4527670116391114 0.6998178094226225
0.7747747747747747 0.4529686630488058 0.7002099046668118
0.7767767767767768 0.4532429762595151 0.7006188333169783
0.7787787787787788 0.4535889630200328 0.7010441614563511
0.7807807807807807 0.4540055968793021 0.7014854520382701
0.7827827827827828 0.4544918141368152 0.7019422642878421
0.7847847847847848 0.4550465148111551 0.7024141555056126
0.7867867867867868 0.455668563620212 0.7029006813491117
0.7887887887887888 0.4563567910001932 0.7034013958328555
0.7907907907907908 0.4571099941446702 0.7039158513901382
0.7927927927927928 0.4579269380575346 0.7044435990333322
0.7947947947947948 0.4588063566199468 0.7049841874460827
0.7967967967967968 0.4597469536900973 0.7055371649641219
0.7987987987987988 0.4607474042188209 0.7061020799538145
0.8008008008008008 0.4618063553754235 0.7066784808121584
0.8028028028028028 0.4629224276856695 0.7072659159667845
0.8048048048048048 0.4640942161970735 0.7078639341533913
0.8068068068068068 0.4653202916560226 0.7084720835335002
0.8088088088088088 0.4665992016922971 0.709089912692522
0.8108108108108109 0.4679294720101388 0.7097169718755689
0.8128128128128128 0.4693096076024088 0.7103528129904328
0.8148148148148148 0.4707380939720287 0.7109969896075846
0.8168168168168168 0.4722133983584038 0.7116490569861783
0.8188188188188188 0.4737339709626808 0.7123085720507137
0.8208208208208209 0.4752982461921934 0.7129750928952713
0.8228228228228228 0.4769046439075731 0.7136481804022674
0.8248248248248248 0.4785515706718514 0.7143273985515267
0.8268268268268268 0.4802374209913579 0.7150123144202792
0.8288288288288288 0.4819605785697542 0.7157024981833695
0.8308308308308309 0.4837194175616393 0.7163975231249531
0.8328328328328328 0.4855123038238773 0.7170969652373288
0.8348348348348348 0.4873375961532077 0.7178004043155354
0.8368368368368369 0.4891936475290486 0.7185074244184544
0.8388388388388388 0.4910788063540543 0.7192176138688083
0.8408408408408409 0.4929914176873376 0.7199305652716803
0.8428428428428428 0.4949298244592385 0.7206458754450169
0.8448448448448449 0.4968923686834782 0.7213631452239844
0.8468468468468469 0.4988773926653886 0.7220819805205014
0.8488488488488488 0.5008832401977561 0.7228019924852798
0.8508508508508509 0.502908257733139 0.7235227975078216
0.8528528528528528 0.5049507955481306 0.7242440172685811
0.8548548548548549 0.5070092089012436 0.7249652784261127
0.8568568568568569 0.5090818591736952 0.7256862129471437
0.8588588588588588 0.5111671149804573 0.7264064588507478
0.8608608608608609 0.5132633532723428 0.727125660226995
0.8628628628628628 0.5153689604276458 0.727843467236952
0.8648648648648649 0.5174823333215405 0.7285595361282895
0.8668668668668669 0.5196018803593943 0.7292735288720478
0.8688688688688688 0.521726022506121 0.7299851137662832
0.8708708708708709 0.5238531942982413 0.7306939658446443
0.8728728728728729 0.5259818448243346 0.7313997668768695
0.8748748748748749 0.5281104386727467 0.7321022053696307
0.8768768768768769 0.530237456878442 0.7328009765139514
0.8788788788788788 0.5323613978435366 0.7334957819345314
0.8808808808808809 0.5344807782117866 0.7341863302906765
0.8828828828828829 0.5365941337349496 0.7348723374575901
0.8848848848848849 0.538700020125741 0.7355535265263751
0.8868868868868869 0.5407970138653158 0.7362296278050169
0.8888888888888888 0.5428837129819679 0.7369003786826832
0.8908908908908909 0.5449587378320097 0.7375655235867061
0.8928928928928929 0.5470207318369406 0.7382248144117021
0.8948948948948949 0.5490683621768698 0.7388780105696863
0.8968968968968969 0.5511003204959709 0.739524878990074
0.8988988988988988 0.5531153235644464 0.7401651941043086
0.9009009009009009 0.555112113889711 0.7407987376683633
0.9029029029029029 0.5570894603473315 0.7414252989006169
0.9049049049049049 0.5590461587614532 0.7420446746655094
0.9069069069069069 0.5609810324383196 0.7426566694775844
0.908908908908909 0.5628929327259583 0.7432610955014904
0.9109109109109109 0.5647807395036063 0.7438577724928315
0.9129129129129129 0.566643361650494 0.7444465276832809
0.9149149149149149 0.5684797375287728 0.7450271959302683
0.9169169169169169 0.5702888353804701 0.7455996197125989
0.918918918918919 0.572069653745666 0.7461636491298007
0.9209209209209209 0.5738212218520055 0.7467191419008774
0.9229229229229229 0.5755425999383859 0.7472659632458781
0.924924924924925 0.5772328796199184 0.7478039859250276
0.9269269269269269 0.5788911841703014 0.7483330902064034
0.928928928928929 0.5805166688082437 0.7488531637968308
0.9309309309309309 0.5821085209736081 0.749364101841882
0.9329329329329329 0.583665960533 0.7498658069106066
0.934934934934935 0.5851882400261813 0.7503581888709081
0.9369369369369369 0.5866746448322828 0.750841165017105
0.938938938938939 0.5881244933493148 0.751314659818769
0.9409409409409409 0.5895371371462955 0.7517786048635882
0.9429429429429429 0.5909119610715123 0.7522329388573656
0.944944944944945 0.5922483833800997 0.752677607575198
0.9469469469469469 0.5935458557944556 0.7531125638274321
0.948948948948949 0.59480386358445 0.7535377674836582
0.9509509509509509 0.5960219255999467 0.7539531851119408
0.9529529529529529 0.5971995942947939 0.7543587899581885
0.954954954954955 0.5983364557328038 0.7547545619461546
0.9569569569569569 0.5994321295629529 0.7551404875722194
0.958958958958959 0.6004862689905016 0.7555165600635895
0.960960960960961 0.6014985607136557 0.7558827790518319
0.9629629629629629 0.6024687248533296 0.7562391503055821
0.964964964964965 0.6033965148565575 0.756585685730544
0.9669669669669669 0.6042817173840467 0.7569224033466486
0.968968968968969 0.6051241521807893 0.757249327232381
0.970970970970971 0.6059236719231273 0.7575664876665028
0.972972972972973 0.6066801620565901 0.757873920529426
0.974974974974975 0.6073935406030946 0.758171667213654
0.9769769769769769 0.6080637579675632 0.7584597746237798
0.978978978978979 0.6086907967037017 0.7587382950997361
0.980980980980981 0.6092746712934369 0.75900728657828
0.982982982982983 0.6098154278671085 0.7592668122920321
0.984984984984985 0.6103131439616246 0.7595169402984627
0.9869869869869869 0.610767928190439 0.759757743474381
0.988988988988989 0.6111799199845583 0.7599892995013497
0.990990990990991 0.6115492892119793 0.7602116908141703
0.992992992992993 0.6118762358984763 0.7604250048160989
0.994994994994995 0.6121609898058115 0.7606293331351601
0.996996996996997 0.6124038101187508 0.7608247714744421
0.998998998998999 0.6126049850005213 0.761011419612096
1.001001001001001 0.6127648312275243 0.7611893813360946
1.003003003003003 0.6128836937396317 0.7613587646384581
1.005005005005005 0.612961945208687 0.7615196813980529
1.007007007007007 0.6129999855958925 0.7616722467997392
1.009009009009009 0.6129982416478262 0.7618165793234243
1.011011011011011 0.6129571664609276 0.7619528007318102
1.013013013013013 0.6128772389160329 0.7620810360385413
1.015015015015015 0.612758963229341 0.7622014137563617
1.017017017017017 0.6126028683599198 0.7623140650694329
1.019019019019019 0.6124095075046763 0.7624191236565679
1.021021021021021 0.6121794575232961 0.7625167256912327
1.023023023023023 0.6119133183461944 0.7626070097852761
1.025025025025025 0.6116117124287102 0.7626901172141407
1.027027027027027 0.6112752840890936 0.7627661915887706
1.029029029029029 0.6109046989520714 0.762835378222992
1.031031031031031 0.6105006432785494 0.7628978241195163
1.033033033033033 0.6100638233332337 0.7629536779612955
1.035035035035035 0.6095949647546594 0.7630030900902836
1.037037037037037 0.6090948118440421 0.7630462127942432
1.039039039039039 0.6085641269354313 0.7630831994585396
1.041041041041041 0.6080036896817149 0.7631142043609993
1.043043043043043 0.6074142963482924 0.7631393826719099
1.045045045045045 0.606796759139323 0.7631588904118111
1.047047047047047 0.6061519054406911 0.7631728846634929
1.049049049049049 0.6054805771129357 0.7631815233540352
1.051051051051051 0.6047836297658864 0.7631849645569913
1.053053053053053 0.6040619319830596 0.763183366465753
1.055055055055055 0.6033163646029374 0.7631768873926106
1.057057057057057 0.6025478199528219 0.7631656857294205
1.059059059059059 0.6017572010644375 0.7631499203000991
1.061061061061061 0.600945420938082 0.7631297496256948
1.063063063063063 0.6001134017504434 0.763105331612511
1.065065065065065 0.599262074064886 0.7630768235521087
1.067067067067067 0.5983923760788957 0.7630443821027146
1.069069069069069 0.5975052528194754 0.7630081633906391
1.071071071071071 0.5966016553486297 0.7629683231249953
1.073073073073073 0.5956825400007655 0.7629250158114129
1.075075075075075 0.5947488675745514 0.7628783946582609
1.077077077077077 0.5938016025362066 0.7628286115766459
1.079079079079079 0.5928417122546167 0.7627758171527792
1.081081081081081 0.5918701661966831 0.7627201608904675
1.083083083083083 0.5908879351328978 0.7626617910009341
1.085085085085085 0.5898959903771944 0.7626008538024133
1.087087087087087 0.5888953029925668 0.7625374936992639
1.089089089089089 0.5878868430044645 0.7624718531819694
1.091091091091091 0.5868715786514842 0.7624040728089208
1.093093093093093 0.5858504756080116 0.7623342915102559
1.095095095095095 0.5848244962114021 0.7622626461925435
1.097097097097097 0.583794598729232 0.7621892713149498
1.099099099099099 0.5827617366052167 0.7621142988857281
1.101101101101101 0.5817268577062144 0.7620378584622145
1.103103103103103 0.5806909036118979 0.7619600771482101
1.105105105105105 0.5796548088892116 0.7618810798974017
1.107107107107107 0.5786195003650927 0.7618009891079072
1.109109109109109 0.5775858964448113 0.7617199242843988
1.111111111111111 0.5765549064189812 0.7616380020367359
1.113113113113113 0.5755274297676379 0.7615553360799674
1.115115115115115 0.5745043555138863 0.7614720372425356
1.117117117117117 0.5734865615660223 0.7613882137308929
1.119119119119119 0.5724749140585906 0.7613039708529864
1.121121121121121 0.5714702667480189 0.7612194106926161
1.123123123123123 0.5704734603906315 0.7611346321048978
1.125125125125125 0.5694853221274437 0.76104973071626
1.127127127127127 0.5685066649268898 0.7609647989323016
1.129129129129129 0.5675382869979683 0.7608799261446318
1.131131131131131 0.56658097122927 0.7607951986315469
1.133133133133133 0.565635484677342 0.7607106992476464
1.135135135135135 0.5647025780169437 0.7606265074095933
1.137137137137137 0.5637829850473223 0.7605426990961121
1.139139139139139 0.5628774222157793 0.7604593468498688
1.141141141141141 0.5619865881159262 0.7603765199192112
1.143143143143143 0.5611111630688354 0.7602942843000537
1.145145145145145 0.5602518086640297 0.7602127024899206
1.147147147147147 0.5594091673411519 0.7601318334686835
1.149149149149149 0.5585838620126922 0.7600517326985634
1.151151151151151 0.5577764956432697 0.75997245212413
1.153153153153153 0.5569876509301344 0.75989404023872
1.155155155155155 0.5562178899201398 0.7598165422310091
1.157157157157157 0.5554677537071137 0.7597399997954658
1.159159159159159 0.5547377621186586 0.7596644511586025
1.161161161161161 0.5540284134159075 0.7595899310813526
1.163163163163163 0.5533401840507221 0.75951647085907
1.165165165165165 0.5526735283771829 0.7594440983266983
1.167167167167167 0.5520288784665911 0.7593728380467173
1.169169169169169 0.5514066438437358 0.759302711169957
1.171171171171171 0.5508072113490293 0.7592337354867463
1.173173173173173 0.5502309449081891 0.7591659255110035
1.175175175175175 0.5496781854346613 0.7590992924802368
1.177177177177177 0.5491492506395353 0.7590338443555444
1.179179179179179 0.5486444349655044 0.7589695858390213
1.181181181181181 0.5481640094493493 0.7589065186004551
1.183183183183183 0.5477082216705179 0.7588446409689102
1.185185185185185 0.5472772956851741 0.7587839482131477
1.187187187187187 0.5468714319731593 0.7587244326533775
1.189189189189189 0.5464908074476046 0.7586660836612604
1.191191191191191 0.5461355754162673 0.7586088876599053
1.193193193193193 0.5458058656267591 0.7585528281374057
1.195195195195195 0.5455017842922556 0.7584978858826875
1.197197197197197 0.5452234141404013 0.7584440385902487
1.199199199199199 0.5449708144878358 0.7583912612746866
1.201201201201201 0.5447440213461091 0.758339526450552
1.203203203203203 0.5445430475007986 0.758288804132346
1.205205205205205 0.5443678826589736 0.7582390618345233
1.207207207207207 0.5442184936079548 0.7581902645764307
1.209209209209209 0.5440948243191441 0.7581423750882952
1.211211211211211 0.5439967962032031 0.7580953534174173
1.213213213213213 0.5439243082589006 0.7580491573839615
1.215215215215215 0.5438772372726186 0.7580037428412354
1.217217217217217 0.5438554381214492 0.7579590636756897
1.219219219219219 0.5438587439152052 0.7579150718069181
1.221221221221221 0.543886966362407 0.7578717171956266
1.223223223223223 0.5439398959739971 0.7578289479524585
1.225225225225225 0.544017302391812 0.7577867100406874
1.227227227227227 0.5441189347071946 0.7577449478352694
1.229229229229229 0.544244521742182 0.7577036043036608
1.231231231231231 0.5443937724595578 0.757662621005819
1.233233233233233 0.5445663762322109 0.7576219380942042
1.235235235235235 0.5447620033054519 0.7575814943558073
1.237237237237237 0.5449803050845294 0.7575412270659141
1.239239239239239 0.5452209146258998 0.7575010722246129
1.241241241241241 0.5454834469551741 0.7574609649571877
1.243243243243243 0.5457674995775383 0.7574208395212172
1.245245245245245 0.5460726528315906 0.7573806293065725
1.247247247247247 0.5463984704088947 0.7573402668830367
1.249249249249249 0.5467444997534953 0.7572996838092816
1.251251251251251 0.5471102725752769 0.7572588109427372
1.253253253253253 0.5474953053081927 0.7572175787976907
1.255255255255255 0.5478990996026394 0.7571759175477621
1.257257257257257 0.5483211428487533 0.7571337570263876
1.259259259259259 0.5487609086462705 0.7570910267964457
1.261261261261261 0.5492178573800341 0.7570476558546397
1.263263263263263 0.549691436688705 0.7570035731220762
1.265265265265265 0.5501810820545571 0.7569587077110442
1.267267267267267 0.5506862173142749 0.7569129889250161
1.269269269269269 0.5512062552176564 0.7568663462589291
1.271271271271271 0.5517405980069151 0.7568187094522643
1.273273273273273 0.5522886379395016 0.7567700081899262
1.275275275275275 0.5528497579062794 0.7567201725984811
1.277277277277277 0.553423331967921 0.7566691335155555
1.279279279279279 0.5540087259496547 0.7566168224898341
1.281281281281281 0.5546052980388906 0.756563171781061
1.283283283283283 0.555212399335984 0.7565081143841523
1.285285285285285 0.5558293744859588 0.7564515837751662
1.287287287287287 0.5564555622414807 0.7563935143243473
1.289289289289289 0.5570902960607726 0.7563338415903853
1.291291291291291 0.5577329047266005 0.7562725023207082
1.293293293293293 0.558382712903129 0.7562094344514828
1.295295295295295 0.5590390417662841 0.7561445771153048
1.297297297297297 0.5597012095878566 0.7560778704065181
1.299299299299299 0.5603685323149498 0.7560092557671412
1.301301301301301 0.5610403241981345 0.7559386762481477
1.303303303303303 0.5617158983468572 0.7558660765098115
1.305305305305305 0.5623945673365531 0.7557914028217105
1.307307307307307 0.5630756438049696 0.7557146030564066
1.309309309309309 0.563758441002454 0.75563562646412
1.311311311311311 0.5644422734063471 0.7555544240666058
1.313313313313313 0.5651264572742785 0.7554709488541475
1.315315315315315 0.56581031120794 0.7553851557855573
1.317317317317317 0.566493156745864 0.7552970017883569
1.319319319319319 0.5671743188818719 0.7552064457311354
1.321321321321321 0.5678531266444206 0.7551134482242974
1.323323323323323 0.5685289136381958 0.7550179719964996
1.325325325325325 0.5692010185576846 0.7549199820362256
1.327327327327327 0.5698687857548141 0.7548194455917852
1.329329329329329 0.5705315657240352 0.7547163321714609
1.331331331331331 0.5711887156324078 0.7546106134932908
1.333333333333333 0.5718395998335364 0.7545022633236218
1.335335335335335 0.5724835903294309 0.754391257803809
1.337337337337337 0.573120067297735 0.754277575549624
1.339339339339339 0.5737484195317037 0.7541611976512559
1.341341341341341 0.5743680449204361 0.7540421076733105
1.343343343343343 0.5749783509146897 0.7539202915858425
1.345345345345345 0.575578754937213 0.7537957376430067
1.347347347347347 0.5761686848605667 0.7536684366452973
1.349349349349349 0.5767475793854138 0.7535383819998971
1.351351351351351 0.5773148884792079 0.7534055697206794
1.353353353353353 0.5778700737686929 0.7532699984280349
1.355355355355355 0.5784126089082861 0.7531316692642167
1.357357357357357 0.5789419799915243 0.7529905858134374
1.359359359359359 0.5794576858641641 0.7528467542925316
1.361361361361361 0.5799592385248441 0.7527001835730955
1.363363363363363 0.5804461634170964 0.7525508851814884
1.365365365365365 0.5809179997850674 0.7523988732985226
1.367367367367367 0.5813743009705993 0.7522441646621987
1.369369369369369 0.5818146347077174 0.7520867785276798
1.371371371371371 0.5822385834281462 0.7519267367839897
1.373373373373373 0.5826457444995958 0.751764063938663
1.375375375375375 0.5830357305290891 0.7515987871177474
1.377377377377377 0.5834081695568619 0.7514309360656123
1.379379379379379 0.5837627053455466 0.7512605430402115
1.381381381381381 0.5840989975396288 0.7510876428052339
1.383383383383383 0.5844167219324534 0.7509122726803161
1.385385385385385 0.5847155705966958 0.7507344724843347
1.387387387387387 0.5849952521257163 0.7505542845354033
1.389389389389389 0.5852554917367856 0.7503717536508741
1.391391391391391 0.5854960314860427 0.7501869270433117
1.393393393393393 0.5857166303451193 0.7499998543297314
1.395395395395395 0.5859170643883848 0.7498105875372787
1.397397397397397 0.5860971268463225 0.7496191809935128
1.399399399399399 0.5862566282591108 0.7494256913263999
1.401401401401401 0.5863953965165721 0.7492301774643166
1.403403403403403 0.5865132769650027 0.7490327005416629
1.405405405405405 0.5866101324496837 0.7488333239067948
1.407407407407407 0.5866858433598388 0.7486321131162514
1.409409409409409 0.5867403076837806 0.7484291357553186
1.411411411411411 0.5867734409944785 0.7482244614370457
1.413413413413413 0.5867851764974545 0.748018161802247
1.415415415415415 0.5867754649956466 0.7478103104414213
1.417417417417417 0.5867442748846599 0.7476009828843975
1.419419419419419 0.5866915921289517 0.747390256621403
1.421421421421421 0.5866174202083365 0.7471782108376948
1.423423423423423 0.5865217800657656 0.7469649264074383
1.425425425425425 0.586404710050072 0.7467504858937091
1.427427427427427 0.5862662658330702 0.7465349734922131
1.429429429429429 0.5861065202981401 0.7463184749848401
1.431431431431431 0.5859255634745554 0.7461010778292654
1.433433433433433 0.5857235024084035 0.7458828707983369
1.435435435435436 0.5855004609957553 0.7456639439580681
1.437437437437437 0.5852565799170316 0.7454443886676361
1.439439439439439 0.5849920164539408 0.7452242975480734
1.441441441441441 0.5847069442721822 0.7450037643869414
1.443443443443444 0.5844015533584522 0.7447828843248494
1.445445445445446 0.5840760497816491 0.7445617534160971
1.447447447447447 0.5837306554264141 0.7443404685666309
1.449449449449449 0.5833656079339647 0.7441191275340464
1.451451451451451 0.5829811604133663 0.7438978289188725
1.453453453453454 0.5825775811221189 0.7436766720292756
1.455455455455456 0.582155153407127 0.743455757140841
1.457457457457457 0.5817141753737971 0.7432351850570694
1.459459459459459 0.581254959526009 0.7430150569586502
1.461461461461461 0.5807778326960147 0.7427954744034623
1.463463463463464 0.5802831356426356 0.7425765393265742
1.465465465465466 0.5797712227239351 0.7423583539280494
1.467467467467467 0.5792424617707751 0.7421410208629029
1.469469469469469 0.5786972335870857 0.7419246429978006
1.471471471471471 0.5781359317528462 0.7417093230838609
1.473473473473474 0.57755896229883 0.741495163756218
1.475475475475476 0.5769667432730987 0.7412822675340169
1.477477477477477 0.5763597045609654 0.7410707367667605
1.479479479479479 0.5757382873614326 0.7408606736644996
1.481481481481481 0.5751029439785444 0.7406521803639787
1.483483483483484 0.5744541373529239 0.7404453584201615
1.485485485485486 0.5737923407401196 0.7402403087753797
1.487487487487487 0.5731180373290128 0.7400371317593319
1.489489489489489 0.5724317198133125 0.7398359270788571
1.491491491491491 0.5717338900717223 0.7396367937274343
1.493493493493494 0.571025058669729 0.7394398302641405
1.495495495495496 0.5703057445647546 0.7392451342959774
1.497497497497497 0.5695764745737425 0.7390528023331118
1.499499499499499 0.5688377830764872 0.7388629297888764
1.501501501501501 0.5680902114705995 0.7386756109797683
1.503503503503504 0.5673343078609937 0.7384909390568875
1.505505505505506 0.5665706265109346 0.7383090061723365
1.507507507507508 0.5657997275151839 0.7381299033179779
1.509509509509509 0.565022176250486 0.7379537199381317
1.511511511511511 0.5642385430315985 0.7377805439246559
1.513513513513514 0.5634494025658255 0.7376104616169464
1.515515515515516 0.5626553335881647 0.7374435577865649
1.517517517517518 0.5618569183283552 0.7372799156193954
1.519519519519519 0.5610547421178542 0.7371196169148932
1.521521521521521 0.5602493928803842 0.736962741593616
1.523523523523524 0.559441460702738 0.7368093676123556
1.525525525525526 0.5586315373584895 0.7366595709641395
1.527527527527528 0.5578202158382565 0.7365134256782295
1.529529529529529 0.557008089910544 0.7363710037781446
1.531531531531531 0.5561957536146377 0.7362323754530256
1.533533533533534 0.5553838008537847 0.7360976088782261
1.535535535535536 0.5545728248632751 0.7359667699158983
1.537537537537538 0.5537634178218567 0.7358399221121178
1.539539539539539 0.552956170316495 0.7357171266968849
1.541541541541541 0.5521516709497585 0.7355984425780662
1.543543543543544 0.5513505058295098 0.7354839263527104
1.545545545545546 0.5505532581466669 0.7353736324599707
1.547547547547548 0.5497605077134514 0.7352676128159313
1.549549549549549 0.5489728305009156 0.735165916740175
1.551551551551551 0.5481907982282084 0.7350685909557828
1.553553553553554 0.5474149778704774 0.7349756795893352
1.555555555555556 0.5466459312832473 0.7348872241632037
1.557557557557558 0.545884214705765 0.7348032637118289
1.559559559559559 0.5451303783941158 0.7347238347004231
1.561561561561561 0.5443849661517401 0.7346489708061567
1.563563563563564 0.5436485149429655 0.734578702911648
1.565565565565566 0.5429215544754472 0.7345130591049642
1.567567567567568 0.5422046067834257 0.7344520646795356
1.56956956956957 0.5414981858637767 0.7343957421651459
1.571571571571572 0.5408027972395297 0.734344111424839
1.573573573573574 0.5401189376346874 0.7342971894736059
1.575575575575576 0.5394470945396175 0.7342549904237563
1.577577577577578 0.5387877459033312 0.7342175254849177
1.57957957957958 0.5381413597254339 0.7341848029640352
1.581581581581582 0.5375083937442805 0.7341568282710771
1.583583583583584 0.5368892950749899 0.7341336040089392
1.585585585585586 0.5362844998835813 0.7341151299307943
1.587587587587588 0.5356944330755818 0.7341014028716872
1.58958958958959 0.5351195079596238 0.7340924167499616
1.591591591591592 0.5345601259810393 0.7340881625672611
1.593593593593594 0.5340166763847233 0.734088628408528
1.595595595595596 0.5334895359848379 0.7340937994785288
1.597597597597598 0.532979068837393 0.7341036581695197
1.5995995995996 0.5324856260381572 0.7341181839680594
1.601601601601602 0.5320095454130765 0.7341373535210163
1.603603603603604 0.5315511513393334 0.7341611406392692
1.605605605605606 0.5311107544584627 0.7341895162977061
1.607607607607608 0.5306886515185174 0.7342224486354331
1.60960960960961 0.5302851251118053 0.7342599030520993
1.611611611611612 0.5299004435385404 0.7343018421366145
1.613613613613614 0.5295348605689572 0.7343482257125764
1.615615615615616 0.5291886153302219 0.7343990109400644
1.617617617617618 0.5288619320920896 0.7344541523156405
1.61961961961962 0.5285550201779952 0.7345136016723475
1.621621621621622 0.5282680737753417 0.7345773081928462
1.623623623623624 0.528001271868507 0.7346452185252036
1.625625625625626 0.5277547780789139 0.7347172765996011
1.627627627627628 0.5275287406125635 0.7347934238735387
1.62962962962963 0.5273232921403862 0.7348735993988639
1.631631631631632 0.5271385497480803 0.7349577398217719
1.633633633633634 0.5269746148694017 0.7350457793828065
1.635635635635636 0.5268315732288209 0.7351376499646374
1.637637637637638 0.5267094948299085 0.7352332811290326
1.63963963963964 0.5266084339007113 0.7353325999873835
1.641641641641642 0.526528428913134 0.7354355315532248
1.643643643643644 0.5264695025649201 0.7355419987682534
1.645645645645646 0.5264316617977586 0.7356519225023306
1.647647647647648 0.5264148978298486 0.7357652215534798
1.64964964964965 0.5264191861869003 0.7358818127466241
1.651651651651652 0.5264444867486715 0.7360016108047975
1.653653653653654 0.5264907438235904 0.7361245284479441
1.655655655655656 0.5265578862203273 0.7362504767194307
1.657657657657658 0.5266458273035856 0.7363793649884669
1.65965965965966 0.5267544651402382 0.7365111009501053
1.661661661661662 0.5268836825932456 0.7366455906292431
1.663663663663664 0.5270333473871124 0.7367827385149024
1.665665665665666 0.5272033123205412 0.73692244726116
1.667667667667668 0.5273934153957394 0.737064618097072
1.66966966966967 0.5276034798842643 0.7372091510248927
1.671671671671672 0.5278333145931491 0.7373559448200735
1.673673673673674 0.52808271404873 0.7375048970312649
1.675675675675676 0.5283514585569369 0.7376559040077649
1.677677677677678 0.5286393145025209 0.7378088609618088
1.67967967967968 0.5289460346082501 0.7379636617082075
1.681681681681682 0.5292713579913374 0.7381201992266384
1.683683683683684 0.5296150104618563 0.7382783657513328
1.685685685685686 0.5299767048829248 0.7384380527710751
1.687687687687688 0.5303561412350623 0.7385991510292051
1.68968968968969 0.5307530068694183 0.7387615505857055
1.691691691691692 0.5311669769864783 0.7389251407253412
1.693693693693694 0.5315977147183346 0.7390898099277224
1.695695695695696 0.5320448713659335 0.7392554464014987
1.697697697697698 0.5325080869083689 0.7394219381087329
1.6996996996997 0.5329869901119398 0.7395891727649012
1.701701701701702 0.5334811988561878 0.7397570378388928
1.703703703703704 0.5339903205830232 0.7399254206458759
1.705705705705706 0.5345139524177196 0.7400942080790072
1.707707707707708 0.5350516816541686 0.7402632869148787
1.70970970970971 0.5356030860355627 0.7404325441825826
1.711711711711712 0.5361677340311753 0.7406018671643301
1.713713713713714 0.5367451853261581 0.7407711433954542
1.715715715715716 0.5373349910002115 0.7409402606716258
1.717717717717718 0.5379366940452044 0.741109107115558
1.71971971971972 0.5385498296100522 0.7412775708530535
1.721721721721722 0.5391739254306556 0.7414455405739375
1.723723723723724 0.5398085021974417 0.7416129057055261
1.725725725725726 0.5404530738859948 0.7417795564126263
1.727727727727728 0.5411071482243827 0.7419453835975363
1.72972972972973 0.5417702269636412 0.7421102789267764
1.731731731731732 0.5424418063951215 0.7422741347724697
1.733733733733734 0.5431213776072166 0.7424368440760676
1.735735735735736 0.5438084270120621 0.7425983009131288
1.737737737737738 0.5445024366142586 0.7427584005506058
1.73973973973974 0.5452028845297514 0.7429170394468417
1.741741741741742 0.5459092452733325 0.7430741152515712
1.743743743743744 0.5466209902654947 0.7432295268446201
1.745745745745746 0.5473375881370074 0.743383174136814
1.747747747747748 0.5480585052248917 0.743534958230905
1.74974974974975 0.5487832058890704 0.7436847818230622
1.751751751751752 0.5495111530004791 0.7438325492106999
1.753753753753754 0.5502418082639841 0.7439781662924767
1.755755755755756 0.5509746327017115 0.744121540568927
1.757757757757758 0.5517090869768951 0.7442625811619404
1.75975975975976 0.5524446318747162 0.7444011985560686
1.761761761761762 0.5531807286227811 0.7445373050066011
1.763763763763764 0.5539168393706321 0.7446708147242548
1.765765765765766 0.5546524275037912 0.7448016438751714
1.767767767767768 0.5553869581218965 0.7449297105809194
1.76976976976977 0.5561198983444795 0.7450549349257822
1.771771771771772 0.5568507177865687 0.7451772388809212
1.773773773773774 0.5575788888554509 0.7452965462001189
1.775775775775776 0.5583038872216838 0.7454127828281831
1.777777777777778 0.5590251921069288 0.7455258769544602
1.77977977977978 0.5597422867477045 0.7456357590128333
1.781781781781782 0.560454658674904 0.7457423616817241
1.783783783783784 0.5611618001673612 0.7458456198843869
1.785785785785786 0.5618632085238771 0.7459454706263642
1.787787787787788 0.5625583865035509 0.7460418531216256
1.78978978978979 0.5632468425914307 0.7461347090392745
1.791791791791792 0.5639280914224795 0.7462239825099718
1.793793793793794 0.564601654041799 0.7463096201259349
1.795795795795796 0.565267058309856 0.7463915709409641
1.797797797797798 0.5659238391571407 0.7464697864275269
1.7997997997998 0.5665715389696987 0.7465442203393815
1.801801801801802 0.5672097078368029 0.7466148289533322
1.803803803803804 0.567837903917129 0.7466815711480873
1.805805805805806 0.5684556936769729 0.746744408404258
1.807807807807808 0.5690626522384431 0.7468033048043611
1.80980980980981 0.5696583636049818 0.7468582270285241
1.811811811811812 0.5702424209937035 0.746909144239046
1.813813813813814 0.5708144270445057 0.7469560281046389
1.815815815815816 0.5713739941390988 0.7469988529506053
1.817817817817818 0.571920744589931 0.7470375957656852
1.81981981981982 0.5724543109483458 0.7470722362020543
1.821821821821822 0.5729743361701838 0.7471027565753265
1.823823823823824 0.5734804739144345 0.747129141829606
1.825825825825826 0.5739723886843314 0.747151379422786
1.827827827827828 0.5744497561150587 0.7471694594585025
1.82982982982983 0.5749122630930187 0.7471833746891631
1.831831831831832 0.5753596080270746 0.7471931205135656
1.833833833833834 0.5757915009527254 0.7471986949768998
1.835835835835836 0.5762076637773285 0.747200098769992
1.837837837837838 0.5766078303804942 0.7471973351252054
1.83983983983984 0.5769917468191444 0.7471904098454245
1.841841841841842 0.577359171439472 0.7471793313366695
1.843843843843844 0.5777098750256721 0.7471641105582187
1.845845845845846 0.5780436409373975 0.7471447610226101
1.847847847847848 0.5783602651931041 0.7471212987956402
1.84984984984985 0.5786595566319527 0.7470937424745121
1.851851851851852 0.5789413369465221 0.7470621130694547
1.853853853853854 0.5792054408387552 0.7470264341440681
1.855855855855856 0.5794517160453301 0.7469867316775061
1.857857857857858 0.5796800234393739 0.746943034037558
1.85985985985986 0.579890237090206 0.7468953719806487
1.861861861861862 0.5800822442871912 0.746843778651838
1.863863863863864 0.5802559456282579 0.7467882895044785
1.865865865865866 0.5804112550050461 0.7467289423101798
1.867867867867868 0.5805480996583033 0.7466657771869999
1.86986986986987 0.5806664201867643 0.7465988364141358
1.871871871871872 0.5807661705335961 0.7465281644298289
1.873873873873874 0.5808473180098211 0.7464538078313651
1.875875875875876 0.5809098432614951 0.7463758153660328
1.877877877877878 0.5809537402494106 0.7462942378005838
1.87987987987988 0.5809790162259878 0.7462091281124261
1.881881881881882 0.5809856916907754 0.7461205412416568
1.883883883883884 0.580973800332525 0.7460285340011032
1.885885885885886 0.5809433889765019 0.7459331650763235
1.887887887887888 0.5808945175355953 0.7458344950256068
1.88988988988989 0.5808272588964059 0.7457325862237438
1.891891891891892 0.5807416988484844 0.7456275028438615
1.893893893893894 0.5806379360353277 0.7455193109442206
1.895895895895896 0.5805160817825209 0.7454080781396162
1.897897897897898 0.5803762600001947 0.7452938735842491
1.8998998998999 0.5802186071353542 0.7451767679717264
1.901901901901902 0.5800432719750118 0.7450568335334545
1.903903903903904 0.5798504154808641 0.7449341439123378
1.905905905905906 0.5796402107454427 0.7448087743759371
1.907907907907908 0.5794128428153045 0.7446808015416947
1.90990990990991 0.5791685084237796 0.744550303196998
1.911911911911912 0.5789074159324387 0.7444173582991799
1.913913913913914 0.5786297852222105 0.7442820469755178
1.915915915915916 0.5783358473137659 0.744144450485297
1.917917917917918 0.5780258442688072 0.74400465118349
1.91991991991992 0.5777000291451398 0.7438627326665164
1.921921921921922 0.5773586655782573 0.7437187793481763
1.923923923923924 0.577002027583386 0.7435728764183263
1.925925925925926 0.5766303995209575 0.7434251098428786
1.927927927927928 0.5762440757610843 0.7432755663638029
1.92992992992993 0.5758433603420841 0.7431243333965616
1.931931931931932 0.5754285669319845 0.7429714992265097
1.933933933933934 0.5750000185322861 0.7428171527641245
1.935935935935936 0.5745580470831886 0.7426613832897964
1.937937937937938 0.5741029934111954 0.7425042804538249
1.93993993993994 0.5736352068895135 0.742345934276421
1.941941941941942 0.5731550450724439 0.7421864351208812
1.943943943943944 0.5726628736242614 0.7420258736607015
1.945945945945946 0.5721590658848501 0.7418643410442365
1.947947947947948 0.5716440026042361 0.7417019284410203
1.94994994994995 0.5711180717915268 0.7415387269843379
1.951951951951952 0.5705816682234945 0.7413748277712255
1.953953953953954 0.5700351933131662 0.7412103218624699
1.955955955955956 0.5694790547535249 0.7410453002039332
1.957957957957958 0.568913666153677 0.7408798538097282
1.95995995995996 0.5683394468842774 0.7407140735304114
1.961961961961962 0.5677568215845769 0.7405480497863101
1.963963963963964 0.5671662200028397 0.7403818725672461
1.965965965965966 0.5665680765959787 0.7402156314325364
1.967967967967968 0.565962830209583 0.7400494154890487
1.96996996996997 0.5653509238372204 0.7398833133858245
1.971971971971972 0.5647328041596372 0.7397174134432786
1.973973973973974 0.564108921378323 0.7395518032309356
1.975975975975976 0.5634797287337812 0.7393865695166659
1.977977977977978 0.562845682298908 0.7392217982666864
1.97997997997998 0.5622072405690166 0.7390575746455609
1.981981981981982 0.5615648641554966 0.7388939829580579
1.983983983983984 0.5609190154777374 0.7387311068288219
1.985985985985986 0.5602701583563013 0.7385690289481921
1.987987987987988 0.5596187577859942 0.7384078308669737
1.98998998998999 0.5589652794700647 0.7382475929964374
1.991991991991992 0.558310189623069 0.7380883946083179
1.993993993993994 0.5576539545004786 0.7379303138472572
1.995995995995996 0.556997040186921 0.7377734277778195
1.997997997997998 0.5563399121616879 0.737617812174955
2 0.5556830350294032 0.7374635414651216


==> results/shifts/backup-2/output_error_shifts_en_case57_bt1.dat <==
0 0 0.0001 0.005393865897491786
0 1 0.0005 0.005392147694683224
0 2 0.001 0.005388296720056977
0 3 0.005 0.005357755204044964
0 4 0.01 0.005320579002377734
0 5 0.05 0.005060010168075261
0 6 0.1 0.004815095910425345
0 7 0.5 0.004877941721676688

1 0 0.0001 0.01204276046174955
1 1 0.0005 0.01202993283909004
1 2 0.001 0.01198430492074644
1 3 0.005 0.05610309848039407
1 4 0.01 0.06041898961204527
1 5 0.05 0.05740568104570978
1 6 0.1 0.05423226870109777
1 7 0.5 0.03681776371906045

2 0 0.0001 NaN
2 1 0.0005 NaN
2 2 0.001 NaN
2 3 0.005 NaN
2 4 0.01 NaN
2 5 0.05 NaN
2 6 0.1 NaN
2 7 0.5 0.008366387177564334

3 0 0.0001 0.5360587475021305
3 1 0.0005 0.07181040147742196
3 2 0.001 0.04020714083526958
3 3 0.005 0.004491760103997862
3 4 0.01 0.003994892220694657
3 5 0.05 NaN
3 6 0.1 NaN
3 7 0.5 NaN

4 0 0.0001 0.007442841808417597
4 1 0.0005 0.008891024025057686
4 2 0.001 0.0007846690122330669
4 3 0.005 NaN
4 4 0.01 490.7577777203204
4 5 0.05 NaN
4 6 0.1 NaN
4 7 0.5 NaN

5 0 0.0001 0.04319173019841534
5 1 0.0005 0.02075866131330208
5 2 0.001 0.01583106505600643
5 3 0.005 NaN
5 4 0.01 0.5933900600893851
5 5 0.05 NaN
5 6 0.1 NaN
5 7 0.5 NaN

6 0 0.0001 0.0434900987010932
6 1 0.0005 0.03894288989633476
6 2 0.001 0.01795057003525537
6 3 0.005 NaN
6 4 0.01 NaN
6 5 0.05 NaN
6 6 0.1 NaN
6 7 0.5 0.0017892274286575

7 0 0.0001 0.01458015766731538
7 1 0.0005 0.03200822661592644
7 2 0.001 0.01271048461329409
7 3 0.005 0.003956092994613422
7 4 0.01 0.004270708333797934
7 5 0.05 NaN
7 6 0.1 NaN
7 7 0.5 NaN

8 0 0.0001 0.00766158475177596
8 1 0.0005 0.003636854850676154
8 2 0.001 0.0001267615350051214
8 3 0.005 0.0001266314925499521
8 4 0.01 7.843435158361322e-05
8 5 0.05 NaN
8 6 0.1 NaN
8 7 0.5 NaN

9 0 0.0001 0.03796702761169576
9 1 0.0005 0.03631402657086058
9 2 0.001 3.261492761825135e-05
9 3 0.005 0.0002704600513657589
9 4 0.01 0.00146111898619085
9 5 0.05 NaN
9 6 0.1 0.002981397734778277
9 7 0.5 NaN

10 0 0.0001 0.002105298767399213
10 1 0.0005 4.323442035155847e-05
10 2 0.001 0.0004099751915195653
10 3 0.005 5.379776719514501e-06
10 4 0.01 2.395053369533776e-05
10 5 0.05 5.278298329137885e-05
10 6 0.1 NaN
10 7 0.5 NaN

11 0 0.0001 5.713517537863757e-05
11 1 0.0005 5.044330073796053e-06
11 2 0.001 2.511844777253862e-05
11 3 0.005 1.527928929787301e-06
11 4 0.01 1.052353054281821e-05
11 5 0.05 5.881488885720433e-05
11 6 0.1 6.253506356423257e-06
11 7 0.5 0.0002877170324051338

12 0 0.0001 6.16098544289376e-06
12 1 0.0005 3.878556480654197e-07
12 2 0.001 2.445823198659353e-07
12 3 0.005 5.074413095550124e-07
12 4 0.01 4.081496854898711e-07
12 5 0.05 1.121699289960333e-07
12 6 0.1 7.463069898325361e-07
12 7 0.5 2.962288291095558e-05

13 0 0.0001 1.018585131965122e-05
13 1 0.0005 4.543667271549356e-07
13 2 0.001 1.70755163492068e-07
13 3 0.005 3.763391787721356e-07
13 4 0.01 2.877956767274891e-07
13 5 0.05 1.357585914435239e-07
13 6 0.1 1.276820228824249e-07
13 7 0.5 4.54933856746093e-07

14 0 0.0001 4.470992453802433e-08
14 1 0.0005 1.29495278842551e-08
14 2 0.001 6.280796984028265e-08
14 3 0.005 1.351844794859281e-07
14 4 0.01 1.311055171452655e-07
14 5 0.05 1.197873443921626e-07
14 6 0.1 1.19234354503563e-07
14 7 0.5 1.130844191698394e-07

15 0 0.0001 4.097149240358361e-08
15 1 0.0005 3.220939218257176e-08
15 2 0.001 1.895970627564469e-08
15 3 0.005 1.311254931615231e-07
15 4 0.01 1.263496053843259e-07
15 5 0.05 1.147325650636277e-07
15 6 0.1 1.160907191251156e-07
15 7 0.5 1.079936342639379e-07

16 0 0.0001 3.304161512442569e-08
16 1 0.0005 1.582099680363535e-08
16 2 0.001 6.880259681136125e-08
16 3 0.005 9.766142835831042e-08
16 4 0.01 1.503909967450026e-07
16 5 0.05 1.173712276515619e-07
16 6 0.1 1.153248101999389e-07
16 7 0.5 1.077886170659282e-07

17 0 0.0001 3.458390809597741e-08
17 1 0.0005 6.762130591437486e-08
17 2 0.001 8.85889454799947e-08
17 3 0.005 1.281992399520777e-07
17 4 0.01 1.057093154713351e-07
17 5 0.05 1.107841844977621e-07
17 6 0.1 1.364305248989994e-07
17 7 0.5 1.035315170523754e-07

18 0 0.0001 1.456606077009423e-08
18 1 0.0005 1.377645354130844e-07
18 2 0.001 1.357618686320503e-07
18 3 0.005 1.32731347119718e-07
18 4 0.01 1.280056222914793e-07
18 5 0.05 1.246538932614321e-07
18 6 0.1 1.609795699756199e-07
18 7 0.5 7.891155357805903e-08

19 0 0.0001 9.441767153816746e-08
19 1 0.0005 1.417851608293034e-07
19 2 0.001 1.405166070955051e-07
19 3 0.005 1.321577703633528e-07
19 4 0.01 1.255343290466237e-07
19 5 0.05 1.119440201778102e-07
19 6 0.1 1.242901941495363e-07
19 7 0.5 1.077394915115432e-07

20 0 0.0001 1.898107892355314e-07
20 1 0.0005 1.732389972702502e-07
20 2 0.001 4.861911279651023e-08
20 3 0.005 1.168296074617658e-07
20 4 0.01 1.135009312843015e-07
20 5 0.05 1.121297434716737e-07
20 6 0.1 1.114769652633559e-07
20 7 0.5 1.06229506883067e-07

21 0 0.0001 9.087130621326829e-08
21 1 0.0005 1.606725273721067e-07
21 2 0.001 9.582682007208406e-08
21 3 0.005 7.678748150758695e-08
21 4 0.01 1.00344061504743e-07
21 5 0.05 9.158160925608336e-08
21 6 0.1 9.319565817432659e-08
21 7 0.5 9.522361817000328e-08

22 0 0.0001 7.058302728913928e-10
22 1 0.0005 2.760054258884316e-08
22 2 0.001 3.589966980318038e-08
22 3 0.005 5.457707088912844e-08
22 4 0.01 1.104247279569107e-07
22 5 0.05 1.082045865802008e-07
22 6 0.1 3.947543202141133e-08
22 7 0.5 1.92917181827506e-08

23 0 0.0001 5.112021362628463e-09
23 1 0.0005 8.909574001442649e-10
23 2 0.001 4.402065790532945e-08
23 3 0.005 7.016796966555604e-08
23 4 0.01 1.059946047450713e-07
23 5 0.05 1.094091005344862e-08
23 6 0.1 2.617987702574167e-09
23 7 0.5 3.046896314070264e-09

24 0 0.0001 1.874824574454796e-09
24 1 0.0005 1.261166175397097e-08
24 2 0.001 1.038879345580023e-08
24 3 0.005 3.232381967360742e-08
24 4 0.01 7.425771046500173e-09
24 5 0.05 7.812493206767579e-10
24 6 0.1 2.088637033740635e-09
24 7 0.5 3.105453814783211e-09

25 0 0.0001 2.725081765178858e-10
25 1 0.0005 1.105452403799989e-08
25 2 0.001 4.881599232265626e-09
25 3 0.005 2.358336064971331e-08
25 4 0.01 4.070556743733588e-09
25 5 0.05 1.233197616682277e-09
25 6 0.1 1.975274127791508e-09
25 7 0.5 1.9071694083347e-09

26 0 0.0001 2.215585766678071e-09
26 1 0.0005 9.788318887368727e-09
26 2 0.001 9.713834459895553e-09
26 3 0.005 2.427878796160014e-08
26 4 0.01 2.581087382601816e-09
26 5 0.05 6.733011700873247e-09
26 6 0.1 2.366172599010588e-09
26 7 0.5 1.086971058006033e-09

27 0 0.0001 2.681938786591605e-14
27 1 0.0005 2.71370744294274e-14
27 2 0.001 2.762982412761567e-14
27 3 0.005 2.816426478391691e-14
27 4 0.01 4.02693133643322e-14
27 5 0.05 2.16799604813014e-13
27 6 0.1 1.116267621286366e-12
27 7 0.5 3.013180526890912e-12



==> results/shifts/backup-2/output_error_shifts_en_case57_bt3.dat <==
0 0 0.0001 0.002037533079032723
0 1 0.0005 0.002037274125013015
0 2 0.001 0.002036739161281945
0 3 0.005 0.002032435810060676
0 4 0.01 0.002027022222463936
0 5 0.05 0.001982548624234326
0 6 0.1 0.001925054283267731
0 7 0.5 0.001507773220116596

1 0 0.0001 0.01204720638769983
1 1 0.0005 0.01199273026476034
1 2 0.001 0.01192521729539735
1 3 0.005 0.01140736007782967
1 4 0.01 0.01081176259742381
1 5 0.05 0.007526871229845375
1 6 0.1 0.005495737390139654
1 7 0.5 0.004219280482777186

2 0 0.0001 0.005574768376451633
2 1 0.0005 0.005560870332103089
2 2 0.001 0.005543668569893431
2 3 0.005 0.005411157433771285
2 4 0.01 0.005256864116078739
2 5 0.05 0.004371741152188746
2 6 0.1 0.003812167209145776
2 7 0.5 0.004061748147354943

3 0 0.0001 0.003980979800878778
3 1 0.0005 0.004016288252304446
3 2 0.001 0.004023914969864187
3 3 0.005 0.004079981237770744
3 4 0.01 0.004138309946141933
3 5 0.05 0.004251579209046481
3 6 0.1 0.003922578502334176
3 7 0.5 0.001989195547872958

4 0 0.0001 0.004489159362290761
4 1 0.0005 0.004576591340270861
4 2 0.001 0.004590489782796411
4 3 0.005 0.004705184621156952
4 4 0.01 0.004858402233506543
4 5 0.05 0.006351333531752347
4 6 0.1 0.008730444433925932
4 7 0.5 0.02600939324570617

5 0 0.0001 0.009373083606875896
5 1 0.0005 0.009136691081158362
5 2 0.001 0.009031310047248543
5 3 0.005 0.008223100722517059
5 4 0.01 0.007333330177544322
5 5 0.05 0.004030109525950181
5 6 0.1 0.006155811125367346
5 7 0.5 0.02222602770866056

6 0 0.0001 0.0001176861496767036
6 1 0.0005 0.000117119383677404
6 2 0.001 0.0001169034715468839
6 3 0.005 0.0001155914352673252
6 4 0.01 0.0001149415466121006
6 5 0.05 0.0001447390930242629
6 6 0.1 0.007994039227737802
6 7 0.5 0.4103112299033426

7 0 0.0001 0.0001605064067697344
7 1 0.0005 0.0001590496424849237
7 2 0.001 0.0001576927925990211
7 3 0.005 0.0001481973487591161
7 4 0.01 0.0001383834478797891
7 5 0.05 0.0001307924233892227
7 6 0.1 0.0002473374243189171
7 7 0.5 0.001392158601612634

8 0 0.0001 0.000176668777160075
8 1 0.0005 0.0001735926423233348
8 2 0.001 0.0001708157269611041
8 3 0.005 0.0001524716220673268
8 4 0.01 0.0001365721389535653
8 5 0.05 0.0001533602858844901
8 6 0.1 0.0003773623019672062
8 7 0.5 0.0009661599998827742

9 0 0.0001 0.00223804270112821
9 1 0.0005 0.00237507067966541
9 2 0.001 0.002400286576145754
9 3 0.005 0.002592412775671052
9 4 0.01 0.002853186014286003
9 5 0.05 0.005505201805671963
9 6 0.1 0.009593511167146596
9 7 0.5 0.003513674192952422

10 0 0.0001 0.0001286485859149572
10 1 0.0005 0.0001408527881996913
10 2 0.001 0.0001556775787279807
10 3 0.005 0.0003484138505456176
10 4 0.01 0.000717567983619097
10 5 0.05 0.00446048317630562
10 6 0.1 0.01157942722842943
10 7 0.5 0.1003113521325014

11 0 0.0001 0.0001258682657343698
11 1 0.0005 8.579585332799826e-05
11 2 0.001 8.55397932161968e-05
11 3 0.005 8.363554073508367e-05
11 4 0.01 8.125792491337828e-05
11 5 0.05 6.801745346378204e-05
11 6 0.1 5.618657435912675e-05
11 7 0.5 2.33733116158784e-05

12 0 0.0001 0.000466002521753186
12 1 0.0005 0.0002891915590277556
12 2 0.001 0.0002820213654923553
12 3 0.005 0.000230244419733467
12 4 0.01 0.0001801371082894491
12 5 0.05 0.0001642630211162715
12 6 0.1 0.0006005967097307373
12 7 0.5 2.774353148843298e-05

13 0 0.0001 8.220328833783828e-05
13 1 0.0005 7.629375315586359e-05
13 2 0.001 7.597642724643774e-05
13 3 0.005 7.428950431609418e-05
13 4 0.01 7.190716287280001e-05
13 5 0.05 5.290696423905013e-05
13 6 0.1 5.607721738188734e-05
13 7 0.5 7.970698689155751e-05

14 0 0.0001 8.303999485468557e-05
14 1 0.0005 7.73642854176838e-05
14 2 0.001 7.711056546620701e-05
14 3 0.005 7.559113589789578e-05
14 4 0.01 7.340251385732148e-05
14 5 0.05 5.40120093458687e-05
14 6 0.1 2.986309691782696e-05
14 7 0.5 7.777696049146819e-07

15 0 0.0001 0.0001883401652446793
15 1 0.0005 0.0001805543821186205
15 2 0.001 0.0001801978273818125
15 3 0.005 0.0001770698655058131
15 4 0.01 0.000170347652295695
15 5 0.05 8.654914806792039e-05
15 6 0.1 3.35278301403117e-05
15 7 0.5 3.116127137228697e-07

16 0 0.0001 0.0001848157085736581
16 1 0.0005 0.0001752713065854286
16 2 0.001 0.0001752583832866209
16 3 0.005 0.0001752955956302717
16 4 0.01 0.0001715628646997911
16 5 0.05 6.559329752269898e-07
16 6 0.1 6.727989942129195e-07
16 7 0.5 4.916136185540703e-07

17 0 0.0001 0.0001839073228730952
17 1 0.0005 0.0001497288962906262
17 2 0.001 7.841397711648364e-05
17 3 0.005 1.738179064154959e-06
17 4 0.01 1.527891052470346e-06
17 5 0.05 1.126191769169432e-06
17 6 0.1 8.948481293678779e-07
17 7 0.5 4.524742225879263e-07

18 0 0.0001 0.0002729864213402555
18 1 0.0005 2.048777844391847e-06
18 2 0.001 9.484103744079426e-07
18 3 0.005 1.052950060088135e-06
18 4 0.01 1.142708201476896e-06
18 5 0.05 1.156243258641469e-06
18 6 0.1 9.629228937907945e-07
18 7 0.5 5.166166184677256e-08

19 0 0.0001 7.750804976819493e-05
19 1 0.0005 1.194683751842154e-06
19 2 0.001 2.101701110658367e-08
19 3 0.005 2.540807193744428e-08
19 4 0.01 2.809990988169897e-08
19 5 0.05 3.492353183427473e-08
19 6 0.1 3.769981184116591e-08
19 7 0.5 3.710115065593605e-08

20 0 0.0001 0.0005966382044072347
20 1 0.0005 7.243054610049936e-08
20 2 0.001 2.004041885202211e-08
20 3 0.005 2.019057294037137e-08
20 4 0.01 2.101420227999368e-08
20 5 0.05 2.098660438572773e-08
20 6 0.1 2.097899865864445e-08
20 7 0.5 2.089437629795802e-08

21 0 0.0001 5.664260055937899e-05
21 1 0.0005 7.007086285265417e-08
21 2 0.001 3.051810511548435e-09
21 3 0.005 3.17115756146403e-14
21 4 0.01 3.598872006135011e-14
21 5 0.05 3.504952530952457e-14
21 6 0.1 3.897747432288347e-14
21 7 0.5 4.382232818599157e-14

22 0 0.0001 4.24119582169784e-06
22 1 0.0005 5.022727257885339e-08
22 2 0.001 1.350500757147902e-11
22 3 0.005 3.156146580016257e-14
22 4 0.01 3.598790940843649e-14
22 5 0.05 3.50495230335367e-14
22 6 0.1 3.897747410234403e-14
22 7 0.5 4.382232824720993e-14

23 0 0.0001 2.059497798590963e-06
23 1 0.0005 4.09762599341631e-08
23 2 0.001 3.295391351614264e-11
23 3 0.005 3.170817770911284e-14
23 4 0.01 3.598647663854593e-14
23 5 0.05 3.504952288861828e-14
23 6 0.1 3.897747409524127e-14
23 7 0.5 4.382232823660399e-14

24 0 0.0001 2.076115051688682e-06
24 1 0.0005 6.748376425630554e-08
24 2 0.001 9.158604881626613e-13
24 3 0.005 3.208176841188765e-14
24 4 0.01 3.598652314063267e-14
24 5 0.05 3.50495217920462e-14
24 6 0.1 3.897747410770795e-14
24 7 0.5 4.38223282464624e-14

25 0 0.0001 2.24070297840564e-06
25 1 0.0005 5.705061595125429e-08
25 2 0.001 3.032688136480585e-12
25 3 0.005 3.207038101973628e-14
25 4 0.01 3.598631984334355e-14
25 5 0.05 3.504952169290675e-14
25 6 0.1 3.897747412261829e-14
25 7 0.5 4.382232823881118e-14

26 0 0.0001 2.924123950776064e-06
26 1 0.0005 1.597488227747275e-08
26 2 0.001 4.434994096388081e-12
26 3 0.005 3.207171267164402e-14
26 4 0.01 3.598640158237556e-14
26 5 0.05 3.50495218549624e-14
26 6 0.1 3.897747412804604e-14
26 7 0.5 4.382232824479157e-14

27 0 0.0001 4.096587738139266e-14
27 1 0.0005 5.595174879127577e-14
27 2 0.001 3.093774556481516e-14
27 3 0.005 3.20822037905552e-14
27 4 0.01 3.598642509847715e-14
27 5 0.05 3.504952244199583e-14
27 6 0.1 3.897747422692804e-14
27 7 0.5 4.382232821969346e-14



==> results/shifts/backup-2/output_error_shifts_en_case57_bt5.dat <==
0 0 0.0001 0.002037647632920002
0 1 0.0005 0.002037844766310959
0 2 0.001 0.002037874909077884
0 3 0.005 0.002037897667493453
0 4 0.01 0.002037425996069926
0 5 0.05 0.002017530617248698
0 6 0.1 0.001966219221296725
0 7 0.5 0.001434842987275427

1 0 0.0001 0.0120392532042255
1 1 0.0005 0.01195348169159249
1 2 0.001 0.01184802647608922
1 3 0.005 0.01106914637922769
1 4 0.01 0.01023540594359455
1 5 0.05 0.006636209164500835
1 6 0.1 0.005147756921772862
1 7 0.5 0.006013072485661256

2 0 0.0001 0.005574177424971372
2 1 0.0005 0.00555812142797119
2 2 0.001 0.00553829510677434
2 3 0.005 0.005388807372827778
2 4 0.01 0.005222062482252417
2 5 0.05 0.00441709933157624
2 6 0.1 0.004070472022277242
2 7 0.5 0.004856319894372951

3 0 0.0001 0.003994909758597504
3 1 0.0005 0.004015087051908846
3 2 0.001 0.004021533518107794
3 3 0.005 0.004069130008602376
3 4 0.01 0.004119338485458509
3 5 0.05 0.004258215844459245
3 6 0.1 0.004078077140916198
3 7 0.5 0.006231765243670978

4 0 0.0001 0.00452704494605225
4 1 0.0005 0.00457599616673129
4 2 0.001 0.004589646585851794
4 3 0.005 0.004705187142037948
4 4 0.01 0.004864635610445424
4 5 0.05 0.006475407203942217
4 6 0.1 0.008663410320339173
4 7 0.5 0.01039198379856418

5 0 0.0001 0.009291828658303325
5 1 0.0005 0.009097718371938863
5 2 0.001 0.008953176767336627
5 3 0.005 0.007891128319628718
5 4 0.01 0.006796092308462878
5 5 0.05 0.004074855447309744
5 6 0.1 0.009886904969548698
5 7 0.5 0.006848841056939592

6 0 0.0001 0.000117448374375783
6 1 0.0005 0.0001169651599332966
6 2 0.001 0.0001166051715135314
6 3 0.005 0.000114475299706112
6 4 0.01 0.0001135070925600301
6 5 0.05 0.00409172617632212
6 6 0.1 0.007224225934585091
6 7 0.5 0.006828859841967293

7 0 0.0001 0.0001597487113946358
7 1 0.0005 0.000155746358661352
7 2 0.001 0.0001518018301500423
7 3 0.005 0.0001333331336944333
7 4 0.01 0.0001231033020832398
7 5 0.05 0.004086599212851668
7 6 0.1 0.007519541500038746
7 7 0.5 0.02358939561989026

8 0 0.0001 0.005502340040587793
8 1 0.0005 0.0001551901973447358
8 2 0.001 0.0001504292779554102
8 3 0.005 0.000134867443419139
8 4 0.01 0.0001261906917414427
8 5 0.05 0.0001275505343542351
8 6 0.1 0.0001827169891608336
8 7 0.5 0.0005316615175442827

9 0 0.0001 0.003523966233648382
9 1 0.0005 0.00520807830697365
9 2 0.001 0.00563222110275698
9 3 0.005 0.006040183907992483
9 4 0.01 0.005957926078578853
9 5 0.05 0.004736318342914596
9 6 0.1 0.003944475293546201
9 7 0.5 0.0005570802574077723

10 0 0.0001 0.000113142711583601
10 1 0.0005 9.127849411617376e-05
10 2 0.001 9.059254865761469e-05
10 3 0.005 8.586228652130672e-05
10 4 0.01 8.269978406687141e-05
10 5 0.05 0.000290073178951096
10 6 0.1 0.0002071442294655428
10 7 0.5 0.0002793388166382886

11 0 0.0001 9.133681975693991e-05
11 1 0.0005 7.406855794653004e-05
11 2 0.001 7.264105544918867e-05
11 3 0.005 6.88621830546431e-05
11 4 0.01 6.725449990278649e-05
11 5 0.05 5.905515339407966e-05
11 6 0.1 4.63084018607773e-05
11 7 0.5 0.0003407685428811005

12 0 0.0001 0.0004320115589611089
12 1 0.0005 0.000317201695608399
12 2 0.001 0.0003169476058539563
12 3 0.005 0.0002792682917647599
12 4 0.01 0.0002316368443984381
12 5 0.05 9.428328435992079e-05
12 6 0.1 5.11136530761823e-05
12 7 0.5 0.0002625507951619574

13 0 0.0001 7.563073623761015e-05
13 1 0.0005 7.002849693330977e-05
13 2 0.001 6.853154165796871e-05
13 3 0.005 0.0001745432277890211
13 4 0.01 0.0001672048134342875
13 5 0.05 0.0001703602224109502
13 6 0.1 0.0001722191414259522
13 7 0.5 0.001211059524636853

14 0 0.0001 7.800127180087429e-05
14 1 0.0005 7.565536848818932e-05
14 2 0.001 7.631165218251688e-05
14 3 0.005 7.462511148661851e-05
14 4 0.01 7.20275633267553e-05
14 5 0.05 6.228810659051119e-05
14 6 0.1 3.503422183381881e-05
14 7 0.5 0.0001924837000282071

15 0 0.0001 0.0001848891734324389
15 1 0.0005 0.0001761205212909917
15 2 0.001 0.000174118984309178
15 3 0.005 0.0001632233167837348
15 4 0.01 0.0001531462052405816
15 5 0.05 9.780094795386169e-05
15 6 0.1 5.867283571575209e-05
15 7 0.5 0.0007269328305214316

16 0 0.0001 0.0001821217482407005
16 1 0.0005 0.0001741741336715732
16 2 0.001 0.0001730815605214722
16 3 0.005 0.0001650416902311717
16 4 0.01 0.0001554583268871351
16 5 0.05 7.747439262970271e-05
16 6 0.1 1.500958572327171e-05
16 7 0.5 0.001039477110550199

17 0 0.0001 0.0001821097373925273
17 1 0.0005 0.0001674264786951044
17 2 0.001 0.0001575669098167937
17 3 0.005 4.73681714326104e-06
17 4 0.01 2.173966727697842e-06
17 5 0.05 4.214132038406475e-06
17 6 0.1 1.666353243145365e-05
17 7 0.5 0.001046787471107412

18 0 0.0001 0.0002785893539109961
18 1 0.0005 7.346624157975084e-07
18 2 0.001 1.180053317565781e-06
18 3 0.005 1.077630593227878e-06
18 4 0.01 1.212074632846214e-06
18 5 0.05 2.156949684268905e-06
18 6 0.1 7.571769010086935e-06
18 7 0.5 0.001244956724910036

19 0 0.0001 0.0001847179830387297
19 1 0.0005 9.841789921470643e-07
19 2 0.001 6.649341463779375e-07
19 3 0.005 1.687363668059813e-08
19 4 0.01 2.503593489879318e-08
19 5 0.05 7.715129757972201e-07
19 6 0.1 9.970952310891612e-06
19 7 0.5 2.331388061465358e-06

20 0 0.0001 0.000277502635988802
20 1 0.0005 2.862416182008121e-06
20 2 0.001 3.751651832718151e-08
20 3 0.005 2.028542677000059e-08
20 4 0.01 2.463114084801792e-08
20 5 0.05 7.9584931371961e-07
20 6 0.1 9.853416924316123e-06
20 7 0.5 9.209728034941361e-08

21 0 0.0001 1.726926966694184e-05
21 1 0.0005 0.0001105012087216655
21 2 0.001 3.093724280039403e-09
21 3 0.005 1.088150553647949e-07
21 4 0.01 1.189224220460183e-07
21 5 0.05 1.444494281095642e-07
21 6 0.1 1.688690328346365e-09
21 7 0.5 2.506324946205266e-14

22 0 0.0001 1.186453060041288e-05
22 1 0.0005 8.079340799475468e-06
22 2 0.001 1.109888574126217e-08
22 3 0.005 1.164408619889009e-10
22 4 0.01 1.247610473953399e-10
22 5 0.05 1.011220370732506e-10
22 6 0.1 6.715307185145498e-14
22 7 0.5 2.522640814033916e-14

23 0 0.0001 1.477821050526966e-05
23 1 0.0005 1.39072570771658e-06
23 2 0.001 3.859671045801151e-09
23 3 0.005 5.708636500630826e-11
23 4 0.01 5.061161576313865e-11
23 5 0.05 5.907393480559716e-11
23 6 0.1 5.704547174251146e-14
23 7 0.5 2.522610297120247e-14

24 0 0.0001 1.44930238261247e-05
24 1 0.0005 6.829423920256546e-06
24 2 0.001 1.526690229571717e-09
24 3 0.005 2.932994536095841e-10
24 4 0.01 3.02218818139267e-10
24 5 0.05 2.124082457245168e-10
24 6 0.1 1.291897195039314e-13
24 7 0.5 2.522596202692185e-14

25 0 0.0001 1.480583850619973e-05
25 1 0.0005 0.0004521835425364618
25 2 0.001 2.164373209517501e-09
25 3 0.005 2.410533427137511e-12
25 4 0.01 1.878181732612706e-12
25 5 0.05 7.519899097116231e-13
25 6 0.1 2.955360134486636e-14
25 7 0.5 2.52245648723975e-14

26 0 0.0001 1.921242073488748e-05
26 1 0.0005 7.61609280124665e-05
26 2 0.001 2.169620633540187e-10
26 3 0.005 2.731569164156613e-14
26 4 0.01 5.475402044644643e-14
26 5 0.05 3.817272932787044e-14
26 6 0.1 2.878794050867126e-14
26 7 0.5 2.522463872727538e-14

27 0 0.0001 2.711436982998544e-14
27 1 0.0005 6.917961122026643e-14
27 2 0.001 5.534414073318101e-14
27 3 0.005 2.75831149437414e-14
27 4 0.01 3.482727836704533e-14
27 5 0.05 3.013316973991236e-14
27 6 0.1 2.865574368594198e-14
27 7 0.5 2.522465299933035e-14



==> results/shifts/backup-2/output_error_shifts_en_case57_bt7.dat <==
0 0 0.0001 0.002038075421793134
0 1 0.0005 0.002039119547598551
0 2 0.001 0.002040391986531021
0 3 0.005 0.002049271044768231
0 4 0.01 0.002057529546792242
0 5 0.05 0.002057891091111958
0 6 0.1 0.0019929159287403
0 7 0.5 0.001424568607625019

1 0 0.0001 0.01202339122631542
1 1 0.0005 0.0118763166242626
1 2 0.001 0.01169879463467992
1 3 0.005 0.01049199073152484
1 4 0.01 0.009377428733750588
1 5 0.05 0.006039878157150882
1 6 0.1 0.005206276631589564
1 7 0.5 0.006638897715696072

2 0 0.0001 0.005573079037343721
2 1 0.0005 0.005553053903510506
2 2 0.001 0.005528541465023545
2 3 0.005 0.00535261025922051
2 4 0.01 0.005173683406882037
2 5 0.05 0.004506978524997532
2 6 0.1 0.004312224868970892
2 7 0.5 0.005220586865682975

3 0 0.0001 0.004010405142816044
3 1 0.0005 0.004017667812892247
3 2 0.001 0.004026637220688053
3 3 0.005 0.004092416142866535
3 4 0.01 0.004161427516331734
3 5 0.05 0.004391270085694008
3 6 0.1 0.004286639664234577
3 7 0.5 0.005708682275282205

4 0 0.0001 0.004565743611271755
4 1 0.0005 0.004579233629702229
4 2 0.001 0.004596484031294044
4 3 0.005 0.004753113388334299
4 4 0.01 0.004979361030119997
4 5 0.05 0.007073256286701479
4 6 0.1 0.009279373455010495
4 7 0.5 0.008065195210604427

5 0 0.0001 0.00919803874344061
5 1 0.0005 0.009004105610234467
5 2 0.001 0.008771143208807473
5 3 0.005 0.007208449064763853
5 4 0.01 0.005846036203771453
5 5 0.05 0.004536333576213067
5 6 0.1 0.008119721057620908
5 7 0.5 0.006192148572246467

6 0 0.0001 0.0001172136127471997
6 1 0.0005 0.0001167071567023238
6 2 0.001 0.0001161277857883161
6 3 0.005 0.000113358458323622
6 4 0.01 0.0001134752530473177
6 5 0.05 0.004362006050438851
6 6 0.1 0.007923968103224311
6 7 0.5 0.006303778292774142

7 0 0.0001 0.0001567339802611264
7 1 0.0005 0.0001472041653526045
7 2 0.001 0.0001398996982381125
7 3 0.005 0.000121890404801602
7 4 0.01 0.0001161828960010468
7 5 0.05 0.004434007212558609
7 6 0.1 0.008534529967341756
7 7 0.5 0.02149909911320798

8 0 0.0001 0.005691239597959179
8 1 0.0005 0.0001467735483470749
8 2 0.001 0.0001417286313269484
8 3 0.005 0.0001276376162174866
8 4 0.01 0.0001204733820948996
8 5 0.05 0.0001388837316022363
8 6 0.1 0.0002002684008412695
8 7 0.5 0.0005222177850270923

9 0 0.0001 0.005203647693470445
9 1 0.0005 0.005962229858716347
9 2 0.001 0.00611601045127902
9 3 0.005 0.006040587087096825
9 4 0.01 0.005718731146846492
9 5 0.05 0.004162231345650573
9 6 0.1 0.003391233462746641
9 7 0.5 0.0005266215960720771

10 0 0.0001 9.129741666274129e-05
10 1 0.0005 8.922919782714226e-05
10 2 0.001 8.734130597564605e-05
10 3 0.005 8.225808905494018e-05
10 4 0.01 7.896735181939433e-05
10 5 0.05 0.0001763913067544557
10 6 0.1 0.0001073341867953976
10 7 0.5 0.0002628525246524432

11 0 0.0001 9.596994484272077e-05
11 1 0.0005 0.0001172630471437503
11 2 0.001 0.0001276929353753671
11 3 0.005 6.539756058599849e-05
11 4 0.01 6.44746018295245e-05
11 5 0.05 5.58421099512704e-05
11 6 0.1 4.484071452782294e-05
11 7 0.5 0.0002569275175298662

12 0 0.0001 0.0003255041127210549
12 1 0.0005 0.0003358427687526779
12 2 0.001 0.0003356518437239138
12 3 0.005 0.0003027121316459604
12 4 0.01 0.0002812306963391184
12 5 0.05 6.212262268767632e-05
12 6 0.1 4.561709324562646e-05
12 7 0.5 0.000202128645272853

13 0 0.0001 6.997606748844053e-05
13 1 0.0005 6.594685407763718e-05
13 2 0.001 6.408360736716637e-05
13 3 0.005 6.270439347194048e-05
13 4 0.01 6.557082169950473e-05
13 5 0.05 0.0002300511324256003
13 6 0.1 0.0002193545809640987
13 7 0.5 0.0007926367739946366

14 0 0.0001 7.636695703283451e-05
14 1 0.0005 7.615330031941918e-05
14 2 0.001 7.507348732747252e-05
14 3 0.005 6.840858358287647e-05
14 4 0.01 6.563079032255937e-05
14 5 0.05 6.679571205042975e-05
14 6 0.1 5.687633115301195e-05
14 7 0.5 0.0003483801146809442

15 0 0.0001 0.0001760075242454119
15 1 0.0005 0.000173735289107259
15 2 0.001 0.000171465707974017
15 3 0.005 0.000162861665943481
15 4 0.01 0.0001551873812344731
15 5 0.05 0.0001125468538636931
15 6 0.1 7.76281559249322e-05
15 7 0.5 0.0005736089902536653

16 0 0.0001 0.0001739765100954962
16 1 0.0005 0.0001743335186973344
16 2 0.001 0.0001733913985761075
16 3 0.005 0.0001663432757625588
16 4 0.01 0.0001582384166501401
16 5 0.05 9.690730663391959e-05
16 6 0.1 1.558076573167483e-05
16 7 0.5 0.0008127319158285683

17 0 0.0001 0.000172756779365127
17 1 0.0005 0.0001712840798556404
17 2 0.001 0.0001672230136517549
17 3 0.005 6.612097055801374e-05
17 4 0.01 4.058926853929954e-06
17 5 0.05 4.804299137939521e-06
17 6 0.1 1.72775180663446e-05
17 7 0.5 0.0008122594652109508

18 0 0.0001 9.407886634143934e-06
18 1 0.0005 2.789938834815114e-06
18 2 0.001 1.516113712747034e-06
18 3 0.005 1.092993144931206e-06
18 4 0.01 1.253273781086465e-06
18 5 0.05 2.423883752759713e-06
18 6 0.1 7.829873471716852e-06
18 7 0.5 0.0009704311199029952

19 0 0.0001 0.0002681947519010351
19 1 0.0005 3.272083449233099e-06
19 2 0.001 1.746246487862007e-06
19 3 0.005 2.881135492992014e-08
19 4 0.01 2.742058777115401e-08
19 5 0.05 9.265296980810132e-07
19 6 0.1 9.931351855198112e-06
19 7 0.5 0.001064280779857375

20 0 0.0001 0.0002082322929642283
20 1 0.0005 1.329615662419851e-06
20 2 0.001 6.530683730630053e-08
20 3 0.005 2.035840879910767e-08
20 4 0.01 2.629044773349792e-08
20 5 0.05 9.794945955642867e-07
20 6 0.1 1.016878986149383e-05
20 7 0.5 0.001322287462122901

21 0 0.0001 0.000161019053250509
21 1 0.0005 4.40936483354791e-06
21 2 0.001 4.295206131286644e-09
21 3 0.005 1.094336824835418e-07
21 4 0.01 1.179924600596564e-07
21 5 0.05 1.612660736349517e-07
21 6 0.1 2.934301407862274e-07
21 7 0.5 5.394604588058596e-10

22 0 0.0001 0.0002104961632462258
22 1 0.0005 1.152258364599239e-07
22 2 0.001 6.703117253862684e-09
22 3 0.005 1.205453109671546e-10
22 4 0.01 1.281768856789115e-10
22 5 0.05 1.456369074262248e-10
22 6 0.1 4.469896237416093e-11
22 7 0.5 4.106848113117647e-14

23 0 0.0001 6.195371413780638e-05
23 1 0.0005 1.118509565603927e-07
23 2 0.001 4.333685204455495e-09
23 3 0.005 5.681676149824435e-11
23 4 0.01 4.957124298467551e-11
23 5 0.05 6.108833738526853e-11
23 6 0.1 2.359669012137514e-11
23 7 0.5 5.934477267556513e-14

24 0 0.0001 0.0001030375366308103
24 1 0.0005 7.018824583165814e-07
24 2 0.001 6.746678355211566e-10
24 3 0.005 2.918435678789111e-10
24 4 0.01 2.910492003189483e-10
24 5 0.05 2.367025695542308e-10
24 6 0.1 5.64299777526905e-11
24 7 0.5 6.513759674650163e-14

25 0 0.0001 0.0001341768630306598
25 1 0.0005 1.881213225878303e-06
25 2 0.001 9.570369482466919e-10
25 3 0.005 2.014605749280705e-12
25 4 0.01 1.801176498856119e-12
25 5 0.05 1.004080494028338e-12
25 6 0.1 4.130187781623565e-13
25 7 0.5 1.666353309782833e-14

26 0 0.0001 2.052886079016509e-05
26 1 0.0005 1.733468313259529e-07
26 2 0.001 2.690964271374459e-11
26 3 0.005 5.404497497074412e-14
26 4 0.01 5.372195813268474e-14
26 5 0.05 4.045825532780082e-14
26 6 0.1 4.218684739123851e-14
26 7 0.5 1.697086699852963e-14

27 0 0.0001 8.278152952230575e-14
27 1 0.0005 2.21219593110079e-14
27 2 0.001 2.999795376306355e-14
27 3 0.005 2.870828739309592e-14
27 4 0.01 3.524121950770173e-14
27 5 0.05 3.054365987337472e-14
27 6 0.1 2.918416972218798e-14
27 7 0.5 1.701092360593685e-14



==> results/shifts/backup-2/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.0001 NaN
3 1 0.0005 NaN
3 2 0.001 NaN
3 3 0.005 NaN
3 4 0.01 NaN
3 5 0.05 NaN
3 6 0.1 NaN
3 7 0.5 1.843343677000521e-05

11 0 0.0001 0.00138664298190535
11 1 0.0005 NaN
11 2 0.001 NaN
11 3 0.005 NaN
11 4 0.01 NaN
11 5 0.05 NaN
11 6 0.1 NaN
11 7 0.5 NaN

19 0 0.0001 4.185309493282982e-05
19 1 0.0005 2.445077436121629e-05
19 2 0.001 2.104016001854665e-05
19 3 0.005 3.013808257301073e-05
19 4 0.01 7.66543512925219e-05
19 5 0.05 7.897108597710716e-06
19 6 0.1 1.30550203886899e-05
19 7 0.5 NaN

27 0 0.0001 3.349501824603681e-05
27 1 0.0005 1.957949409627255e-05
27 2 0.001 1.619197730343978e-05
27 3 0.005 6.895895633698676e-06
27 4 0.01 7.032277805274055e-06
27 5 0.05 6.856206687611732e-06
27 6 0.1 6.84614861762827e-06
27 7 0.5 6.83662499544917e-06

35 0 0.0001 4.963773258085985e-05
35 1 0.0005 2.117401782599423e-05
35 2 0.001 1.649055740554655e-05
35 3 0.005 6.862787261752166e-06
35 4 0.01 7.094774972251773e-06
35 5 0.05 7.266012249201105e-06
35 6 0.1 7.164950940304598e-06
35 7 0.5 6.883146337782234e-06

43 0 0.0001 5.977122601309847e-05
43 1 0.0005 1.949730522839312e-05
43 2 0.001 1.642803807655141e-05
43 3 0.005 6.826045226260651e-06
43 4 0.01 6.88079592816108e-06
43 5 0.05 9.221931818664591e-06
43 6 0.1 8.070891693760617e-06
43 7 0.5 7.574910482066679e-06

51 0 0.0001 7.282093349742343e-06
51 1 0.0005 6.490433320866956e-06
51 2 0.001 6.239095368282917e-06
51 3 0.005 NaN
51 4 0.01 NaN
51 5 0.05 NaN
51 6 0.1 NaN
51 7 0.5 NaN

59 0 0.0001 NaN
59 1 0.0005 1.928339233382282e-05
59 2 0.001 NaN
59 3 0.005 NaN
59 4 0.01 NaN
59 5 0.05 NaN
59 6 0.1 NaN
59 7 0.5 NaN

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 NaN
67 3 0.005 NaN
67 4 0.01 NaN
67 5 0.05 NaN
67 6 0.1 NaN
67 7 0.5 NaN

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 NaN
75 3 0.005 NaN
75 4 0.01 NaN
75 5 0.05 NaN
75 6 0.1 NaN
75 7 0.5 NaN

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 NaN
83 3 0.005 NaN
83 4 0.01 NaN
83 5 0.05 NaN
83 6 0.1 NaN
83 7 0.5 NaN

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 NaN
91 3 0.005 NaN
91 4 0.01 NaN
91 5 0.05 NaN
91 6 0.1 NaN
91 7 0.5 1.217754422492189e-05

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 NaN
99 3 0.005 NaN
99 4 0.01 NaN
99 5 0.05 NaN
99 6 0.1 NaN
99 7 0.5 NaN

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 NaN
107 3 0.005 NaN
107 4 0.01 NaN
107 5 0.05 NaN
107 6 0.1 NaN
107 7 0.5 NaN

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 NaN
115 3 0.005 NaN
115 4 0.01 NaN
115 5 0.05 NaN
115 6 0.1 NaN
115 7 0.5 NaN

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 NaN
123 3 0.005 NaN
123 4 0.01 NaN
123 5 0.05 NaN
123 6 0.1 NaN
123 7 0.5 NaN

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 NaN
131 3 0.005 NaN
131 4 0.01 NaN
131 5 0.05 NaN
131 6 0.1 NaN
131 7 0.5 NaN

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 NaN
139 3 0.005 NaN
139 4 0.01 NaN
139 5 0.05 NaN
139 6 0.1 NaN
139 7 0.5 NaN

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 NaN
147 3 0.005 NaN
147 4 0.01 NaN
147 5 0.05 NaN
147 6 0.1 NaN
147 7 0.5 NaN

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 NaN
155 3 0.005 NaN
155 4 0.01 NaN
155 5 0.05 NaN
155 6 0.1 NaN
155 7 0.5 NaN

163 0 0.0001 9.712645726413367e-06
163 1 0.0005 NaN
163 2 0.001 NaN
163 3 0.005 NaN
163 4 0.01 NaN
163 5 0.05 NaN
163 6 0.1 NaN
163 7 0.5 NaN

171 0 0.0001 NaN
171 1 0.0005 NaN
171 2 0.001 NaN
171 3 0.005 NaN
171 4 0.01 NaN
171 5 0.05 NaN
171 6 0.1 NaN
171 7 0.5 NaN

179 0 0.0001 1.667167638422856e-06
179 1 0.0005 NaN
179 2 0.001 NaN
179 3 0.005 NaN
179 4 0.01 NaN
179 5 0.05 NaN
179 6 0.1 NaN
179 7 0.5 NaN

187 0 0.0001 1.317038919376781e-06
187 1 0.0005 NaN
187 2 0.001 NaN
187 3 0.005 NaN
187 4 0.01 NaN
187 5 0.05 NaN
187 6 0.1 NaN
187 7 0.5 NaN

195 0 0.0001 NaN
195 1 0.0005 NaN
195 2 0.001 NaN
195 3 0.005 NaN
195 4 0.01 NaN
195 5 0.05 NaN
195 6 0.1 NaN
195 7 0.5 NaN

203 0 0.0001 1.05975083666643e-06
203 1 0.0005 NaN
203 2 0.001 NaN
203 3 0.005 NaN
203 4 0.01 NaN
203 5 0.05 NaN
203 6 0.1 NaN
203 7 0.5 NaN

211 0 0.0001 1.073141202079819e-06
211 1 0.0005 6.855262129633961e-07
211 2 0.001 NaN
211 3 0.005 NaN
211 4 0.01 NaN
211 5 0.05 NaN
211 6 0.1 NaN
211 7 0.5 1.339868850786684e-06

219 0 0.0001 1.062720881686009e-06
219 1 0.0005 3.703507318052956e-07
219 2 0.001 NaN
219 3 0.005 1.29421764278744e-06
219 4 0.01 5.992515088662685e-06
219 5 0.05 NaN
219 6 0.1 1.06551936352979e-06
219 7 0.5 8.023363964616729e-07

227 0 0.0001 2.87857522784771e-16
227 1 0.0005 3.036187892833318e-16
227 2 0.001 3.690463510588589e-16
227 3 0.005 1.012449245670229e-15
227 4 0.01 4.959068543790493e-16
227 5 0.05 3.655197963357803e-15
227 6 0.1 6.871733720757172e-16
227 7 0.5 5.46467563275149e-15



==> results/shifts/backup-2/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.0001 0.0008727083999759164
3 1 0.0005 0.0008711688572241447
3 2 0.001 0.0008693186501810753
3 3 0.005 0.0008576884696086892
3 4 0.01 0.0008507592078245082
3 5 0.05 0.001060887642508367
3 6 0.1 0.002583792741170396
3 7 0.5 0.002904670126779259

11 0 0.0001 0.000902526310880031
11 1 0.0005 0.0008895746789383099
11 2 0.001 0.0008945480205850596
11 3 0.005 0.004114940838089386
11 4 0.01 0.009098036504964499
11 5 0.05 0.0004954181741658953
11 6 0.1 0.001299016933892644
11 7 0.5 0.002074315449464003

19 0 0.0001 0.000910741039485965
19 1 0.0005 0.0006508092461438654
19 2 0.001 0.002237933884522826
19 3 0.005 1.453926228630748e-05
19 4 0.01 1.951488078198936e-05
19 5 0.05 5.798500841251389e-05
19 6 0.1 9.482363401867912e-06
19 7 0.5 8.811466121483734e-06

27 0 0.0001 0.0005236886874111291
27 1 0.0005 0.0002438583124969902
27 2 0.001 8.133856079763564e-07
27 3 0.005 8.126173586641551e-06
27 4 0.01 7.714449799853079e-06
27 5 0.05 6.043848349952314e-06
27 6 0.1 7.287541494040896e-06
27 7 0.5 1.225689376236334e-06

35 0 0.0001 0.0001304976753498329
35 1 0.0005 8.593629245444701e-05
35 2 0.001 2.618251075689184e-05
35 3 0.005 2.562846241864031e-06
35 4 0.01 1.820256281431866e-06
35 5 0.05 2.055114588877051e-06
35 6 0.1 1.806397967795378e-06
35 7 0.5 8.155647398058514e-08

43 0 0.0001 NaN
43 1 0.0005 3.0039624125313e-05
43 2 0.001 1.135903425961349e-06
43 3 0.005 1.010805655585293e-06
43 4 0.01 1.347778824173602e-06
43 5 0.05 3.897137619002113e-07
43 6 0.1 1.665147816017979e-07
43 7 0.5 5.792125622264803e-09

51 0 0.0001 NaN
51 1 0.0005 2.319352551666207e-06
51 2 0.001 6.530407697152714e-07
51 3 0.005 5.947019258944987e-07
51 4 0.01 5.485357438330571e-07
51 5 0.05 1.645868138340071e-07
51 6 0.1 2.626923436293209e-08
51 7 0.5 5.356276168101789e-09

59 0 0.0001 0.02583249017833042
59 1 0.0005 1.540596391794751e-06
59 2 0.001 2.615830097572565e-07
59 3 0.005 1.089730876846822e-05
59 4 0.01 4.317749487077945e-07
59 5 0.05 3.278288153758227e-08
59 6 0.1 3.292870005297931e-08
59 7 0.5 1.40919150042121e-08

67 0 0.0001 NaN
67 1 0.0005 1.285550001407987e-06
67 2 0.001 2.374154235335138e-07
67 3 0.005 3.365622562946324e-07
67 4 0.01 2.002302081302422e-07
67 5 0.05 1.121460945743748e-08
67 6 0.1 1.837946828495597e-08
67 7 0.5 7.01059379062049e-09

75 0 0.0001 NaN
75 1 0.0005 1.840206453586874e-06
75 2 0.001 4.417251567967815e-07
75 3 0.005 2.014077284978374e-07
75 4 0.01 4.604728998372974e-08
75 5 0.05 5.202738262725448e-08
75 6 0.1 6.240270409945897e-08
75 7 0.5 1.385914575504385e-08

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 1.871117057069422e-06
83 3 0.005 6.224542408862092e-08
83 4 0.01 3.214215593381962e-08
83 5 0.05 1.373610295383243e-07
83 6 0.1 5.869041916433918e-08
83 7 0.5 1.020036023319185e-07

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 1.460023355672569e-06
91 3 0.005 2.333528594833866e-08
91 4 0.01 3.467310316167549e-09
91 5 0.05 NaN
91 6 0.1 5.358874283852899e-09
91 7 0.5 3.017787297432966e-07

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 NaN
99 3 0.005 9.150274909287348e-10
99 4 0.01 1.78695792231828e-09
99 5 0.05 1.872855751551288e-07
99 6 0.1 1.235100197835583e-07
99 7 0.5 3.277360196159938e-08

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 3.696381595068315e-05
107 3 0.005 1.543333313969871e-09
107 4 0.01 1.754995888166394e-09
107 5 0.05 3.022586958699429e-08
107 6 0.1 1.654777649786955e-07
107 7 0.5 2.374114877166748e-08

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 9.865183510623039e-07
115 3 0.005 3.486057437605595e-10
115 4 0.01 4.03533173244296e-10
115 5 0.05 1.331657305560376e-09
115 6 0.1 1.400135229211901e-08
115 7 0.5 2.195617262196528e-09

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 1.810720765265648e-06
123 3 0.005 3.03150339131114e-11
123 4 0.01 1.961256740786588e-11
123 5 0.05 1.540643639910214e-11
123 6 0.1 9.625666773508812e-08
123 7 0.5 4.00963963318636e-08

131 0 0.0001 NaN
131 1 0.0005 5.165431716382404e-05
131 2 0.001 5.304141741848538e-05
131 3 0.005 9.994406335436705e-11
131 4 0.01 6.665529348782348e-11
131 5 0.05 2.295686232003953e-12
131 6 0.1 1.023386572890303e-09
131 7 0.5 6.831426142737625e-09

139 0 0.0001 NaN
139 1 0.0005 8.677894702223704e-07
139 2 0.001 NaN
139 3 0.005 7.433946885064777e-11
139 4 0.01 3.786248100732467e-11
139 5 0.05 4.612169993597764e-13
139 6 0.1 3.430994431652617e-12
139 7 0.5 4.578422202120071e-10

147 0 0.0001 NaN
147 1 0.0005 4.957684000580017e-08
147 2 0.001 5.536206657545973e-07
147 3 0.005 2.150312180595297e-11
147 4 0.01 1.132316446252579e-11
147 5 0.05 4.348461103109537e-14
147 6 0.1 1.871914484571363e-12
147 7 0.5 5.599393516983549e-13

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 1.0046896285509e-08
155 3 0.005 1.619787748147826e-12
155 4 0.01 5.764408505904422e-13
155 5 0.05 4.471190859269143e-13
155 6 0.1 4.184253578120826e-14
155 7 0.5 2.429287378435335e-13

163 0 0.0001 NaN
163 1 0.0005 6.313233639260721e-08
163 2 0.001 8.483122014564013e-08
163 3 0.005 5.336449210029426e-13
163 4 0.01 1.293262504759585e-13
163 5 0.05 3.304663925031534e-15
163 6 0.1 2.620860572404267e-15
163 7 0.5 5.125589793788475e-15

171 0 0.0001 NaN
171 1 0.0005 1.212702115673352e-08
171 2 0.001 1.985622992900274e-10
171 3 0.005 2.312347057069117e-15
171 4 0.01 2.81026456302354e-14
171 5 0.05 1.09336212724171e-15
171 6 0.1 1.215046868732246e-15
171 7 0.5 3.807018712939194e-15

179 0 0.0001 NaN
179 1 0.0005 2.385049836117372e-05
179 2 0.001 4.813872098662521e-11
179 3 0.005 4.650921615241102e-14
179 4 0.01 6.830111839650175e-15
179 5 0.05 6.74592423596274e-16
179 6 0.1 1.214182180190757e-15
179 7 0.5 3.807041201460988e-15

187 0 0.0001 NaN
187 1 0.0005 NaN
187 2 0.001 8.451654983894853e-12
187 3 0.005 1.200559020472804e-14
187 4 0.01 1.766888803952082e-15
187 5 0.05 6.745073522095699e-16
187 6 0.1 1.213689151267791e-15
187 7 0.5 3.807050651608062e-15

195 0 0.0001 1.232083223949595e-08
195 1 0.0005 2.091865689462263e-09
195 2 0.001 3.730482155578659e-12
195 3 0.005 1.53430559378495e-14
195 4 0.01 1.200618980221343e-15
195 5 0.05 6.745889673017793e-16
195 6 0.1 1.213779519837354e-15
195 7 0.5 3.807041649473831e-15

203 0 0.0001 2.49715110799296e-08
203 1 0.0005 2.994532422621052e-10
203 2 0.001 4.957522291620636e-13
203 3 0.005 7.67954590755769e-14
203 4 0.01 1.244796729856654e-15
203 5 0.05 6.748866601344395e-16
203 6 0.1 1.213444231193862e-15
203 7 0.5 3.807055226204326e-15

211 0 0.0001 6.52148803167674e-09
211 1 0.0005 NaN
211 2 0.001 2.640409553755407e-12
211 3 0.005 1.022528155558006e-13
211 4 0.01 1.29219893479532e-15
211 5 0.05 6.745322538053224e-16
211 6 0.1 1.213294682988214e-15
211 7 0.5 3.807045971485408e-15

219 0 0.0001 1.646758028811863e-10
219 1 0.0005 5.418755819793479e-12
219 2 0.001 NaN
219 3 0.005 6.932187222800154e-14
219 4 0.01 1.420618986284501e-15
219 5 0.05 6.745664999397074e-16
219 6 0.1 1.213097673668794e-15
219 7 0.5 3.80704296934994e-15

227 0 0.0001 2.978777262686578e-16
227 1 0.0005 3.910991806140478e-16
227 2 0.001 2.900553413944779e-16
227 3 0.005 3.55916913042046e-16
227 4 0.01 4.029186696757851e-16
227 5 0.05 6.731077455143832e-16
227 6 0.1 1.214308561662455e-15
227 7 0.5 3.807047761893062e-15



==> results/shifts/backup-2/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.0001 0.0008727234962942047
3 1 0.0005 0.0008711504010850124
3 2 0.001 0.0008692781449192397
3 3 0.005 0.0008573269890976866
3 4 0.01 0.00085046502706625
3 5 0.05 0.001008277886524
3 6 0.1 0.001439793144142695
3 7 0.5 0.0005634953390309018

11 0 0.0001 0.0009227205670373838
11 1 0.0005 0.0009496591749551309
11 2 0.001 0.0009142701321084968
11 3 0.005 0.0008716311669547477
11 4 0.01 0.0008415625501414192
11 5 0.05 0.09150311721211445
11 6 0.1 0.05799715454349021
11 7 0.5 0.01748804502781795

19 0 0.0001 0.0004156961278302662
19 1 0.0005 0.0001783926115902471
19 2 0.001 8.994896970720226e-05
19 3 0.005 0.0004839645626774593
19 4 0.01 0.0004784537362913639
19 5 0.05 0.0004687485920370586
19 6 0.1 0.0003248970013071405
19 7 0.5 0.0005207117112154417

27 0 0.0001 NaN
27 1 0.0005 0.003732381891608447
27 2 0.001 0.002451623045233781
27 3 0.005 0.0007112639396319728
27 4 0.01 4.698140847994415e-05
27 5 0.05 0.001840998545083404
27 6 0.1 0.007033869821909078
27 7 0.5 6.902722773453141e-06

35 0 0.0001 3.237988110173269e-05
35 1 0.0005 0.0001527375393432874
35 2 0.001 0.0007572358509618094
35 3 0.005 0.0002133268243179291
35 4 0.01 0.002718376801542786
35 5 0.05 0.003717211833459621
35 6 0.1 0.000101474519753992
35 7 0.5 6.275238658465306e-07

43 0 0.0001 NaN
43 1 0.0005 0.01116754748911105
43 2 0.001 0.07151232564910465
43 3 0.005 0.0006346039543341508
43 4 0.01 0.01227911898522947
43 5 0.05 0.007246378123222827
43 6 0.1 1.291270412596871e-06
43 7 0.5 1.495657460259031e-07

51 0 0.0001 NaN
51 1 0.0005 0.01653200288763518
51 2 0.001 0.01601447410068712
51 3 0.005 0.0003581391622103834
51 4 0.01 0.05256302980858018
51 5 0.05 0.0002922721187634158
51 6 0.1 7.666258248907597e-06
51 7 0.5 4.532188588477104e-08

59 0 0.0001 NaN
59 1 0.0005 0.03166478055765674
59 2 0.001 0.008345407451936978
59 3 0.005 0.02754220057203995
59 4 0.01 0.009072611044145425
59 5 0.05 2.397729738404504e-05
59 6 0.1 1.016169734026987e-06
59 7 0.5 9.923219228640607e-08

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 0.0001840184146843767
67 3 0.005 0.005178227721775798
67 4 0.01 0.004554716066267829
67 5 0.05 5.097658648904413e-08
67 6 0.1 1.53152032762869e-06
67 7 0.5 5.901633232046155e-08

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 0.002277460676947341
75 3 0.005 0.0258512976389445
75 4 0.01 0.01577216505191515
75 5 0.05 1.191447031375218e-08
75 6 0.1 5.897294077997197e-09
75 7 0.5 2.643405138343908e-08

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 NaN
83 3 0.005 0.01678505604404857
83 4 0.01 0.001022339884391495
83 5 0.05 1.576833425739464e-09
83 6 0.1 5.475195667470556e-09
83 7 0.5 3.78115229208062e-08

91 0 0.0001 0.06041000841245799
91 1 0.0005 NaN
91 2 0.001 NaN
91 3 0.005 0.004597500991481815
91 4 0.01 0.0004346549749075932
91 5 0.05 1.320127268958003e-09
91 6 0.1 3.690330912824661e-09
91 7 0.5 2.1482055313895e-09

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 0.03173746217125509
99 3 0.005 0.003719908220338167
99 4 0.01 5.686082691013878e-05
99 5 0.05 5.512346122910981e-09
99 6 0.1 2.94281233667731e-09
99 7 0.5 1.239835249718773e-09

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 NaN
107 3 0.005 0.004856394492348985
107 4 0.01 2.747932104673448e-05
107 5 0.05 8.340294476269806e-10
107 6 0.1 1.472530642488648e-09
107 7 0.5 3.003307135765031e-10

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 NaN
115 3 0.005 0.0001053317253623158
115 4 0.01 8.087882981564505e-05
115 5 0.05 9.922251124036517e-10
115 6 0.1 6.009557334319971e-10
115 7 0.5 1.335101505086999e-10

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 NaN
123 3 0.005 0.0001867273923832461
123 4 0.01 2.048713334409001e-07
123 5 0.05 2.206670978968831e-09
123 6 0.1 2.313993936445973e-09
123 7 0.5 3.649566693382975e-12

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 0.02586893541122452
131 3 0.005 7.999060258933052e-06
131 4 0.01 2.06894695586313e-09
131 5 0.05 2.903019872128607e-10
131 6 0.1 3.026080454484758e-11
131 7 0.5 6.095184772076558e-12

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 NaN
139 3 0.005 1.145468851644266e-06
139 4 0.01 2.872596626009475e-08
139 5 0.05 2.529865679000787e-10
139 6 0.1 3.689747749883723e-11
139 7 0.5 1.152192976422416e-12

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 0.0001451496637661129
147 3 0.005 1.557278112555507e-07
147 4 0.01 4.687870909186443e-09
147 5 0.05 2.219906981141704e-10
147 6 0.1 3.065593007374687e-12
147 7 0.5 9.12934364246714e-13

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 NaN
155 3 0.005 1.014504804764532e-06
155 4 0.01 2.267236731476956e-08
155 5 0.05 2.868059750214145e-11
155 6 0.1 1.076586738600611e-11
155 7 0.5 1.71874498636171e-13

163 0 0.0001 NaN
163 1 0.0005 NaN
163 2 0.001 NaN
163 3 0.005 3.47795464238853e-08
163 4 0.01 1.395903476530754e-11
163 5 0.05 7.076974718237181e-11
163 6 0.1 5.782863908855931e-12
163 7 0.5 3.327804372824181e-14

171 0 0.0001 NaN
171 1 0.0005 1.04028506775541e-05
171 2 0.001 4.412657394372018e-05
171 3 0.005 4.25873424184178e-09
171 4 0.01 8.088520486411781e-11
171 5 0.05 6.498633884975354e-11
171 6 0.1 1.353775129638625e-12
171 7 0.5 1.938549513304322e-14

179 0 0.0001 NaN
179 1 0.0005 NaN
179 2 0.001 3.916846807069858e-06
179 3 0.005 4.51013212831581e-09
179 4 0.01 9.015256577544051e-12
179 5 0.05 1.562458586071881e-11
179 6 0.1 3.74543993139014e-13
179 7 0.5 1.918263576173696e-14

187 0 0.0001 NaN
187 1 0.0005 9.35587691132928e-05
187 2 0.001 4.840683829014539e-06
187 3 0.005 4.776142655245097e-08
187 4 0.01 6.997802739623766e-11
187 5 0.05 1.33821733978584e-12
187 6 0.1 4.050477909362264e-13
187 7 0.5 1.904340652266541e-14

195 0 0.0001 4.238522714167585e-06
195 1 0.0005 8.246914543205311e-06
195 2 0.001 6.418959286352771e-08
195 3 0.005 2.645228539403182e-10
195 4 0.01 4.344236913851083e-12
195 5 0.05 1.471327861935551e-12
195 6 0.1 6.883619563898928e-14
195 7 0.5 1.904625147086142e-14

203 0 0.0001 9.054193459609238e-07
203 1 0.0005 4.636506875657808e-07
203 2 0.001 1.488299491127259e-07
203 3 0.005 5.081095371428966e-12
203 4 0.01 1.636487966981845e-13
203 5 0.05 1.468675105799675e-12
203 6 0.1 1.011678645928213e-14
203 7 0.5 1.908811343892654e-14

211 0 0.0001 2.929395461150051e-07
211 1 0.0005 5.389094611507639e-06
211 2 0.001 8.365653395099018e-05
211 3 0.005 4.962688160790471e-13
211 4 0.01 2.786212234711997e-14
211 5 0.05 9.527419458375958e-16
211 6 0.1 1.011903872895351e-14
211 7 0.5 1.908775248574904e-14

219 0 0.0001 1.909212873495358e-08
219 1 0.0005 5.5849198988879e-08
219 2 0.001 5.08074793307848e-07
219 3 0.005 1.437899500946048e-13
219 4 0.01 2.343786074192178e-14
219 5 0.05 9.539647561475137e-16
219 6 0.1 1.009920257956335e-14
219 7 0.5 1.90824129838865e-14

227 0 0.0001 3.269165493756814e-16
227 1 0.0005 2.917021751351389e-16
227 2 0.001 4.068580229060961e-16
227 3 0.005 1.261038476614846e-14
227 4 0.01 9.732796227067103e-16
227 5 0.05 9.128885173309315e-16
227 6 0.1 1.010367742544767e-14
227 7 0.5 1.908241273612323e-14



==> results/shifts/backup-2/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.0001 0.0008727097181421738
3 1 0.0005 0.000871120819722015
3 2 0.001 0.0008692189380979865
3 3 0.005 0.0008571431545383837
3 4 0.01 0.0008504406222181228
3 5 0.05 0.0009924755761242987
3 6 0.1 0.001363124587100057
3 7 0.5 0.005683837376919409

11 0 0.0001 0.0009250871992800056
11 1 0.0005 0.0009228109983256081
11 2 0.001 0.0009404224755072148
11 3 0.005 0.001004664172693673
11 4 0.01 0.001100097389464029
11 5 0.05 0.008077318627688441
11 6 0.1 0.008404918209443519
11 7 0.5 0.003789312035102872

19 0 0.0001 0.0004005630825196613
19 1 0.0005 0.0002792105919840805
19 2 0.001 0.0001899793199613813
19 3 0.005 6.339133677489167e-05
19 4 0.01 0.0001604121508119835
19 5 0.05 0.001012523604534261
19 6 0.1 0.0007499263161109783
19 7 0.5 0.005621770168077279

27 0 0.0001 0.003758754662953483
27 1 0.0005 0.001825157974576097
27 2 0.001 0.001750294216254929
27 3 0.005 0.0004487485138347256
27 4 0.01 0.0002903975532333786
27 5 0.05 0.0007157174216737194
27 6 0.1 0.0422692974331831
27 7 0.5 2.247478396766408e-05

35 0 0.0001 8.257347054440624e-05
35 1 0.0005 0.0002951361923981807
35 2 0.001 0.0003094063839286776
35 3 0.005 0.003183344880117779
35 4 0.01 0.003760007199370664
35 5 0.05 0.0005242089039968869
35 6 0.1 0.001149209104072546
35 7 0.5 6.616358867781526e-05

43 0 0.0001 NaN
43 1 0.0005 0.01719468970058364
43 2 0.001 0.0002389178459555136
43 3 0.005 0.007453312857301883
43 4 0.01 0.07350659206392414
43 5 0.05 0.007139861283065379
43 6 0.1 0.06275454123792658
43 7 0.5 1.006229781012377e-06

51 0 0.0001 NaN
51 1 0.0005 0.01527332265097815
51 2 0.001 0.01821188863234944
51 3 0.005 0.001910615105724764
51 4 0.01 0.002726319194518455
51 5 0.05 0.01569397418713757
51 6 0.1 0.001760243314475282
51 7 0.5 1.954220917443722e-07

59 0 0.0001 NaN
59 1 0.0005 0.0522700301794805
59 2 0.001 0.01058236771918993
59 3 0.005 0.009661577429346459
59 4 0.01 0.00348666823141778
59 5 0.05 0.001077507444486288
59 6 0.1 0.0007431358808548237
59 7 0.5 9.540665624873542e-08

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 0.04156409140344502
67 3 0.005 0.01891834278515407
67 4 0.01 0.01335442959286298
67 5 0.05 0.004722715146430754
67 6 0.1 0.0001305467003808084
67 7 0.5 3.266256388311303e-08

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 0.00346373916258099
75 3 0.005 0.02444758068645141
75 4 0.01 0.02408888606144399
75 5 0.05 0.0003004258729075523
75 6 0.1 4.979097535777794e-06
75 7 0.5 1.908751204063127e-09

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 0.001409626861535488
83 3 0.005 0.02503160956168061
83 4 0.01 0.07087885070045638
83 5 0.05 0.0008705237677057234
83 6 0.1 7.260820217304069e-06
83 7 0.5 8.450287824901671e-10

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 0.0005497026584739937
91 3 0.005 0.01213679090167422
91 4 0.01 0.02878764572933245
91 5 0.05 0.01448771246734259
91 6 0.1 4.983309248680392e-08
91 7 0.5 5.195204654109018e-10

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 0.001707592364703599
99 3 0.005 0.01087929617402737
99 4 0.01 0.003599309158480446
99 5 0.05 0.0003054902279278981
99 6 0.1 3.590546337599676e-08
99 7 0.5 1.182071072850323e-09

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 0.0002385448542350782
107 3 0.005 0.006179511577272451
107 4 0.01 0.008781080261897235
107 5 0.05 2.045786570743582e-05
107 6 0.1 1.567263367877697e-09
107 7 0.5 1.044611895599446e-09

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 0.005264769715510314
115 3 0.005 0.0005418999756261017
115 4 0.01 1.951861991642466e-05
115 5 0.05 1.918805004122334e-05
115 6 0.1 1.120251160844585e-08
115 7 0.5 7.95392761625281e-11

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 0.0002081489558958068
123 3 0.005 3.927204609318942e-05
123 4 0.01 0.001679774607022174
123 5 0.05 4.340225743981129e-08
123 6 0.1 3.388857258099155e-10
123 7 0.5 6.209931165669235e-11

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 7.879348065070002e-07
131 3 0.005 1.662839100313926e-05
131 4 0.01 2.918797016501836e-05
131 5 0.05 1.460418105670463e-08
131 6 0.1 1.612148206612433e-10
131 7 0.5 1.323946124582467e-11

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 2.535896506567184e-07
139 3 0.005 4.151902293259347e-05
139 4 0.01 0.0002340946520468793
139 5 0.05 2.048494847190321e-08
139 6 0.1 1.997009816359048e-10
139 7 0.5 5.579477065617147e-12

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 6.230220453745598e-07
147 3 0.005 1.145042160980702e-05
147 4 0.01 2.812457846528203e-06
147 5 0.05 2.913080785241387e-09
147 6 0.1 4.746992595036876e-12
147 7 0.5 3.564012533256976e-13

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 1.292939482236615e-06
155 3 0.005 3.378108652204622e-06
155 4 0.01 8.725534815682426e-06
155 5 0.05 8.671416332279582e-11
155 6 0.1 1.133790566046195e-12
155 7 0.5 1.369741024463478e-13

163 0 0.0001 NaN
163 1 0.0005 NaN
163 2 0.001 5.795844125206546e-07
163 3 0.005 4.909341985344271e-07
163 4 0.01 1.779956471908993e-06
163 5 0.05 5.872254621244986e-11
163 6 0.1 7.258392496079987e-14
163 7 0.5 1.655017800309009e-14

171 0 0.0001 NaN
171 1 0.0005 NaN
171 2 0.001 8.887654516772723e-06
171 3 0.005 8.35377349316474e-08
171 4 0.01 9.943623610796549e-08
171 5 0.05 3.54914502852395e-10
171 6 0.1 6.167927809438153e-14
171 7 0.5 1.06357058247298e-14

179 0 0.0001 NaN
179 1 0.0005 4.174275673200528e-06
179 2 0.001 2.63679161885388e-05
179 3 0.005 1.158129768209965e-08
179 4 0.01 2.248861186080219e-08
179 5 0.05 4.786463676061953e-12
179 6 0.1 1.936885159528801e-14
179 7 0.5 1.037549475801354e-14

187 0 0.0001 NaN
187 1 0.0005 4.254966558289918e-05
187 2 0.001 7.562158686930661e-06
187 3 0.005 1.846044309729813e-11
187 4 0.01 6.507242217968309e-10
187 5 0.05 2.176778093589275e-13
187 6 0.1 1.740686638865461e-14
187 7 0.5 1.03772684944959e-14

195 0 0.0001 NaN
195 1 0.0005 2.229749141799967e-06
195 2 0.001 1.792943103598103e-06
195 3 0.005 1.383838679904847e-10
195 4 0.01 1.982963660774828e-10
195 5 0.05 1.025021099651477e-13
195 6 0.1 1.5497366374201e-14
195 7 0.5 1.042336690212785e-14

203 0 0.0001 7.768250014984383e-08
203 1 0.0005 4.206216184512574e-05
203 2 0.001 1.910745301232181e-06
203 3 0.005 2.255026309709927e-11
203 4 0.01 7.800433776241062e-11
203 5 0.05 2.705901217728141e-14
203 6 0.1 1.550900483679261e-14
203 7 0.5 1.042384331189541e-14

211 0 0.0001 1.194593929584578e-07
211 1 0.0005 NaN
211 2 0.001 5.438081309134033e-08
211 3 0.005 3.393196265185568e-11
211 4 0.01 4.249956293941991e-12
211 5 0.05 1.856470544115762e-15
211 6 0.1 1.516871219610108e-14
211 7 0.5 1.042807193259013e-14

219 0 0.0001 1.072362348741643e-07
219 1 0.0005 NaN
219 2 0.001 8.117280548464957e-11
219 3 0.005 5.725624177192738e-13
219 4 0.01 1.133032491944167e-12
219 5 0.05 1.573743416659084e-15
219 6 0.1 1.51595203148129e-14
219 7 0.5 1.042805381767259e-14

227 0 0.0001 3.901725303197983e-16
227 1 0.0005 3.703377300955883e-16
227 2 0.001 4.763762687221091e-12
227 3 0.005 2.795748804896931e-13
227 4 0.01 3.378954885987372e-15
227 5 0.05 1.604688657522139e-15
227 6 0.1 1.51593179790206e-14
227 7 0.5 1.042805963437558e-14



==> results/shifts/backup-2020-04-23/output_error_shifts_en_case57_bt1.dat <==
0 0 0.0001 0.005393864000265767 0.0828809072917478 2.146798008759002e-05 0.00631961454483565
0 1 0.0005 0.005392147701328949 0.08287086693351409 2.145857872474244e-05 0.006318701299388385
0 2 0.001 0.005388296721528054 0.08284796187508325 2.143280684415561e-05 0.006315913416494956
0 3 0.005 0.005357755197718029 0.08266639298774603 2.12290327963259e-05 0.006293869560199283
0 4 0.01 0.00532057900265497 0.08244512215393307 2.098290890884939e-05 0.006267200593605526
0 5 0.05 0.005060010168076958 0.08089232697138504 1.932263938454827e-05 0.00608731203208257
0 6 0.1 0.004815095910427261 0.07946703244634934 1.789737149532268e-05 0.00594055645074687
0 7 0.5 0.004877941721675672 0.08441759101992918 2.289426742869095e-05 0.00735013954469288

1 0 0.0001 0.01204274737280586 0.1605807214086612 0.0001504940772967286 0.02470960019168023
1 1 0.0005 0.01202993301710467 0.1604771116861903 0.0001501567178922094 0.02467848345082557
1 2 0.001 0.011984305151875 0.1600960161165461 0.0001489222680020079 0.02456108883359631
1 3 0.005 0.05610976614247636 0.3420754271862654 0.003408594145188174 0.1147979006947899
1 4 0.01 0.06041892979490059 0.3566051664766294 0.003988115946889558 0.1249542412263622
1 5 0.05 0.05740568104033301 0.3487899664435901 0.003666156209907219 0.12020306113474
1 6 0.1 0.05423226870078575 0.3398351610149777 0.003329244814575744 0.1148768581742856
1 7 0.5 0.03681776371905618 0.2783326259442043 0.001626329407761918 0.08059651584030059

2 0 0.0001 NaN NaN NaN NaN
2 1 0.0005 NaN NaN NaN NaN
2 2 0.001 NaN NaN NaN NaN
2 3 0.005 NaN NaN NaN NaN
2 4 0.01 NaN NaN NaN NaN
2 5 0.05 NaN NaN NaN NaN
2 6 0.1 NaN NaN NaN NaN
2 7 0.5 0.008366387177528104 0.1548710784346561 0.0008413583687825704 0.04683160257026153

3 0 0.0001 0.5360196361788825 0.9750210637904053 0.4265279994503779 0.8638620936774997
3 1 0.0005 0.07181746549811556 0.375731349803972 0.004393676046347089 0.1209575240113339
3 2 0.001 0.04020730034100638 0.2804764267023141 0.01199279186029974 0.3463844782635082
3 3 0.005 0.004491384392726098 0.08995005099768028 0.0004877204982571928 0.02576172289381029
3 4 0.01 0.003994894402169903 0.08553592343594607 0.0005048591525831005 0.02585791547740346
3 5 0.05 NaN NaN NaN NaN
3 6 0.1 NaN NaN NaN NaN
3 7 0.5 NaN NaN NaN NaN

4 0 0.0001 0.0074582898931448 0.1266208322438795 0.01008618036629713 0.1411158882142334
4 1 0.0005 0.008841002235267039 0.1756070539718455 0.01015012121236073 0.1073074204930392
4 2 0.001 0.0007846295668810913 0.02759824675255107 0.0006778787576414837 0.03038579024615373
4 3 0.005 NaN NaN NaN NaN
4 4 0.01 490.7273471379339 21.47775836133322 169923567.9847688 12689.19692226654
4 5 0.05 NaN NaN NaN NaN
4 6 0.1 NaN NaN NaN NaN
4 7 0.5 NaN NaN NaN NaN

5 0 0.0001 0.04313919162828284 0.2664626357143076 0.05467451313243984 0.237375855923352
5 1 0.0005 0.02066096731346739 0.2372804319906625 0.02692121292814453 0.3261602875303276
5 2 0.001 0.01581539707396517 0.1650708869242989 0.006714383827323295 0.181461972250308
5 3 0.005 NaN NaN NaN NaN
5 4 0.01 0.5937200257987717 1.122400518356551 629.644973296845 29.04005313121148
5 5 0.05 NaN NaN NaN NaN
5 6 0.1 NaN NaN NaN NaN
5 7 0.5 NaN NaN NaN NaN

6 0 0.0001 0.04349761096693198 0.4089070901984089 0.4381855833748349 1.210216735935219
6 1 0.0005 0.03899768274012624 0.2939613246670696 0.01569746654501149 0.2453634097585345
6 2 0.001 0.0179336179184138 0.1806505052028315 0.008545010287868629 0.2159315659677306
6 3 0.005 NaN NaN NaN NaN
6 4 0.01 NaN NaN NaN NaN
6 5 0.05 NaN NaN NaN NaN
6 6 0.1 NaN NaN NaN NaN
6 7 0.5 0.001789227435025445 0.05449307256044955 0.008609372812162135 0.1724799221969777

7 0 0.0001 0.01458480200667854 0.1724309166752129 0.04036230664888232 0.4212748567489537
7 1 0.0005 0.03199657659626912 0.3890585919609242 0.07621184357850283 0.748518287331206
7 2 0.001 0.01269244857508016 0.2030220138080145 0.006984570850299849 0.1374038608553441
7 3 0.005 0.003956090576833551 0.08466322857918573 0.0001554893968660924 0.01479956431181706
7 4 0.01 0.004270708538512038 0.08641881931321249 0.0002104232500819937 0.03922166075398215
7 5 0.05 NaN NaN NaN NaN
7 6 0.1 NaN NaN NaN NaN
7 7 0.5 NaN NaN NaN NaN

8 0 0.0001 0.00728686556375198 0.1198552485913771 0.009369549409915592 0.1076477588502663
8 1 0.0005 0.003633596044624019 0.1022103461294464 0.003066268683121411 0.05984269277112952
8 2 0.001 0.0001268407157688827 0.01241443682463306 0.0001820242094900348 0.01631646388055885
8 3 0.005 0.0001266248733553541 0.02056093389920566 0.002683890887017329 0.0469882161660129
8 4 0.01 7.843454347282656e-05 0.01585309539467783 0.002140948864505873 0.04092740858428501
8 5 0.05 NaN NaN NaN NaN
8 6 0.1 NaN NaN NaN NaN
8 7 0.5 NaN NaN NaN NaN

9 0 0.0001 0.03817928555809206 0.2327333161691212 0.1536156321252396 1.141903400583935
9 1 0.0005 0.03631533085092927 0.3638811995172495 0.03502202075149185 0.376102228642694
9 2 0.001 3.259052044893104e-05 0.006295212405244222 0.0006458929853416056 0.02720089656631974
9 3 0.005 0.0002705549142342552 0.03128666451557427 0.001894884460012199 0.03745533256527955
9 4 0.01 0.001461114687685127 0.06337188218719136 0.002545618426407744 0.04961544283477171
9 5 0.05 NaN NaN NaN NaN
9 6 0.1 0.002981397733050527 0.07182717090133828 0.001619398583295485 0.04106855627680006
9 7 0.5 NaN NaN NaN NaN

10 0 0.0001 0.002101699171300912 0.04911373831169374 0.003031072429424002 0.04630243630272712
10 1 0.0005 4.323573142325844e-05 0.008935985331890439 0.004497419115968275 0.06486868008081448
10 2 0.001 0.0004099172052046578 0.04617381452698677 0.003956650349283715 0.07488066643361546
10 3 0.005 5.373140060393398e-06 0.005214809503467421 0.002655385148927668 0.04326634533263163
10 4 0.01 2.395059337700776e-05 0.008616553225946344 0.002325858196069089 0.04139109144411712
10 5 0.05 5.278312767969044e-05 0.01306226167860736 0.002356465550725233 0.04235678143526611
10 6 0.1 NaN NaN NaN NaN
10 7 0.5 NaN NaN NaN NaN

11 0 0.0001 5.700583632807776e-05 0.01047444814681331 0.002474013135908417 0.04323106966745782
11 1 0.0005 5.0426582396428e-06 0.003583538184422252 0.002811096695028029 0.04675532726600173
11 2 0.001 2.512167735896564e-05 0.01008314506142005 0.002732125948777712 0.04568595237874118
11 3 0.005 1.528154101009038e-06 0.001378511860716802 0.002451911614531573 0.04168085095962293
11 4 0.01 1.052354468372901e-05 0.00569101472639133 0.002311868645406329 0.0408137248651963
11 5 0.05 5.881506891000924e-05 0.01375254526625547 0.00237446903685623 0.04260600402656967
11 6 0.1 6.253524383596498e-06 0.004902569518324018 0.002263701203530611 0.040421340729065
11 7 0.5 0.0002877313449422594 0.0274370447635337 0.002783809619342804 0.04623704990460586

12 0 0.0001 6.18075446761847e-06 0.002889349804922947 0.002138253172334025 0.03806110430644827
12 1 0.0005 3.876622019406738e-07 0.0008185503291291418 0.002178280096024534 0.03857244501251333
12 2 0.001 2.446065169088621e-07 0.0005663160571716119 0.002214961041828481 0.03897330793820752
12 3 0.005 5.074384773066772e-07 0.0008034925013902239 0.002229958905197429 0.03933243755619054
12 4 0.01 4.081489804119043e-07 0.0007275899514151973 0.002225468250031495 0.03928009610365879
12 5 0.05 1.121713653506985e-07 0.0004301536383226612 0.002214969237733917 0.03909038310224267
12 6 0.1 7.463126650763194e-07 0.001727563805286714 0.002195630760496814 0.04052417393638708
12 7 0.5 2.961969873306619e-05 0.009482874887540849 0.00269212875305063 0.04679642539221796

13 0 0.0001 1.020718480177426e-05 0.003580190029637276 0.002092852974377941 0.03811301706814474
13 1 0.0005 4.542823761708037e-07 0.0008679674585194697 0.002148743756054624 0.03819417270259406
13 2 0.001 1.707670563974216e-07 0.0004865249590721987 0.002190054705363429 0.03868947773410714
13 3 0.005 3.763336903957811e-07 0.0006849107276196698 0.00221297888136916 0.03910776418251172
13 4 0.01 2.87792509714134e-07 0.0005682439684155938 0.002212507295734914 0.03910191053987577
13 5 0.05 1.357606654839333e-07 0.0005477740701231859 0.002216126208523605 0.03910342957373114
13 6 0.1 1.276813117433843e-07 0.000561067617220079 0.002215661732286613 0.03909461590122065
13 7 0.5 4.548553789799306e-07 0.001492251164053382 0.002205355807894058 0.03936976886233645

14 0 0.0001 4.474146887555051e-08 0.0003775886912031901 0.002200478149370786 0.03967552211655789
14 1 0.0005 1.294032342963656e-08 0.0001492150929469638 0.002205360400689604 0.03954148574742389
14 2 0.001 6.281259381590584e-08 0.0002867157391865938 0.002208640634664317 0.03952959928703881
14 3 0.005 1.351699103904706e-07 0.0004996915372315058 0.002208639980527882 0.03951300372849142
14 4 0.01 1.311132079553005e-07 0.0004922563284703863 0.002208376634152574 0.03951502472346546
14 5 0.05 1.198046865064606e-07 0.0004679682114452355 0.002207933271025981 0.03951901144802283
14 6 0.1 1.192102039220507e-07 0.000466616047673174 0.002207910630005306 0.03952040314572924
14 7 0.5 1.130876433442854e-07 0.0004543333421289653 0.00220765568016645 0.03957152051333002

15 0 0.0001 4.107412216437899e-08 0.0003567068433176779 0.002187806165073867 0.0397583142268898
15 1 0.0005 3.271824430506273e-08 0.000265022596235287 0.002129250929585725 0.03964827042288976
15 2 0.001 2.505187502380268e-08 0.0001973828349925988 0.002126171769623824 0.03918097373446083
15 3 0.005 1.28728880509909e-07 0.0004858796940210297 0.002179345770020216 0.03936690432268142
15 4 0.01 1.262366314164573e-07 0.000480246895383285 0.002147402465416413 0.0394946209216096
15 5 0.05 1.126366548982178e-07 0.0004531928468929358 0.00222602531932412 0.03915607709876467
15 6 0.1 1.121877357431871e-07 0.0004522895279421846 0.002233077521839484 0.03923628089731901
15 7 0.5 1.058978261710461e-07 0.0004391478786360814 0.00223240399122497 0.03923385264160473

16 0 0.0001 3.199496131807262e-08 0.0002584954766944314 0.002140586395589184 0.03891444820890122
16 1 0.0005 1.538981673095761e-08 0.0001751797001894317 0.002141414147744799 0.03888093141074456
16 2 0.001 6.815234210310154e-08 0.000303765377210663 0.002143984124316703 0.0388495157844253
16 3 0.005 1.326058004753597e-07 0.0004937349066644892 0.002071096946917319 0.03886015374507901
16 4 0.01 1.303288234355352e-07 0.0004889672594616812 0.002067900496890263 0.03880303957287978
16 5 0.05 1.075247258961957e-07 0.00044192969382717 0.002056855052843086 0.03922501015803403
16 6 0.1 1.100696817440241e-07 0.0004473593961402678 0.002064261306615642 0.03931586223529249
16 7 0.5 1.059104988582324e-07 0.0004385822810624163 0.002069864643874792 0.03939415903693977

17 0 0.0001 3.807329661428015e-08 0.0002504875746147661 0.001809470837949156 0.03699868159665431
17 1 0.0005 6.899130120045857e-08 0.0002962004133686413 0.002142393337451169 0.03882661437890067
17 2 0.001 8.731434393710489e-08 0.0003622487976340238 0.002142398416089767 0.03882510621931212
17 3 0.005 1.117052785062201e-07 0.0004499056295412807 0.002053959333597032 0.03897945851436857
17 4 0.01 1.091850963885127e-07 0.0004424794155011291 0.002060950234251675 0.03885778258376349
17 5 0.05 9.63677172536809e-08 0.0004148784364423896 0.002046279141106399 0.03889019352161949
17 6 0.1 1.14052185999472e-07 0.0004562564854104778 0.002051343670694899 0.03888937115488655
17 7 0.5 9.00354642865035e-08 0.0003995753017536074 0.002047949482461001 0.03896078695349692

18 0 0.0001 6.190648915997775e-08 0.0002876974200409776 0.00179788687057465 0.03670403098463559
18 1 0.0005 1.367225361607736e-07 0.0005101618037288702 0.002056805773562392 0.03885619587580114
18 2 0.001 1.367331938449311e-07 0.0005097812452850015 0.002057610125196855 0.03886590458870431
18 3 0.005 1.322776328939972e-07 0.0004985070110157253 0.002058088155111888 0.03885790126495414
18 4 0.01 1.315926397151919e-07 0.000496063930156776 0.002055855494287282 0.03886892288509691
18 5 0.05 7.971830012130433e-08 0.0003711784511106764 0.002038872305687302 0.03897869339022764
18 6 0.1 1.248196972050804e-07 0.0004809724854575315 0.002055123406228879 0.03883595934151574
18 7 0.5 9.255805570410397e-08 0.0004083972563191374 0.002042520592117151 0.03900037788196276

19 0 0.0001 1.588952664698547e-06 0.001722634097932829 0.001390538573460032 0.03215897066907658
19 1 0.0005 1.26784236043674e-07 0.0004815212004491976 0.002054578205562272 0.03887131618760309
19 2 0.001 1.387432522134691e-07 0.000510419883467339 0.002050718837678223 0.03887375402459581
19 3 0.005 1.318978176525425e-07 0.0004973302252220257 0.002054337247633803 0.03886005267610515
19 4 0.01 1.253032109676206e-07 0.0004838006754033231 0.00205575915745242 0.038852382102192
19 5 0.05 1.154502725670208e-07 0.0004615734992663434 0.002046356012982128 0.03888417120880105
19 6 0.1 1.124593865524774e-07 0.0004547185950003474 0.002046090593897921 0.03891345434025939
19 7 0.5 1.076684751773971e-07 0.0004458223261885053 0.002046319394540581 0.03893925114074492

20 0 0.0001 6.308175338827905e-09 8.65246386032581e-05 0.0009439419302507038 0.02707790675695088
20 1 0.0005 1.816873293225687e-07 0.0005931162689067904 0.001840895672525288 0.04046229782534083
20 2 0.001 1.505948559427421e-07 0.0005410218067343209 0.002037197582908129 0.03887297871773576
20 3 0.005 1.161837324816406e-07 0.0004639975183460265 0.002046087311698714 0.03895961162334372
20 4 0.01 1.139606446727478e-07 0.0004592992228928949 0.00204682183993652 0.038908351941217
20 5 0.05 1.126465927800001e-07 0.0004564440203544962 0.002045926744752966 0.03887330656074961
20 6 0.1 1.120875472877874e-07 0.000454900703680039 0.002046102664341485 0.03888652637193646
20 7 0.5 1.061911825298424e-07 0.0004429169001234357 0.0020462534331931 0.03892197071639036

21 0 0.0001 4.619420905842515e-09 8.559671605645747e-05 0.0009477360505596073 0.0271099429333217
21 1 0.0005 6.306843198956311e-08 0.0003619464751776214 0.001398018396791685 0.03188511070416178
21 2 0.001 2.278648602844273e-07 0.0006573986339506455 0.001911576422219896 0.04126748892246157
21 3 0.005 1.024371209830452e-07 0.0004384823123309012 0.002054015209607732 0.03815087706416831
21 4 0.01 9.294406497725873e-08 0.000415275405409421 0.002050092619992771 0.03785735018264713
21 5 0.05 8.689780146013267e-08 0.0003971120791734783 0.002036958064927772 0.03769413584230352
21 6 0.1 9.408799826373196e-08 0.0004154262599320724 0.002044084350320119 0.03802331037330076
21 7 0.5 9.516758127770547e-08 0.0004193873247424484 0.002049639732625003 0.03803096222558033

22 0 0.0001 3.65267871080151e-09 8.511404520827881e-05 0.0008340246176315529 0.02491950919511998
22 1 0.0005 5.451408578115509e-08 0.0003410360238751409 0.00152522369775814 0.03295293190078352
22 2 0.001 1.568905082834217e-07 0.0005281872886877537 0.001641126095054249 0.03670565909993107
22 3 0.005 4.566336007986142e-08 0.0002982920309602122 0.0008892318472230901 0.02976434968551933
22 4 0.01 9.648968286746329e-08 0.0004069170892258001 0.002101060741919236 0.0380450268013155
22 5 0.05 1.036364774542439e-07 0.0004547494771767191 0.002028713400388453 0.03740857617698712
22 6 0.1 1.354581991902663e-07 0.0005290795200281195 0.002051169504552817 0.03798943267274879
22 7 0.5 5.499258257373032e-08 0.0003071387684561167 0.001348234288548853 0.03127208683286509

23 0 0.0001 2.379171851226671e-08 0.000187679753122616 0.0002736665912702427 0.01759808772758831
23 1 0.0005 2.194917648969726e-09 7.056741721722659e-05 0.0003351597248404025 0.01696871215905449
23 2 0.001 1.065641047017693e-07 0.0004431125526322965 0.001592607612550717 0.03286290493601252
23 3 0.005 2.020291876383033e-08 0.0001815877608017935 0.001282667536040015 0.02939358427922656
23 4 0.01 1.809432806265992e-08 0.0001886737461203047 0.002944445981481664 0.04252415170457491
23 5 0.05 6.618085741864218e-08 0.0003514981112391347 0.001019033218698138 0.03253685360441239
23 6 0.1 1.91049307807175e-08 0.0002024420856838738 0.0002291168564549481 0.01360138264303279
23 7 0.5 6.646507325360248e-08 0.0003276893939632153 0.001748265842138765 0.03478602171016121

24 0 0.0001 1.004261824458017e-08 0.0001113671598504951 0.0002147088067618896 0.01758673569287938
24 1 0.0005 3.237682244011703e-09 8.913890114792267e-05 0.0002653859879573 0.01454210582663262
24 2 0.001 3.258090552039755e-08 0.0002077413210637147 0.0009193173971641278 0.0298231260869648
24 3 0.005 1.084019766516282e-08 0.0001376093916696242 0.001260791585073552 0.02880440591550992
24 4 0.01 1.610572647039668e-08 0.0001673471312346742 0.002613886536203024 0.03975497087580271
24 5 0.05 6.392627366512087e-08 0.0003457533533821611 0.0009536336190032398 0.03057269239788907
24 6 0.1 1.980123038160646e-08 0.0002047082527067978 0.0002346249224922656 0.01373884835007111
24 7 0.5 6.915831026272651e-08 0.0003324187175723914 0.00165238519806793 0.03384147048247588

25 0 0.0001 8.400192196698771e-09 0.0001494541773849889 0.0002163999078268555 0.0175989854958063
25 1 0.0005 7.933111129254501e-09 0.0001302094789568109 0.0002084714164652576 0.01279206256965715
25 2 0.001 5.498078549688304e-09 0.0001162572617086077 0.000397707206341024 0.01651135378735802
25 3 0.005 8.363812058631224e-09 0.0001100328899057423 0.000851446801675491 0.02322081907115503
25 4 0.01 2.180476292105461e-09 7.145944735320597e-05 3.464301123869607e-05 0.00855072153457459
25 5 0.05 8.248542801204534e-09 0.0001348171899944184 0.0006276533147515014 0.0208111213550648
25 6 0.1 1.667523715907316e-08 0.000189485629960906 0.0002203198914721483 0.01328598785689517
25 7 0.5 3.184603311590101e-08 0.0002078500221145418 0.0001540640301853899 0.01513555782608056

26 0 0.0001 4.384464492007794e-07 0.0008761652821185351 1.450226090635349e-05 0.003947862089515919
26 1 0.0005 6.165553170250099e-10 5.001591720077414e-05 0.0002143024834104777 0.0129602109364626
26 2 0.001 1.481189350026207e-09 4.646636159399975e-05 0.0002156568640598635 0.01196282276983796
26 3 0.005 2.411118943084229e-09 8.689425256136474e-05 0.0007183806591570981 0.02204410872816354
26 4 0.01 2.944984994729612e-09 6.717531283717548e-05 4.082097631147558e-05 0.009059042459599542
26 5 0.05 8.072193197262628e-09 0.0001304371548735972 0.0005819574016850553 0.02014351853380125
26 6 0.1 8.00864502702696e-10 5.972255287556294e-05 0.0002201706124390858 0.01322346966651611
26 7 0.5 5.100608137237085e-10 2.779130240027072e-05 2.922380280022278e-05 0.0047911249003596

27 0 0.0001 2.682514291300141e-14 1.49576824348685e-06 1.039220749522656e-16 7.789384137701916e-09
27 1 0.0005 2.713481417692789e-14 1.496067046691252e-06 6.692673719604104e-16 1.852095343757298e-08
27 2 0.001 2.765062438501751e-14 1.49190312459524e-06 1.027019257990421e-15 2.300939028199167e-08
27 3 0.005 2.815251945411289e-14 1.476753225926331e-06 1.526750129214607e-15 2.834381418459486e-08
27 4 0.01 4.026804073050993e-14 1.675539497369982e-06 3.452544995440221e-15 4.313176982240208e-08
27 5 0.05 2.174395617797103e-13 2.174064472004744e-06 1.348700233503171e-12 1.730639254349242e-06
27 6 0.1 1.116137379467417e-12 5.964952398684886e-06 4.894980168465137e-11 6.083105918319731e-06
27 7 0.5 2.304923186790965e-12 5.126299877922236e-06 5.253649217738085e-10 1.971852158777487e-05



==> results/shifts/backup-2020-04-23/output_error_shifts_en_case57_bt3.dat <==
0 0 0.0001 0.002037561487462649 0.05133523167430898 2.313737469699131e-06 0.002300755603793503
0 1 0.0005 0.002037274066955944 0.05133337615386591 2.329034650751911e-06 0.002307078166972287
0 2 0.001 0.002036741359732493 0.05132859121028321 2.347721937545142e-06 0.002314747409853268
0 3 0.005 0.002032435352120804 0.05128959716218118 2.500058178681825e-06 0.0023761328542522
0 4 0.01 0.002027022275878309 0.05124020516291861 2.697813138835043e-06 0.002453048799891278
0 5 0.05 0.001982548739156038 0.05081915553620764 4.574372795186635e-06 0.003075345467745905
0 6 0.1 0.001925053821450899 0.05024069483601012 7.662423037103558e-06 0.003870137914360194
0 7 0.5 0.001507772867138228 0.04525137158859183 6.256969889237078e-05 0.01091438467592831

1 0 0.0001 0.01203596240142576 0.1605263338162204 0.0001503155407291412 0.02469309125599661
1 1 0.0005 0.01199196532525816 0.1601608557291541 0.000149099232838313 0.0245783739592611
1 2 0.001 0.01192496153328409 0.1595969807044231 0.0001472506526384926 0.02440192635646121
1 3 0.005 0.01140733129848607 0.1552129104544857 0.0001334255906963063 0.02305268839271091
1 4 0.01 0.01081174946799402 0.1501048221737626 0.0001185104553931365 0.02153154478605801
1 5 0.05 0.007526869846974263 0.1203530543813818 5.481281858227768e-05 0.01380982171353118
1 6 0.1 0.005495737856358541 0.09999885591519719 3.097983027638079e-05 0.009801019623250751
1 7 0.5 0.004219280759623324 0.08431072474183088 9.912453099737362e-06 0.004957814670915273

2 0 0.0001 0.003815416733420749 0.07774539491774712 6.18821444317775e-06 0.004136339247570842
2 1 0.0005 0.005469893705660811 0.09553432170235521 1.279649627337816e-06 0.001930046894688342
2 2 0.001 0.00552088251709782 0.09604427940805005 1.506687082012402e-06 0.002087691583942952
2 3 0.005 0.005410281455294219 0.09501288915565897 1.334159922385356e-06 0.001974216884483626
2 4 0.01 0.005256656225140284 0.09354939417990549 1.063865334251572e-06 0.00177746310641913
2 5 0.05 0.004371735646588648 0.0846776339946822 1.554935516735666e-07 0.0006605037791547197
2 6 0.1 0.003812166692517749 0.07860191415242701 6.633416522279926e-07 0.001219752461093182
2 7 0.5 0.004061748166438395 0.07587549596961951 5.737692234910454e-05 0.009345142916543758

3 0 0.0001 0.01457739277237004 0.1855835411317242 0.003374707302773459 0.1056985367491969
3 1 0.0005 0.004177690315883175 0.08129563350828084 3.819350035586226e-06 0.003335544132262003
3 2 0.001 0.004063222590739589 0.07994446202720074 4.36912891456845e-06 0.003582521182176834
3 3 0.005 0.004081510129811936 0.08028851289245553 4.050075811678544e-06 0.003444743000947992
3 4 0.01 0.004138680059389786 0.08111723924189329 3.425070765234221e-06 0.003156935596601573
3 5 0.05 0.004251588851861828 0.08340955140887685 1.639607075190848e-07 0.0006782440822292735
3 6 0.1 0.003922579043225093 0.08021003498849932 3.9305798848673e-06 0.003279870826621734
3 7 0.5 0.001989196263257308 0.04715793903445409 4.449921658618828e-05 0.01236059420685098

4 0 0.0001 0.004096235932684865 0.09074422599736254 0.001761920658926291 0.04548533359231333
4 1 0.0005 0.004559364626817114 0.09955600010420484 0.001536063094905306 0.04762050680383156
4 2 0.001 0.004586155452025085 0.1001012530826202 0.001527705290087618 0.0477963319355692
4 3 0.005 0.004704998684202372 0.1025094809080809 0.001507796433271787 0.0484884979900948
4 4 0.01 0.004858350424045883 0.1054182406686235 0.001484412340815387 0.04930387158090066
4 5 0.05 0.006351329765591327 0.1266465853124914 0.00181886957418099 0.05462294204043405
4 6 0.1 0.008730442908695233 0.1486048365134796 0.002230056768946494 0.05952468337238548
4 7 0.5 0.02600939156348371 0.215223675463339 0.00246434590806197 0.08105511221856876

5 0 0.0001 0.003751082349291814 0.08621175302315587 0.01014414875792474 0.1164597379393348
5 1 0.0005 0.008643189532588491 0.1647038705698667 0.02278799899737187 0.2218708304331332
5 2 0.001 0.008907915681419082 0.1676842954507483 0.02288952485127846 0.2225439324910381
5 3 0.005 0.008218436555179584 0.1595603036222237 0.02200615101968546 0.2167602269286339
5 4 0.01 0.007332260128551721 0.1481509185521119 0.02090198819930951 0.2093819023103145
5 5 0.05 0.004030097038182176 0.09194958572912082 0.01458736918259999 0.1631903153641829
5 6 0.1 0.006155801665572185 0.1027888968383532 0.0103638537119013 0.1263045663249804
5 7 0.5 0.02222606179802472 0.1837547985759769 0.5993729207603584 1.100695569244545

6 0 0.0001 0.0001557538242719759 0.01830430573574482 0.0004562458904994865 0.0232696552047913
6 1 0.0005 0.0001220791701994989 0.01578917678068015 0.0004100963895793664 0.02210561313459125
6 2 0.001 0.0001182117833374298 0.01570076370034057 0.0004051936422118085 0.02197158370689767
6 3 0.005 0.0001156407134687191 0.01577792662260435 0.0004093238125518696 0.0220718420706616
6 4 0.01 0.0001149522781392101 0.01591717648758539 0.0004169116475530819 0.0222600096547676
6 5 0.05 0.0001447378755836383 0.01717755008895816 0.0004983758618204475 0.02399257843153668
6 6 0.1 0.00799327891939444 0.09809965059190118 7.754346918967415 4.048620356959919
6 7 0.5 0.4103124415262983 0.7203034000421145 86.22339599034865 12.46256918062851

7 0 0.0001 0.0002073412578364426 0.02314886217757905 0.01079972652925185 0.1150910080121885
7 1 0.0005 0.0001664835651115923 0.02067168074162007 0.01247106215267398 0.1250379604739842
7 2 0.001 0.0001597010972067806 0.0201590720788043 0.01223132337511603 0.1238765392556217
7 3 0.005 0.0001482652203482152 0.01905602775102899 0.01067879417965563 0.1154243729438169
7 4 0.01 0.0001384007863989342 0.01786503854048416 0.008888913256095528 0.1048120774662955
7 5 0.05 0.0001307926592763392 0.01689285537882768 0.000409157332213998 0.02315939716504412
7 6 0.1 0.0002473369311954523 0.01814244299994394 0.005129642622095506 0.09227501493759349
7 7 0.5 0.001392158969475596 0.03300716642149881 0.05684609224707786 0.2932464777675847

8 0 0.0001 0.0003948157729017053 0.03554598287063593 0.03078023201491965 0.2078949038694979
8 1 0.0005 0.0001813950700084774 0.02194365771700779 0.01385025239693046 0.1304583918967566
8 2 0.001 0.0001729122365784573 0.02131882019588449 0.01349619271553688 0.1288067911102072
8 3 0.005 0.0001525378925680978 0.01940044883831993 0.01098404440072797 0.1156059985539459
8 4 0.01 0.0001365896561227753 0.01754189001532191 0.008206359035430181 0.09898503432999894
8 5 0.05 0.0001533599306701868 0.01714200455767934 0.05001007433714171 0.2862391457057196
8 6 0.1 0.0003773763214899391 0.03770300558080386 0.1935022657575327 0.5565686695699681
8 7 0.5 0.0009661605143997194 0.02984645647146289 0.05410868172816138 0.2832822771678594

9 0 0.0001 0.00314220010969071 0.07931370397411586 0.03055215282113057 0.2444105630994751
9 1 0.0005 0.002387854334747667 0.06573786323334518 0.09423956986497677 0.4127399421290747
9 2 0.001 0.002401345453336096 0.06587343320925143 0.0973092175748102 0.4196593778263622
9 3 0.005 0.002592384422203727 0.06927847867578274 0.09076965211083751 0.4071070029781285
9 4 0.01 0.002853595837807422 0.0737302943699425 0.08141232777098489 0.3878985911511847
9 5 0.05 0.005505154849856754 0.1093832218433421 0.0296369374110808 0.2582971023708729
9 6 0.1 0.009593490956055271 0.1484238990994919 0.05272305306613741 0.2299376638839776
9 7 0.5 0.003513678876560125 0.06425491115814808 1.317814844877961 0.996242733010231

10 0 0.0001 0.008539858365016017 0.1285080411764028 0.3898582148634523 0.6646912504355895
10 1 0.0005 0.0008621227956025796 0.03747799820103648 0.5933559256521652 1.079340444595154
10 2 0.001 0.0002943962648673441 0.01735253150699911 1.10039074793928 1.469867841998147
10 3 0.005 0.0003554903811489217 0.02061482947450211 1.051402976604047 1.437923787966077
10 4 0.01 0.0007203437967098827 0.03427993833005116 0.7664930110142881 1.230516029215847
10 5 0.05 0.004460398379430884 0.09749072474091003 0.1131798226108546 0.54214995027835
10 6 0.1 0.01157946396311646 0.1611573505947765 0.03942696817138049 0.1943569244627619
10 7 0.5 0.1003113236914526 0.5045651115453942 0.6972340953613761 0.8685884479825177

11 0 0.0001 0.0001370292018973951 0.01829344910832642 0.133565641630421 0.5275837434659096
11 1 0.0005 0.0001269406551789773 0.01953187007485768 0.009516183459882041 0.1100736073331541
11 2 0.001 9.532961731882089e-05 0.01626510635834233 0.009377393460140852 0.1098447373599583
11 3 0.005 8.400376945947879e-05 0.01497182685474874 0.008764092490266865 0.1062675396566756
11 4 0.01 8.13474480916985e-05 0.01470145619044505 0.008028263374027206 0.1015713074447854
11 5 0.05 6.801899358753646e-05 0.01331901105738265 0.004568220615954176 0.1010622285712328
11 6 0.1 5.618721162595996e-05 0.01184309523977811 0.002335217722912544 0.06511210499346531
11 7 0.5 2.337455052781891e-05 0.005233345412940515 0.01293796949709876 0.0985019324903843

12 0 0.0001 0.002376346131977221 0.06735081576063262 0.05638679335124334 0.2964542133394756
12 1 0.0005 0.0001935030211976314 0.02654808494287186 0.08735728750756881 0.3952442607809379
12 2 0.001 0.0002530676326842219 0.03152383034928574 0.1113363509379542 0.4478141119414774
12 3 0.005 0.0002292289152551176 0.0297657844770387 0.09105683839745866 0.4020649786108776
12 4 0.01 0.0001799373940487711 0.02542273484549051 0.06061810732524543 0.3240480683092002
12 5 0.05 0.0001642616675795116 0.012424352581061 0.008061532416249557 0.1114783211938861
12 6 0.1 0.0006006000752846577 0.02497124539748485 0.1126175944519715 0.4025494927867701
12 7 0.5 2.774474435730836e-05 0.004785561712210118 0.02146880698822992 0.1857999869894151

13 0 0.0001 0.0006248885453062273 0.04937015061770689 0.08676691082961334 0.3779921429067201
13 1 0.0005 9.952184146318097e-05 0.01933598243756363 0.008186097480141263 0.10473962354916
13 2 0.001 8.148088393708738e-05 0.01751222287757281 0.007953993784551482 0.103152968901277
13 3 0.005 7.449113597405975e-05 0.01674155676265343 0.007310070329788319 0.09866846808712215
13 4 0.01 7.196004262363252e-05 0.01644830748842363 0.006569321488870594 0.09329724083249658
13 5 0.05 5.290835486606071e-05 0.0141099998959251 0.002114471999992417 0.05123355585813794
13 6 0.1 5.608017278280893e-05 0.0139403227207584 0.03330976128335634 0.1684600040455893
13 7 0.5 7.970637563682886e-05 0.01459406198219027 0.2560908623078567 0.6318300868090525

14 0 0.0001 0.0007182903485627285 0.0527106637312067 0.09842751684148363 0.402985688533381
14 1 0.0005 0.0001012387992707422 0.01946603504930922 0.007950153167067708 0.1030616860292507
14 2 0.001 8.267580744535779e-05 0.01761428793938302 0.007357741315256304 0.09910816309647874
14 3 0.005 7.579648274607242e-05 0.01686187742398149 0.006739380699853153 0.09446584874936681
14 4 0.01 7.345536314045595e-05 0.01658858095822202 0.006162740691505047 0.08985463636247415
14 5 0.05 5.401344245635065e-05 0.01424861999828808 0.002500804892656331 0.0534850124498063
14 6 0.1 2.986435084633644e-05 0.01073793499831677 0.0007441417947735295 0.02507585510561494
14 7 0.5 7.775215591359321e-07 0.001543381955399159 0.0005097790347313774 0.03224961926823045

15 0 0.0001 0.0003729303452512911 0.0374855838802346 0.171647850431745 0.5701151468314276
15 1 0.0005 9.426218622167846e-05 0.01883161590982674 0.007139911336994766 0.09531344049707391
15 2 0.001 0.0001293569373405225 0.02171526697037285 0.01268471008955713 0.1284919067586644
15 3 0.005 0.0001742371546150507 0.02497207941546398 0.04146422175778193 0.2399423078182035
15 4 0.01 0.0001697816364561819 0.02467534932456728 0.0451739738013114 0.2519565196001046
15 5 0.05 8.655241462668049e-05 0.01797637126726226 0.01635958654678428 0.1480248508227633
15 6 0.1 3.352933412174068e-05 0.01148424926767388 0.001991525325260736 0.04723414011283578
15 7 0.5 3.114599013353033e-07 0.0009901998952432933 0.0001396834464413225 0.01223726924813717

16 0 0.0001 0.00033820091539857 0.03555680683883944 0.03895746991365762 0.242078184843838
16 1 0.0005 0.000104251285955621 0.01993844092395713 0.03863211010568812 0.2485173246273515
16 2 0.001 0.0001325560458073904 0.02195220665895992 0.01146560274325721 0.1225836340623376
16 3 0.005 0.000172095216390619 0.02479205263635809 0.03643708057035996 0.224803220656498
16 4 0.01 0.000170848744511612 0.02473360138200897 0.04550818859851239 0.2542570140426794
16 5 0.05 6.359970775453899e-07 0.001377701331284342 0.0006019339891403605 0.02909645109089376
16 6 0.1 6.725064534636925e-07 0.00140721392293619 0.0003459446088935145 0.02247469934202906
16 7 0.5 4.914016925092137e-07 0.001192436601308966 0.000140207339279545 0.01296514746246047

17 0 0.0001 0.0001188205132032682 0.01669107999147634 0.4056731593348369 0.9536538379730533
17 1 0.0005 0.0001097720225056769 0.02050210936290808 0.03699368816860565 0.2405067601181918
17 2 0.001 0.0001433169907030589 0.02294489492511875 0.01293049874994568 0.1335712050285783
17 3 0.005 2.436239429253744e-05 0.009606919868265784 0.007138689284113773 0.1028983131001444
17 4 0.01 1.756962208508826e-07 0.0007196009796586189 0.003695512345224536 0.07368407852922276
17 5 0.05 1.100761472153833e-06 0.001813273806103854 0.00160486963880003 0.04854774876839718
17 6 0.1 8.949582152467386e-07 0.001636335226457675 0.0008853655014569575 0.03646691293668802
17 7 0.5 4.522890376959642e-07 0.001153388679695944 7.807166968092591e-05 0.01228318572283593

18 0 0.0001 5.499382865588814e-05 0.01426056559351174 0.02995115815455339 0.2131492001956486
18 1 0.0005 5.789136869744596e-05 0.00719031036557638 0.03572286574793502 0.2049928298085413
18 2 0.001 3.247408092892846e-05 0.01163924368932001 0.02123586981064048 0.1736071854472448
18 3 0.005 4.490874947868735e-05 0.01257391665860697 0.008446122505617671 0.1084682416515823
18 4 0.01 1.785619622879406e-07 0.0008347226808944619 0.0007721127783237493 0.03324238222215814
18 5 0.05 9.422218010867839e-07 0.001678672884432242 0.0007689601880723857 0.03388003628576486
18 6 0.1 9.250376357029306e-07 0.001658557321509324 0.001027955866354024 0.03910090317121506
18 7 0.5 5.169359602320495e-08 0.0002926957255513507 2.872238991665982e-05 0.005691455149590463

19 0 0.0001 0.007932265558455566 0.1094189453267043 0.02254987422506825 0.1798034902631248
19 1 0.0005 0.05730255778898413 0.4857077236212151 2.905361277810321 3.193068500609844
19 2 0.001 5.379874141377339e-07 0.0009913680617876786 0.0003290069627352324 0.01973700883004237
19 3 0.005 1.623776018083554e-07 0.0006273954888489364 0.000260344585112324 0.02202582164932831
19 4 0.01 4.994690325601245e-06 0.003970808210316701 0.006110670041308679 0.1058529809890996
19 5 0.05 8.678936552298145e-08 0.0004281894849205159 0.0002607285430778202 0.01940052494018918
19 6 0.1 4.495304736846415e-08 0.0002633194679324546 0.0004164668912871823 0.02445386569876384
19 7 0.5 3.716602565610945e-08 0.0002348732549868338 0.0005133401308200382 0.02684010139790649

20 0 0.0001 0.007698324234993112 0.1081819052700572 0.02265992095291312 0.1804830490375073
20 1 0.0005 2.724139353193313e-05 0.004167269970640319 0.000108874525407197 0.007560730861708498
20 2 0.001 6.143206423112975e-07 0.0007746456112966982 3.987192040369204e-06 0.001485985718765792
20 3 0.005 2.106167175038362e-08 0.0002377655977898741 2.660153521942515e-11 4.287143692827122e-06
20 4 0.01 2.162320482101369e-08 0.000243055762957578 2.195263335129861e-13 4.960089399208556e-07
20 5 0.05 2.091779142952997e-08 0.0002365016182861446 1.081553111765711e-13 5.351238998585472e-07
20 6 0.1 2.106386225775903e-08 0.0002380418983873867 6.028852448059753e-13 1.272650401284992e-06
20 7 0.5 2.088753759819009e-08 0.0002368936708605496 2.396820158570894e-08 0.0002557743691216086

21 0 0.0001 0.007705794732412177 0.1082015295273493 0.02212470873434316 0.1788127837121598
21 1 0.0005 2.500034400795071e-06 0.001468131615524726 0.0001037212992668094 0.007378983427057006
21 2 0.001 6.550916992880482e-07 0.0007875017527907424 4.050943872831167e-06 0.001498029590129346
21 3 0.005 1.897591729531855e-08 0.0001800083985066259 6.946708993019328e-11 8.147452196682892e-06
21 4 0.01 1.282188712251063e-10 1.645275338457708e-05 2.358669948735412e-13 4.665659898428487e-07
21 5 0.05 3.589830515645647e-14 1.297297812286047e-06 1.966683450352504e-15 3.584640362319647e-08
21 6 0.1 3.905405974636239e-14 1.603846990771984e-06 1.872937466396709e-15 3.260102454660796e-08
21 7 0.5 4.38301662326097e-14 1.197410818498668e-06 5.330765199910664e-15 6.208373359850583e-08

22 0 0.0001 5.356581767323532e-07 0.00126437622490938 0.007540528872871286 0.1013820133393935
22 1 0.0005 1.748822760179409e-07 0.0005774965306373225 0.0001074587461104146 0.007511785660180292
22 2 0.001 5.897054890379028e-07 0.0007337772231825745 4.065408194930788e-06 0.001500177570660788
22 3 0.005 1.338818230104815e-07 0.0003173747580795805 6.426185800400474e-11 7.858942794647383e-06
22 4 0.01 4.827849159328912e-10 1.776036302114647e-05 5.226891245365733e-13 6.756116179840177e-07
22 5 0.05 3.599377711780258e-14 1.297418671608597e-06 3.683320533690817e-15 4.793784214029984e-08
22 6 0.1 3.905501252494773e-14 1.603846760733774e-06 2.085668698068742e-15 3.322978781028496e-08
22 7 0.5 4.383014506167174e-14 1.197410813169597e-06 5.330055442627807e-15 6.208282854469616e-08

23 0 0.0001 NaN NaN NaN NaN
23 1 0.0005 1.145059221682069e-06 0.001102377464794024 0.000109727453701987 0.007591018498052327
23 2 0.001 7.03727349449215e-07 0.0007013173503689352 4.294242807370443e-06 0.00154174665753859
23 3 0.005 9.367306669126141e-08 0.0002604705048621092 7.024910920046144e-11 7.830538315434232e-06
23 4 0.01 4.013049924959768e-11 5.360691272215945e-06 2.36393341554867e-12 1.367757290759997e-06
23 5 0.05 3.59738857059977e-14 1.297370789021812e-06 3.628567478634723e-15 4.566480438228382e-08
23 6 0.1 3.90563460105634e-14 1.603846608411175e-06 2.066264685570996e-15 3.309992646638449e-08
23 7 0.5 4.383014579327951e-14 1.19741081139324e-06 5.330030914929099e-15 6.20827808051061e-08

24 0 0.0001 4.495375498471837e-06 0.001877549504082143 0.0001284918473764892 0.008374006586321814
24 1 0.0005 5.375887653762345e-06 0.002006440631980855 1.250690977562557e-05 0.002619105654657505
24 2 0.001 1.036794857560358e-06 0.000832336810113965 4.378403902520952e-06 0.001556350207450263
24 3 0.005 1.444644121317646e-09 4.460429524044685e-05 8.249242234559097e-11 8.24525801901288e-06
24 4 0.01 9.833619332276541e-12 2.797339692772738e-06 1.885160315846562e-12 1.446321228115721e-06
24 5 0.05 3.599062335223584e-14 1.297434413238818e-06 4.755168919785684e-15 5.842831685143324e-08
24 6 0.1 3.905845049013255e-14 1.603846917497265e-06 2.159787030933606e-15 3.381820290471182e-08
24 7 0.5 4.383014439407603e-14 1.197410810949151e-06 5.329779293341021e-15 6.20826278163733e-08

25 0 0.0001 9.857108711412717e-09 8.733464076771114e-05 0.000176720074733098 0.009938047778817349
25 1 0.0005 4.122487089594818e-09 6.21985696831473e-05 1.349837991414562e-05 0.002727062828755011
25 2 0.001 1.001630915265714e-08 0.000103269845638021 3.341393303252882e-06 0.001357178602651277
25 3 0.005 1.034974895467666e-09 4.097908899458602e-05 8.717027081505984e-11 8.435168784792779e-06
25 4 0.01 6.985189149858536e-12 2.472955200172322e-06 4.335482744692297e-12 1.936695692261736e-06
25 5 0.05 3.596279519431038e-14 1.297336636341129e-06 3.279687440210316e-15 4.465965131039695e-08
25 6 0.1 3.90557619243718e-14 1.603847011644177e-06 1.890540605356309e-15 3.273186066632405e-08
25 7 0.5 4.383024779714375e-14 1.197410826048184e-06 5.335570805512139e-15 6.208461245105212e-08

26 0 0.0001 1.201622850083632e-08 9.57945569428631e-05 0.0001567957767833437 0.009361091779310327
26 1 0.0005 1.150637354604561e-12 1.705195025625272e-06 6.147956816523744e-07 0.0006318965685989664
26 2 0.001 3.166762335500881e-09 5.05030225821379e-05 2.712428755672999e-06 0.001222194963951373
26 3 0.005 9.218198488155834e-12 2.722480633821078e-06 9.234299047446005e-11 8.676452944444968e-06
26 4 0.01 2.69122489771148e-12 1.770866738581844e-06 2.268735941484663e-13 5.025338931652357e-07
26 5 0.05 3.596891125739892e-14 1.297349412343607e-06 2.497406366055862e-15 4.075149184767923e-08
26 6 0.1 3.905801206893797e-14 1.603847239906031e-06 1.995562075174427e-15 3.34076000196859e-08
26 7 0.5 4.383025745393522e-14 1.197410826492273e-06 5.336015944043677e-15 6.208414227160119e-08

27 0 0.0001 2.071831059348821e-14 1.242356368891251e-06 4.350817145293652e-16 1.74494212412668e-08
27 1 0.0005 8.069699034172996e-14 1.525701602833607e-06 4.691994152614549e-16 1.652706460575359e-08
27 2 0.001 2.994314710148323e-14 1.365910653916558e-06 6.46276452679474e-16 1.864457610523118e-08
27 3 0.005 2.625719496323208e-14 1.401038701942525e-06 1.01958802507159e-15 2.348479311020668e-08
27 4 0.01 3.687435375220597e-14 1.338713512932799e-06 1.120726896747347e-15 2.653891006954012e-08
27 5 0.05 3.596763678055191e-14 1.297347878903565e-06 1.656195938036991e-15 3.255845115734957e-08
27 6 0.1 3.905836604038829e-14 1.603846734976599e-06 1.956187138067438e-15 3.259269398814268e-08
27 7 0.5 4.383021603350617e-14 1.197410824271827e-06 5.330813865402156e-15 6.20840477916218e-08



==> results/shifts/backup-2020-04-23/output_error_shifts_en_case57_bt5.dat <==
0 0 0.0001 0.002037677956505824 0.05133693590987898 2.314080399479138e-06 0.002300919132199652
0 1 0.0005 0.002037844914455456 0.05134172575713247 2.330725862802269e-06 0.002307881186998317
0 2 0.001 0.002037877112986952 0.05134520440666179 2.35111264197136e-06 0.002316349684284402
0 3 0.005 0.002037897259217802 0.05136953453001825 2.517385762610108e-06 0.00238401852360437
0 4 0.01 0.002037426055919015 0.05139258280152736 2.733378626239508e-06 0.00246851332709741
0 5 0.05 0.002017530742166125 0.05133550654614494 4.784011547061074e-06 0.003141766650207156
0 6 0.1 0.001966218630595154 0.05085405468230197 8.140579429721953e-06 0.003981170151589497
0 7 0.5 0.001434842581125258 0.04365173811596268 6.385710137300183e-05 0.01097170927366098

1 0 0.0001 0.01202808858561274 0.1604576797446327 0.0001500937264898364 0.02467151974373305
1 1 0.0005 0.01195272846310676 0.1598185439865665 0.0001480012931834621 0.02447117471312477
1 2 0.001 0.01184777388940876 0.1589223986766219 0.0001451109431930622 0.02419168818254724
1 3 0.005 0.01106911962986361 0.1522153526731369 0.0001247096843292246 0.02215291511390305
1 4 0.01 0.01023539431370321 0.1449083499652035 0.0001048747029400948 0.0200392427469589
1 5 0.05 0.006636208085913637 0.1112992118071685 4.242901969089791e-05 0.01185814703033405
1 6 0.1 0.00514775832526273 0.09597595506435264 2.834181107651406e-05 0.009185833938288201
1 7 0.5 0.006013071925379413 0.09984103095547869 2.37821108846521e-06 0.002964916561729813

2 0 0.0001 0.004871099189571719 0.08945937835671414 4.869037423230236e-07 0.001097329827328353
2 1 0.0005 0.005527557608494818 0.09610408016254546 1.506465345157459e-06 0.002086828870115021
2 2 0.001 0.005530675633519225 0.09614447066495968 1.559477202282673e-06 0.002122291729699466
2 3 0.005 0.005388515749601432 0.09481433774435111 1.304637117319723e-06 0.001952382973077427
2 4 0.01 0.005221993313336567 0.09323004936872659 1.019727529888388e-06 0.001740308472601093
2 5 0.05 0.004417097482619878 0.085198152088938 1.126393161049416e-07 0.0006418992950536495
2 6 0.1 0.004070472173999824 0.08148860539009961 5.256206840406636e-07 0.001129302908808083
2 7 0.5 0.004856319533948912 0.08084692030804597 0.0001123587015488845 0.01302002534885605

3 0 0.0001 0.005734736375511943 0.09952775720018003 9.751420688609059e-06 0.005434054194231708
3 1 0.0005 0.004067390129887706 0.0799820265537865 4.386927829809033e-06 0.003589705737309767
3 2 0.001 0.004034447852366548 0.07960864522669286 4.506984456463503e-06 0.003643520351323981
3 3 0.005 0.004069631863894114 0.08018146633090328 4.192843320345604e-06 0.003509414719958359
3 4 0.01 0.004119456761035646 0.08094490626963413 3.718282169344132e-06 0.003296710632036182
3 5 0.05 0.004258218035406451 0.08343256352831929 4.778341293630353e-07 0.001149838391501179
3 6 0.1 0.004078077290041508 0.08169736668192362 1.683574059215385e-06 0.002199986730865744
3 7 0.5 0.006231769438529732 0.09133518001539231 0.3235389584588324 0.7208676089309687

4 0 0.0001 0.004404224294601069 0.09662098315652967 0.001598289973655446 0.04670991606740693
4 1 0.0005 0.004569676926187044 0.09979138292628598 0.001525884546975078 0.04763265197185085
4 2 0.001 0.004588043587736452 0.100204354445129 0.00151721298915564 0.04769351582625725
4 3 0.005 0.004705130072544491 0.1027576472437164 0.001464463555017691 0.04790838640743389
4 4 0.01 0.00486461707976907 0.1058235638278382 0.001402176702030477 0.04815363686933627
4 5 0.05 0.006475405191144114 0.126356072842841 0.001486838538557689 0.04937929357413084
4 6 0.1 0.008663409338541277 0.1436492531224087 0.001514568884724 0.0490450366407913
4 7 0.5 0.01039200319422048 0.1910819709498917 0.9774038416765457 1.358595420876199

5 0 0.0001 0.005472236135413822 0.1208660604955192 0.02025482079286765 0.2044127435476684
5 1 0.0005 0.008933327265455012 0.1679986442667425 0.02295098103289799 0.2229648627461167
5 2 0.001 0.008911958027676001 0.1677579666135149 0.02286793680449823 0.2224449645962401
5 3 0.005 0.007889539274034284 0.1556619012444069 0.02170608735686543 0.2149290987234662
5 4 0.01 0.006795732384307448 0.1408866363152614 0.0203904183875015 0.2061646792958436
5 5 0.05 0.004074854138633507 0.0940783410758339 0.01410756698271186 0.1590530118835787
5 6 0.1 0.009886603507758151 0.1075633310726714 0.0669345441546902 0.2522931905642842
5 7 0.5 0.006848837667184378 0.1056034479114354 0.07654917210362643 0.3608841079621654

6 0 0.0001 0.0001428491776031611 0.0173360538442151 0.0004391619182444748 0.02286660989932243
6 1 0.0005 0.0001187133050122487 0.01570061639627029 0.0004047487091310773 0.02196455528961105
6 2 0.001 0.000117047311953254 0.01567782687759811 0.0004030138584464486 0.02192021590542148
6 3 0.005 0.0001144917429465738 0.01578146871363284 0.0004049833184822084 0.02199620619800358
6 4 0.01 0.0001135106035330065 0.01592076255400032 0.0004081862257321466 0.02210919236869857
6 5 0.05 0.004091724066359554 0.09437586606764192 0.01410698742215535 0.1634380444382155
6 6 0.1 0.007224219493682691 0.1050578706729786 0.01007500344948923 0.1264372077594726
6 7 0.5 0.006828856592407459 0.1035890086343487 0.1323874939856836 0.4740572638567753

7 0 0.0001 0.0001894212338855587 0.02209310104565043 0.01050879163001545 0.1137919566222286
7 1 0.0005 0.000158127430643709 0.02001800303960133 0.01134125044869591 0.1192503243954239
7 2 0.001 0.000152431426618297 0.01952571924271451 0.01038461587926005 0.1140855390223576
7 3 0.005 0.0001333515714446886 0.01745193226103714 0.006279251257412298 0.08861508785569117
7 4 0.01 0.0001231075672522375 0.01583427825375017 0.004475053571187773 0.07495470351841171
7 5 0.05 0.004086600389074192 0.09448383685903883 0.01333907459390021 0.1458056376801544
7 6 0.1 0.007519532190520718 0.1055678302004361 0.02340949663183888 0.2412669030543428
7 7 0.5 0.02358937525749283 0.139317828520475 0.076844114798508 0.4828628390757912

8 0 0.0001 0.005156853190238442 0.1064907821489394 0.0195221999999782 0.1959335767767695
8 1 0.0005 0.0001577084756116049 0.01998503817977237 0.01130400913007436 0.1187867326203248
8 2 0.001 0.0001510440859499954 0.01939770713927258 0.01029680571206065 0.113567671063274
8 3 0.005 0.0001348833362812024 0.01764710612086606 0.007420053631298489 0.09648521804177845
8 4 0.01 0.0001261974539092861 0.01635675401187031 0.006390318756349468 0.08956248514258747
8 5 0.05 0.0001275507346328637 0.01657956367039182 0.005114166257918461 0.08061830730425168
8 6 0.1 0.0001827173894802989 0.01734245924754507 0.004771700376518735 0.07834469842874014
8 7 0.5 0.0005316615203119372 0.02164959744386374 0.003120851307290425 0.06445482489203758

9 0 0.0001 0.004305791063128011 0.09551253588798359 0.02275815545433766 0.2074732056888999
9 1 0.0005 0.005181356530067909 0.1068272769953933 0.02901762736957005 0.2336841593804854
9 2 0.001 0.005621220883529855 0.1119867884371346 0.02562774290494518 0.2226154948751867
9 3 0.005 0.006039890343035636 0.1169587461488706 0.01739714235298155 0.1873418137604637
9 4 0.01 0.005957759701822401 0.1165860314549301 0.01450693214977762 0.171956830175267
9 5 0.05 0.00473631776031208 0.1059573041729553 0.009378036682170385 0.1379882560170628
9 6 0.1 0.003944477326519021 0.09844062750771876 0.007136552173737071 0.120360485225577
9 7 0.5 0.0005570802140188702 0.02181635649617908 0.07659666136393074 0.3461933484477687

10 0 0.0001 0.0003756166044658584 0.03553917275038687 0.007942077666803903 0.1006964542813114
10 1 0.0005 0.0001053579699000886 0.01725607625018322 0.007793759368816535 0.1021664459655951
10 2 0.001 9.406814327797599e-05 0.01601130224643788 0.006854970714405622 0.09532566298286438
10 3 0.005 8.598465435256283e-05 0.01515245554670885 0.004492974137338619 0.07528192017629787
10 4 0.01 8.273775601782291e-05 0.01484349022191411 0.003755555506999929 0.06775047571919046
10 5 0.05 0.0002900841021584494 0.02475334469010981 0.5353031697099161 0.9914252928778202
10 6 0.1 0.0002071465926691539 0.02422062081002929 0.4078837416940864 0.8536143046144653
10 7 0.5 0.0002793385902950139 0.01598003113912982 0.1522129872473793 0.4394515309802085

11 0 0.0001 0.0003322500785611774 0.03582285193888213 0.2732957725342299 0.7423201416914738
11 1 0.0005 8.63825044830586e-05 0.01523645648793481 0.01325396280320153 0.1579270089034213
11 2 0.001 7.565254019054711e-05 0.01386358077581784 0.01498151320902067 0.1664441485311399
11 3 0.005 6.896858065687335e-05 0.01298638912646677 0.01785279603214399 0.1800666704870308
11 4 0.01 6.728159485323483e-05 0.01280822169827278 0.01707163997713199 0.1767105192425205
11 5 0.05 5.905559541025479e-05 0.01206180196161499 0.009809216168361912 0.1382186254657454
11 6 0.1 4.630868855817463e-05 0.01044376644259115 0.008494255268858112 0.1295357429497428
11 7 0.5 0.0003407671206900882 0.01780016796906692 0.02516569338910301 0.2129077142489466

12 0 0.0001 0.001362928985533023 0.04746522645101781 0.0779901400319197 0.3275482523770862
12 1 0.0005 0.000246572668850325 0.03091406786169815 0.1203827223373928 0.459997750943282
12 2 0.001 0.0002984226591699663 0.03453589974525029 0.1478339386069097 0.5139193210522293
12 3 0.005 0.0002786795304068765 0.0333957421242741 0.1480857666916575 0.5211480169044826
12 4 0.01 0.0002315124750736893 0.03005550700950277 0.1159333411633233 0.4597756648654974
12 5 0.05 9.428213543597713e-05 0.01672126543465646 0.01880307431665268 0.1742342188853575
12 6 0.1 5.111417999423917e-05 0.01137468683593656 0.004868054902980399 0.09852261505628235
12 7 0.5 0.0002625502778279826 0.01677197716152978 0.024765337238238 0.2066408362196113

13 0 0.0001 0.0003506367828638584 0.03630684428356057 0.01713814827006835 0.1754956908251715
13 1 0.0005 7.769678693550683e-05 0.01718149458182294 0.00547481521564066 0.08557667956194881
13 2 0.001 7.040386991910662e-05 0.01640351565925924 0.004821609308969607 0.08027698668153171
13 3 0.005 0.0001737305072738299 0.02461498509316362 0.1002789839740031 0.3992020849886986
13 4 0.01 0.0001670373180326414 0.02414890971334804 0.08472278482550273 0.3631700752966294
13 5 0.05 0.0001703529660378852 0.02469022302960378 0.02678258770042246 0.1902821160459414
13 6 0.1 0.0001722153970712254 0.02434891305898246 0.01080696675938649 0.1021212290929769
13 7 0.5 0.00121105794698829 0.05207991308501514 0.1277865371704153 0.4718203569225838

14 0 0.0001 0.0003658079572897173 0.03702299620428429 0.01745825970368838 0.1778058170745869
14 1 0.0005 8.273117600151893e-05 0.0176666492419133 0.00465055080303787 0.07875339536546277
14 2 0.001 7.803314299744974e-05 0.0171679769560269 0.004243378034564513 0.07513485220329741
14 3 0.005 7.468818209920906e-05 0.01682242206626317 0.003680196336300791 0.06958970300745704
14 4 0.01 7.20488917530423e-05 0.01654534634064397 0.003303279957224669 0.0654869928974906
14 5 0.05 6.228900293698728e-05 0.01543354837148847 0.00212382774684173 0.05040767037893878
14 6 0.1 3.503470044544077e-05 0.01197937681924133 0.002975614035608987 0.05304362853724831
14 7 0.5 0.0001924842584449787 0.015793610019601 0.1500497992637188 0.3492251708288501

15 0 0.0001 0.0002678292117484971 0.03234531566820653 0.03673307890055449 0.2577491313030457
15 1 0.0005 0.0001561137356857915 0.02372826652924909 0.01838273055234866 0.1559224975739908
15 2 0.001 0.000169716496903129 0.02466006220401651 0.03096797501794827 0.2057898205455349
15 3 0.005 0.0001631975611079786 0.0242120811086477 0.02989229988879524 0.2021367322904506
15 4 0.01 0.0001531449535225603 0.02350592282217701 0.02543202781853266 0.1854161110494663
15 5 0.05 9.780413060458825e-05 0.01904572696591922 0.006658857632756492 0.09175729218076134
15 6 0.1 5.867337114492716e-05 0.01487037975790884 0.002250788856984031 0.05192448178941489
15 7 0.5 0.0007269308584723037 0.02220354102082567 0.001461081376085072 0.0456716576424806

16 0 0.0001 0.0001542810524842337 0.02416769083718373 0.02799916852819965 0.2068010302156996
16 1 0.0005 0.0001692505947444203 0.02485943682428715 0.05279662443513285 0.2901348710598259
16 2 0.001 0.0001710126138807671 0.02474921524778795 0.0324244941560642 0.2111070823670018
16 3 0.005 0.000164974795342456 0.02430428700596288 0.02712698167257907 0.1920978840744492
16 4 0.01 0.0001554503008223383 0.02364786639029548 0.02373616396819624 0.178751141676839
16 5 0.05 7.746356440421533e-05 0.01725698834360134 0.05055584659234245 0.2719319053792758
16 6 0.1 1.500389630358736e-05 0.003826255126321954 0.0001150883260196598 0.01261744428956701
16 7 0.5 0.001039468683714307 0.02525141864369473 0.0003319995912670031 0.02106757149557903

17 0 0.0001 0.0003262387090008121 0.05188671703066383 28.96847243162753 15.40400353055299
17 1 0.0005 0.0002216059680244272 0.02791509162094563 0.03664732821015376 0.2214740640955919
17 2 0.001 3.370781674534837e-05 0.01064751052630974 0.181358034295004 0.5718174213737757
17 3 0.005 4.59143495144355e-05 0.0130745780378172 0.0122652847188201 0.131748867557906
17 4 0.01 9.492429285701933e-08 0.000350750072921624 0.005254778165755016 0.08814958956141172
17 5 0.05 4.143677079908443e-06 0.002805316807219516 0.002209057776424105 0.05690782161540797
17 6 0.1 1.665778642512127e-05 0.004231260857586516 0.001602959440687088 0.04875570092067383
17 7 0.5 0.00104677980809498 0.0253197053724441 0.0002628599788907758 0.02003359789796177

18 0 0.0001 5.425826357781588e-05 0.01435761628733845 0.02212294761789188 0.1859252051667393
18 1 0.0005 0.01455235498096215 0.2527231022264256 1.085268356296668 2.602343208033754
18 2 0.001 0.001353679873565988 0.06086359094958427 0.2262663043661602 0.6486111460861383
18 3 0.005 0.0001233650341138466 0.02216306058116446 0.06019474393695037 0.3657317675343201
18 4 0.01 6.505202067332779e-06 0.004599463675914794 0.005357252047212776 0.09600011202007175
18 5 0.05 1.662902169936714e-06 0.001473447399642058 0.0006082642188528812 0.03018831434514668
18 6 0.1 7.553055211706128e-06 0.002410537963680959 0.001092532359418567 0.03988803602500623
18 7 0.5 0.001244970724118533 0.02671950212690044 0.0003965450044112462 0.02434689708004556

19 0 0.0001 0.007734605414971753 0.07597393427487509 0.02503230125480009 0.2135666346066043
19 1 0.0005 2.47597936210322 1.958793718783579 360.0124708899797 18.81395471902215
19 2 0.001 9.513016737634344e-05 0.01845628318512205 0.01585498056597443 0.1512548518588814
19 3 0.005 7.857910901116165e-05 0.01742927411985074 0.07620026081567442 0.4046951156026424
19 4 0.01 5.396997891238416e-06 0.004153942687457057 0.00472089234060753 0.09011696592210039
19 5 0.05 6.907061720004378e-07 0.0007994248500162726 0.0004830299459704563 0.02659874816084362
19 6 0.1 9.936656950363717e-06 0.002483881878702299 0.0007645672716392496 0.03348774582232128
19 7 0.5 2.333398718599392e-06 0.001944584501464508 0.0004047586858964017 0.02458022580096575

20 0 0.0001 0.00788399817079596 0.07883533900959305 0.02407852385633155 0.1974748043961778
20 1 0.0005 2.053037403865839e-05 0.00361777405355479 7.604840537344655e-06 0.002041694223697821
20 2 0.001 5.385390357897599e-07 0.0007386860342779578 2.7292905635273e-07 0.0003902006483365028
20 3 0.005 2.048885683819042e-08 0.0002315162743817822 1.385369291443063e-12 1.299512438546202e-06
20 4 0.01 2.486566421732183e-08 0.0002621257146695477 2.734289190393504e-14 1.999417529319203e-07
20 5 0.05 7.846351961077263e-07 0.0007963785904609999 1.505764619654151e-15 3.04454943478305e-08
20 6 0.1 9.853674530761605e-06 0.002454902246565194 1.607977194471625e-15 3.107287238623968e-08
20 7 0.5 9.403142155689508e-08 0.0002701981943347143 0.0004622171366282102 0.02567920554717418

21 0 0.0001 0.005900348739044979 0.06725023498140725 0.02718317737149448 0.2053407564868999
21 1 0.0005 2.16180944689559e-05 0.003714183462883103 7.549136031126435e-06 0.002033730574347192
21 2 0.001 3.392410778293232e-06 0.00146782677442836 2.781413636375146e-07 0.0003938805229016795
21 3 0.005 1.096094191422223e-07 0.0002869401235612301 7.819706832004942e-13 9.475960869309574e-07
21 4 0.01 1.14677538465417e-07 0.0002922163200662631 2.186164129248187e-14 1.614216643686106e-07
21 5 0.05 1.705560192633592e-07 0.0003444120955604646 1.448368623122265e-15 2.981018676351255e-08
21 6 0.1 3.099806787399862e-07 0.0004478425990028789 1.678245990981036e-15 3.164535666844159e-08
21 7 0.5 3.888433453825904e-13 1.599057796397574e-06 2.370604883206932e-15 3.947356885802833e-08

22 0 0.0001 5.064162299682609e-06 0.004197508903220015 0.0577363296670366 0.2692039450893244
22 1 0.0005 2.15844379353748e-05 0.003710292383852121 7.55325750467232e-06 0.002033983262435868
22 2 0.001 3.96430396662191e-06 0.001547422647365515 2.786614707534919e-07 0.0003941933696448574
22 3 0.005 7.716000485852309e-11 1.693663483148811e-05 4.730130989726147e-13 8.340533927952976e-07
22 4 0.01 1.307450676178238e-10 1.883856817164187e-05 2.221923034911333e-14 1.620751886033389e-07
22 5 0.05 1.945925693126681e-10 1.990410057706171e-05 1.490815621222463e-15 3.009672289167042e-08
22 6 0.1 8.689019243434421e-11 1.396918666385361e-05 1.650926075220258e-15 3.159687211873319e-08
22 7 0.5 2.55689185909375e-14 1.447908003715526e-06 2.441092472190829e-15 3.949985349915863e-08

23 0 0.0001 NaN NaN NaN NaN
23 1 0.0005 1.341931644067609e-06 0.001112477253611743 7.755192493332912e-06 0.002060365725467639
23 2 0.001 5.146581533739661e-06 0.001759044996231918 2.796303172742855e-07 0.0003948964921992593
23 3 0.005 4.833752789691463e-11 8.46898247530703e-06 4.315055872734502e-13 8.182118220734225e-07
23 4 0.01 5.137678785489679e-11 1.152041742757959e-05 1.953990671834946e-14 1.570631950054135e-07
23 5 0.05 1.000799732452582e-10 1.463689374547883e-05 1.468263644061016e-15 2.99673323933547e-08
23 6 0.1 5.234237514260419e-11 1.138089707142242e-05 1.652275857828469e-15 3.161666262130325e-08
23 7 0.5 2.550426341333429e-14 1.447692777212239e-06 2.446169915163768e-15 3.953574378989799e-08

24 0 0.0001 2.720200163376383e-06 0.001400804655266707 0.0002007342054867956 0.01048975648038908
24 1 0.0005 4.684368311762416e-06 0.001866898760933378 5.61515388731212e-06 0.001757684612271881
24 2 0.001 4.084393975777776e-06 0.001575451403530881 2.861893350764011e-07 0.0003993896955799547
24 3 0.005 1.868654508051666e-10 1.714312596989842e-05 5.75241930580985e-13 8.736325303182468e-07
24 4 0.01 2.933650277625567e-10 1.970115697247365e-05 2.006831955390442e-14 1.579488996261702e-07
24 5 0.05 3.786085180476971e-10 2.128520429645064e-05 1.479852394460354e-15 3.00398789176981e-08
24 6 0.1 2.101425897431207e-10 1.668671731147597e-05 1.642098354222034e-15 3.161111816751827e-08
24 7 0.5 2.547407163044766e-14 1.447580324054343e-06 2.443232649252101e-15 3.951665861201548e-08

25 0 0.0001 6.293543140327935e-09 6.975960126398562e-05 0.0001501120684890564 0.009161260326100429
25 1 0.0005 5.863510435711332e-09 7.35461586343078e-05 2.134607796459485e-06 0.001080075088551902
25 2 0.001 3.737708418505025e-08 0.0001734774310184761 1.042147664450441e-07 0.0002394561777135928
25 3 0.005 8.817097585491215e-13 1.877755483548071e-06 3.93541722714342e-13 6.759390616117855e-07
25 4 0.01 1.871310248871949e-12 2.020331474561488e-06 1.211423855977546e-14 1.227171523288106e-07
25 5 0.05 1.196138160394053e-12 1.707620961965972e-06 1.395704240801495e-15 3.031590434243725e-08
25 6 0.1 5.540787565851994e-13 1.543554167593442e-06 1.66937188396105e-15 3.178243379586831e-08
25 7 0.5 2.520997393265536e-14 1.447033757262517e-06 2.439037874901583e-15 3.948889615301709e-08

26 0 0.0001 4.731284217201977e-09 6.060087381820622e-05 0.0001393838698579039 0.008828850085088158
26 1 0.0005 3.281448012141276e-10 2.118382379956429e-05 3.799543169043516e-06 0.00146462717763951
26 2 0.001 2.683663155511353e-08 0.0001510243367772723 2.641360512746278e-07 0.0003875087058742288
26 3 0.005 1.16272689348221e-13 1.170995683974496e-06 3.795459867465955e-13 6.648052088831236e-07
26 4 0.01 7.385368950907424e-14 1.387096600691251e-06 1.07989011578265e-14 1.166031974308979e-07
26 5 0.05 4.353093455977707e-14 1.222512322929248e-06 1.409521203301662e-15 3.031059792046875e-08
26 6 0.1 5.079639926283065e-14 1.468793412229275e-06 1.671862797522233e-15 3.178196139597134e-08
26 7 0.5 2.522261538105155e-14 1.44698952908584e-06 2.438056592696498e-15 3.948285087762571e-08

27 0 0.0001 4.044682439400038e-14 1.586765570493753e-06 5.054431357081546e-16 1.832726792549977e-08
27 1 0.0005 1.196863332850017e-13 1.494275088109731e-06 9.519732749241524e-16 2.420218359056037e-08
27 2 0.001 4.152844709303978e-14 1.073167418041976e-06 4.763834251480511e-16 1.648369618578727e-08
27 3 0.005 4.313133264947093e-14 1.211215964413981e-06 1.056943669692611e-15 2.495078266218087e-08
27 4 0.01 3.060216167873925e-14 1.4052262784503e-06 1.100151160492626e-15 2.42178024301154e-08
27 5 0.05 2.963305554957482e-14 1.219077442105032e-06 1.488228893231172e-15 3.020726435654097e-08
27 6 0.1 2.882243662113505e-14 1.526178447175397e-06 1.688836722124262e-15 3.200966891547807e-08
27 7 0.5 2.522493975070697e-14 1.446998327825355e-06 2.416483637838864e-15 3.94516246338128e-08



==> results/shifts/backup-2020-04-23/output_error_shifts_en_case57_bt7.dat <==
0 0 0.0001 0.002037935510221513 0.05134072425360303 2.314839276823298e-06 0.002301282638450974
0 1 0.0005 0.002039119600820532 0.05136046930368954 2.334505698931854e-06 0.0023096837835761
0 2 0.001 0.002040394182647584 0.05138220534412685 2.358635246664258e-06 0.002319918032439361
0 3 0.005 0.002049270587551604 0.05153636269896333 2.553545408858066e-06 0.00240046867698851
0 4 0.01 0.002057529582370208 0.05168683898109716 2.802310459001035e-06 0.002498346772604076
0 5 0.05 0.002057891227567666 0.05192322017102846 5.029231311000971e-06 0.00321768319121718
0 6 0.1 0.001992915228223899 0.05124107441670978 8.48766377148243e-06 0.00405857260544229
0 7 0.5 0.001424568196430674 0.04343287844418642 6.555633278428469e-05 0.01110906766596886

1 0 0.0001 0.01201226032883064 0.1603197370083507 0.0001496485064278438 0.02462820616886763
1 1 0.0005 0.01187556875928048 0.1591447243476067 0.0001458558147509517 0.02426085135176415
1 2 0.001 0.01169854735960561 0.1576156529534476 0.0001410252876914583 0.02378704899208084
1 3 0.005 0.01049196789462364 0.1470534688772447 0.0001106123214537438 0.02064624823574723
1 4 0.01 0.009377419287217446 0.1370456576655648 8.633221563112976e-05 0.01788627982628932
1 5 0.05 0.006039877272917079 0.1050190470676067 3.531754283273784e-05 0.01062156957851679
1 6 0.1 0.005206278573935469 0.09646516806943417 2.941118602187013e-05 0.009318602692700351
1 7 0.5 0.006638896646361936 0.1044666485315515 9.53453722141087e-07 0.00202452751260962

2 0 0.0001 0.005255805521399069 0.09339701740630124 6.038222193862717e-07 0.001349851111651645
2 1 0.0005 0.005539886028845044 0.09622920474113883 1.569199521937085e-06 0.002128131981704362
2 2 0.001 0.005525256454951732 0.09609923250864005 1.563219118197341e-06 0.002124848863512385
2 3 0.005 0.005352483191876594 0.09448759577358468 1.259039244073796e-06 0.001919878973104083
2 4 0.01 0.005173652784332724 0.09279029334112332 9.656915540531361e-07 0.001696255582706696
2 5 0.05 0.004506977574517491 0.08619358625195961 1.285550566448668e-07 0.0006831720145334952
2 6 0.1 0.004312225143404365 0.08411811990555274 4.409383953951377e-07 0.001031940604754755
2 7 0.5 0.005220586362932203 0.08397198973707187 0.0001156254653516084 0.01319656940056324

3 0 0.0001 0.004631084289670987 0.08667933093772584 1.016954859284459e-06 0.001687653483248064
3 1 0.0005 0.004039725928807931 0.0796596837088499 4.518628586873274e-06 0.00364780160928635
3 2 0.001 0.004032104540809992 0.07959688768705808 4.543586597812332e-06 0.003659724043226231
3 3 0.005 0.004092628019350051 0.08051892856042642 4.234710730495164e-06 0.003527825189132749
3 4 0.01 0.004161476349898607 0.08153599340875139 3.809564952323983e-06 0.003337816317245501
3 5 0.05 0.004391270553110408 0.08492706757389001 7.93013907856245e-07 0.001479443333398778
3 6 0.1 0.004286639828574462 0.08387327459744531 8.177993013309538e-07 0.001506634371932547
3 7 0.5 0.005708683723818839 0.08738989940618547 0.07911259424348828 0.3511027829326796

4 0 0.0001 0.004487851410387039 0.09822154608541522 0.001555201531413843 0.04711337231429136
4 1 0.0005 0.004576102865864938 0.09998177902321403 0.001516386442377942 0.04760312273158918
4 2 0.001 0.004595675901687316 0.1004692173660433 0.001501198519484428 0.047591690151914
4 3 0.005 0.004753083814266698 0.1039475743785641 0.001397008679229308 0.04746565493120958
4 4 0.01 0.004979349226657073 0.1079571584516579 0.001350983742264884 0.0473969509635892
4 5 0.05 0.007073254632368686 0.1309079749224669 0.00140418647821869 0.04764210720063433
4 6 0.1 0.009279371884229013 0.1462459794834281 0.001373889190661035 0.04652467434715546
4 7 0.5 0.008065213872414864 0.1840681780110351 0.3346813685027672 0.8025975904372753

5 0 0.0001 0.007488167250297814 0.1507394784421323 0.0220022650197378 0.2167221363773333
5 1 0.0005 0.008934275187787496 0.1680124284038231 0.02287954094443957 0.2225639338084693
5 2 0.001 0.008753469869185085 0.1659775825950809 0.02263236385767602 0.2210312635549447
5 3 0.005 0.007207767247917784 0.1468346625417993 0.02068622080233808 0.2085752097647637
5 4 0.01 0.005845886846679764 0.1259497418590199 0.01877329078298312 0.1957166352323232
5 5 0.05 0.004536334993813838 0.09628616048230576 0.01232286344572768 0.1448136219512739
5 6 0.1 0.008119743893063464 0.1373838393770823 0.07680863624902598 0.3472640330752164
5 7 0.5 0.006192145460048115 0.1009666174186701 0.05177538617577358 0.2985498269303579

6 0 0.0001 0.0001319535090719457 0.01636178796283216 0.0004240453076765224 0.02247919563948431
6 1 0.0005 0.0001174683335426918 0.01567948416458576 0.0004030867094337292 0.02192347759145707
6 2 0.001 0.0001163175720511456 0.0156843188422493 0.0004024042486566038 0.0219117194531453
6 3 0.005 0.0001133654264955509 0.01584028763682177 0.0004039697500975393 0.02200390637315841
6 4 0.01 0.0001134765783206219 0.01601932902616943 0.0004062196950468384 0.0221164489462724
6 5 0.05 0.00436200809940062 0.09609076956338791 0.01056283585883818 0.1372284942391027
6 6 0.1 0.007923958209506117 0.1062385549121068 0.009143790834319728 0.1228780353354864
6 7 0.5 0.006303775266113242 0.1007226690682033 0.08659233324062851 0.3858459078431316

7 0 0.0001 0.0001737889979093166 0.02106506921921092 0.0102909620616554 0.1130472080859601
7 1 0.0005 0.0001481367300563693 0.0191214986302084 0.008668106191279274 0.1041939052772273
7 2 0.001 0.0001401535877964761 0.01831923513553813 0.006795985336135148 0.09229876834994555
7 3 0.005 0.0001218980055323519 0.01578556784260732 0.003520820590161338 0.06687752043243778
7 4 0.01 0.000116184612663843 0.01564751379586893 0.00300630855901514 0.06207138418301539
7 5 0.05 0.004434010683690748 0.09687196719960367 0.04115915889771126 0.312370751111797
7 6 0.1 0.008534517023731709 0.1070001614484295 0.04031501815353219 0.3019144135412835
7 7 0.5 0.02149907792544014 0.1328513230936479 0.09259342217574119 0.5193772542791639

8 0 0.0001 0.005618746345818642 0.1116003671110053 0.0192746871632673 0.1973183749108429
8 1 0.0005 0.0001476740209333308 0.01907075881882614 0.009040107012054798 0.1065453439868893
8 2 0.001 0.0001419747055466121 0.01850140205103079 0.007954671999073222 0.09999593974923648
8 3 0.005 0.0001276422623043857 0.0166668316207077 0.006266191070329997 0.0888642708877575
8 4 0.01 0.000120476681760944 0.0158099141457293 0.005952277646921161 0.08677199998255436
8 5 0.05 0.0001388839732596068 0.01677237120344754 0.005555061258895238 0.08459660994350804
8 6 0.1 0.0002002688202497072 0.01745750373291344 0.005256991425481467 0.0827040113441011
8 7 0.5 0.0005222177944216932 0.02139233852043709 0.003169799340254685 0.06492487109416178

9 0 0.0001 0.005410651046506452 0.1091627812640068 0.02014370263105223 0.2015369011273743
9 1 0.0005 0.005948162256852512 0.1156001073614874 0.02206076562462485 0.208177793971028
9 2 0.001 0.006110465498543971 0.1174437062658202 0.01942367518809824 0.1962275452646773
9 3 0.005 0.006040572021191343 0.1174579493923864 0.01497245786292696 0.1729514416202315
9 4 0.01 0.005718627915366432 0.1147863650730585 0.01366402517391403 0.1649358609700721
9 5 0.05 0.004162233265860853 0.1004673555725764 0.009949789825420311 0.1391799906721708
9 6 0.1 0.003391236179804971 0.09270142740943887 0.007660790912902405 0.1218904012111491
9 7 0.5 0.0005266215371361649 0.02130898037277706 0.03277698211472505 0.2341168084490494

10 0 0.0001 0.0002310936827077892 0.02729641316299647 0.00685252956169601 0.09438999274334503
10 1 0.0005 9.520287281961095e-05 0.01614062277601658 0.005536397405656413 0.08460440981116546
10 2 0.001 8.882003691334121e-05 0.01543264636409125 0.004519493320209023 0.07555917633409015
10 3 0.005 8.230764500591559e-05 0.01474201628599481 0.003117225177969591 0.06085756535611875
10 4 0.01 7.898482935027094e-05 0.01440404324815692 0.002943576811517959 0.05846437594926179
10 5 0.05 0.0001763832761255653 0.01884753055321164 1.199585701053576 1.465529120567518
10 6 0.1 0.0001073339897323664 0.01350730499307407 0.8520359463076722 1.211714838590476
10 7 0.5 0.0002628522039676891 0.01548791255304671 0.1211581855721833 0.3816398997411035

11 0 0.0001 0.0003039166472956314 0.01576331137633602 0.02894319451581857 0.1984639209786028
11 1 0.0005 0.0001211110466840583 0.01072268357021899 0.02802412672885141 0.1913012317759375
11 2 0.001 0.0001283782243203289 0.01095585837921575 0.02376823837407056 0.1749963787745996
11 3 0.005 6.54407683621372e-05 0.01246094878074633 0.02165484299622061 0.1977903303180295
11 4 0.01 6.44868297478006e-05 0.0123952892003909 0.01784685043982241 0.180850568777307
11 5 0.05 5.584212128314869e-05 0.01143475248035397 0.012217460817823 0.1522187647735265
11 6 0.1 4.484093711391412e-05 0.009837804355156798 0.01227251528503787 0.1532263438181702
11 7 0.5 0.0002569262915812444 0.01577831136421048 0.02658262526988886 0.2200103829629414

12 0 0.0001 0.003075738343091525 0.07911855159460668 0.3537805737976965 0.6664246187941426
12 1 0.0005 0.0002581470237452533 0.03183286273019315 0.1410508619576583 0.5051709039608971
12 2 0.001 0.000317659621701115 0.03586298128817056 0.1806633960071711 0.5787890806218474
12 3 0.005 0.0003023013663655321 0.03491499493661054 0.1675309019526161 0.5563470234054582
12 4 0.01 0.0002811374104348086 0.03351182239847628 0.1394598902702263 0.501787739867223
12 5 0.05 6.212181073387959e-05 0.01250683340500336 0.00707882552642676 0.1151635236181003
12 6 0.1 4.561729663448717e-05 0.009987338466360463 0.01297748290399805 0.1568572463475386
12 7 0.5 0.0002021282096935347 0.01486324621052493 0.02763632236763768 0.2197005438470778

13 0 0.0001 0.0001786371440360515 0.02593177693834514 0.006191954213248516 0.09080171364761325
13 1 0.0005 6.915753345473877e-05 0.01633113405658815 0.003994394466531939 0.07312272493969918
13 2 0.001 6.487758056245427e-05 0.01587655997031145 0.003334458744233285 0.06679091966183248
13 3 0.005 6.273056253804173e-05 0.01565883995589434 0.002397446195956288 0.05639684489765706
13 4 0.01 6.557745368803525e-05 0.01602820123333348 0.006294361814593595 0.07367066004940037
13 5 0.05 0.0002300443721944121 0.02917596218382501 0.05172352341190101 0.2685003572298272
13 6 0.1 0.0002193522475033072 0.02826707636509918 0.02038350549987688 0.1535812515197998
13 7 0.5 0.0007926376448230731 0.0450386640308067 0.1176681738357817 0.446869545413404

14 0 0.0001 0.000182029730777504 0.02612941355990994 0.006201564874083291 0.09093797349569654
14 1 0.0005 7.902761768109371e-05 0.01729278111774324 0.004023799146881089 0.07318999017300221
14 2 0.001 7.579511852957392e-05 0.0169550223514503 0.003772471826341901 0.0708304981270953
14 3 0.005 6.843355081530465e-05 0.01620971878428801 0.002826048552628358 0.06101141574092728
14 4 0.01 6.564456970078966e-05 0.01592493516897697 0.00236302404809856 0.05541588519109653
14 5 0.05 6.679683768579122e-05 0.0160222646079462 0.002124610409199593 0.05085406796770131
14 6 0.1 5.687656540473645e-05 0.01478132229731166 0.001574730810528868 0.04588472347856443
14 7 0.5 0.0003483805055936325 0.02339001731049173 0.1889677370127378 0.386688213087684

15 0 0.0001 0.0001265663931334836 0.02222047396200377 0.0256443903216227 0.2073070283683304
15 1 0.0005 0.0001600376418882611 0.02399642694272952 0.02407440286087643 0.1803216758310402
15 2 0.001 0.0001691030453043075 0.02461442924505919 0.03146851505616688 0.2078818107497755
15 3 0.005 0.0001628647841565067 0.02418993815826109 0.02916712983279884 0.1997000378330107
15 4 0.01 0.0001551860364148285 0.02365842804229823 0.02558208689061227 0.1860664233962073
15 5 0.05 0.0001125503230254193 0.0203515468542137 0.009403589696559553 0.1080427840829437
15 6 0.1 7.762840709659845e-05 0.01694763823634204 0.004037402563224636 0.07101328836930076
15 7 0.5 0.0005736077245487002 0.01975995063181024 0.001096160070052156 0.03940033119695552

16 0 0.0001 9.207419768844172e-05 0.01880302407489243 0.0160998455026672 0.1595850655162233
16 1 0.0005 0.0001596275045484692 0.02416192776275894 0.05201166022995189 0.3010050628583175
16 2 0.001 0.0001692708452864305 0.02463054196289027 0.03191719708635475 0.2097112262253145
16 3 0.005 0.0001662464698202659 0.02439877873282548 0.02751353566013223 0.1935689276636563
16 4 0.01 0.0001582221859990199 0.02385495447922548 0.02440544863856224 0.1814133749359024
16 5 0.05 9.689633591309508e-05 0.01910002239199926 0.02948500589261394 0.209610631906579
16 6 0.1 1.556829424265648e-05 0.003925477100562347 0.0001015481278838577 0.01191248571435866
16 7 0.5 0.0008127256296262014 0.0223812451519998 0.0003498787999180172 0.02144963979307413

17 0 0.0001 NaN NaN NaN NaN
17 1 0.0005 5.324981091475456e-05 0.01028681599733794 0.1139840393561021 0.4299538190590995
17 2 0.001 NaN NaN NaN NaN
17 3 0.005 9.83850609754873e-05 0.01890177523666381 0.02104915221409172 0.1658787256387305
17 4 0.01 4.504058032471321e-07 0.0009990716599785898 0.008473136310514381 0.1122937695055293
17 5 0.05 4.706269247073526e-06 0.002992064198612532 0.00249062453256608 0.06046819763096811
17 6 0.1 1.726422064445619e-05 0.004346156666657386 0.001931144721514241 0.05350623556318324
17 7 0.5 0.0008122529925465548 0.02237282971236043 0.0003079880769542363 0.02169536708571407

18 0 0.0001 4.454713055815774e-05 0.01331647169680084 0.01168620264231271 0.1378813048043216
18 1 0.0005 NaN NaN NaN NaN
18 2 0.001 NaN NaN NaN NaN
18 3 0.005 9.271159537771212e-05 0.01892805697558408 0.02933979211506028 0.2345926088316497
18 4 0.01 1.927287122489969e-06 0.002535117958401223 0.0006801551853923347 0.03295832195818926
18 5 0.05 1.95289485929605e-06 0.001565498097420903 0.0007568584405635923 0.03368136964933677
18 6 0.1 8.038302179260628e-06 0.002427865375506766 0.001483535093990991 0.04667112617370051
18 7 0.5 0.0009704301435142649 0.02360611293611026 0.0004749486173503565 0.02665234412811301

19 0 0.0001 0.002037780165927392 0.08921460994814989 0.504764369216246 0.9799919435150717
19 1 0.0005 0.000156447088106766 0.02374689520789364 0.02581859716661975 0.1900807151979114
19 2 0.001 0.0001553872322108478 0.02363593650239704 0.02415641503680868 0.1872200993744926
19 3 0.005 6.12783286686051e-05 0.01514982620888405 0.05040481763754403 0.320156266342408
19 4 0.01 1.035251840864055e-06 0.001762914467562826 0.0004259154833912688 0.02586678250090113
19 5 0.05 8.817308021886855e-07 0.0008726898921418424 0.0006449516005530318 0.03079241455402415
19 6 0.1 9.924177523150932e-06 0.002489388426508921 0.0009499884774568502 0.0374107097973293
19 7 0.5 0.001064119846521773 0.02492485428611779 0.0005322992974610218 0.02763039862628158

20 0 0.0001 0.0004921124135761234 0.0398007295953513 0.2715314443075406 0.5984525392911635
20 1 0.0005 1.853682181740312e-05 0.003449683774770396 7.136955234686921e-06 0.001981515297437841
20 2 0.001 4.958599809928981e-07 0.0007189319210523237 2.033370165368621e-07 0.0003488259552695272
20 3 0.005 2.064749860142778e-08 0.0002335676823936872 9.939024851879541e-13 1.115302906695703e-06
20 4 0.01 2.643349286221911e-08 0.0002691251624113988 1.764362165252679e-14 1.629463366459305e-07
20 5 0.05 9.742168816988097e-07 0.0008706672012523953 1.35469582637974e-15 2.929522213701574e-08
20 6 0.1 1.018892217037967e-05 0.00248509386110074 1.837562967226721e-15 3.293673045412504e-08
20 7 0.5 0.001322519713442801 0.02759039754696779 3.766537456439391e-15 4.590872360044074e-08

21 0 0.0001 6.306072912302514e-05 0.01552454629054756 0.2710614016508539 0.5855698322080651
21 1 0.0005 1.936495573209766e-05 0.003525073056803052 7.094351425917893e-06 0.001974305248618746
21 2 0.001 3.327103291373573e-06 0.00145061771720334 2.148741061165246e-07 0.0003583141477572216
21 3 0.005 1.102844602133504e-07 0.0002876754297429507 4.978288685502474e-13 7.678874769379007e-07
21 4 0.01 1.141191464773847e-07 0.0002915972769814701 1.204987769760208e-14 1.188848879341009e-07
21 5 0.05 1.621209989124265e-07 0.0003367748583502639 1.375355235734421e-15 2.941546772827763e-08
21 6 0.1 2.942658084726216e-07 0.0004379384078130322 1.768025414506086e-15 3.259379399711548e-08
21 7 0.5 7.201592319641301e-06 0.002043246769745988 2.720723969486793e-15 4.372821349463152e-08

22 0 0.0001 6.256712315643022e-05 0.0109516221689443 0.2722305521221726 0.5876357582653633
22 1 0.0005 1.854992710629938e-05 0.003463840054728884 7.084419610382475e-06 0.001972957365781181
22 2 0.001 4.945477502270829e-06 0.001729089336759859 2.141106979665098e-07 0.0003577025014525059
22 3 0.005 7.035015267604622e-11 1.624164473312817e-05 2.491297839111212e-13 6.495409083928649e-07
22 4 0.01 1.313972045508676e-10 1.875981351240341e-05 1.227072583357776e-14 1.194128986803378e-07
22 5 0.05 1.530409418992328e-10 1.847661077691853e-05 1.397978404134539e-15 2.941627574859496e-08
22 6 0.1 4.707562007506475e-11 1.25595434221637e-05 1.751691679156886e-15 3.256351477354258e-08
22 7 0.5 3.393761809502276e-10 1.538864281869223e-05 2.758975470601847e-15 4.36947731330406e-08

23 0 0.0001 NaN NaN NaN NaN
23 1 0.0005 5.853635115387458e-07 0.0008148070188460643 7.075627462578544e-06 0.001971488356773188
23 2 0.001 4.651009295165413e-06 0.001675204716896861 2.171924386405962e-07 0.0003600191556059062
23 3 0.005 4.680336761756994e-11 8.258628913626609e-06 2.279191123873583e-13 6.373461358677446e-07
23 4 0.01 4.934797431380082e-11 1.125357838738239e-05 1.088722496106625e-14 1.1568941582496e-07
23 5 0.05 5.994966740929982e-11 1.200882888507948e-05 1.377846629985401e-15 2.945895438699608e-08
23 6 0.1 2.456686600911917e-11 6.593980990121651e-06 1.753250940214851e-15 3.257582092963673e-08
23 7 0.5 6.705804802599519e-10 2.034476513790295e-05 2.763448285262798e-15 4.37251694851426e-08

24 0 0.0001 1.705980562962839e-06 0.001114104014637629 0.0001383370177054404 0.008719901162833943
24 1 0.0005 7.690174696019614e-06 0.002310985246142039 7.491846678785298e-06 0.002028722780547554
24 2 0.001 4.194012480738724e-06 0.001595129230271386 2.066476372782849e-07 0.0003515844634296439
24 3 0.005 1.772245025038978e-10 1.681902143602088e-05 3.936099641538739e-13 7.17622508750182e-07
24 4 0.01 2.786098549213429e-10 1.929705990422192e-05 1.251450838336748e-14 1.193899703544332e-07
24 5 0.05 2.418399180249292e-10 1.812469833728514e-05 1.395886155115025e-15 2.946319122010266e-08
24 6 0.1 5.609902789905138e-11 1.102897413751691e-05 1.742508134858361e-15 3.257059810746199e-08
24 7 0.5 7.696325199013018e-10 2.187071929293793e-05 2.759863011709162e-15 4.370513717599778e-08

25 0 0.0001 1.331748927792524e-09 3.547261897951515e-05 0.0001261820931586613 0.00839870746489435
25 1 0.0005 2.178037320363909e-09 5.350249428204279e-05 4.185206948632257e-06 0.00151370502523096
25 2 0.001 7.210757086857354e-08 0.0002319372593873048 5.63098287662701e-08 0.0001767318555545572
25 3 0.005 1.003297462888325e-12 1.782247567305717e-06 1.87893488570108e-13 4.490620986175031e-07
25 4 0.01 1.804404344266017e-12 1.983387975634798e-06 7.253478932436909e-15 9.024402392032727e-08
25 5 0.05 9.364053852698025e-13 1.500732890846734e-06 1.357071482478196e-15 2.967876611137399e-08
25 6 0.1 3.719822561500588e-13 1.573487230288606e-06 1.758823332682693e-15 3.266114556588207e-08
25 7 0.5 1.247528128083421e-12 1.201809930240216e-06 2.755014267865439e-15 4.36758781363622e-08

26 0 0.0001 4.129350555738879e-10 2.157554879511636e-05 0.0001302102417254613 0.008530143428854053
26 1 0.0005 1.757134948665516e-09 4.072368268293047e-05 2.622125399167305e-06 0.001214880113581729
26 2 0.001 6.864443249824014e-08 0.0002255898128744604 3.287456947982437e-07 0.0004323432866175647
26 3 0.005 5.905357627110632e-14 1.123042665529539e-06 1.909306148526567e-13 4.525552234069252e-07
26 4 0.01 7.063964078947278e-14 1.41378621609789e-06 6.553581482277891e-15 8.609604629228329e-08
26 5 0.05 3.943892371957767e-14 1.174465590558782e-06 1.36877606312403e-15 2.967026868638811e-08
26 6 0.1 4.202563673595759e-14 1.507776612452716e-06 1.761027615359348e-15 3.265950121456029e-08
26 7 0.5 2.301782988656005e-14 1.069863909464175e-06 2.754073371992927e-15 4.36711440343629e-08

27 0 0.0001 1.289154572109922e-13 1.471104330796891e-06 7.484581572213862e-16 2.174986080127894e-08
27 1 0.0005 1.085544213428162e-13 1.519386171544568e-06 7.925304169127276e-16 2.157512624112456e-08
27 2 0.001 2.614004837830338e-14 1.417511214185652e-06 3.60200803421274e-16 1.529297155578035e-08
27 3 0.005 5.206596466232935e-14 1.128860505072993e-06 1.085523691076558e-15 2.656001230061378e-08
27 4 0.01 3.19836460606729e-14 1.434109121678517e-06 1.117045436420847e-15 2.41999850159047e-08
27 5 0.05 2.841515673607388e-14 1.173573582757825e-06 1.437332397062294e-15 2.956519618013687e-08
27 6 0.1 2.919692329119003e-14 1.545268901725905e-06 1.776961056003494e-15 3.284901617384151e-08
27 7 0.5 1.684039666750705e-14 1.061880805952597e-06 2.735971268540272e-15 4.363947547769698e-08



==> results/shifts/backup-2020-04-23/output_error_shifts_sm_case57_bt1.dat <==
0 0 0.0001 0.0008730874900564259 0.06158072152174077 5.092888648141186e-10 3.563114685301016e-05
0 1 0.0005 0.0008730835141156423 0.06158076299901394 5.156636827204939e-10 3.585322746824104e-05
0 2 0.001 0.0008730786075305403 0.06158081415456707 5.237226695440324e-10 3.613202164243212e-05
0 3 0.005 0.0008730426455774237 0.06158118729852369 5.91971870108502e-10 3.841184541575338e-05
0 4 0.01 0.0008730059698084637 0.06158156296138761 6.873772809611263e-10 4.138847785051247e-05
0 5 0.05 0.0008731056262909473 0.06158026100130343 2.037269171807895e-09 7.121907412921402e-05
0 6 0.1 0.0008745252692667501 0.0615648224713139 6.87218910895262e-09 0.0001307874906557593
0 7 0.5 0.001059177712453812 0.06071575992113942 0.0001070170683252763 0.0170309489764422

1 0 0.0001 0.0008735558227858316 0.06157589874907021 6.088135306688069e-10 4.22065052256837e-05
1 1 0.0005 0.004407358150819204 0.09363120397441804 0.004013727736440458 0.04790689800010339
1 2 0.001 0.006823320045192319 0.08289883373083917 0.04587781744301542 0.1738223742503742
1 3 0.005 0.01302748584569185 0.1061700304291011 0.06459325866304633 0.2079439370231637
1 4 0.01 0.01411302529896032 0.1109416072431646 0.06546621811621338 0.2080855263081038
1 5 0.05 0.01984337625053328 0.1377489388778148 0.06751412315789472 0.2058058752302441
1 6 0.1 0.02112479448834253 0.1437960128948688 0.06178629838795824 0.2006028091299901
1 7 0.5 0.01728686370352699 0.2058912529059223 0.1764894158873784 0.6853633149206861

2 0 0.0001 NaN NaN NaN NaN
2 1 0.0005 NaN NaN NaN NaN
2 2 0.001 NaN NaN NaN NaN
2 3 0.005 16.31486701261532 11.51213798269525 10616.69025772956 416.702586509586
2 4 0.01 2.328223836412048 4.3079781236773 187.6673056424448 55.1712733831059
2 5 0.05 0.001853643277233356 0.06808665266810721 0.0239569799958216 0.237693972817369
2 6 0.1 0.001268281729975744 0.05988761064481851 0.0258341884356833 0.2175989788642845
2 7 0.5 0.0003697047621957821 0.02686610140475665 0.02517352293990589 0.2033519466106763

3 0 0.0001 NaN NaN NaN NaN
3 1 0.0005 NaN NaN NaN NaN
3 2 0.001 NaN NaN NaN NaN
3 3 0.005 NaN NaN NaN NaN
3 4 0.01 NaN NaN NaN NaN
3 5 0.05 NaN NaN NaN NaN
3 6 0.1 NaN NaN NaN NaN
3 7 0.5 1.843343858926104e-05 0.008323842766293499 0.04088996927051933 0.2688756803363554

4 0 0.0001 NaN NaN NaN NaN
4 1 0.0005 NaN NaN NaN NaN
4 2 0.001 NaN NaN NaN NaN
4 3 0.005 NaN NaN NaN NaN
4 4 0.01 NaN NaN NaN NaN
4 5 0.05 NaN NaN NaN NaN
4 6 0.1 0.0005838486313447307 0.0332095650461901 0.05238710380629639 0.2759451594859119
4 7 0.5 1.187357861485672e-05 0.005348433842417233 0.0450759429268407 0.2619813467964573

5 0 0.0001 NaN NaN NaN NaN
5 1 0.0005 NaN NaN NaN NaN
5 2 0.001 NaN NaN NaN NaN
5 3 0.005 NaN NaN NaN NaN
5 4 0.01 NaN NaN NaN NaN
5 5 0.05 NaN NaN NaN NaN
5 6 0.1 NaN NaN NaN NaN
5 7 0.5 NaN NaN NaN NaN

6 0 0.0001 NaN NaN NaN NaN
6 1 0.0005 NaN NaN NaN NaN
6 2 0.001 NaN NaN NaN NaN
6 3 0.005 NaN NaN NaN NaN
6 4 0.01 NaN NaN NaN NaN
6 5 0.05 NaN NaN NaN NaN
6 6 0.1 NaN NaN NaN NaN
6 7 0.5 NaN NaN NaN NaN

7 0 0.0001 0.02238208837846617 0.1757938626071791 116.1760038012337 24.7050928766926
7 1 0.0005 NaN NaN NaN NaN
7 2 0.001 NaN NaN NaN NaN
7 3 0.005 NaN NaN NaN NaN
7 4 0.01 NaN NaN NaN NaN
7 5 0.05 NaN NaN NaN NaN
7 6 0.1 NaN NaN NaN NaN
7 7 0.5 NaN NaN NaN NaN

8 0 0.0001 0.0003833004679573038 0.02904199193166468 0.2324713342307446 0.4332927982637123
8 1 0.0005 NaN NaN NaN NaN
8 2 0.001 NaN NaN NaN NaN
8 3 0.005 NaN NaN NaN NaN
8 4 0.01 NaN NaN NaN NaN
8 5 0.05 NaN NaN NaN NaN
8 6 0.1 NaN NaN NaN NaN
8 7 0.5 NaN NaN NaN NaN

9 0 0.0001 0.01634149800798915 0.1927216615826941 2.754012647718049 1.660420013685577
9 1 0.0005 NaN NaN NaN NaN
9 2 0.001 NaN NaN NaN NaN
9 3 0.005 NaN NaN NaN NaN
9 4 0.01 NaN NaN NaN NaN
9 5 0.05 NaN NaN NaN NaN
9 6 0.1 NaN NaN NaN NaN
9 7 0.5 NaN NaN NaN NaN

10 0 0.0001 1.571682089444126 2.254772481448951 667.1206442726685 49.61874126410461
10 1 0.0005 NaN NaN NaN NaN
10 2 0.001 NaN NaN NaN NaN
10 3 0.005 NaN NaN NaN NaN
10 4 0.01 NaN NaN NaN NaN
10 5 0.05 NaN NaN NaN NaN
10 6 0.1 NaN NaN NaN NaN
10 7 0.5 NaN NaN NaN NaN

11 0 0.0001 0.001388211939363629 0.05825063665216268 0.1971692265688836 0.6310504579747596
11 1 0.0005 NaN NaN NaN NaN
11 2 0.001 NaN NaN NaN NaN
11 3 0.005 NaN NaN NaN NaN
11 4 0.01 NaN NaN NaN NaN
11 5 0.05 NaN NaN NaN NaN
11 6 0.1 NaN NaN NaN NaN
11 7 0.5 NaN NaN NaN NaN

12 0 0.0001 0.0001626225879150238 0.01605221403318868 0.1267923943612792 0.3844246680305938
12 1 0.0005 2.705599622982729e-05 0.01110453577187531 0.8073063269739268 3.169640650788864
12 2 0.001 NaN NaN NaN NaN
12 3 0.005 NaN NaN NaN NaN
12 4 0.01 NaN NaN NaN NaN
12 5 0.05 NaN NaN NaN NaN
12 6 0.1 NaN NaN NaN NaN
12 7 0.5 NaN NaN NaN NaN

13 0 0.0001 0.0004385219142619314 0.03207062405569561 0.07661468006793966 0.2667216794971132
13 1 0.0005 3.647274320066748e-05 0.008681467131619769 0.06149121590876686 0.2580339460336705
13 2 0.001 2.387978411564171e-05 0.006510612974836238 1.843815422011115 3.001299616792688
13 3 0.005 0.2761308689680178 0.7066916868281248 9412.423183714298 119.2623431956252
13 4 0.01 NaN NaN NaN NaN
13 5 0.05 NaN NaN NaN NaN
13 6 0.1 NaN NaN NaN NaN
13 7 0.5 NaN NaN NaN NaN

14 0 0.0001 7.321697903915159e-05 0.01534412400436169 0.06378699425927604 0.2640859471057844
14 1 0.0005 8.350792303447096e-06 0.004767973170443973 0.04280263026825951 0.2739682627623246
14 2 0.001 0.001757257761546175 0.05124395469527165 189.5616732633283 47.85226724001319
14 3 0.005 NaN NaN NaN NaN
14 4 0.01 NaN NaN NaN NaN
14 5 0.05 NaN NaN NaN NaN
14 6 0.1 3.537145314334502e-05 0.008063555924584964 2211.982550526572 644.6373673347401
14 7 0.5 NaN NaN NaN NaN

15 0 0.0001 7.035370598040811e-05 0.01496430288056905 0.06762432073367704 0.2942402836502924
15 1 0.0005 7.377768864750666e-06 0.004326420960769184 0.04771482230566328 0.2490223826635671
15 2 0.001 2.307826028089441e-05 0.007270625575388934 0.05555339784973928 0.2395977371300777
15 3 0.005 NaN NaN NaN NaN
15 4 0.01 NaN NaN NaN NaN
15 5 0.05 NaN NaN NaN NaN
15 6 0.1 NaN NaN NaN NaN
15 7 0.5 NaN NaN NaN NaN

16 0 0.0001 4.286002505356248e-05 0.01252739124645119 0.095967065625696 0.3743976246347178
16 1 0.0005 1.749984086679425e-05 0.005757223970156211 0.08088408645815839 0.2643786870437945
16 2 0.001 5.783085126081551e-05 0.01080374019863095 0.06281215698639384 0.256990710914228
16 3 0.005 NaN NaN NaN NaN
16 4 0.01 NaN NaN NaN NaN
16 5 0.05 NaN NaN NaN NaN
16 6 0.1 NaN NaN NaN NaN
16 7 0.5 NaN NaN NaN NaN

17 0 0.0001 2.213830849984984e-05 0.007339363548195976 0.07385239779829988 0.2930763330986992
17 1 0.0005 2.082298549294358e-05 0.005441568600620172 0.04765856529223012 0.280679409512135
17 2 0.001 7.222044862618924e-06 0.004277989967454765 0.0543953983788125 0.2761933042267342
17 3 0.005 NaN NaN NaN NaN
17 4 0.01 NaN NaN NaN NaN
17 5 0.05 1.796016760424416e-05 0.004446207325933038 0.09695657997587466 0.4368895761068763
17 6 0.1 1.631934817244892e-05 0.004484555249171684 0.09361016482600484 0.3325130894181347
17 7 0.5 1.44073969873046e-05 0.004491576699979571 0.08267560803807725 0.2828635163626934

18 0 0.0001 2.855571843097377e-05 0.00784484522261053 0.08598202443034668 0.2986832087586249
18 1 0.0005 2.025900512840909e-05 0.005427140282904475 0.08120522619295339 0.3139976120311392
18 2 0.001 1.607366977099466e-05 0.004663924984374734 0.08377768548297179 0.3197789960400814
18 3 0.005 NaN NaN NaN NaN
18 4 0.01 8.073392046212719e-06 0.004342412654819494 0.06103434311700121 0.261208279437416
18 5 0.05 NaN NaN NaN NaN
18 6 0.1 NaN NaN NaN NaN
18 7 0.5 NaN NaN NaN NaN

19 0 0.0001 4.185971164600409e-05 0.01308815718811163 0.08891392480375801 0.3026523976664484
19 1 0.0005 2.445288711681922e-05 0.006007208846210421 0.0771648786899545 0.3078682218092068
19 2 0.001 2.103908568691114e-05 0.0056088876087661 0.0763062346534291 0.3118412857260877
19 3 0.005 3.013976370739062e-05 0.008940663626957335 0.1246732552939016 0.3204000773082794
19 4 0.01 7.666269877323581e-05 0.01706695116794821 0.2624216774654274 0.6591876397702547
19 5 0.05 7.896836767960147e-06 0.004264525235476047 0.101272180488994 0.3476775762629121
19 6 0.1 1.305461812165974e-05 0.004286108292440804 0.08551025906395465 0.2957443032030194
19 7 0.5 NaN NaN NaN NaN

20 0 0.0001 4.542491182499584e-05 0.01440491888106665 0.09139607043870628 0.3513622305664754
20 1 0.0005 2.421607962832237e-05 0.006006050728569523 0.08630623538113352 0.3280951615286209
20 2 0.001 2.173053300409038e-05 0.005773472033448357 0.08613150822981631 0.3323506023600915
20 3 0.005 2.747272747555796e-05 0.008357767885610379 0.1204679282157023 0.3191436424873892
20 4 0.01 7.266658780863563e-05 0.01652921213043568 0.2571274139647435 0.6372561140714927
20 5 0.05 NaN NaN NaN NaN
20 6 0.1 0.000181562178482038 0.02894171459836548 0.1355377536801137 0.627649979611218
20 7 0.5 NaN NaN NaN NaN

21 0 0.0001 4.639580832200459e-05 0.01227786833594147 0.1062455297101143 0.3246000192864966
21 1 0.0005 2.787685118966296e-05 0.006604765701736959 0.09694204818219791 0.3505885037230456
21 2 0.001 2.572521868171775e-05 0.006411320052372105 0.09575976567936018 0.3662870715754922
21 3 0.005 1.928509307325313e-05 0.006355938158037144 0.1053066175051605 0.324923983643481
21 4 0.01 3.094274921251878e-05 0.009429363684019698 0.1416044948967619 0.3175062043570709
21 5 0.05 7.891824317256206e-06 0.004260399322848496 0.08699181907297079 0.2972561384270307
21 6 0.1 8.61023809935657e-06 0.004248077099398007 0.07668017323119572 0.3876985099766102
21 7 0.5 NaN NaN NaN NaN

22 0 0.0001 4.688487533740191e-05 0.01304248521655804 0.1066926634129578 0.3320994326915607
22 1 0.0005 2.258100515044815e-05 0.005953250122857856 0.09283230742856079 0.3216330788961763
22 2 0.001 1.902887952120088e-05 0.005424191859129568 0.08775576827509965 0.3151492193944876
22 3 0.005 7.348089236082772e-06 0.004269911455180964 0.07530253371557301 0.2803746973676349
22 4 0.01 6.908732584003386e-06 0.004266912748832397 0.07189618477441123 0.2743541664967193
22 5 0.05 6.885762918268712e-06 0.004259912188317116 0.07905503803943054 0.2850865907833071
22 6 0.1 7.177888006359495e-06 0.004239750753272542 0.07353393193874261 0.2860127682575222
22 7 0.5 1.686735975694039e-05 0.00519779950747612 0.1149709481516815 1.089742297579866

23 0 0.0001 3.948858954023922e-05 0.01229318275860702 0.09718258632765757 0.3258633087063556
23 1 0.0005 2.22968400260015e-05 0.005735141303054636 0.09081280012516867 0.3197854470975106
23 2 0.001 2.051025989131207e-05 0.00562422996890577 0.08804749670179161 0.3144146777203698
23 3 0.005 8.864675493067631e-06 0.004269833818951962 0.08485041023840038 0.2803848916001026
23 4 0.01 7.64151409873831e-06 0.004267897411139199 0.08141996268756771 0.2741553530298066
23 5 0.05 6.871429746415319e-06 0.004259531991772647 0.07864434939277491 0.2835518081542348
23 6 0.1 7.013588585633051e-06 0.004238795051438871 0.07372501108744693 0.2818234728890636
23 7 0.5 4.320397298944685e-05 0.01111737701380777 0.05879792812340959 0.2766619240230397

24 0 0.0001 4.290694920822675e-05 0.01394420491771831 0.09606339427988569 0.3752878601027294
24 1 0.0005 2.135251103958685e-05 0.005570259011325351 0.08756450464003215 0.3053266925932798
24 2 0.001 1.870223591495222e-05 0.005314888063700174 0.08499032856028189 0.2999650788384371
24 3 0.005 7.601574658507989e-06 0.004269851122946644 0.07857863097703312 0.2701713992187809
24 4 0.01 6.991517721038661e-06 0.004267949400132753 0.0749264854369657 0.2638932563104848
24 5 0.05 6.913301811386271e-06 0.004265591367933919 0.0693675856735303 0.2606657047600249
24 6 0.1 6.93961043714826e-06 0.004264457316704995 0.07451697030123026 0.2658552654165267
24 7 0.5 8.776179847250447e-06 0.0043201246742397 0.08578392801347674 0.2559776747138627

25 0 0.0001 3.940900201992274e-05 0.01327739009012951 0.07936083306453612 0.38131696806773
25 1 0.0005 2.137876389145336e-05 0.005551218737991803 0.07395508490115831 0.2771610911457849
25 2 0.001 1.770368991141499e-05 0.005017169067880634 0.07457901928306378 0.2807734859569544
25 3 0.005 7.024406847741251e-06 0.004274134708014188 0.06859157842983606 0.2601045889418916
25 4 0.01 6.949025055061483e-06 0.004272309111244876 0.06400442972768271 0.2537562663848039
25 5 0.05 6.864076222386381e-06 0.004268165283107805 0.07101484870262195 0.261917071780724
25 6 0.1 7.099137521909071e-06 0.004266960014832843 0.07700088118785314 0.267739425297508
25 7 0.5 9.082810432950257e-06 0.004287268222801011 0.08757507625249272 0.2654475746726459

26 0 0.0001 3.617922521279608e-05 0.0120763332028182 0.07369826648581744 0.3344970785093606
26 1 0.0005 2.127359396474305e-05 0.005521213266972858 0.07224357317421383 0.2670173036754553
26 2 0.001 1.76838601041318e-05 0.005013122767510314 0.07414452653613801 0.2726266361596337
26 3 0.005 7.078487265074622e-06 0.004273029621442159 0.07166712148534214 0.2587738565749014
26 4 0.01 6.897290266578012e-06 0.004271216685414636 0.0687904623812905 0.2539739681647024
26 5 0.05 6.858938284899245e-06 0.004269959750817787 0.07352178393792229 0.263350128828473
26 6 0.1 6.85268426475785e-06 0.004268610788587424 0.07546940685922604 0.2666832752156056
26 7 0.5 6.866768069486781e-06 0.004269443668429851 0.07567308853241465 0.2655939481838354

27 0 0.0001 3.349574422625971e-05 0.0122135111320465 0.08142813209296125 0.3798884466085379
27 1 0.0005 1.958009444938485e-05 0.005124227420489902 0.07326563940767508 0.2644291413760782
27 2 0.001 1.619334067269205e-05 0.004606341769701761 0.07340617063574374 0.2723089196621586
27 3 0.005 6.895950034928366e-06 0.004273547605051053 0.0698607282276713 0.2575929056845614
27 4 0.01 7.032148821849977e-06 0.004272002647576212 0.06724290221655393 0.2535087164280316
27 5 0.05 6.856266055599235e-06 0.004270226209769579 0.07307384375142646 0.2636289012643318
27 6 0.1 6.846221970182093e-06 0.004268816072240611 0.07539281644040961 0.2679338193781939
27 7 0.5 6.836638209909851e-06 0.004269589148230946 0.07444009770560266 0.265876626759125

28 0 0.0001 3.392284422699723e-05 0.0129331147183569 0.07798804097440071 0.4135394413800002
28 1 0.0005 1.976896412212802e-05 0.005176140772799265 0.07186519385365316 0.2654007690448248
28 2 0.001 1.635745999083702e-05 0.004651144018353648 0.07254089625922848 0.273225220491341
28 3 0.005 6.89674750704704e-06 0.00427621152179869 0.06926716171851122 0.2586134211594802
28 4 0.01 6.988870581836281e-06 0.004274996479564308 0.06656030504369752 0.2548005679915564
28 5 0.05 6.842854122210295e-06 0.004271937947943449 0.07319789703603674 0.2639449155197822
28 6 0.1 6.826772048428842e-06 0.004269823656711136 0.07502329249265779 0.2659567463707233
28 7 0.5 6.936556448404791e-06 0.004269881342851445 0.07279130021920936 0.2625084972633747

29 0 0.0001 3.342779134837052e-05 0.01257500644129861 0.0793946680098848 0.4169929091644744
29 1 0.0005 1.968185429999296e-05 0.005152228372095724 0.07161480609934587 0.2598087039761063
29 2 0.001 1.618734193910781e-05 0.004619031004066798 0.07194261141049592 0.2654101487961149
29 3 0.005 6.907433058598092e-06 0.004277326096240319 0.06948092592745898 0.2547876026983971
29 4 0.01 6.974287669571338e-06 0.004276119047867954 0.06716473307704909 0.2511965717610356
29 5 0.05 6.850211629121886e-06 0.004271660291287116 0.07343207916191224 0.2630556600520104
29 6 0.1 6.837013352366823e-06 0.004270306257219136 0.07506691201897218 0.2658452137438521
29 7 0.5 6.992584427422349e-06 0.00426739776427798 0.07222363379071196 0.2616404530048329

30 0 0.0001 3.481515601602268e-05 0.01280023766564797 0.0802601922302968 0.4292694941990751
30 1 0.0005 1.975533979338753e-05 0.005155123567242015 0.07225771184707254 0.2569264266505509
30 2 0.001 1.629354911800147e-05 0.004651331896867728 0.07243684013369887 0.2637430957182028
30 3 0.005 6.954211964380347e-06 0.004277335995924059 0.07044941048428603 0.2568658520383011
30 4 0.01 6.925593862030134e-06 0.004276131372967118 0.06800272880687865 0.2525280356905772
30 5 0.05 6.853639862784678e-06 0.004272354518381594 0.07310676960298622 0.2607940694601265
30 6 0.1 6.840255739249253e-06 0.004270642550318726 0.07494230120978251 0.2637997373591991
30 7 0.5 6.931123111640683e-06 0.004267594557315402 0.07338387604864503 0.2612102307124238

31 0 0.0001 3.441389933644511e-05 0.01249197998780716 0.07798533469987687 0.4051507324773678
31 1 0.0005 2.004773182083495e-05 0.005217044158319251 0.07165289698300199 0.2560220200162324
31 2 0.001 1.625444542462259e-05 0.004646122921272866 0.07247738341869488 0.2647607444574249
31 3 0.005 6.947665112773638e-06 0.004277639733513361 0.06906902501786127 0.2543750427871707
31 4 0.01 6.945038488848034e-06 0.00427657455799757 0.06612767770095417 0.2500394241220667
31 5 0.05 6.874148810721599e-06 0.004273580744545757 0.07014928029725852 0.2538935320845404
31 6 0.1 6.854835382933932e-06 0.004271844329287067 0.07243377628571847 0.2567210180113624
31 7 0.5 6.916029355324553e-06 0.004268157716347698 0.07298991855474714 0.2598060362255417

32 0 0.0001 4.541680650209161e-05 0.01666288864632737 0.07990729233781861 0.6035365679676565
32 1 0.0005 1.98640682681218e-05 0.00519114946734156 0.07116439436268274 0.255122104797548
32 2 0.001 1.624097293694505e-05 0.004640303531466383 0.07197482851411656 0.2640119000328911
32 3 0.005 6.969604334584902e-06 0.004277738429232958 0.07148134962220389 0.2548534204399435
32 4 0.01 6.913081024850396e-06 0.004276795534194022 0.06871459414604138 0.2498013712986475
32 5 0.05 6.879976381860452e-06 0.004273594449982987 0.07011924419660859 0.2526155434053989
32 6 0.1 6.853554979134923e-06 0.004271446712563076 0.07234833409169537 0.2563922149372895
32 7 0.5 6.867998949858565e-06 0.004267618334498735 0.07377232189387513 0.2611931010840156

33 0 0.0001 3.985412010169212e-05 0.01439802126725986 0.07890316430460124 0.475880649372642
33 1 0.0005 2.005187689115377e-05 0.005257438897636302 0.0712253365398149 0.2539866043257391
33 2 0.001 1.608036457474032e-05 0.004618822735460881 0.07192382576405765 0.262439069293301
33 3 0.005 6.965418148010887e-06 0.004278394597066359 0.0699422514419176 0.2546914107742273
33 4 0.01 6.914093155390362e-06 0.004277418875277217 0.06718942005759115 0.2499271756608032
33 5 0.05 6.978245732048827e-06 0.004274363622514876 0.06611919797676223 0.2526165885698064
33 6 0.1 6.935750760005301e-06 0.004271881117236198 0.06857917293661944 0.2557010456446467
33 7 0.5 6.897687345040434e-06 0.004268324478686303 0.07250349117004529 0.2600923253929923

34 0 0.0001 3.978392253330013e-05 0.01421594774614787 0.07816629148670713 0.4584958387276641
34 1 0.0005 1.989607915800712e-05 0.005190124857338496 0.07044335175062487 0.2568383178183227
34 2 0.001 1.666981528838442e-05 0.004747962476997714 0.07271860522782268 0.2641294305777142
34 3 0.005 7.148368456986232e-06 0.004277047087308805 0.07260855123702467 0.2481731198767636
34 4 0.01 6.908601713332521e-06 0.004276099832743352 0.0683395832545947 0.2429447658555275
34 5 0.05 6.938194736019194e-06 0.004273970448738673 0.05599719903979717 0.2463921369242061
34 6 0.1 6.89179907951437e-06 0.004268801122760291 0.05887113629688265 0.2496363190371704
34 7 0.5 6.892434326093277e-06 0.004266963641016197 0.07326988314307387 0.2621388137015397

35 0 0.0001 4.962124208920655e-05 0.01633905981045869 0.08016099585125559 0.6286267998079058
35 1 0.0005 2.117210262558138e-05 0.005461979467331624 0.07177550839250924 0.2561643473311057
35 2 0.001 1.649467632135788e-05 0.004788356557734463 0.07289162939472089 0.2616984140190661
35 3 0.005 6.862505789933698e-06 0.004279758280742563 0.06746394384157323 0.2457476282029758
35 4 0.01 7.094380326248471e-06 0.004278272570187536 0.06347273439372449 0.2422537515106236
35 5 0.05 7.26528749571879e-06 0.004275534720725283 0.06083000881763587 0.2495099592565531
35 6 0.1 7.164793798501594e-06 0.004274492621873183 0.06451969893783584 0.2529955416116207
35 7 0.5 6.883185718628511e-06 0.004271296640738775 0.07332282624645486 0.2608072064841662

36 0 0.0001 4.693281284724434e-05 0.0167054846187713 0.08772772457409289 0.7067315973734951
36 1 0.0005 1.886922679880127e-05 0.005034423046598402 0.07629957274708436 0.2671081668826369
36 2 0.001 1.567926650382655e-05 0.004615300348500107 0.07635145031682887 0.2710988412487523
36 3 0.005 6.851509813609906e-06 0.004280040502050664 0.06816420167821347 0.2504069855653968
36 4 0.01 6.996134783769457e-06 0.004278458026791832 0.06393616630059866 0.2452697890106976
36 5 0.05 7.55757678685162e-06 0.004275575098973583 0.05935182649894256 0.2397393350263379
36 6 0.1 7.461461113080999e-06 0.004274648012028592 0.06300910786032442 0.2428718359731699
36 7 0.5 6.90787534701891e-06 0.004272697046292517 0.07230777174913217 0.2577541339154599

37 0 0.0001 4.474816780005333e-05 0.01633310841528601 0.08696251252017109 0.756103689970911
37 1 0.0005 2.293598396747895e-05 0.005670050722771602 0.07446589719611404 0.2672313552090939
37 2 0.001 2.169343463832215e-05 0.005647148261959334 0.07349160523130682 0.2691544451056198
37 3 0.005 6.90322870876178e-06 0.004276533606364374 0.06339104356430321 0.246676729052973
37 4 0.01 7.45050741312436e-06 0.004275924653797336 0.05902672987866221 0.2416474623924916
37 5 0.05 7.507670137058002e-06 0.00427432243286674 0.06055507764718142 0.2419665123508072
37 6 0.1 7.275527407765446e-06 0.004274104303410464 0.06460631223870554 0.2454233965516719
37 7 0.5 6.883104647097396e-06 0.004272489181579964 0.07250991447382853 0.2591773797662915

38 0 0.0001 6.348557218633821e-05 0.02138242834370097 0.1173307614498599 1.050386486384937
38 1 0.0005 2.81363732972129e-05 0.006628755546531195 0.08457059980513944 0.2793838695468192
38 2 0.001 2.675991378343227e-05 0.006763133203070204 0.08503555110750048 0.2836218382499835
38 3 0.005 6.857406708787782e-06 0.004282670940823685 0.06984089980243476 0.2515731134791457
38 4 0.01 7.197955864163595e-06 0.004281375922258412 0.06289262954506489 0.2451928162219781
38 5 0.05 7.579784797890202e-06 0.004275127214464547 0.06128319269466344 0.240881448626056
38 6 0.1 7.426503185229919e-06 0.00427436869124076 0.06477045474016416 0.2441017153855161
38 7 0.5 6.899164280688497e-06 0.004271116084911597 0.07249413637245067 0.2598491407293702

39 0 0.0001 6.850055636999153e-05 0.02434641150885053 0.1952068317666141 1.416679789672938
39 1 0.0005 1.406906462963491e-05 0.004617315739052774 0.06673142009208675 0.2703727249114862
39 2 0.001 1.137065103777609e-05 0.004461263422670392 0.06706927337530343 0.2758725920771581
39 3 0.005 7.089355247711848e-06 0.004281597032268714 0.05497039891276851 0.2486220263377976
39 4 0.01 7.610980773099982e-06 0.004280353753808974 0.0543608615430706 0.244025700095398
39 5 0.05 8.850015634409e-06 0.004275146301563115 0.05353211635753014 0.2345691903663507
39 6 0.1 8.514928918899954e-06 0.004274548759559238 0.05769210626365855 0.2372992036690946
39 7 0.5 7.040061570318265e-06 0.004274123089266446 0.07029156704321453 0.2554020042678546

40 0 0.0001 7.341875003266917e-05 0.02542461239954763 0.1903274242366819 1.378093359819485
40 1 0.0005 1.421892400229175e-05 0.004495004850446183 0.06732387790646215 0.2646165211231639
40 2 0.001 1.065962896922338e-05 0.004313269385974206 0.06828018822802442 0.267580523518022
40 3 0.005 7.496636126943301e-06 0.004284033479455385 0.05352775173688665 0.2396930376223878
40 4 0.01 7.89503847553383e-06 0.004281817820896539 0.052779372436542 0.2369217820595515
40 5 0.05 9.335612945440776e-06 0.0042750139218799 0.04912350649394819 0.2304445259211543
40 6 0.1 9.157115019092865e-06 0.004274364990624502 0.05328760905527617 0.2310379950590582
40 7 0.5 6.962566103890595e-06 0.004273978156961622 0.0712557461569563 0.2568609116345799

41 0 0.0001 7.682454425585536e-05 0.02439405486714374 0.1648595924429089 1.239581976786231
41 1 0.0005 1.833012745586003e-05 0.004963013986832632 0.08098636933600549 0.2735629864750542
41 2 0.001 1.428681153585835e-05 0.004343964804516709 0.08048094160015019 0.274152704540239
41 3 0.005 7.358602021208523e-06 0.004284583252054386 0.05698057331129713 0.241210571314348
41 4 0.01 7.782121482455393e-06 0.004282520076452467 0.05418676414538297 0.2373523908156172
41 5 0.05 9.197128788266073e-06 0.004275205824492367 0.04934261284570752 0.2305088825144752
41 6 0.1 9.178887494802194e-06 0.004274118555673834 0.05320935004867578 0.2310424662811048
41 7 0.5 7.110340267165522e-06 0.004274137260320998 0.06987235834756694 0.2548682352677614

42 0 0.0001 7.793531061998379e-05 0.02458204218951865 0.1654789976075872 1.262370943883668
42 1 0.0005 1.939456323567746e-05 0.005158733513659364 0.08121475832431305 0.2738357622362879
42 2 0.001 1.56030207308268e-05 0.004618970458752703 0.08110825069064979 0.2750959635274777
42 3 0.005 7.183537865665217e-06 0.004281157337826969 0.0580559509029566 0.2425290333845136
42 4 0.01 7.635900682567344e-06 0.004279425162911021 0.05567776862863816 0.2392855425202272
42 5 0.05 7.891278989440548e-06 0.004273041271736666 0.05606438599576481 0.2334151170639363
42 6 0.1 7.382901568494008e-06 0.004270780453153655 0.06091206491593375 0.2388450132478095
42 7 0.5 7.209106184425656e-06 0.004274614552517431 0.06896364803906117 0.2529381086232256

43 0 0.0001 5.983908547738982e-05 0.02052021671478332 0.1071846565228554 0.879859745131913
43 1 0.0005 1.949265675200563e-05 0.005194523759543657 0.0814388626778936 0.2756018888258989
43 2 0.001 1.643278279701368e-05 0.00484280404102666 0.0811139663748502 0.2752513985112039
43 3 0.005 6.82603269784957e-06 0.004279767614125518 0.06561735352547009 0.245167758174369
43 4 0.01 6.88084904321826e-06 0.004279101677688413 0.06838775702744893 0.2550665626097715
43 5 0.05 9.219039237359255e-06 0.004272951000579006 0.0525938856267874 0.2407250575483182
43 6 0.1 8.07495792194443e-06 0.004270846442348208 0.05014670583282329 0.2329626350057388
43 7 0.5 7.57377230770999e-06 0.004270864329760204 0.06618785873330509 0.2514575709789999

44 0 0.0001 1.687856603963033e-05 0.006011471360763743 0.08132018416950527 0.2755225040767777
44 1 0.0005 1.737419260205007e-05 0.004883064753502087 0.08187140581990512 0.2796517163380781
44 2 0.001 1.418957877757702e-05 0.004380345878975511 0.0806622162418527 0.2756293063325759
44 3 0.005 6.91737833894807e-06 0.004277750060488028 0.07299022425390965 0.2603348691820044
44 4 0.01 6.882226309654409e-06 0.004275956070186382 0.07119668434668683 0.2553500572204517
44 5 0.05 6.963593272791824e-06 0.004273834034201229 0.07200962762933531 0.2524452966495017
44 6 0.1 7.043138480849434e-06 0.004273390873742233 0.05800567127575398 0.231373139043255
44 7 0.5 7.229306139223628e-06 0.004266418650126003 0.06952329757376165 0.2528916732160853

45 0 0.0001 1.160749566853209e-05 0.004513704458465106 0.08164238726386251 0.2777753413716193
45 1 0.0005 1.216636792648907e-05 0.004314693871415365 0.08134499385760939 0.2802018901141308
45 2 0.001 7.355170233571606e-06 0.0042826008193253 0.08018961820362908 0.2824448710333176
45 3 0.005 6.83962394467601e-06 0.004276517105792355 0.0762329729732068 0.2652659878674208
45 4 0.01 6.886025740237471e-06 0.004275498471443928 0.07335384969525785 0.2550649546653974
45 5 0.05 7.171645465472783e-06 0.004272909563318716 0.07416419550690491 0.2591768434980848
45 6 0.1 6.896060928107691e-06 0.004272637636840937 0.06389108985602561 0.2373389447109517
45 7 0.5 7.064690343054395e-06 0.004264152091594919 0.06230468298996011 0.2378628225083623

46 0 0.0001 1.2271771705573e-05 0.004514389197244562 0.08032895373102646 0.2773203762155476
46 1 0.0005 8.527706826992305e-06 0.004280837258471948 0.08189385173921294 0.2879096459902448
46 2 0.001 7.635383408839005e-06 0.004288809335971866 0.08992487210203069 0.2994976557461988
46 3 0.005 6.844467769185461e-06 0.004278209453096871 0.07626957908080992 0.2645125980816436
46 4 0.01 9.631590325220532e-06 0.004274164531454794 0.07380158648674012 0.2620392325439247
46 5 0.05 7.378726215415895e-06 0.004270392278983515 0.07453616909084951 0.2594485200416203
46 6 0.1 6.884991294955939e-06 0.00426868900220656 0.0690505834148387 0.2474659324636244
46 7 0.5 2.457851217665853e-05 0.008286795792809887 0.05925667642589313 0.2562537941266714

47 0 0.0001 1.017862082611216e-05 0.004379499413574628 0.08109413096812425 0.2782966638025572
47 1 0.0005 6.900570298730871e-06 0.004278569480678396 0.08938451968025832 0.2921293444265554
47 2 0.001 7.80929517593608e-06 0.004276003707618159 0.08687225418645163 0.2909265303742221
47 3 0.005 7.785136674984451e-06 0.004274807625548771 0.08104871920910889 0.2807419996096823
47 4 0.01 0.0001554588732182014 0.0294210163856552 3.404426862643654 6.186641562169966
47 5 0.05 7.615340682832365e-06 0.004273118010140742 0.07543854053033029 0.2605839198545337
47 6 0.1 NaN NaN NaN NaN
47 7 0.5 NaN NaN NaN NaN

48 0 0.0001 9.346585033025634e-06 0.004316328109543743 0.08133425978973829 0.2806567065416661
48 1 0.0005 6.981162240240017e-06 0.00428531257656406 0.09530662683742436 0.288096185528977
48 2 0.001 1.255207037577189e-05 0.005721183858189871 0.1268636515041061 0.402601573039199
48 3 0.005 NaN NaN NaN NaN
48 4 0.01 NaN NaN NaN NaN
48 5 0.05 NaN NaN NaN NaN
48 6 0.1 NaN NaN NaN NaN
48 7 0.5 7.016838741155679e-06 0.004269731811819888 0.07489463785738666 0.2500912633810484

49 0 0.0001 1.021181515147156e-05 0.004352314665625023 0.08251291925218919 0.2800184412312434
49 1 0.0005 7.125908897636763e-06 0.004291917482660335 0.08384446374403248 0.2868161955483852
49 2 0.001 9.578240118625174e-06 0.004284703000243972 0.08574237644540807 0.287422072019734
49 3 0.005 NaN NaN NaN NaN
49 4 0.01 NaN NaN NaN NaN
49 5 0.05 NaN NaN NaN NaN
49 6 0.1 NaN NaN NaN NaN
49 7 0.5 NaN NaN NaN NaN

50 0 0.0001 1.066129213173627e-05 0.004355636557045184 0.08098402222898658 0.2800822533855796
50 1 0.0005 6.505975393705027e-06 0.004173474068823957 0.07795732226498618 0.2748430324885791
50 2 0.001 6.435015447885441e-06 0.004186574812511168 0.08135081420867972 0.2795446897378202
50 3 0.005 NaN NaN NaN NaN
50 4 0.01 NaN NaN NaN NaN
50 5 0.05 NaN NaN NaN NaN
50 6 0.1 NaN NaN NaN NaN
50 7 0.5 NaN NaN NaN NaN

51 0 0.0001 7.441688211848403e-06 0.004379228050193529 0.08323125402715363 0.2921755249827558
51 1 0.0005 6.504607940673107e-06 0.004173717008980837 0.07802066752960282 0.2748904360897133
51 2 0.001 6.232733544614576e-06 0.004051072883926921 0.08023890189440351 0.2846104507884548
51 3 0.005 NaN NaN NaN NaN
51 4 0.01 NaN NaN NaN NaN
51 5 0.05 NaN NaN NaN NaN
51 6 0.1 NaN NaN NaN NaN
51 7 0.5 NaN NaN NaN NaN

52 0 0.0001 6.511772271197922e-06 0.00412673475249381 0.07742460775028709 0.27974077575848
52 1 0.0005 6.488979484531975e-06 0.00415581721196423 0.0772923066616676 0.2761114014356267
52 2 0.001 6.224875603680672e-06 0.00405257646979873 0.08086583443998839 0.2853640666238013
52 3 0.005 NaN NaN NaN NaN
52 4 0.01 NaN NaN NaN NaN
52 5 0.05 NaN NaN NaN NaN
52 6 0.1 NaN NaN NaN NaN
52 7 0.5 NaN NaN NaN NaN

53 0 0.0001 NaN NaN NaN NaN
53 1 0.0005 6.237888816004826e-06 0.003953817393715919 0.07801283873642383 0.2771281005588988
53 2 0.001 5.918476166134242e-06 0.003935269629226301 0.07776518034685945 0.2753888240442461
53 3 0.005 9.546059543818188e-06 0.003997773580781239 0.07688741988735551 0.2749310232284286
53 4 0.01 NaN NaN NaN NaN
53 5 0.05 NaN NaN NaN NaN
53 6 0.1 NaN NaN NaN NaN
53 7 0.5 NaN NaN NaN NaN

54 0 0.0001 1.499006393856995e-05 0.005838933083675002 0.1072287935982584 0.4102372994798422
54 1 0.0005 5.833238716811972e-06 0.003952729900589258 0.07750089774391897 0.2764963607803863
54 2 0.001 5.805570243728417e-06 0.003940924760782671 0.07757828129022958 0.2759941966965775
54 3 0.005 1.925065902500044e-05 0.006126238365984804 0.07798141074874565 0.2585224761329856
54 4 0.01 NaN NaN NaN NaN
54 5 0.05 NaN NaN NaN NaN
54 6 0.1 NaN NaN NaN NaN
54 7 0.5 NaN NaN NaN NaN

55 0 0.0001 1.854208902967955e-05 0.006945942493427282 0.358832646412112 1.474589634633943
55 1 0.0005 5.853123434155091e-06 0.003955000809913845 0.07713811663343145 0.2755080027106294
55 2 0.001 6.351748847022121e-06 0.003917772065241465 0.07578033201427758 0.2691083248496762
55 3 0.005 1.920479942234951e-05 0.00611517690498653 0.0780466802048847 0.2585849144133254
55 4 0.01 NaN NaN NaN NaN
55 5 0.05 NaN NaN NaN NaN
55 6 0.1 NaN NaN NaN NaN
55 7 0.5 NaN NaN NaN NaN

56 0 0.0001 6.858483920510647e-05 0.01248181332503151 4.526689593621749 9.23409197021587
56 1 0.0005 7.352905295217155e-06 0.003872974278388064 0.07475620939947199 0.263233266230136
56 2 0.001 NaN NaN NaN NaN
56 3 0.005 2.823501771879682e-05 0.007168052712533068 0.07837581212844959 0.2574183959368666
56 4 0.01 NaN NaN NaN NaN
56 5 0.05 NaN NaN NaN NaN
56 6 0.1 NaN NaN NaN NaN
56 7 0.5 NaN NaN NaN NaN

57 0 0.0001 NaN NaN NaN NaN
57 1 0.0005 6.727701008747263e-06 0.003913432348148671 0.07492068542148492 0.2670824269182777
57 2 0.001 6.099167717410435e-06 0.003920260553805566 0.07607257326065418 0.277669843260431
57 3 0.005 1.788730552519131e-05 0.006310537671635252 0.07316242849489009 0.2616453145892246
57 4 0.01 1.024672931543008e-05 0.004176599854458285 0.07361440493207598 0.3505908365260626
57 5 0.05 NaN NaN NaN NaN
57 6 0.1 NaN NaN NaN NaN
57 7 0.5 NaN NaN NaN NaN

58 0 0.0001 NaN NaN NaN NaN
58 1 0.0005 5.974423711627538e-06 0.003705807605882239 0.07636490791651421 0.2697072910411542
58 2 0.001 6.334221302519222e-06 0.003944800168786511 0.07590352633658352 0.2797438433407449
58 3 0.005 7.769028033277664e-06 0.00391765628351326 0.07465079523446259 0.2623488562940075
58 4 0.01 6.782689835102322e-06 0.003919565791649315 0.07400230015085484 0.261646550493049
58 5 0.05 NaN NaN NaN NaN
58 6 0.1 NaN NaN NaN NaN
58 7 0.5 NaN NaN NaN NaN

59 0 0.0001 NaN NaN NaN NaN
59 1 0.0005 5.945934859884526e-06 0.003710890789304866 0.07632703883460447 0.2700059279413414
59 2 0.001 NaN NaN NaN NaN
59 3 0.005 NaN NaN NaN NaN
59 4 0.01 NaN NaN NaN NaN
59 5 0.05 NaN NaN NaN NaN
59 6 0.1 NaN NaN NaN NaN
59 7 0.5 NaN NaN NaN NaN

60 0 0.0001 NaN NaN NaN NaN
60 1 0.0005 4.879765479220185e-06 0.003725178276413388 0.1097707558457914 0.7810808787867045
60 2 0.001 NaN NaN NaN NaN
60 3 0.005 NaN NaN NaN NaN
60 4 0.01 NaN NaN NaN NaN
60 5 0.05 NaN NaN NaN NaN
60 6 0.1 NaN NaN NaN NaN
60 7 0.5 NaN NaN NaN NaN

61 0 0.0001 NaN NaN NaN NaN
61 1 0.0005 4.329924305887759e-06 0.003043578294559257 0.08744087824308415 0.3125334595643516
61 2 0.001 NaN NaN NaN NaN
61 3 0.005 NaN NaN NaN NaN
61 4 0.01 NaN NaN NaN NaN
61 5 0.05 NaN NaN NaN NaN
61 6 0.1 NaN NaN NaN NaN
61 7 0.5 NaN NaN NaN NaN

62 0 0.0001 NaN NaN NaN NaN
62 1 0.0005 3.843712503980833e-06 0.002963180926906617 0.1625246203114871 0.5170934737160937
62 2 0.001 NaN NaN NaN NaN
62 3 0.005 NaN NaN NaN NaN
62 4 0.01 NaN NaN NaN NaN
62 5 0.05 NaN NaN NaN NaN
62 6 0.1 NaN NaN NaN NaN
62 7 0.5 NaN NaN NaN NaN

63 0 0.0001 NaN NaN NaN NaN
63 1 0.0005 7.029867389214166e-06 0.00399859099760036 0.07651765989815057 0.3253969788633149
63 2 0.001 NaN NaN NaN NaN
63 3 0.005 NaN NaN NaN NaN
63 4 0.01 NaN NaN NaN NaN
63 5 0.05 NaN NaN NaN NaN
63 6 0.1 NaN NaN NaN NaN
63 7 0.5 NaN NaN NaN NaN

64 0 0.0001 0.0002154093800895693 0.05387689434164455 1828.402132477478 258.5173555202159
64 1 0.0005 5.825142524119449e-06 0.003068322240434185 1.409722258123924 3.187488535979138
64 2 0.001 NaN NaN NaN NaN
64 3 0.005 NaN NaN NaN NaN
64 4 0.01 NaN NaN NaN NaN
64 5 0.05 NaN NaN NaN NaN
64 6 0.1 NaN NaN NaN NaN
64 7 0.5 NaN NaN NaN NaN

65 0 0.0001 NaN NaN NaN NaN
65 1 0.0005 NaN NaN NaN NaN
65 2 0.001 NaN NaN NaN NaN
65 3 0.005 NaN NaN NaN NaN
65 4 0.01 NaN NaN NaN NaN
65 5 0.05 NaN NaN NaN NaN
65 6 0.1 NaN NaN NaN NaN
65 7 0.5 NaN NaN NaN NaN

66 0 0.0001 NaN NaN NaN NaN
66 1 0.0005 NaN NaN NaN NaN
66 2 0.001 NaN NaN NaN NaN
66 3 0.005 NaN NaN NaN NaN
66 4 0.01 NaN NaN NaN NaN
66 5 0.05 NaN NaN NaN NaN
66 6 0.1 NaN NaN NaN NaN
66 7 0.5 NaN NaN NaN NaN

67 0 0.0001 NaN NaN NaN NaN
67 1 0.0005 NaN NaN NaN NaN
67 2 0.001 NaN NaN NaN NaN
67 3 0.005 NaN NaN NaN NaN
67 4 0.01 NaN NaN NaN NaN
67 5 0.05 NaN NaN NaN NaN
67 6 0.1 NaN NaN NaN NaN
67 7 0.5 NaN NaN NaN NaN

68 0 0.0001 NaN NaN NaN NaN
68 1 0.0005 NaN NaN NaN NaN
68 2 0.001 NaN NaN NaN NaN
68 3 0.005 NaN NaN NaN NaN
68 4 0.01 NaN NaN NaN NaN
68 5 0.05 NaN NaN NaN NaN
68 6 0.1 NaN NaN NaN NaN
68 7 0.5 NaN NaN NaN NaN

69 0 0.0001 NaN NaN NaN NaN
69 1 0.0005 NaN NaN NaN NaN
69 2 0.001 NaN NaN NaN NaN
69 3 0.005 NaN NaN NaN NaN
69 4 0.01 NaN NaN NaN NaN
69 5 0.05 NaN NaN NaN NaN
69 6 0.1 NaN NaN NaN NaN
69 7 0.5 NaN NaN NaN NaN

70 0 0.0001 NaN NaN NaN NaN
70 1 0.0005 NaN NaN NaN NaN
70 2 0.001 NaN NaN NaN NaN
70 3 0.005 NaN NaN NaN NaN
70 4 0.01 NaN NaN NaN NaN
70 5 0.05 NaN NaN NaN NaN
70 6 0.1 NaN NaN NaN NaN
70 7 0.5 NaN NaN NaN NaN

71 0 0.0001 NaN NaN NaN NaN
71 1 0.0005 NaN NaN NaN NaN
71 2 0.001 NaN NaN NaN NaN
71 3 0.005 NaN NaN NaN NaN
71 4 0.01 NaN NaN NaN NaN
71 5 0.05 NaN NaN NaN NaN
71 6 0.1 NaN NaN NaN NaN
71 7 0.5 NaN NaN NaN NaN

72 0 0.0001 NaN NaN NaN NaN
72 1 0.0005 NaN NaN NaN NaN
72 2 0.001 NaN NaN NaN NaN
72 3 0.005 NaN NaN NaN NaN
72 4 0.01 NaN NaN NaN NaN
72 5 0.05 NaN NaN NaN NaN
72 6 0.1 NaN NaN NaN NaN
72 7 0.5 NaN NaN NaN NaN

73 0 0.0001 NaN NaN NaN NaN
73 1 0.0005 NaN NaN NaN NaN
73 2 0.001 NaN NaN NaN NaN
73 3 0.005 NaN NaN NaN NaN
73 4 0.01 NaN NaN NaN NaN
73 5 0.05 NaN NaN NaN NaN
73 6 0.1 NaN NaN NaN NaN
73 7 0.5 NaN NaN NaN NaN

74 0 0.0001 NaN NaN NaN NaN
74 1 0.0005 NaN NaN NaN NaN
74 2 0.001 NaN NaN NaN NaN
74 3 0.005 NaN NaN NaN NaN
74 4 0.01 NaN NaN NaN NaN
74 5 0.05 NaN NaN NaN NaN
74 6 0.1 NaN NaN NaN NaN
74 7 0.5 NaN NaN NaN NaN

75 0 0.0001 NaN NaN NaN NaN
75 1 0.0005 NaN NaN NaN NaN
75 2 0.001 NaN NaN NaN NaN
75 3 0.005 NaN NaN NaN NaN
75 4 0.01 NaN NaN NaN NaN
75 5 0.05 NaN NaN NaN NaN
75 6 0.1 NaN NaN NaN NaN
75 7 0.5 NaN NaN NaN NaN

76 0 0.0001 NaN NaN NaN NaN
76 1 0.0005 NaN NaN NaN NaN
76 2 0.001 NaN NaN NaN NaN
76 3 0.005 NaN NaN NaN NaN
76 4 0.01 NaN NaN NaN NaN
76 5 0.05 NaN NaN NaN NaN
76 6 0.1 NaN NaN NaN NaN
76 7 0.5 NaN NaN NaN NaN

77 0 0.0001 NaN NaN NaN NaN
77 1 0.0005 NaN NaN NaN NaN
77 2 0.001 NaN NaN NaN NaN
77 3 0.005 NaN NaN NaN NaN
77 4 0.01 NaN NaN NaN NaN
77 5 0.05 NaN NaN NaN NaN
77 6 0.1 NaN NaN NaN NaN
77 7 0.5 NaN NaN NaN NaN

78 0 0.0001 NaN NaN NaN NaN
78 1 0.0005 NaN NaN NaN NaN
78 2 0.001 NaN NaN NaN NaN
78 3 0.005 NaN NaN NaN NaN
78 4 0.01 NaN NaN NaN NaN
78 5 0.05 NaN NaN NaN NaN
78 6 0.1 NaN NaN NaN NaN
78 7 0.5 NaN NaN NaN NaN

79 0 0.0001 NaN NaN NaN NaN
79 1 0.0005 NaN NaN NaN NaN
79 2 0.001 NaN NaN NaN NaN
79 3 0.005 NaN NaN NaN NaN
79 4 0.01 NaN NaN NaN NaN
79 5 0.05 NaN NaN NaN NaN
79 6 0.1 NaN NaN NaN NaN
79 7 0.5 NaN NaN NaN NaN

80 0 0.0001 NaN NaN NaN NaN
80 1 0.0005 NaN NaN NaN NaN
80 2 0.001 NaN NaN NaN NaN
80 3 0.005 NaN NaN NaN NaN
80 4 0.01 NaN NaN NaN NaN
80 5 0.05 NaN NaN NaN NaN
80 6 0.1 NaN NaN NaN NaN
80 7 0.5 NaN NaN NaN NaN

81 0 0.0001 NaN NaN NaN NaN
81 1 0.0005 NaN NaN NaN NaN
81 2 0.001 NaN NaN NaN NaN
81 3 0.005 NaN NaN NaN NaN
81 4 0.01 NaN NaN NaN NaN
81 5 0.05 NaN NaN NaN NaN
81 6 0.1 NaN NaN NaN NaN
81 7 0.5 NaN NaN NaN NaN

82 0 0.0001 NaN NaN NaN NaN
82 1 0.0005 NaN NaN NaN NaN
82 2 0.001 NaN NaN NaN NaN
82 3 0.005 NaN NaN NaN NaN
82 4 0.01 NaN NaN NaN NaN
82 5 0.05 NaN NaN NaN NaN
82 6 0.1 NaN NaN NaN NaN
82 7 0.5 NaN NaN NaN NaN

83 0 0.0001 NaN NaN NaN NaN
83 1 0.0005 NaN NaN NaN NaN
83 2 0.001 NaN NaN NaN NaN
83 3 0.005 NaN NaN NaN NaN
83 4 0.01 NaN NaN NaN NaN
83 5 0.05 NaN NaN NaN NaN
83 6 0.1 NaN NaN NaN NaN
83 7 0.5 NaN NaN NaN NaN

84 0 0.0001 NaN NaN NaN NaN
84 1 0.0005 NaN NaN NaN NaN
84 2 0.001 NaN NaN NaN NaN
84 3 0.005 NaN NaN NaN NaN
84 4 0.01 NaN NaN NaN NaN
84 5 0.05 NaN NaN NaN NaN
84 6 0.1 NaN NaN NaN NaN
84 7 0.5 NaN NaN NaN NaN

85 0 0.0001 NaN NaN NaN NaN
85 1 0.0005 NaN NaN NaN NaN
85 2 0.001 NaN NaN NaN NaN
85 3 0.005 NaN NaN NaN NaN
85 4 0.01 NaN NaN NaN NaN
85 5 0.05 NaN NaN NaN NaN
85 6 0.1 NaN NaN NaN NaN
85 7 0.5 NaN NaN NaN NaN

86 0 0.0001 NaN NaN NaN NaN
86 1 0.0005 NaN NaN NaN NaN
86 2 0.001 NaN NaN NaN NaN
86 3 0.005 NaN NaN NaN NaN
86 4 0.01 NaN NaN NaN NaN
86 5 0.05 NaN NaN NaN NaN
86 6 0.1 NaN NaN NaN NaN
86 7 0.5 NaN NaN NaN NaN

87 0 0.0001 NaN NaN NaN NaN
87 1 0.0005 NaN NaN NaN NaN
87 2 0.001 NaN NaN NaN NaN
87 3 0.005 NaN NaN NaN NaN
87 4 0.01 NaN NaN NaN NaN
87 5 0.05 NaN NaN NaN NaN
87 6 0.1 NaN NaN NaN NaN
87 7 0.5 NaN NaN NaN NaN

88 0 0.0001 NaN NaN NaN NaN
88 1 0.0005 NaN NaN NaN NaN
88 2 0.001 NaN NaN NaN NaN
88 3 0.005 NaN NaN NaN NaN
88 4 0.01 NaN NaN NaN NaN
88 5 0.05 NaN NaN NaN NaN
88 6 0.1 NaN NaN NaN NaN
88 7 0.5 NaN NaN NaN NaN

89 0 0.0001 NaN NaN NaN NaN
89 1 0.0005 NaN NaN NaN NaN
89 2 0.001 NaN NaN NaN NaN
89 3 0.005 NaN NaN NaN NaN
89 4 0.01 NaN NaN NaN NaN
89 5 0.05 NaN NaN NaN NaN
89 6 0.1 NaN NaN NaN NaN
89 7 0.5 NaN NaN NaN NaN

90 0 0.0001 NaN NaN NaN NaN
90 1 0.0005 NaN NaN NaN NaN
90 2 0.001 NaN NaN NaN NaN
90 3 0.005 NaN NaN NaN NaN
90 4 0.01 NaN NaN NaN NaN
90 5 0.05 NaN NaN NaN NaN
90 6 0.1 NaN NaN NaN NaN
90 7 0.5 NaN NaN NaN NaN

91 0 0.0001 NaN NaN NaN NaN
91 1 0.0005 NaN NaN NaN NaN
91 2 0.001 NaN NaN NaN NaN
91 3 0.005 NaN NaN NaN NaN
91 4 0.01 NaN NaN NaN NaN
91 5 0.05 NaN NaN NaN NaN
91 6 0.1 NaN NaN NaN NaN
91 7 0.5 NaN NaN NaN NaN

92 0 0.0001 NaN NaN NaN NaN
92 1 0.0005 NaN NaN NaN NaN
92 2 0.001 NaN NaN NaN NaN
92 3 0.005 NaN NaN NaN NaN
92 4 0.01 NaN NaN NaN NaN
92 5 0.05 NaN NaN NaN NaN
92 6 0.1 NaN NaN NaN NaN
92 7 0.5 NaN NaN NaN NaN

93 0 0.0001 NaN NaN NaN NaN
93 1 0.0005 NaN NaN NaN NaN
93 2 0.001 NaN NaN NaN NaN
93 3 0.005 NaN NaN NaN NaN
93 4 0.01 NaN NaN NaN NaN
93 5 0.05 NaN NaN NaN NaN
93 6 0.1 NaN NaN NaN NaN
93 7 0.5 NaN NaN NaN NaN

94 0 0.0001 NaN NaN NaN NaN
94 1 0.0005 NaN NaN NaN NaN
94 2 0.001 NaN NaN NaN NaN
94 3 0.005 NaN NaN NaN NaN
94 4 0.01 NaN NaN NaN NaN
94 5 0.05 NaN NaN NaN NaN
94 6 0.1 NaN NaN NaN NaN
94 7 0.5 NaN NaN NaN NaN

95 0 0.0001 NaN NaN NaN NaN
95 1 0.0005 NaN NaN NaN NaN
95 2 0.001 NaN NaN NaN NaN
95 3 0.005 NaN NaN NaN NaN
95 4 0.01 NaN NaN NaN NaN
95 5 0.05 NaN NaN NaN NaN
95 6 0.1 NaN NaN NaN NaN
95 7 0.5 NaN NaN NaN NaN

96 0 0.0001 NaN NaN NaN NaN
96 1 0.0005 NaN NaN NaN NaN
96 2 0.001 NaN NaN NaN NaN
96 3 0.005 NaN NaN NaN NaN
96 4 0.01 NaN NaN NaN NaN
96 5 0.05 NaN NaN NaN NaN
96 6 0.1 NaN NaN NaN NaN
96 7 0.5 NaN NaN NaN NaN

97 0 0.0001 NaN NaN NaN NaN
97 1 0.0005 NaN NaN NaN NaN
97 2 0.001 NaN NaN NaN NaN
97 3 0.005 NaN NaN NaN NaN
97 4 0.01 NaN NaN NaN NaN
97 5 0.05 NaN NaN NaN NaN
97 6 0.1 NaN NaN NaN NaN
97 7 0.5 NaN NaN NaN NaN

98 0 0.0001 NaN NaN NaN NaN
98 1 0.0005 NaN NaN NaN NaN
98 2 0.001 NaN NaN NaN NaN
98 3 0.005 NaN NaN NaN NaN
98 4 0.01 NaN NaN NaN NaN
98 5 0.05 NaN NaN NaN NaN
98 6 0.1 NaN NaN NaN NaN
98 7 0.5 NaN NaN NaN NaN

99 0 0.0001 NaN NaN NaN NaN
99 1 0.0005 NaN NaN NaN NaN
99 2 0.001 NaN NaN NaN NaN
99 3 0.005 NaN NaN NaN NaN
99 4 0.01 NaN NaN NaN NaN
99 5 0.05 NaN NaN NaN NaN
99 6 0.1 NaN NaN NaN NaN
99 7 0.5 NaN NaN NaN NaN

100 0 0.0001 NaN NaN NaN NaN
100 1 0.0005 NaN NaN NaN NaN
100 2 0.001 NaN NaN NaN NaN
100 3 0.005 NaN NaN NaN NaN
100 4 0.01 NaN NaN NaN NaN
100 5 0.05 NaN NaN NaN NaN
100 6 0.1 NaN NaN NaN NaN
100 7 0.5 NaN NaN NaN NaN

101 0 0.0001 NaN NaN NaN NaN
101 1 0.0005 NaN NaN NaN NaN
101 2 0.001 NaN NaN NaN NaN
101 3 0.005 NaN NaN NaN NaN
101 4 0.01 NaN NaN NaN NaN
101 5 0.05 NaN NaN NaN NaN
101 6 0.1 NaN NaN NaN NaN
101 7 0.5 NaN NaN NaN NaN

102 0 0.0001 NaN NaN NaN NaN
102 1 0.0005 NaN NaN NaN NaN
102 2 0.001 NaN NaN NaN NaN
102 3 0.005 NaN NaN NaN NaN
102 4 0.01 NaN NaN NaN NaN
102 5 0.05 NaN NaN NaN NaN
102 6 0.1 NaN NaN NaN NaN
102 7 0.5 NaN NaN NaN NaN

103 0 0.0001 NaN NaN NaN NaN
103 1 0.0005 NaN NaN NaN NaN
103 2 0.001 NaN NaN NaN NaN
103 3 0.005 NaN NaN NaN NaN
103 4 0.01 NaN NaN NaN NaN
103 5 0.05 NaN NaN NaN NaN
103 6 0.1 NaN NaN NaN NaN
103 7 0.5 NaN NaN NaN NaN

104 0 0.0001 NaN NaN NaN NaN
104 1 0.0005 NaN NaN NaN NaN
104 2 0.001 NaN NaN NaN NaN
104 3 0.005 NaN NaN NaN NaN
104 4 0.01 NaN NaN NaN NaN
104 5 0.05 NaN NaN NaN NaN
104 6 0.1 NaN NaN NaN NaN
104 7 0.5 NaN NaN NaN NaN

105 0 0.0001 NaN NaN NaN NaN
105 1 0.0005 NaN NaN NaN NaN
105 2 0.001 NaN NaN NaN NaN
105 3 0.005 NaN NaN NaN NaN
105 4 0.01 NaN NaN NaN NaN
105 5 0.05 NaN NaN NaN NaN
105 6 0.1 NaN NaN NaN NaN
105 7 0.5 NaN NaN NaN NaN

106 0 0.0001 NaN NaN NaN NaN
106 1 0.0005 NaN NaN NaN NaN
106 2 0.001 NaN NaN NaN NaN
106 3 0.005 NaN NaN NaN NaN
106 4 0.01 NaN NaN NaN NaN
106 5 0.05 NaN NaN NaN NaN
106 6 0.1 NaN NaN NaN NaN
106 7 0.5 NaN NaN NaN NaN

107 0 0.0001 NaN NaN NaN NaN
107 1 0.0005 NaN NaN NaN NaN
107 2 0.001 NaN NaN NaN NaN
107 3 0.005 NaN NaN NaN NaN
107 4 0.01 NaN NaN NaN NaN
107 5 0.05 NaN NaN NaN NaN
107 6 0.1 NaN NaN NaN NaN
107 7 0.5 NaN NaN NaN NaN

108 0 0.0001 NaN NaN NaN NaN
108 1 0.0005 NaN NaN NaN NaN
108 2 0.001 NaN NaN NaN NaN
108 3 0.005 NaN NaN NaN NaN
108 4 0.01 NaN NaN NaN NaN
108 5 0.05 NaN NaN NaN NaN
108 6 0.1 NaN NaN NaN NaN
108 7 0.5 NaN NaN NaN NaN

109 0 0.0001 NaN NaN NaN NaN
109 1 0.0005 NaN NaN NaN NaN
109 2 0.001 NaN NaN NaN NaN
109 3 0.005 NaN NaN NaN NaN
109 4 0.01 NaN NaN NaN NaN
109 5 0.05 NaN NaN NaN NaN
109 6 0.1 NaN NaN NaN NaN
109 7 0.5 NaN NaN NaN NaN

110 0 0.0001 NaN NaN NaN NaN
110 1 0.0005 NaN NaN NaN NaN
110 2 0.001 NaN NaN NaN NaN
110 3 0.005 NaN NaN NaN NaN
110 4 0.01 NaN NaN NaN NaN
110 5 0.05 NaN NaN NaN NaN
110 6 0.1 NaN NaN NaN NaN
110 7 0.5 NaN NaN NaN NaN

111 0 0.0001 NaN NaN NaN NaN
111 1 0.0005 NaN NaN NaN NaN
111 2 0.001 NaN NaN NaN NaN
111 3 0.005 NaN NaN NaN NaN
111 4 0.01 NaN NaN NaN NaN
111 5 0.05 NaN NaN NaN NaN
111 6 0.1 NaN NaN NaN NaN
111 7 0.5 NaN NaN NaN NaN

112 0 0.0001 NaN NaN NaN NaN
112 1 0.0005 NaN NaN NaN NaN
112 2 0.001 NaN NaN NaN NaN
112 3 0.005 NaN NaN NaN NaN
112 4 0.01 NaN NaN NaN NaN
112 5 0.05 NaN NaN NaN NaN
112 6 0.1 NaN NaN NaN NaN
112 7 0.5 NaN NaN NaN NaN

113 0 0.0001 NaN NaN NaN NaN
113 1 0.0005 NaN NaN NaN NaN
113 2 0.001 NaN NaN NaN NaN
113 3 0.005 NaN NaN NaN NaN
113 4 0.01 NaN NaN NaN NaN
113 5 0.05 NaN NaN NaN NaN
113 6 0.1 NaN NaN NaN NaN
113 7 0.5 NaN NaN NaN NaN

114 0 0.0001 NaN NaN NaN NaN
114 1 0.0005 NaN NaN NaN NaN
114 2 0.001 NaN NaN NaN NaN
114 3 0.005 NaN NaN NaN NaN
114 4 0.01 NaN NaN NaN NaN
114 5 0.05 NaN NaN NaN NaN
114 6 0.1 NaN NaN NaN NaN
114 7 0.5 NaN NaN NaN NaN

115 0 0.0001 NaN NaN NaN NaN
115 1 0.0005 NaN NaN NaN NaN
115 2 0.001 NaN NaN NaN NaN
115 3 0.005 NaN NaN NaN NaN
115 4 0.01 NaN NaN NaN NaN
115 5 0.05 NaN NaN NaN NaN
115 6 0.1 NaN NaN NaN NaN
115 7 0.5 NaN NaN NaN NaN

116 0 0.0001 NaN NaN NaN NaN
116 1 0.0005 NaN NaN NaN NaN
116 2 0.001 NaN NaN NaN NaN
116 3 0.005 NaN NaN NaN NaN
116 4 0.01 NaN NaN NaN NaN
116 5 0.05 NaN NaN NaN NaN
116 6 0.1 NaN NaN NaN NaN
116 7 0.5 NaN NaN NaN NaN

117 0 0.0001 NaN NaN NaN NaN
117 1 0.0005 NaN NaN NaN NaN
117 2 0.001 NaN NaN NaN NaN
117 3 0.005 NaN NaN NaN NaN
117 4 0.01 NaN NaN NaN NaN
117 5 0.05 NaN NaN NaN NaN
117 6 0.1 NaN NaN NaN NaN
117 7 0.5 NaN NaN NaN NaN

118 0 0.0001 NaN NaN NaN NaN
118 1 0.0005 NaN NaN NaN NaN
118 2 0.001 NaN NaN NaN NaN
118 3 0.005 NaN NaN NaN NaN
118 4 0.01 NaN NaN NaN NaN
118 5 0.05 NaN NaN NaN NaN
118 6 0.1 NaN NaN NaN NaN
118 7 0.5 NaN NaN NaN NaN

119 0 0.0001 NaN NaN NaN NaN
119 1 0.0005 NaN NaN NaN NaN
119 2 0.001 NaN NaN NaN NaN
119 3 0.005 NaN NaN NaN NaN
119 4 0.01 NaN NaN NaN NaN
119 5 0.05 NaN NaN NaN NaN
119 6 0.1 NaN NaN NaN NaN
119 7 0.5 NaN NaN NaN NaN

120 0 0.0001 NaN NaN NaN NaN
120 1 0.0005 NaN NaN NaN NaN
120 2 0.001 NaN NaN NaN NaN
120 3 0.005 NaN NaN NaN NaN
120 4 0.01 NaN NaN NaN NaN
120 5 0.05 NaN NaN NaN NaN
120 6 0.1 NaN NaN NaN NaN
120 7 0.5 NaN NaN NaN NaN

121 0 0.0001 NaN NaN NaN NaN
121 1 0.0005 NaN NaN NaN NaN
121 2 0.001 NaN NaN NaN NaN
121 3 0.005 NaN NaN NaN NaN
121 4 0.01 NaN NaN NaN NaN
121 5 0.05 NaN NaN NaN NaN
121 6 0.1 NaN NaN NaN NaN
121 7 0.5 NaN NaN NaN NaN

122 0 0.0001 NaN NaN NaN NaN
122 1 0.0005 NaN NaN NaN NaN
122 2 0.001 NaN NaN NaN NaN
122 3 0.005 NaN NaN NaN NaN
122 4 0.01 NaN NaN NaN NaN
122 5 0.05 NaN NaN NaN NaN
122 6 0.1 NaN NaN NaN NaN
122 7 0.5 NaN NaN NaN NaN

123 0 0.0001 NaN NaN NaN NaN
123 1 0.0005 NaN NaN NaN NaN
123 2 0.001 NaN NaN NaN NaN
123 3 0.005 NaN NaN NaN NaN
123 4 0.01 NaN NaN NaN NaN
123 5 0.05 NaN NaN NaN NaN
123 6 0.1 NaN NaN NaN NaN
123 7 0.5 NaN NaN NaN NaN

124 0 0.0001 NaN NaN NaN NaN
124 1 0.0005 NaN NaN NaN NaN
124 2 0.001 NaN NaN NaN NaN
124 3 0.005 NaN NaN NaN NaN
124 4 0.01 NaN NaN NaN NaN
124 5 0.05 NaN NaN NaN NaN
124 6 0.1 NaN NaN NaN NaN
124 7 0.5 NaN NaN NaN NaN

125 0 0.0001 NaN NaN NaN NaN
125 1 0.0005 NaN NaN NaN NaN
125 2 0.001 NaN NaN NaN NaN
125 3 0.005 NaN NaN NaN NaN
125 4 0.01 NaN NaN NaN NaN
125 5 0.05 NaN NaN NaN NaN
125 6 0.1 NaN NaN NaN NaN
125 7 0.5 NaN NaN NaN NaN

126 0 0.0001 NaN NaN NaN NaN
126 1 0.0005 NaN NaN NaN NaN
126 2 0.001 NaN NaN NaN NaN
126 3 0.005 NaN NaN NaN NaN
126 4 0.01 NaN NaN NaN NaN
126 5 0.05 NaN NaN NaN NaN
126 6 0.1 NaN NaN NaN NaN
126 7 0.5 NaN NaN NaN NaN

127 0 0.0001 NaN NaN NaN NaN
127 1 0.0005 NaN NaN NaN NaN
127 2 0.001 NaN NaN NaN NaN
127 3 0.005 NaN NaN NaN NaN
127 4 0.01 NaN NaN NaN NaN
127 5 0.05 NaN NaN NaN NaN
127 6 0.1 NaN NaN NaN NaN
127 7 0.5 NaN NaN NaN NaN

128 0 0.0001 NaN NaN NaN NaN
128 1 0.0005 NaN NaN NaN NaN
128 2 0.001 NaN NaN NaN NaN
128 3 0.005 NaN NaN NaN NaN
128 4 0.01 NaN NaN NaN NaN
128 5 0.05 NaN NaN NaN NaN
128 6 0.1 NaN NaN NaN NaN
128 7 0.5 NaN NaN NaN NaN

129 0 0.0001 NaN NaN NaN NaN
129 1 0.0005 NaN NaN NaN NaN
129 2 0.001 NaN NaN NaN NaN
129 3 0.005 NaN NaN NaN NaN
129 4 0.01 NaN NaN NaN NaN
129 5 0.05 NaN NaN NaN NaN
129 6 0.1 NaN NaN NaN NaN
129 7 0.5 NaN NaN NaN NaN

130 0 0.0001 NaN NaN NaN NaN
130 1 0.0005 NaN NaN NaN NaN
130 2 0.001 NaN NaN NaN NaN
130 3 0.005 NaN NaN NaN NaN
130 4 0.01 NaN NaN NaN NaN
130 5 0.05 NaN NaN NaN NaN
130 6 0.1 NaN NaN NaN NaN
130 7 0.5 NaN NaN NaN NaN

131 0 0.0001 NaN NaN NaN NaN
131 1 0.0005 NaN NaN NaN NaN
131 2 0.001 NaN NaN NaN NaN
131 3 0.005 NaN NaN NaN NaN
131 4 0.01 NaN NaN NaN NaN
131 5 0.05 NaN NaN NaN NaN
131 6 0.1 NaN NaN NaN NaN
131 7 0.5 NaN NaN NaN NaN

132 0 0.0001 NaN NaN NaN NaN
132 1 0.0005 NaN NaN NaN NaN
132 2 0.001 NaN NaN NaN NaN
132 3 0.005 NaN NaN NaN NaN
132 4 0.01 NaN NaN NaN NaN
132 5 0.05 NaN NaN NaN NaN
132 6 0.1 NaN NaN NaN NaN
132 7 0.5 NaN NaN NaN NaN

133 0 0.0001 NaN NaN NaN NaN
133 1 0.0005 NaN NaN NaN NaN
133 2 0.001 NaN NaN NaN NaN
133 3 0.005 NaN NaN NaN NaN
133 4 0.01 NaN NaN NaN NaN
133 5 0.05 NaN NaN NaN NaN
133 6 0.1 NaN NaN NaN NaN
133 7 0.5 NaN NaN NaN NaN

134 0 0.0001 NaN NaN NaN NaN
134 1 0.0005 NaN NaN NaN NaN
134 2 0.001 NaN NaN NaN NaN
134 3 0.005 NaN NaN NaN NaN
134 4 0.01 NaN NaN NaN NaN
134 5 0.05 NaN NaN NaN NaN
134 6 0.1 NaN NaN NaN NaN
134 7 0.5 NaN NaN NaN NaN

135 0 0.0001 NaN NaN NaN NaN
135 1 0.0005 NaN NaN NaN NaN
135 2 0.001 NaN NaN NaN NaN
135 3 0.005 NaN NaN NaN NaN
135 4 0.01 NaN NaN NaN NaN
135 5 0.05 NaN NaN NaN NaN
135 6 0.1 NaN NaN NaN NaN
135 7 0.5 NaN NaN NaN NaN

136 0 0.0001 NaN NaN NaN NaN
136 1 0.0005 NaN NaN NaN NaN
136 2 0.001 NaN NaN NaN NaN
136 3 0.005 NaN NaN NaN NaN
136 4 0.01 NaN NaN NaN NaN
136 5 0.05 NaN NaN NaN NaN
136 6 0.1 NaN NaN NaN NaN
136 7 0.5 NaN NaN NaN NaN

137 0 0.0001 NaN NaN NaN NaN
137 1 0.0005 NaN NaN NaN NaN
137 2 0.001 NaN NaN NaN NaN
137 3 0.005 NaN NaN NaN NaN
137 4 0.01 NaN NaN NaN NaN
137 5 0.05 NaN NaN NaN NaN
137 6 0.1 NaN NaN NaN NaN
137 7 0.5 NaN NaN NaN NaN

138 0 0.0001 NaN NaN NaN NaN
138 1 0.0005 NaN NaN NaN NaN
138 2 0.001 NaN NaN NaN NaN
138 3 0.005 NaN NaN NaN NaN
138 4 0.01 NaN NaN NaN NaN
138 5 0.05 NaN NaN NaN NaN
138 6 0.1 NaN NaN NaN NaN
138 7 0.5 NaN NaN NaN NaN

139 0 0.0001 NaN NaN NaN NaN
139 1 0.0005 NaN NaN NaN NaN
139 2 0.001 NaN NaN NaN NaN
139 3 0.005 NaN NaN NaN NaN
139 4 0.01 NaN NaN NaN NaN
139 5 0.05 NaN NaN NaN NaN
139 6 0.1 NaN NaN NaN NaN
139 7 0.5 NaN NaN NaN NaN

140 0 0.0001 NaN NaN NaN NaN
140 1 0.0005 NaN NaN NaN NaN
140 2 0.001 NaN NaN NaN NaN
140 3 0.005 NaN NaN NaN NaN
140 4 0.01 NaN NaN NaN NaN
140 5 0.05 NaN NaN NaN NaN
140 6 0.1 NaN NaN NaN NaN
140 7 0.5 NaN NaN NaN NaN

141 0 0.0001 NaN NaN NaN NaN
141 1 0.0005 NaN NaN NaN NaN
141 2 0.001 NaN NaN NaN NaN
141 3 0.005 NaN NaN NaN NaN
141 4 0.01 NaN NaN NaN NaN
141 5 0.05 NaN NaN NaN NaN
141 6 0.1 NaN NaN NaN NaN
141 7 0.5 NaN NaN NaN NaN

142 0 0.0001 NaN NaN NaN NaN
142 1 0.0005 NaN NaN NaN NaN
142 2 0.001 NaN NaN NaN NaN
142 3 0.005 NaN NaN NaN NaN
142 4 0.01 NaN NaN NaN NaN
142 5 0.05 NaN NaN NaN NaN
142 6 0.1 NaN NaN NaN NaN
142 7 0.5 NaN NaN NaN NaN

143 0 0.0001 NaN NaN NaN NaN
143 1 0.0005 NaN NaN NaN NaN
143 2 0.001 NaN NaN NaN NaN
143 3 0.005 NaN NaN NaN NaN
143 4 0.01 NaN NaN NaN NaN
143 5 0.05 NaN NaN NaN NaN
143 6 0.1 NaN NaN NaN NaN
143 7 0.5 NaN NaN NaN NaN

144 0 0.0001 NaN NaN NaN NaN
144 1 0.0005 NaN NaN NaN NaN
144 2 0.001 NaN NaN NaN NaN
144 3 0.005 NaN NaN NaN NaN
144 4 0.01 NaN NaN NaN NaN
144 5 0.05 NaN NaN NaN NaN
144 6 0.1 NaN NaN NaN NaN
144 7 0.5 NaN NaN NaN NaN

145 0 0.0001 NaN NaN NaN NaN
145 1 0.0005 NaN NaN NaN NaN
145 2 0.001 NaN NaN NaN NaN
145 3 0.005 NaN NaN NaN NaN
145 4 0.01 NaN NaN NaN NaN
145 5 0.05 NaN NaN NaN NaN
145 6 0.1 NaN NaN NaN NaN
145 7 0.5 NaN NaN NaN NaN

146 0 0.0001 NaN NaN NaN NaN
146 1 0.0005 NaN NaN NaN NaN
146 2 0.001 NaN NaN NaN NaN
146 3 0.005 NaN NaN NaN NaN
146 4 0.01 NaN NaN NaN NaN
146 5 0.05 NaN NaN NaN NaN
146 6 0.1 NaN NaN NaN NaN
146 7 0.5 NaN NaN NaN NaN

147 0 0.0001 NaN NaN NaN NaN
147 1 0.0005 NaN NaN NaN NaN
147 2 0.001 NaN NaN NaN NaN
147 3 0.005 NaN NaN NaN NaN
147 4 0.01 NaN NaN NaN NaN
147 5 0.05 NaN NaN NaN NaN
147 6 0.1 NaN NaN NaN NaN
147 7 0.5 NaN NaN NaN NaN

148 0 0.0001 NaN NaN NaN NaN
148 1 0.0005 NaN NaN NaN NaN
148 2 0.001 NaN NaN NaN NaN
148 3 0.005 NaN NaN NaN NaN
148 4 0.01 NaN NaN NaN NaN
148 5 0.05 NaN NaN NaN NaN
148 6 0.1 NaN NaN NaN NaN
148 7 0.5 NaN NaN NaN NaN

149 0 0.0001 NaN NaN NaN NaN
149 1 0.0005 NaN NaN NaN NaN
149 2 0.001 NaN NaN NaN NaN
149 3 0.005 NaN NaN NaN NaN
149 4 0.01 NaN NaN NaN NaN
149 5 0.05 NaN NaN NaN NaN
149 6 0.1 NaN NaN NaN NaN
149 7 0.5 NaN NaN NaN NaN

150 0 0.0001 NaN NaN NaN NaN
150 1 0.0005 NaN NaN NaN NaN
150 2 0.001 NaN NaN NaN NaN
150 3 0.005 NaN NaN NaN NaN
150 4 0.01 NaN NaN NaN NaN
150 5 0.05 NaN NaN NaN NaN
150 6 0.1 NaN NaN NaN NaN
150 7 0.5 NaN NaN NaN NaN

151 0 0.0001 NaN NaN NaN NaN
151 1 0.0005 NaN NaN NaN NaN
151 2 0.001 NaN NaN NaN NaN
151 3 0.005 NaN NaN NaN NaN
151 4 0.01 NaN NaN NaN NaN
151 5 0.05 NaN NaN NaN NaN
151 6 0.1 NaN NaN NaN NaN
151 7 0.5 NaN NaN NaN NaN

152 0 0.0001 NaN NaN NaN NaN
152 1 0.0005 NaN NaN NaN NaN
152 2 0.001 NaN NaN NaN NaN
152 3 0.005 NaN NaN NaN NaN
152 4 0.01 NaN NaN NaN NaN
152 5 0.05 NaN NaN NaN NaN
152 6 0.1 NaN NaN NaN NaN
152 7 0.5 NaN NaN NaN NaN

153 0 0.0001 NaN NaN NaN NaN
153 1 0.0005 NaN NaN NaN NaN
153 2 0.001 NaN NaN NaN NaN
153 3 0.005 NaN NaN NaN NaN
153 4 0.01 NaN NaN NaN NaN
153 5 0.05 NaN NaN NaN NaN
153 6 0.1 NaN NaN NaN NaN
153 7 0.5 NaN NaN NaN NaN

154 0 0.0001 NaN NaN NaN NaN
154 1 0.0005 NaN NaN NaN NaN
154 2 0.001 NaN NaN NaN NaN
154 3 0.005 NaN NaN NaN NaN
154 4 0.01 NaN NaN NaN NaN
154 5 0.05 NaN NaN NaN NaN
154 6 0.1 NaN NaN NaN NaN
154 7 0.5 NaN NaN NaN NaN

155 0 0.0001 NaN NaN NaN NaN
155 1 0.0005 NaN NaN NaN NaN
155 2 0.001 NaN NaN NaN NaN
155 3 0.005 NaN NaN NaN NaN
155 4 0.01 NaN NaN NaN NaN
155 5 0.05 NaN NaN NaN NaN
155 6 0.1 NaN NaN NaN NaN
155 7 0.5 NaN NaN NaN NaN

156 0 0.0001 NaN NaN NaN NaN
156 1 0.0005 NaN NaN NaN NaN
156 2 0.001 NaN NaN NaN NaN
156 3 0.005 NaN NaN NaN NaN
156 4 0.01 NaN NaN NaN NaN
156 5 0.05 NaN NaN NaN NaN
156 6 0.1 NaN NaN NaN NaN
156 7 0.5 NaN NaN NaN NaN

157 0 0.0001 NaN NaN NaN NaN
157 1 0.0005 NaN NaN NaN NaN
157 2 0.001 NaN NaN NaN NaN
157 3 0.005 NaN NaN NaN NaN
157 4 0.01 NaN NaN NaN NaN
157 5 0.05 NaN NaN NaN NaN
157 6 0.1 NaN NaN NaN NaN
157 7 0.5 NaN NaN NaN NaN

158 0 0.0001 NaN NaN NaN NaN
158 1 0.0005 NaN NaN NaN NaN
158 2 0.001 NaN NaN NaN NaN
158 3 0.005 NaN NaN NaN NaN
158 4 0.01 NaN NaN NaN NaN
158 5 0.05 NaN NaN NaN NaN
158 6 0.1 NaN NaN NaN NaN
158 7 0.5 NaN NaN NaN NaN

159 0 0.0001 NaN NaN NaN NaN
159 1 0.0005 NaN NaN NaN NaN
159 2 0.001 NaN NaN NaN NaN
159 3 0.005 NaN NaN NaN NaN
159 4 0.01 NaN NaN NaN NaN
159 5 0.05 NaN NaN NaN NaN
159 6 0.1 NaN NaN NaN NaN
159 7 0.5 NaN NaN NaN NaN

160 0 0.0001 NaN NaN NaN NaN
160 1 0.0005 NaN NaN NaN NaN
160 2 0.001 NaN NaN NaN NaN
160 3 0.005 NaN NaN NaN NaN
160 4 0.01 NaN NaN NaN NaN
160 5 0.05 NaN NaN NaN NaN
160 6 0.1 NaN NaN NaN NaN
160 7 0.5 NaN NaN NaN NaN

161 0 0.0001 NaN NaN NaN NaN
161 1 0.0005 NaN NaN NaN NaN
161 2 0.001 NaN NaN NaN NaN
161 3 0.005 NaN NaN NaN NaN
161 4 0.01 NaN NaN NaN NaN
161 5 0.05 NaN NaN NaN NaN
161 6 0.1 NaN NaN NaN NaN
161 7 0.5 NaN NaN NaN NaN

162 0 0.0001 NaN NaN NaN NaN
162 1 0.0005 NaN NaN NaN NaN
162 2 0.001 NaN NaN NaN NaN
162 3 0.005 NaN NaN NaN NaN
162 4 0.01 NaN NaN NaN NaN
162 5 0.05 NaN NaN NaN NaN
162 6 0.1 NaN NaN NaN NaN
162 7 0.5 NaN NaN NaN NaN

163 0 0.0001 NaN NaN NaN NaN
163 1 0.0005 NaN NaN NaN NaN
163 2 0.001 NaN NaN NaN NaN
163 3 0.005 NaN NaN NaN NaN
163 4 0.01 NaN NaN NaN NaN
163 5 0.05 NaN NaN NaN NaN
163 6 0.1 NaN NaN NaN NaN
163 7 0.5 NaN NaN NaN NaN

164 0 0.0001 NaN NaN NaN NaN
164 1 0.0005 NaN NaN NaN NaN
164 2 0.001 NaN NaN NaN NaN
164 3 0.005 NaN NaN NaN NaN
164 4 0.01 NaN NaN NaN NaN
164 5 0.05 NaN NaN NaN NaN
164 6 0.1 NaN NaN NaN NaN
164 7 0.5 NaN NaN NaN NaN

165 0 0.0001 NaN NaN NaN NaN
165 1 0.0005 NaN NaN NaN NaN
165 2 0.001 NaN NaN NaN NaN
165 3 0.005 NaN NaN NaN NaN
165 4 0.01 NaN NaN NaN NaN
165 5 0.05 NaN NaN NaN NaN
165 6 0.1 NaN NaN NaN NaN
165 7 0.5 NaN NaN NaN NaN

166 0 0.0001 NaN NaN NaN NaN
166 1 0.0005 NaN NaN NaN NaN
166 2 0.001 NaN NaN NaN NaN
166 3 0.005 NaN NaN NaN NaN
166 4 0.01 NaN NaN NaN NaN
166 5 0.05 NaN NaN NaN NaN
166 6 0.1 NaN NaN NaN NaN
166 7 0.5 NaN NaN NaN NaN

167 0 0.0001 NaN NaN NaN NaN
167 1 0.0005 NaN NaN NaN NaN
167 2 0.001 NaN NaN NaN NaN
167 3 0.005 NaN NaN NaN NaN
167 4 0.01 NaN NaN NaN NaN
167 5 0.05 NaN NaN NaN NaN
167 6 0.1 NaN NaN NaN NaN
167 7 0.5 NaN NaN NaN NaN

168 0 0.0001 NaN NaN NaN NaN
168 1 0.0005 NaN NaN NaN NaN
168 2 0.001 NaN NaN NaN NaN
168 3 0.005 NaN NaN NaN NaN
168 4 0.01 NaN NaN NaN NaN
168 5 0.05 NaN NaN NaN NaN
168 6 0.1 NaN NaN NaN NaN
168 7 0.5 NaN NaN NaN NaN

169 0 0.0001 NaN NaN NaN NaN
169 1 0.0005 NaN NaN NaN NaN
169 2 0.001 NaN NaN NaN NaN
169 3 0.005 NaN NaN NaN NaN
169 4 0.01 NaN NaN NaN NaN
169 5 0.05 NaN NaN NaN NaN
169 6 0.1 NaN NaN NaN NaN
169 7 0.5 NaN NaN NaN NaN

170 0 0.0001 NaN NaN NaN NaN
170 1 0.0005 NaN NaN NaN NaN
170 2 0.001 NaN NaN NaN NaN
170 3 0.005 NaN NaN NaN NaN
170 4 0.01 NaN NaN NaN NaN
170 5 0.05 NaN NaN NaN NaN
170 6 0.1 NaN NaN NaN NaN
170 7 0.5 NaN NaN NaN NaN

171 0 0.0001 NaN NaN NaN NaN
171 1 0.0005 NaN NaN NaN NaN
171 2 0.001 NaN NaN NaN NaN
171 3 0.005 NaN NaN NaN NaN
171 4 0.01 NaN NaN NaN NaN
171 5 0.05 NaN NaN NaN NaN
171 6 0.1 NaN NaN NaN NaN
171 7 0.5 NaN NaN NaN NaN

172 0 0.0001 NaN NaN NaN NaN
172 1 0.0005 NaN NaN NaN NaN
172 2 0.001 NaN NaN NaN NaN
172 3 0.005 NaN NaN NaN NaN
172 4 0.01 NaN NaN NaN NaN
172 5 0.05 NaN NaN NaN NaN
172 6 0.1 NaN NaN NaN NaN
172 7 0.5 NaN NaN NaN NaN

173 0 0.0001 NaN NaN NaN NaN
173 1 0.0005 NaN NaN NaN NaN
173 2 0.001 NaN NaN NaN NaN
173 3 0.005 NaN NaN NaN NaN
173 4 0.01 NaN NaN NaN NaN
173 5 0.05 NaN NaN NaN NaN
173 6 0.1 NaN NaN NaN NaN
173 7 0.5 NaN NaN NaN NaN

174 0 0.0001 NaN NaN NaN NaN
174 1 0.0005 NaN NaN NaN NaN
174 2 0.001 NaN NaN NaN NaN
174 3 0.005 NaN NaN NaN NaN
174 4 0.01 NaN NaN NaN NaN
174 5 0.05 NaN NaN NaN NaN
174 6 0.1 NaN NaN NaN NaN
174 7 0.5 NaN NaN NaN NaN

175 0 0.0001 NaN NaN NaN NaN
175 1 0.0005 NaN NaN NaN NaN
175 2 0.001 NaN NaN NaN NaN
175 3 0.005 NaN NaN NaN NaN
175 4 0.01 NaN NaN NaN NaN
175 5 0.05 NaN NaN NaN NaN
175 6 0.1 NaN NaN NaN NaN
175 7 0.5 NaN NaN NaN NaN

176 0 0.0001 NaN NaN NaN NaN
176 1 0.0005 NaN NaN NaN NaN
176 2 0.001 NaN NaN NaN NaN
176 3 0.005 NaN NaN NaN NaN
176 4 0.01 NaN NaN NaN NaN
176 5 0.05 NaN NaN NaN NaN
176 6 0.1 NaN NaN NaN NaN
176 7 0.5 NaN NaN NaN NaN

177 0 0.0001 NaN NaN NaN NaN
177 1 0.0005 NaN NaN NaN NaN
177 2 0.001 NaN NaN NaN NaN
177 3 0.005 NaN NaN NaN NaN
177 4 0.01 NaN NaN NaN NaN
177 5 0.05 NaN NaN NaN NaN
177 6 0.1 NaN NaN NaN NaN
177 7 0.5 NaN NaN NaN NaN

178 0 0.0001 NaN NaN NaN NaN
178 1 0.0005 NaN NaN NaN NaN
178 2 0.001 NaN NaN NaN NaN
178 3 0.005 NaN NaN NaN NaN
178 4 0.01 NaN NaN NaN NaN
178 5 0.05 NaN NaN NaN NaN
178 6 0.1 NaN NaN NaN NaN
178 7 0.5 NaN NaN NaN NaN

179 0 0.0001 NaN NaN NaN NaN
179 1 0.0005 NaN NaN NaN NaN
179 2 0.001 NaN NaN NaN NaN
179 3 0.005 NaN NaN NaN NaN
179 4 0.01 NaN NaN NaN NaN
179 5 0.05 NaN NaN NaN NaN
179 6 0.1 NaN NaN NaN NaN
179 7 0.5 NaN NaN NaN NaN

180 0 0.0001 NaN NaN NaN NaN
180 1 0.0005 NaN NaN NaN NaN
180 2 0.001 NaN NaN NaN NaN
180 3 0.005 NaN NaN NaN NaN
180 4 0.01 NaN NaN NaN NaN
180 5 0.05 NaN NaN NaN NaN
180 6 0.1 NaN NaN NaN NaN
180 7 0.5 NaN NaN NaN NaN

181 0 0.0001 NaN NaN NaN NaN
181 1 0.0005 NaN NaN NaN NaN
181 2 0.001 NaN NaN NaN NaN
181 3 0.005 NaN NaN NaN NaN
181 4 0.01 NaN NaN NaN NaN
181 5 0.05 NaN NaN NaN NaN
181 6 0.1 NaN NaN NaN NaN
181 7 0.5 NaN NaN NaN NaN

182 0 0.0001 NaN NaN NaN NaN
182 1 0.0005 NaN NaN NaN NaN
182 2 0.001 NaN NaN NaN NaN
182 3 0.005 NaN NaN NaN NaN
182 4 0.01 NaN NaN NaN NaN
182 5 0.05 NaN NaN NaN NaN
182 6 0.1 NaN NaN NaN NaN
182 7 0.5 NaN NaN NaN NaN

183 0 0.0001 NaN NaN NaN NaN
183 1 0.0005 NaN NaN NaN NaN
183 2 0.001 NaN NaN NaN NaN
183 3 0.005 NaN NaN NaN NaN
183 4 0.01 NaN NaN NaN NaN
183 5 0.05 NaN NaN NaN NaN
183 6 0.1 NaN NaN NaN NaN
183 7 0.5 NaN NaN NaN NaN

184 0 0.0001 NaN NaN NaN NaN
184 1 0.0005 NaN NaN NaN NaN
184 2 0.001 NaN NaN NaN NaN
184 3 0.005 NaN NaN NaN NaN
184 4 0.01 NaN NaN NaN NaN
184 5 0.05 NaN NaN NaN NaN
184 6 0.1 NaN NaN NaN NaN
184 7 0.5 NaN NaN NaN NaN

185 0 0.0001 NaN NaN NaN NaN
185 1 0.0005 NaN NaN NaN NaN
185 2 0.001 NaN NaN NaN NaN
185 3 0.005 NaN NaN NaN NaN
185 4 0.01 NaN NaN NaN NaN
185 5 0.05 NaN NaN NaN NaN
185 6 0.1 NaN NaN NaN NaN
185 7 0.5 NaN NaN NaN NaN

186 0 0.0001 NaN NaN NaN NaN
186 1 0.0005 NaN NaN NaN NaN
186 2 0.001 NaN NaN NaN NaN
186 3 0.005 NaN NaN NaN NaN
186 4 0.01 NaN NaN NaN NaN
186 5 0.05 NaN NaN NaN NaN
186 6 0.1 NaN NaN NaN NaN
186 7 0.5 NaN NaN NaN NaN

187 0 0.0001 NaN NaN NaN NaN
187 1 0.0005 NaN NaN NaN NaN
187 2 0.001 NaN NaN NaN NaN
187 3 0.005 NaN NaN NaN NaN
187 4 0.01 NaN NaN NaN NaN
187 5 0.05 NaN NaN NaN NaN
187 6 0.1 NaN NaN NaN NaN
187 7 0.5 NaN NaN NaN NaN

188 0 0.0001 NaN NaN NaN NaN
188 1 0.0005 NaN NaN NaN NaN
188 2 0.001 NaN NaN NaN NaN
188 3 0.005 NaN NaN NaN NaN
188 4 0.01 NaN NaN NaN NaN
188 5 0.05 NaN NaN NaN NaN
188 6 0.1 NaN NaN NaN NaN
188 7 0.5 NaN NaN NaN NaN

189 0 0.0001 NaN NaN NaN NaN
189 1 0.0005 NaN NaN NaN NaN
189 2 0.001 NaN NaN NaN NaN
189 3 0.005 NaN NaN NaN NaN
189 4 0.01 NaN NaN NaN NaN
189 5 0.05 NaN NaN NaN NaN
189 6 0.1 NaN NaN NaN NaN
189 7 0.5 NaN NaN NaN NaN

190 0 0.0001 1.032017387029978e-06 0.001400584829645002 0.02267557622229367 0.3161833074113054
190 1 0.0005 NaN NaN NaN NaN
190 2 0.001 NaN NaN NaN NaN
190 3 0.005 NaN NaN NaN NaN
190 4 0.01 NaN NaN NaN NaN
190 5 0.05 NaN NaN NaN NaN
190 6 0.1 NaN NaN NaN NaN
190 7 0.5 NaN NaN NaN NaN

191 0 0.0001 NaN NaN NaN NaN
191 1 0.0005 NaN NaN NaN NaN
191 2 0.001 NaN NaN NaN NaN
191 3 0.005 NaN NaN NaN NaN
191 4 0.01 NaN NaN NaN NaN
191 5 0.05 NaN NaN NaN NaN
191 6 0.1 NaN NaN NaN NaN
191 7 0.5 NaN NaN NaN NaN

192 0 0.0001 8.404624037214863e-06 0.004628798712154492 0.121457549414683 0.513714197313802
192 1 0.0005 NaN NaN NaN NaN
192 2 0.001 NaN NaN NaN NaN
192 3 0.005 NaN NaN NaN NaN
192 4 0.01 NaN NaN NaN NaN
192 5 0.05 NaN NaN NaN NaN
192 6 0.1 NaN NaN NaN NaN
192 7 0.5 NaN NaN NaN NaN

193 0 0.0001 4.389591310616892e-07 0.0008834893319686898 0.005880253728168072 0.07724690947023949
193 1 0.0005 NaN NaN NaN NaN
193 2 0.001 NaN NaN NaN NaN
193 3 0.005 NaN NaN NaN NaN
193 4 0.01 NaN NaN NaN NaN
193 5 0.05 NaN NaN NaN NaN
193 6 0.1 NaN NaN NaN NaN
193 7 0.5 NaN NaN NaN NaN

194 0 0.0001 3.124840908847895e-07 0.0009041738001851485 0.004429854010093215 0.0813648655231991
194 1 0.0005 NaN NaN NaN NaN
194 2 0.001 NaN NaN NaN NaN
194 3 0.005 NaN NaN NaN NaN
194 4 0.01 NaN NaN NaN NaN
194 5 0.05 NaN NaN NaN NaN
194 6 0.1 NaN NaN NaN NaN
194 7 0.5 NaN NaN NaN NaN

195 0 0.0001 3.042290122571324e-07 0.0008941831258866273 0.004050459165347139 0.08477983128405286
195 1 0.0005 NaN NaN NaN NaN
195 2 0.001 NaN NaN NaN NaN
195 3 0.005 NaN NaN NaN NaN
195 4 0.01 NaN NaN NaN NaN
195 5 0.05 NaN NaN NaN NaN
195 6 0.1 NaN NaN NaN NaN
195 7 0.5 NaN NaN NaN NaN

196 0 0.0001 2.39717028879216e-07 0.0008006422895268095 0.003630219204617659 0.07849279603786519
196 1 0.0005 NaN NaN NaN NaN
196 2 0.001 NaN NaN NaN NaN
196 3 0.005 NaN NaN NaN NaN
196 4 0.01 NaN NaN NaN NaN
196 5 0.05 NaN NaN NaN NaN
196 6 0.1 NaN NaN NaN NaN
196 7 0.5 NaN NaN NaN NaN

197 0 0.0001 2.538669365870432e-07 0.0008207323643567577 0.003563950396337679 0.08015739502693253
197 1 0.0005 NaN NaN NaN NaN
197 2 0.001 NaN NaN NaN NaN
197 3 0.005 NaN NaN NaN NaN
197 4 0.01 NaN NaN NaN NaN
197 5 0.05 NaN NaN NaN NaN
197 6 0.1 NaN NaN NaN NaN
197 7 0.5 NaN NaN NaN NaN

198 0 0.0001 2.473237903346482e-07 0.0008080542998789575 0.00351568957455445 0.07946064951054876
198 1 0.0005 NaN NaN NaN NaN
198 2 0.001 NaN NaN NaN NaN
198 3 0.005 NaN NaN NaN NaN
198 4 0.01 NaN NaN NaN NaN
198 5 0.05 NaN NaN NaN NaN
198 6 0.1 NaN NaN NaN NaN
198 7 0.5 NaN NaN NaN NaN

199 0 0.0001 2.429208212921197e-07 0.0008006628031274055 0.003390749766514804 0.07739979347714265
199 1 0.0005 NaN NaN NaN NaN
199 2 0.001 NaN NaN NaN NaN
199 3 0.005 NaN NaN NaN NaN
199 4 0.01 NaN NaN NaN NaN
199 5 0.05 NaN NaN NaN NaN
199 6 0.1 NaN NaN NaN NaN
199 7 0.5 NaN NaN NaN NaN

200 0 0.0001 2.374009790266943e-07 0.0007952523409531231 0.003143446972478181 0.07636005133164758
200 1 0.0005 NaN NaN NaN NaN
200 2 0.001 NaN NaN NaN NaN
200 3 0.005 NaN NaN NaN NaN
200 4 0.01 NaN NaN NaN NaN
200 5 0.05 NaN NaN NaN NaN
200 6 0.1 NaN NaN NaN NaN
200 7 0.5 NaN NaN NaN NaN

201 0 0.0001 2.478539006668112e-07 0.0008119345786656851 0.003207825748247252 0.07618944849174358
201 1 0.0005 NaN NaN NaN NaN
201 2 0.001 NaN NaN NaN NaN
201 3 0.005 NaN NaN NaN NaN
201 4 0.01 NaN NaN NaN NaN
201 5 0.05 NaN NaN NaN NaN
201 6 0.1 NaN NaN NaN NaN
201 7 0.5 NaN NaN NaN NaN

202 0 0.0001 2.265587936271707e-07 0.0007692010483273393 0.003076053714010937 0.07462128759654374
202 1 0.0005 NaN NaN NaN NaN
202 2 0.001 NaN NaN NaN NaN
202 3 0.005 NaN NaN NaN NaN
202 4 0.01 NaN NaN NaN NaN
202 5 0.05 NaN NaN NaN NaN
202 6 0.1 NaN NaN NaN NaN
202 7 0.5 NaN NaN NaN NaN

203 0 0.0001 2.191408824708357e-07 0.0007623565890426676 0.00309202590350499 0.07342519948598825
203 1 0.0005 NaN NaN NaN NaN
203 2 0.001 NaN NaN NaN NaN
203 3 0.005 NaN NaN NaN NaN
203 4 0.01 NaN NaN NaN NaN
203 5 0.05 NaN NaN NaN NaN
203 6 0.1 NaN NaN NaN NaN
203 7 0.5 NaN NaN NaN NaN

204 0 0.0001 2.143954695808101e-07 0.0007540079246730613 0.002994840450775443 0.07285218364771784
204 1 0.0005 4.96918846479565e-07 0.0009688655611923558 0.005504350708007763 0.0820859488237109
204 2 0.001 NaN NaN NaN NaN
204 3 0.005 NaN NaN NaN NaN
204 4 0.01 NaN NaN NaN NaN
204 5 0.05 NaN NaN NaN NaN
204 6 0.1 NaN NaN NaN NaN
204 7 0.5 NaN NaN NaN NaN

205 0 0.0001 2.098228520748304e-07 0.0007532775157246263 0.003108196117347754 0.07287630720333338
205 1 0.0005 5.195858234491245e-07 0.0009974821378389009 0.00773480639402948 0.1050430381056116
205 2 0.001 NaN NaN NaN NaN
205 3 0.005 NaN NaN NaN NaN
205 4 0.01 NaN NaN NaN NaN
205 5 0.05 NaN NaN NaN NaN
205 6 0.1 NaN NaN NaN NaN
205 7 0.5 NaN NaN NaN NaN

206 0 0.0001 2.092900668538238e-07 0.000754947456356625 0.003051595497532068 0.07327930345401601
206 1 0.0005 3.526122366918226e-07 0.0009346750823264749 0.005228403658785697 0.07480997290010838
206 2 0.001 NaN NaN NaN NaN
206 3 0.005 NaN NaN NaN NaN
206 4 0.01 NaN NaN NaN NaN
206 5 0.05 NaN NaN NaN NaN
206 6 0.1 NaN NaN NaN NaN
206 7 0.5 NaN NaN NaN NaN

207 0 0.0001 2.062068979872643e-07 0.0007568295300481864 0.002586678581894044 0.06959101573953963
207 1 0.0005 3.684780930281504e-07 0.0009367398942603522 0.004698282374958242 0.07269577366317925
207 2 0.001 NaN NaN NaN NaN
207 3 0.005 NaN NaN NaN NaN
207 4 0.01 NaN NaN NaN NaN
207 5 0.05 NaN NaN NaN NaN
207 6 0.1 NaN NaN NaN NaN
207 7 0.5 NaN NaN NaN NaN

208 0 0.0001 2.061788657986012e-07 0.0007568353603231159 0.002625862462331817 0.06960740371701202
208 1 0.0005 NaN NaN NaN NaN
208 2 0.001 NaN NaN NaN NaN
208 3 0.005 NaN NaN NaN NaN
208 4 0.01 NaN NaN NaN NaN
208 5 0.05 NaN NaN NaN NaN
208 6 0.1 NaN NaN NaN NaN
208 7 0.5 NaN NaN NaN NaN

209 0 0.0001 1.974913904296171e-07 0.0007564391796144321 0.002636874042826015 0.07002976621630252
209 1 0.0005 NaN NaN NaN NaN
209 2 0.001 NaN NaN NaN NaN
209 3 0.005 NaN NaN NaN NaN
209 4 0.01 NaN NaN NaN NaN
209 5 0.05 NaN NaN NaN NaN
209 6 0.1 NaN NaN NaN NaN
209 7 0.5 NaN NaN NaN NaN

210 0 0.0001 1.969425479413019e-07 0.000746154154668055 0.002522410322120895 0.06887413211652849
210 1 0.0005 NaN NaN NaN NaN
210 2 0.001 NaN NaN NaN NaN
210 3 0.005 NaN NaN NaN NaN
210 4 0.01 NaN NaN NaN NaN
210 5 0.05 NaN NaN NaN NaN
210 6 0.1 NaN NaN NaN NaN
210 7 0.5 2.194193307298046e-07 0.0009110717035700766 0.03086562100146747 0.3440332646515776

211 0 0.0001 1.967755685373742e-07 0.0007480406300874876 0.00251296869870239 0.06896731111907295
211 1 0.0005 NaN NaN NaN NaN
211 2 0.001 NaN NaN NaN NaN
211 3 0.005 NaN NaN NaN NaN
211 4 0.01 NaN NaN NaN NaN
211 5 0.05 NaN NaN NaN NaN
211 6 0.1 NaN NaN NaN NaN
211 7 0.5 2.325036391870177e-07 0.0009236865823818441 0.02084752230637027 0.200532989140813

212 0 0.0001 1.932985450690059e-07 0.0007463983707425292 0.002538829046306071 0.06891498646318994
212 1 0.0005 3.284413005822871e-07 0.000887169708276403 0.004387596482076944 0.0771495531462445
212 2 0.001 NaN NaN NaN NaN
212 3 0.005 NaN NaN NaN NaN
212 4 0.01 NaN NaN NaN NaN
212 5 0.05 4.064009232047498e-07 0.0009332259017189592 0.01464662182342717 0.114399358053243
212 6 0.1 NaN NaN NaN NaN
212 7 0.5 2.503350307985395e-07 0.0009489950673282621 0.01927403556732541 0.2064991222066792

213 0 0.0001 1.806616070517457e-07 0.000730232019840571 0.002641997420032144 0.06894162257540493
213 1 0.0005 3.022336918470292e-07 0.0008899059340445881 0.003725044261687462 0.06340667243014542
213 2 0.001 NaN NaN NaN NaN
213 3 0.005 NaN NaN NaN NaN
213 4 0.01 3.917709045785004e-07 0.001100601037551385 0.008907635212770168 0.1313356352743296
213 5 0.05 4.129862754785833e-07 0.000934964625045609 0.01561899789956495 0.1338388586563053
213 6 0.1 NaN NaN NaN NaN
213 7 0.5 2.355825046140535e-07 0.000936140585380052 0.01841768839098068 0.1421528362388609

214 0 0.0001 1.799213041133621e-07 0.0007289828381851216 0.00264925042243122 0.06897223995046642
214 1 0.0005 2.992079129139372e-07 0.0008836216233603089 0.003597160254842342 0.0630448069181726
214 2 0.001 NaN NaN NaN NaN
214 3 0.005 NaN NaN NaN NaN
214 4 0.01 3.916744036610676e-07 0.001100615156638618 0.008974404373441417 0.1311376092213108
214 5 0.05 4.24689986223778e-07 0.0009497064096350982 0.01442605469538391 0.12922192745609
214 6 0.1 1.111673702885357e-06 0.001703148277479194 0.1205149452783764 0.6894939976788537
214 7 0.5 2.334013027368573e-07 0.0009337639986717328 0.01542637730803694 0.1225532331106802

215 0 0.0001 1.813154924764015e-07 0.0007302883513355951 0.002641245228329862 0.0692845117529528
215 1 0.0005 2.934471667005122e-07 0.0008833056614929724 0.003517180663221346 0.06340050463958313
215 2 0.001 NaN NaN NaN NaN
215 3 0.005 NaN NaN NaN NaN
215 4 0.01 4.167973866545426e-07 0.001114890031836069 0.008816643976474697 0.1309798962855431
215 5 0.05 2.36915274368305e-07 0.0008212991470859521 0.008853408742632612 0.09978298919408002
215 6 0.1 1.11082121593477e-06 0.001612765968748153 0.05975725609361086 0.5773686010178278
215 7 0.5 2.182351581430896e-07 0.0008613418534229034 0.01338413109805679 0.1237864697116708

216 0 0.0001 1.848272071229411e-07 0.0007344118766887675 0.002635849724872452 0.06941048785228077
216 1 0.0005 2.354417517179891e-07 0.0007899430245235095 0.004070381906123655 0.07443355221616299
216 2 0.001 NaN NaN NaN NaN
216 3 0.005 NaN NaN NaN NaN
216 4 0.01 3.730757207280993e-07 0.001072194937933091 0.008514919813655937 0.1294684798501189
216 5 0.05 2.097535107701607e-07 0.000794990834791065 0.008786762344649821 0.1042698750975091
216 6 0.1 9.286599902122452e-07 0.001643411351982316 0.03451943808721294 0.4509430396122733
216 7 0.5 2.190153249859773e-07 0.0008112049916366715 0.02596717964901626 0.2509382833266594

217 0 0.0001 1.860392791567736e-07 0.0007372804107492748 0.002635274487591066 0.06941265633908222
217 1 0.0005 2.339378773010012e-07 0.000822130351237238 0.003025308988665597 0.04936458206223171
217 2 0.001 NaN NaN NaN NaN
217 3 0.005 NaN NaN NaN NaN
217 4 0.01 3.473425291740828e-07 0.00103637422783498 0.008340869638656179 0.1286578662606941
217 5 0.05 1.924062925201785e-07 0.0007048813525187825 0.008349543994221435 0.1057183634280288
217 6 0.1 NaN NaN NaN NaN
217 7 0.5 3.320126510675884e-07 0.001600468313898595 0.9042897478039279 2.407149492467663

218 0 0.0001 1.810725328478254e-07 0.0007257064740628927 0.002394550030790572 0.06756997351417615
218 1 0.0005 1.670334515088714e-07 0.0007088332866480584 0.002488733180012209 0.05478819923970946
218 2 0.001 NaN NaN NaN NaN
218 3 0.005 NaN NaN NaN NaN
218 4 0.01 3.327693542068577e-07 0.001004019918883436 0.008301940887959339 0.1282449466379598
218 5 0.05 2.070714849424219e-07 0.0007373467771176756 0.008052076166721548 0.1036268514858221
218 6 0.1 1.009245084633608e-06 0.001668023321261813 0.01303831375248149 0.1509779440596717
218 7 0.5 2.05889775962131e-07 0.0007612368528815416 0.2499813668802163 0.9983819982380726

219 0 0.0001 1.84670012252429e-07 0.0007283776389401808 0.00232952807276463 0.06674882862362952
219 1 0.0005 8.109337092999608e-08 0.000508277733007656 0.00108310794555746 0.0393060506616898
219 2 0.001 NaN NaN NaN NaN
219 3 0.005 1.235976745339211e-06 0.001812563283296154 0.01955490042258725 0.1562240669768691
219 4 0.01 3.307512038627684e-07 0.0009973872549240426 0.008376659193539825 0.1286117912581186
219 5 0.05 2.082316183679458e-07 0.0007323771795402223 0.006361760704021569 0.09249710104264364
219 6 0.1 1.014945035841444e-06 0.001692958035093728 0.0124297363747867 0.1498492083206391
219 7 0.5 1.142332120983854e-07 0.0006605120596554492 0.009469309200966201 0.1045296069220552

220 0 0.0001 1.848966558177152e-07 0.0007266552139011395 0.002231063674582226 0.06598534041911597
220 1 0.0005 NaN NaN NaN NaN
220 2 0.001 NaN NaN NaN NaN
220 3 0.005 1.156234441796204e-06 0.001828060737964154 0.01759374988853827 0.1503746132896397
220 4 0.01 3.472420883000166e-07 0.0009928774209617686 0.008252308840848347 0.1277418577116261
220 5 0.05 1.915982446323985e-07 0.0007223461433989442 0.004217067484046623 0.07684258111910358
220 6 0.1 1.043303324322914e-06 0.001676390369351299 0.01239482357896991 0.1472001105205358
220 7 0.5 1.291887846155044e-07 0.0006939227660844871 0.009164028882488713 0.1002822255124203

221 0 0.0001 1.896042576039309e-07 0.0007304216247376871 0.002195114963958834 0.06583968137419394
221 1 0.0005 NaN NaN NaN NaN
221 2 0.001 8.183268894024479e-06 0.00752801070806397 6.772732245903829 6.138932023547532
221 3 0.005 1.159568274286203e-06 0.001833145834072791 0.01761830584772677 0.1509657279326913
221 4 0.01 3.493999511591509e-07 0.0009923939326177411 0.008262289750317066 0.1278853687816539
221 5 0.05 1.581312964967755e-07 0.0006567632886889108 0.007747506947874541 0.09339127334539998
221 6 0.1 1.034842846686316e-06 0.001681707082802575 0.01243225500953986 0.1468442307539739
221 7 0.5 1.283852681737138e-07 0.0006517519340993871 0.008378897286222082 0.08812230217832751

222 0 0.0001 1.908519787112173e-07 0.0007312569401736191 0.002186607487394393 0.06581101793425237
222 1 0.0005 4.250797285109635e-06 0.005125442723740381 0.2909055098319522 1.268535542605865
222 2 0.001 1.263993544302784e-08 0.0001386531944942426 0.0009147037059122106 0.03727126125130598
222 3 0.005 9.972045385634496e-07 0.001695669642071351 0.01505076987557143 0.142516065991243
222 4 0.01 3.480995990179202e-07 0.0009987357392087226 0.008417831070855041 0.1280788598664837
222 5 0.05 1.546144093732082e-07 0.0006552703804985072 0.007402039565718546 0.09065380116850308
222 6 0.1 1.013439676114422e-06 0.001669085586493146 0.01215377481317651 0.1461591583995379
222 7 0.5 1.356907059985214e-07 0.0006535307952302283 0.008343286569592616 0.08169761817328025

223 0 0.0001 1.914199915863714e-07 0.0007324618255775128 0.002186014587047575 0.06581592145684301
223 1 0.0005 1.289535171794708e-08 0.0002035345634388008 0.0002635270485215477 0.01559850598274548
223 2 0.001 4.317823970847585e-08 0.00032654286625311 0.001153111082720343 0.03553403225144169
223 3 0.005 9.886626132930355e-07 0.001689242071153174 0.01501232636950427 0.1426155589551232
223 4 0.01 3.706851255180177e-07 0.001028000887691949 0.008029311195738964 0.1252201889865643
223 5 0.05 1.895213889691419e-07 0.0007607390082671195 0.005890789866414826 0.07691408081226625
223 6 0.1 9.731039023606065e-07 0.001677552636140778 0.0128928614336378 0.1490350961565119
223 7 0.5 1.479013475239889e-07 0.0006612405754338191 0.005702180090857899 0.07792736957341595

224 0 0.0001 1.935755401835789e-07 0.0007368541486827418 0.002176664656139879 0.0655699084125918
224 1 0.0005 7.17915720355616e-09 0.0001541476134327979 0.0001877475254776773 0.01392547735102312
224 2 0.001 1.455145155279642e-08 0.0001575406346465691 0.0004663772550302042 0.02734911322674149
224 3 0.005 9.062541849558708e-07 0.00161483568348153 0.01473684752178413 0.1419449170081708
224 4 0.01 3.65955823599699e-07 0.0009955518436797206 0.007897240667670282 0.1255906673548213
224 5 0.05 1.528816258548281e-07 0.0006911467447259234 0.005403094304315126 0.07874418579511555
224 6 0.1 9.084507862513544e-07 0.001652116718890984 0.01416334647807573 0.1486539949386656
224 7 0.5 1.530798437444915e-07 0.0006950789424102766 0.005425947034203561 0.0763866859131912

225 0 0.0001 1.757398542661846e-07 0.0007093348505713415 0.002050742272648308 0.06630439547575406
225 1 0.0005 1.53000582894166e-09 7.12054795548589e-05 0.0001129242818461571 0.01109167269847045
225 2 0.001 1.658373282527908e-08 0.0001625003356435784 0.000462830627325088 0.02769883902583337
225 3 0.005 8.976773763353121e-07 0.001606286778563781 0.01451963551257726 0.1404434302953286
225 4 0.01 3.665292297716365e-07 0.0009965298473759709 0.008017283015552748 0.126111497856539
225 5 0.05 1.014661245694815e-07 0.0005476853160706341 0.003405290509884303 0.07157246079024993
225 6 0.1 8.747577438729547e-07 0.001549850561392674 0.0139573681311408 0.1463098606910633
225 7 0.5 1.747450900877061e-07 0.0007458001610070042 0.005138574014762348 0.07588676468214217

226 0 0.0001 1.846654310532122e-07 0.0007255386019884291 0.002458257710361273 0.06952531140494789
226 1 0.0005 1.495176110860544e-09 4.846707550676399e-05 3.835333703072032e-05 0.005577012552249183
226 2 0.001 4.21940686056377e-08 0.0002268433169487771 0.000600358476013348 0.02764606931322433
226 3 0.005 9.093213228804696e-07 0.001610566326184948 0.01451113706852126 0.1405046738168421
226 4 0.01 3.6642022015218e-07 0.0009931615062623855 0.007904679511480047 0.1264412101167771
226 5 0.05 6.484368126490993e-08 0.0004193322533834198 0.001373102745291373 0.05857251849458578
226 6 0.1 6.094113195699873e-07 0.001291806057451161 0.007527563960072848 0.1187295316382129
226 7 0.5 1.818663652690839e-07 0.0007533483488573189 0.005136985476422564 0.07582069142667347

227 0 0.0001 2.88174867190416e-16 6.230645510640898e-08 1.881329504428656e-14 1.520616003114483e-07
227 1 0.0005 3.182201490973082e-16 6.168626764946339e-08 1.462512551719613e-12 1.664538368917334e-06
227 2 0.001 4.416364232291382e-16 7.438538407456008e-08 3.904591127406717e-12 1.937642225668945e-06
227 3 0.005 4.172452259735696e-16 6.629090476550914e-08 1.259784729378871e-11 3.536299916229169e-06
227 4 0.01 8.344349161197547e-16 1.155176487799281e-07 1.253189151116796e-10 1.378947988694978e-05
227 5 0.05 1.961519496401161e-15 1.848830555317704e-07 3.209964720516809e-10 1.999302802146996e-05
227 6 0.1 1.662204813792709e-15 2.110850028103073e-07 8.342218698281187e-11 1.976987375873485e-05
227 7 0.5 8.771358855886944e-15 2.776072114407668e-07 8.079100782776871e-10 4.569043483382274e-05



==> results/shifts/backup-2020-04-23/output_error_shifts_sm_case57_bt3.dat <==
0 0 0.0001 0.0008556819248528075 0.0618470059635885 5.851698633141259e-11 1.141574457741434e-05
0 1 0.0005 0.0008555937584744925 0.06184912750896254 2.494286532145682e-10 2.143528799347649e-05
0 2 0.001 0.0008554848255613143 0.06185177189884916 6.727158675651482e-10 3.384275529905167e-05
0 3 0.005 0.0008546535923895032 0.06187287516138174 1.0480464392135e-08 0.0001272144971877776
0 4 0.01 0.0008537144221352762 0.06189914055643708 3.337496356967923e-08 0.0002254347097647713
0 5 0.05 0.0008501891936812352 0.0621062209384573 1.245334470371261e-09 4.356997682752883e-05
0 6 0.1 0.0008558468010722155 0.06235705410402037 7.735647228220842e-06 0.003468037116700629
0 7 0.5 0.001088092168010126 0.06344789441379817 0.0132089460366297 0.1556394226142843

1 0 0.0001 0.0008727962288864247 0.06158427054060356 4.959825546962462e-10 3.516927537172698e-05
1 1 0.0005 0.0008715583465193005 0.061598663466091 4.640028839467934e-10 3.38688025256495e-05
1 2 0.001 0.0008700660325316344 0.06161659331610059 4.650785864027585e-10 3.343849722381442e-05
1 3 0.005 0.0008601569066656794 0.06175908314225165 3.728409839058819e-09 7.861922047824876e-05
1 4 0.01 0.0008526502068413198 0.06193476375690787 4.429421361816545e-08 0.0002586180707204733
1 5 0.05 0.0009491050533345613 0.06325065143678188 3.541729548644713e-05 0.007248874629391167
1 6 0.1 0.001297187142170038 0.0646298154854632 0.0005884197261018725 0.02946692150022023
1 7 0.5 0.001091072859594565 0.06341909594580963 0.01177653839697502 0.1350413619486428

2 0 0.0001 0.0008727941461920502 0.06158429448542524 1.13743441284795e-09 4.948818554106893e-05
2 1 0.0005 0.0008715500581860804 0.0615987614652429 4.307184700365971e-09 8.837205481415644e-05
2 2 0.001 0.000870045895452 0.0616168402357018 1.585309522085692e-08 0.0001617139153058389
2 3 0.005 0.0008599994812844725 0.06176181856496132 6.863535556788126e-07 0.001017743776452917
2 4 0.01 0.0008524392326221903 0.0619423096798446 4.499509003123558e-06 0.002597675627717289
2 5 0.05 0.0009595393748300945 0.06330701477804501 0.000359140426742315 0.0232766952297645
2 6 0.1 0.00134344829484656 0.06474859715132641 0.00234478952215168 0.05978395567699502
2 7 0.5 0.0009892560630884867 0.06219429630067186 0.02896714873782102 0.1979394617004181

3 0 0.0001 0.0008727212306742617 0.06158513341209071 1.044608356325781e-06 0.001259596075047886
3 1 0.0005 0.0008711666727371261 0.06160331261251217 2.699284329425257e-05 0.006368703160487321
3 2 0.001 0.0008693233789922934 0.06162577167750527 0.0001081843230552514 0.01274606384303612
3 3 0.005 0.0008576882842287459 0.0618044894727019 0.002678351092923154 0.06357954555933309
3 4 0.01 0.000850758907050555 0.06202207204963983 0.01013073200671509 0.1240770526867949
3 5 0.05 0.001060872511080596 0.06364710464029644 0.3290414899966658 0.6592431682995208
3 6 0.1 0.002583804325185012 0.06559439427213976 2.281022176249659 1.970080276237171
3 7 0.5 0.002904661146082307 0.05163112962702465 1.326819996448657 1.148692314829496

4 0 0.0001 0.0008727469166601118 0.06158483864289854 7.488455352037195e-07 0.00105030134475026
4 1 0.0005 0.0008710901771471693 0.06160421843756803 3.419393649905954e-05 0.007167380782358235
4 2 0.001 0.0008691532746438219 0.06162787193340913 0.0001442919409202592 0.01472085516904853
4 3 0.005 0.0008566571789046775 0.06182514013488527 0.004973311107501051 0.08675072597001998
4 4 0.01 0.0008502267763723868 0.06208119569275627 0.02550505770345804 0.1976390092374014
4 5 0.05 0.001402668842178138 0.06462870471925353 4.243481564187416 2.741223889313171
4 6 0.1 0.06019688295211717 0.306110625719402 9.776120878044813 2.764603837114064
4 7 0.5 0.005937496568795784 0.1015149995262292 1.202657956713123 1.08163131740434

5 0 0.0001 0.0008725461074572319 0.06158713126573012 4.619737606504571e-05 0.008305497689520491
5 1 0.0005 0.0008702634428053252 0.06161393636750523 0.000713004924543162 0.03275593333392224
5 2 0.001 0.0008675526714614649 0.06164707593132324 0.003390704781581095 0.07158843960372363
5 3 0.005 0.000851273195378686 0.06191524783682167 0.1514909736671953 0.4883519338139535
5 4 0.01 0.0008649038406474666 0.06225997051947862 0.9104330706574325 1.224554899882366
5 5 0.05 0.04145997611469614 0.245380142152412 2.105148422097489 1.85756378470699
5 6 0.1 0.0008830536484236238 0.03759210271864299 4.630960224184626 2.455130819544061
5 7 0.5 0.003603471507501961 0.07943146568325643 0.4512363498693209 1.111863520774651

6 0 0.0001 0.0008725323131230376 0.06158728468694541 5.219361754610407e-05 0.008828385944311234
6 1 0.0005 0.0008704031579503217 0.06161240654483358 0.0007822185581467157 0.03414226866105363
6 2 0.001 0.0008679038386881227 0.06164313993559833 0.002650158364099134 0.06275005928247035
6 3 0.005 0.0008526352954219148 0.06187572488662152 0.1062627709688414 0.3871507908688597
6 4 0.01 0.0008532518937313111 0.06210356933676531 0.6648885538209662 0.8844074896406182
6 5 0.05 0.01510382371273466 0.2996997970725981 1.363476861338429 1.388264776379704
6 6 0.1 0.003380299436216358 0.1578428288545277 3.310098521049543 2.268730624613846
6 7 0.5 0.01347421502437725 0.5264151075990378 44.72828836019517 40.31056082464199

7 0 0.0001 0.0008727723438445504 0.0615844614257699 0.0001075498316016737 0.01267373859833398
7 1 0.0005 0.0008701791565748079 0.06161537790238469 0.001109735410092974 0.04064865724429956
7 2 0.001 0.0008674644368509839 0.06165007672267286 0.004206708024520495 0.07894483545073849
7 3 0.005 0.0008529499599584659 0.06203679461512834 0.240548376085714 0.5702047064603304
7 4 0.01 0.0382061811850129 0.2383748587790295 1.145128122991127 0.9903307227007236
7 5 0.05 0.001107126034861936 0.03565124218539717 2.499880829921948 1.730694073047714
7 6 0.1 0.003234216329212362 0.103253803647851 3.000000858918607 1.775946314951181
7 7 0.5 0.04826251244574361 0.3488451404085464 38.09266015151619 7.726121810935059

8 0 0.0001 0.0008727215265233603 0.06158503808004534 9.264876124561755e-05 0.01179762387659977
8 1 0.0005 0.0008701362349746798 0.06161584008652543 0.001186038416187134 0.04202979403886653
8 2 0.001 0.0008674130554812913 0.06165060332014116 0.004477764063958938 0.08146208338722882
8 3 0.005 0.02103054098420226 0.1781634720291505 0.8779461277059316 0.9574962890110842
8 4 0.01 0.007741066908943569 0.1083651347260179 0.9270425879888553 1.24073412109246
8 5 0.05 0.03611867200241539 0.3181075666829698 1.044745834828603 1.058149193137409
8 6 0.1 0.02003115115419239 0.1824699857972338 2.011659715834816 1.542097526993411
8 7 0.5 0.0003348854769309472 0.03965251936178893 5.137434179566847 3.807288040804948

9 0 0.0001 0.0008722897984774811 0.06159043075967796 9.311344487343467e-05 0.01182966404068209
9 1 0.0005 0.0008851193927907082 0.06150097610087446 0.00230144788728053 0.05844679237804473
9 2 0.001 0.0008648855567701345 0.06195037245092827 0.01233540089103167 0.1373326529426653
9 3 0.005 0.01013162577249423 0.1233751374918781 7.88054949807671 8.368374713287659
9 4 0.01 0.004666424168545349 0.07953110082411108 1.643481481395996 1.58616248960463
9 5 0.05 0.01271976747892101 0.1745336433078344 2.135651449964344 1.431976321288914
9 6 0.1 0.02030884958297615 0.2149533499119363 2.915546949245997 1.648256776015891
9 7 0.5 0.004735997384654613 0.1667790074648372 8.943602797309461 5.219935036722858

10 0 0.0001 0.0009029513836177164 0.06422546228947024 0.001613617891693522 0.04952178753334646
10 1 0.0005 0.0008898102289815471 0.06269003976168364 0.003512229411558176 0.07269809977206898
10 2 0.001 0.0008949944743603069 0.05759503320543624 0.006330726426584738 0.095703926393504
10 3 0.005 0.00488931906639272 0.07981877351114175 0.5167722129743462 0.9217602941392928
10 4 0.01 0.00817396373869401 0.135497161637459 0.7085095695530814 0.9602328146305664
10 5 0.05 0.001484081862006537 0.05981048882166595 6.047975659569204 2.727690258885904
10 6 0.1 0.0006511943728952638 0.03068846788466617 3.442362915983267 2.168114776001197
10 7 0.5 0.0001261534086548908 0.02003023990117825 3.047596363932851 2.240637972625769

11 0 0.0001 0.0009030687069563264 0.06422733132546243 0.002013460848882549 0.05488660752957175
11 1 0.0005 0.0008895851632447349 0.06268515234407168 0.003530584144102879 0.07286229946870892
11 2 0.001 0.0008945528746019861 0.05758952431777375 0.009201156156266333 0.1173546505082308
11 3 0.005 0.004115477593958208 0.06810754408590958 0.4010569533409692 0.7739174863979175
11 4 0.01 0.009097027834529443 0.1580517870272247 1.104308490530431 1.18384497883575
11 5 0.05 0.0004953449109323657 0.02563228945256446 1.227325473493782 1.294787112925724
11 6 0.1 0.001299061168513822 0.0543274868972432 5.954942329754328 2.770702800171256
11 7 0.5 0.00207431615389696 0.07817167183958107 39.7818074468838 8.153023665834356

12 0 0.0001 0.0009150518891860259 0.06423309201614602 0.001595912639569761 0.04894904248393983
12 1 0.0005 0.0009239184119692985 0.06318007683894766 0.1204584769684655 0.4708512836435799
12 2 0.001 0.001124691445182159 0.05740330907959867 0.07075158298724857 0.366654708209005
12 3 0.005 0.003528991287873855 0.06243537341576033 0.4216873082502366 0.7472159368667967
12 4 0.01 0.0009123781091987652 0.04683441281207212 0.6019896915317234 0.9174687422989025
12 5 0.05 0.00111767182067812 0.04092303146889487 1.021396346565058 1.047518247061116
12 6 0.1 0.0336641605983221 0.2146708647255391 525.8039258115017 26.7211003612867
12 7 0.5 1.990339972993086e-06 0.002293066258570953 0.2094344521495144 0.5471888654454293

13 0 0.0001 0.001073705223694517 0.06659422949436067 0.2658732958164887 0.7282825251507838
13 1 0.0005 0.0009298224084266528 0.06262201120046873 0.1173802899987915 0.4313335361647694
13 2 0.001 0.001161876387651325 0.05597741576994419 0.07050511364223908 0.3501343711293283
13 3 0.005 0.02880833335963146 0.2789020178465456 0.8611771284875094 0.9741953527279853
13 4 0.01 0.00879136037842582 0.1374495712579518 0.7014735894398461 0.9324688827928574
13 5 0.05 0.0001582090735495921 0.01749333451172141 0.5986133931024658 0.7916521915611815
13 6 0.1 0.0002055868299774882 0.02063056497327498 0.7663415596111288 0.8429918123140661
13 7 0.5 2.848419121652917e-06 0.002963670585721445 0.1927682415570959 0.5283469873274396

14 0 0.0001 0.001094580728433473 0.06661054587744397 0.2619320947537961 0.7202622534013605
14 1 0.0005 0.0009313165825316504 0.06261250970901955 0.1303095186032055 0.4586104121553167
14 2 0.001 0.001140410145999413 0.05598058364435898 0.08043711378177176 0.3822014273265608
14 3 0.005 0.03060209412403993 0.2821208958208974 0.8774628265558174 0.976638439018625
14 4 0.01 0.009838137770279616 0.1489681478973637 0.7590008893835886 1.031282035214452
14 5 0.05 0.000124373550374838 0.01512737951064125 0.7857666185680627 0.8658675934461479
14 6 0.1 0.0001103968452041105 0.01483749022320779 1.020120359083157 0.8709118893844752
14 7 0.5 8.276830427580742e-05 0.01131966540045282 0.6199154898587632 0.72857566577894

15 0 0.0001 0.00106414794886617 0.06660389222887941 0.2641958600893989 0.7226504221119392
15 1 0.0005 0.0009423440515348397 0.06260540991976615 0.1261178944464985 0.4534270715505109
15 2 0.001 0.002351961404217508 0.05821284188472875 2.403643677096115 2.067416732419409
15 3 0.005 0.006154272271696132 0.12716314278723 1030.896649146634 29.44310865329476
15 4 0.01 0.0001597873845413181 0.01514565269615131 0.2123175004011015 0.5542182428377016
15 5 0.05 5.835743621783994e-05 0.008792815951465638 0.4643221640113203 0.7535522557698553
15 6 0.1 3.670792269343299e-05 0.006971999900040604 0.232194895924921 0.4784646232667413
15 7 0.5 6.670573284904045e-06 0.004410311831384739 0.1087021805165253 0.3776784564987039

16 0 0.0001 0.00123303443230644 0.06642587714745796 0.1182001473411793 0.421962972979582
16 1 0.0005 0.01780419220717384 0.1214951027155164 1.08376455812377 0.9773571549989581
16 2 0.001 0.100635174706978 0.4012762688222007 1.198803048604473 1.086726069702106
16 3 0.005 0.0004367772052589844 0.0255089323902018 2.273185666280312 1.906354306210615
16 4 0.01 0.002380868973601168 0.07988390544770141 18.54650459283403 5.765635483067023
16 5 0.05 1.279286624337888e-05 0.005029834983635517 0.0355633459874828 0.1992268040911314
16 6 0.1 6.126884896422467e-05 0.01027317333121402 1.451576506830097 1.259159892664947
16 7 0.5 5.408621931267697e-06 0.003771198956624922 0.1415716994015029 0.4151175308605266

17 0 0.0001 0.001193442483243563 0.06641588872595916 0.1080069847591118 0.40932636185198
17 1 0.0005 0.01775741957639361 0.1180674033798064 4.613267317847853 2.137314057081425
17 2 0.001 0.001876796296672547 0.04012795574517236 0.2438119049066207 0.6344369743083411
17 3 0.005 0.00040273851047001 0.02219686858526027 1.847871428561593 1.703754774691996
17 4 0.01 5.726624556743962e-05 0.01093634674883415 0.5575881139496914 0.7872801984213793
17 5 0.05 2.165912928514413e-05 0.00570107554601007 0.1832309606636393 0.384915986789929
17 6 0.1 1.423205884992164e-05 0.004847849606477883 0.09539427953867094 0.2556636702065302
17 7 0.5 2.578929789783847e-06 0.002425426579547363 0.3687103649566186 0.5636801046565509

18 0 0.0001 0.001207613640010842 0.06639870676902504 0.1219110726053564 0.4451188061218052
18 1 0.0005 0.0005491825869171386 0.0350062837345555 0.09247848172637634 0.3999137351058741
18 2 0.001 0.001849132957544687 0.03983555078775636 0.2517244865834088 0.640121150224952
18 3 0.005 1.705365871840993e-05 0.005917766644122135 0.4898828862154588 0.7766101529083598
18 4 0.01 0.0001343861739017612 0.01767980214863218 0.6508477280755581 0.8498897561135454
18 5 0.05 7.257485804665707e-05 0.01063823873009229 0.1107678119649708 0.4603024072266422
18 6 0.1 7.764789095602773e-06 0.003735991275977568 0.04467644830827593 0.1965355992918234
18 7 0.5 4.546055581313091e-06 0.002792832766972619 0.1303929567251396 0.4089999441412489

19 0 0.0001 0.0009332281008844466 0.05614661005951405 0.1739766016161707 0.4740882322303996
19 1 0.0005 0.0006091593531942801 0.03621626456758698 0.0921116999853366 0.3924889044409352
19 2 0.001 0.00217509689009151 0.04192059883729282 0.4646508201640532 0.8264586097523974
19 3 0.005 1.448678918204756e-05 0.005560803292319338 0.4853049681090538 0.7769893029864618
19 4 0.01 1.954469240052873e-05 0.005845433844088976 0.04820709959821074 0.2650919580937368
19 5 0.05 5.797357220148592e-05 0.008595362922814154 0.2335848891613311 0.7554068123857607
19 6 0.1 9.482177905696642e-06 0.003708229504654881 0.03860817881429469 0.1714149850484528
19 7 0.5 8.811474534777789e-06 0.003622310929757067 0.09097549089082184 0.3489507996132164

20 0 0.0001 0.0009022861941582091 0.05604354447018345 0.1601463989535919 0.4512202294050929
20 1 0.0005 0.0001333632731647684 0.01415938336646594 0.04472287202386527 0.2567451405240326
20 2 0.001 0.0001139396524652288 0.009708305601630052 0.04198243408420568 0.2539135461991611
20 3 0.005 6.648515641856743e-05 0.0149069333593137 0.2920575787674179 0.6529086566817
20 4 0.01 6.969381696005658e-06 0.004019700956391592 0.02892362706401258 0.2273704427267409
20 5 0.05 2.24384132692543e-05 0.005017662938413991 0.06024765034069344 0.2508690339495475
20 6 0.1 1.766576919316284e-05 0.004436477101366965 0.06773110348675562 0.2834308674243452
20 7 0.5 1.97743809924354e-06 0.00212224392273308 0.03489393886167325 0.3380628902815392

21 0 0.0001 0.0003926001671149076 0.02925633571639352 0.06073656494096426 0.2553610446829717
21 1 0.0005 0.0002208442137696807 0.01491840342851747 0.03004048150944725 0.2237587247203517
21 2 0.001 0.0001111949847860475 0.00929369607724162 0.04230480757470072 0.2512868290715875
21 3 0.005 1.455727107097062e-05 0.004037103801616038 0.05458436000961168 0.3315430774815834
21 4 0.01 1.244712740554805e-05 0.004210785634612968 0.05916646219350222 0.2398305141509685
21 5 0.05 1.065232165229928e-05 0.003300216288916413 0.02881143516043835 0.2202248857727034
21 6 0.1 7.454890132800191e-06 0.003912054707666091 0.0587977276196891 0.3111309566724285
21 7 0.5 3.836829620642884e-06 0.00283330617586941 0.02061160249697465 0.2262918820771542

22 0 0.0001 0.0003774503645769143 0.02811496749193942 0.5283839863475546 0.9735949277074543
22 1 0.0005 0.0002647953001407345 0.03186790629033354 0.9297212567434753 1.307293634496927
22 2 0.001 0.0001954819440947113 0.01450854984701477 0.08926122882019437 0.3674675708417416
22 3 0.005 2.244300465186446e-05 0.005045510564478217 0.0397281395550029 0.2981483215729474
22 4 0.01 1.808329082935658e-05 0.004796565996874946 0.05059758868135607 0.2733119700904985
22 5 0.05 7.790191556478245e-06 0.002759901283029276 0.02707801646018998 0.2158668845691122
22 6 0.1 7.161373103411105e-06 0.002749981867343099 0.04953786246787557 0.3074474641165827
22 7 0.5 2.468628468158016e-06 0.001868942023247389 0.08053019447135662 0.3763696095685282

23 0 0.0001 0.0003814641406210575 0.02806316589831814 0.5587881226061147 1.000629950468322
23 1 0.0005 0.0008507488091264922 0.03533247247066607 0.08811779471093824 0.3676126347131797
23 2 0.001 0.0004634553582247158 0.02569773770949046 0.1777409333116765 0.5326289465678622
23 3 0.005 1.445977733468395e-05 0.004273955002985996 0.04297381478712969 0.262246024586643
23 4 0.01 1.489211137211604e-05 0.004094201049156698 0.05218206143467475 0.2665789497587839
23 5 0.05 1.034576510814815e-05 0.00339089588910646 0.01924737793112417 0.1730440584135133
23 6 0.1 1.217854083455705e-05 0.003817609389426213 0.037869377372049 0.291078741232629
23 7 0.5 3.361414648325168e-06 0.002117853870510444 0.3547777670836432 0.848455016168099

24 0 0.0001 0.0003730388319882504 0.02799020248619399 0.6002962379373377 1.041216580387771
24 1 0.0005 0.001032731261556334 0.02854719898551306 3.904171745065074 2.749729474584492
24 2 0.001 0.0005381532921966955 0.0280813194530114 0.1785593854874549 0.5069937298883195
24 3 0.005 1.345314489871606e-05 0.00384327167717835 0.04139530269840884 0.2604527788209571
24 4 0.01 9.879678077000719e-06 0.003371151803365446 0.03143168556092454 0.2255115192320383
24 5 0.05 1.198194498714866e-05 0.003802412478291384 0.02114271915148242 0.2137424808110124
24 6 0.1 1.376137335140744e-05 0.004006135853277915 0.03548369701151777 0.2701093465879396
24 7 0.5 1.235206252405393e-06 0.001553917880049216 1.828857029748834 2.335580252257646

25 0 0.0001 0.0003763352900798232 0.02803385785107659 0.5701898538657755 1.008437389127884
25 1 0.0005 0.001350095777594169 0.03330928950974243 4.06878412415424 2.769319722698094
25 2 0.001 0.0003986184232412715 0.02453188064144962 0.05166117761390251 0.2875565366213774
25 3 0.005 4.272396993520084e-06 0.002633038424042056 0.03980319135356963 0.2527912368794161
25 4 0.01 1.038443795872177e-05 0.003416765181499137 0.04265680625906979 0.260634417947837
25 5 0.05 1.917193281328621e-05 0.005284821714460541 0.3778908026875677 0.8329345119594318
25 6 0.1 6.583328473472969e-06 0.002717643271294534 0.5841861296851749 0.9920154807722217
25 7 0.5 4.626740572283236e-07 0.00111994603980925 0.1167270135267051 0.4850017400984046

26 0 0.0001 0.03230424890492055 0.2727337892579866 1.546632596796331 1.934550738928567
26 1 0.0005 0.0001850381472585072 0.01910970845387805 0.1022370298554043 0.4176965363125906
26 2 0.001 0.0001273589633344641 0.009903989977508409 0.1410122229475306 0.4600970029582963
26 3 0.005 8.122869184846963e-06 0.00285942956970775 0.04860070252408201 0.2829439942982689
26 4 0.01 1.148040039847852e-05 0.003588101622161943 0.04174639299985601 0.2581318610330448
26 5 0.05 2.171091885801443e-05 0.005783947712374893 0.168929679216287 0.5614555491910143
26 6 0.1 4.247237620289073e-06 0.002388081122361108 0.06361625743868428 0.2670956476179156
26 7 0.5 9.989643333559141e-07 0.001553495596618326 0.1095753080873489 0.4839620146108989

27 0 0.0001 0.03128406153402958 0.272855642510164 0.9811715666971269 1.601406440859447
27 1 0.0005 0.0001579886707342309 0.01808064636651618 0.1018863338203036 0.4145330753867909
27 2 0.001 1.738240993851692e-06 0.001604609497947163 0.03086758684116061 0.2198343446110465
27 3 0.005 8.118072857514588e-06 0.002749634178176752 0.0506122440548105 0.2883254247000839
27 4 0.01 7.731893316581626e-06 0.002805727393555113 0.06027908635861306 0.3132827296280032
27 5 0.05 6.037501641782788e-06 0.003027021461003532 0.02570923110272917 0.1710357582161197
27 6 0.1 7.288771297133734e-06 0.003138097409704166 0.01707320920009981 0.1632505485109954
27 7 0.5 1.225876681088982e-06 0.001706881815047634 0.0843338935056136 0.4235718469048328

28 0 0.0001 0.0009037646927687402 0.03969596635121597 0.345490149682775 0.9691269531336184
28 1 0.0005 0.0001730777915012718 0.01995697481628156 0.1425880595783638 0.4817623411146893
28 2 0.001 8.8333466324832e-07 0.001466895512250321 0.02931496866129921 0.2153800709438288
28 3 0.005 5.2132865431649e-05 0.009467191241797845 0.06926125156966026 0.3137248398546868
28 4 0.01 7.139476863035614e-06 0.002689712167697866 0.05972051570064804 0.2992617152446203
28 5 0.05 8.279693649406097e-06 0.003227225966130565 0.006355840610992642 0.08862796531274109
28 6 0.1 8.429205838291046e-06 0.003503071816831849 0.006972624835529621 0.1010711859102782
28 7 0.5 8.586635228160025e-07 0.001038472590654038 0.01315040463649948 0.1500292548164308

29 0 0.0001 0.0008972855025008513 0.03956339436454881 0.3182419090995821 0.8214096464820115
29 1 0.0005 5.410533510320365e-05 0.01137279466905605 0.1085942638062126 0.4107785688256547
29 2 0.001 3.164001109847867e-06 0.002115354271919667 0.02183176991596686 0.1831220720782304
29 3 0.005 1.201021171617761e-05 0.004029391380934388 0.07107500239398554 0.3250680646838635
29 4 0.01 5.014106344415573e-05 0.01116216283810711 0.2648684324054077 0.6640198343061208
29 5 0.05 7.294376309991949e-06 0.003091191261464399 0.009374460291103087 0.126090191901993
29 6 0.1 9.590565615870727e-06 0.003776137667117485 0.01071874378359105 0.1397413243806569
29 7 0.5 1.011513275808291e-06 0.001054733837509758 0.02190018517286383 0.1483697501474679

30 0 0.0001 0.0002761767706912198 0.02296887562497885 0.06525102949095882 0.2737343594159881
30 1 0.0005 3.97274441630427e-05 0.009628163934344069 0.1103615770665952 0.4129900691214747
30 2 0.001 9.024378741520965e-07 0.001436364273145418 0.01475661945269116 0.1554487936460179
30 3 0.005 3.750342467306697e-06 0.001936055034782225 0.003339099980471706 0.06876666481176441
30 4 0.01 4.62390511607869e-06 0.002338600433110294 0.007660247955018811 0.1035176799838935
30 5 0.05 6.75493211399909e-06 0.002941399239357878 0.01642232940150327 0.1579993892846174
30 6 0.1 8.741823450032723e-06 0.003565935703516043 0.0225518259424941 0.1929454492157476
30 7 0.5 9.677594728590505e-07 0.001085653079193616 0.01430311488980687 0.1344650751366546

31 0 0.0001 0.001449125924093878 0.04444093515045244 0.4423302058755005 0.6794219782549171
31 1 0.0005 5.112892306957843e-05 0.0109001707138785 0.1154393286873262 0.4239468710441567
31 2 0.001 1.000624222852953e-06 0.001657954615517987 0.01620681904746153 0.1618439460422292
31 3 0.005 6.538766861066384e-06 0.002891117761791406 0.004303987336160258 0.08090674431286271
31 4 0.01 1.307122579082548e-05 0.004623570855702752 0.04129163238833426 0.2409612393687481
31 5 0.05 7.351724212508224e-06 0.002956137662692981 0.01467711376015745 0.1523373738069327
31 6 0.1 1.007629928579015e-05 0.003675283428024034 0.05079133625135768 0.2973295541497465
31 7 0.5 1.853334858731374e-07 0.0006330898233151139 0.01154722677178993 0.1089904073098689

32 0 0.0001 0.002897811700188103 0.07326718497335127 0.85941432791743 1.189408944775678
32 1 0.0005 7.217409250427432e-05 0.01334589488358473 0.1356752282873954 0.4647499434248152
32 2 0.001 1.792814265245746e-06 0.002494537235214089 0.02195882177429265 0.1992787196572547
32 3 0.005 6.533168221642805e-06 0.002894073209695147 0.004859974835320843 0.08573088361736714
32 4 0.01 7.9573104231941e-06 0.003443813835021015 0.01311175103647526 0.1497473129147102
32 5 0.05 2.17890324140807e-06 0.001578499795173105 0.002809802723921937 0.06665969776064673
32 6 0.1 1.952062993578099e-06 0.001535233938930514 0.008825389824691053 0.1137317181803768
32 7 0.5 1.876603726641464e-07 0.0006411578699174747 0.01103033397356219 0.123579353610122

33 0 0.0001 0.003280086672476116 0.0826491875375952 1.131981085032226 1.529003261434684
33 1 0.0005 7.827225973060093e-05 0.01388009426633641 0.1297653921294716 0.4519023930538459
33 2 0.001 9.503908524275309e-07 0.001431447273860798 0.03025752874638303 0.2330995368756279
33 3 0.005 0.0003431193836156743 0.03399798661292186 4.640714296005545 3.112182701669117
33 4 0.01 1.977018235509969e-06 0.001444030426438925 0.003269853288019621 0.07325750740877524
33 5 0.05 2.208847103096244e-06 0.001579831133331489 0.00534982473157382 0.09957785934855501
33 6 0.1 2.113624951381459e-06 0.001513981932595332 0.00598904638703759 0.1060289029532518
33 7 0.5 2.183400988906652e-07 0.0007365304208826196 0.0205754790479779 0.154658043939782

34 0 0.0001 0.0002781396961531385 0.02651354558672026 0.09876813376970439 0.36275661720852
34 1 0.0005 3.977259548908734e-06 0.003261946410682004 0.1943707749364889 0.5552146220045313
34 2 0.001 4.892877464169623e-06 0.004142436203859567 0.04076555485595827 0.2506847712010098
34 3 0.005 2.501519165324952e-06 0.001577954785614732 0.00798992347532212 0.08964021235644015
34 4 0.01 1.92551055401706e-06 0.001427570315953197 0.002332113081557348 0.05980087206412266
34 5 0.05 2.211452296964062e-06 0.001573480893931833 0.007269518909120532 0.1141650746169545
34 6 0.1 2.165185770349066e-06 0.001508931883480003 0.008095476764478743 0.1219027257203447
34 7 0.5 2.11135074434422e-07 0.0007358385321656336 0.02331444492288111 0.1573140324597988

35 0 0.0001 0.03013608373828578 0.4881086136118267 56.35686239277626 31.43288281069007
35 1 0.0005 4.791887698265297e-06 0.003056022269191772 0.1644429748943384 0.5043952908179761
35 2 0.001 2.2040775402241e-05 0.005046569757730879 0.2010665141387108 0.5143106757666818
35 3 0.005 2.414010887219859e-06 0.001458542579309885 0.003988118105066135 0.07789018452088092
35 4 0.01 1.835698934587073e-06 0.001420254478798011 0.002514318091355184 0.0612443368199852
35 5 0.05 2.060419291054537e-06 0.001574304646890567 0.006347502545580664 0.1093329966054992
35 6 0.1 1.80618324554744e-06 0.001495694767936762 0.006497434006848844 0.1009300928729604
35 7 0.5 8.155123235398604e-08 0.0004686573603893684 0.01715589414980168 0.1507888106980211

36 0 0.0001 NaN NaN NaN NaN
36 1 0.0005 1.390721832584297e-05 0.004362350796274228 0.05537316235975155 0.2978599859413898
36 2 0.001 2.481566117551178e-05 0.005511893303333348 0.2042333820428254 0.5166607132046617
36 3 0.005 2.181572914495748e-06 0.001431954029503135 0.005587897430000898 0.09998863629637711
36 4 0.01 1.585919590158976e-06 0.001404589719412375 0.003682302564963254 0.07486832597372339
36 5 0.05 6.108305888322838e-07 0.001207315826091904 0.04296284530308124 0.2017285945866472
36 6 0.1 5.231628146813257e-07 0.001047069282641644 0.02379442697998606 0.1594172631272057
36 7 0.5 4.312453967559942e-08 0.0003194431032160772 0.0115823202640584 0.1316758760133852

37 0 0.0001 NaN NaN NaN NaN
37 1 0.0005 1.519736923676398e-05 0.004568196775864841 0.08768222888019375 0.3642364390605914
37 2 0.001 1.182175047148211e-05 0.003683775703267944 0.0123188384607304 0.1458911256717579
37 3 0.005 2.102688927511349e-06 0.001419974964224746 0.005248747272871944 0.09913949936626265
37 4 0.01 2.247087631557614e-06 0.001474760301622968 0.009423437915777429 0.1369365966914585
37 5 0.05 8.777458672334952e-07 0.001224203372644617 0.003185281506637522 0.07747050408214529
37 6 0.1 4.574461968833449e-07 0.0009649585638764613 0.00644585868061156 0.113658592316813
37 7 0.5 4.510987468374166e-08 0.0003188090700434465 0.0125616603912347 0.1318879217858473

38 0 0.0001 NaN NaN NaN NaN
38 1 0.0005 1.669715315993566e-05 0.004867242248029591 0.109451241278517 0.4044904651731489
38 2 0.001 1.2088196119208e-05 0.003737518352086244 0.01415388394969074 0.1592233044212896
38 3 0.005 2.130194281113943e-06 0.001442125829064445 0.005128392700234726 0.09559808962720939
38 4 0.01 2.559469833692352e-06 0.001533906338123892 0.009449617766168228 0.1371994646889759
38 5 0.05 6.829229828007861e-07 0.00107692065695586 0.01287566305234427 0.1224424842303919
38 6 0.1 3.660149514384528e-07 0.0008613678207294306 0.03028745447472625 0.1838990910540271
38 7 0.5 4.676167307304218e-08 0.0003205231633396366 0.02365139304369128 0.1760469174189246

39 0 0.0001 NaN NaN NaN NaN
39 1 0.0005 3.631299464288495e-05 0.006431407451199522 0.376800669941503 0.6736809903647948
39 2 0.001 8.185604552413231e-06 0.003216573501414466 0.01050352755605347 0.1398575842327494
39 3 0.005 2.285610756208109e-06 0.001464980464715104 0.00893757763542723 0.1299539565120393
39 4 0.01 2.710561695333619e-06 0.001554057244751661 0.01123022703380813 0.1463977346257438
39 5 0.05 6.494665879030885e-07 0.00104033029327244 0.01005086592706575 0.104309402313925
39 6 0.1 2.935702915012798e-07 0.0007968861330582833 0.02450811818881202 0.1599771323048603
39 7 0.5 5.321756387700845e-08 0.000340867810197043 0.041537833410318 0.2347779291989718

40 0 0.0001 NaN NaN NaN NaN
40 1 0.0005 3.591310847206915e-05 0.006393361061263203 0.3752309115474401 0.6711723647002164
40 2 0.001 7.900685539802431e-06 0.00316627986285134 0.01287128025022041 0.1537086374999388
40 3 0.005 3.659892796087797e-06 0.001769910704298994 0.01106044151465724 0.1356018751183619
40 4 0.01 2.72607502167247e-06 0.001557072679597482 0.009415750157497143 0.132368469404474
40 5 0.05 6.433100658106034e-07 0.001028786698161532 0.01039768095764852 0.1096731607819463
40 6 0.1 2.297292363078792e-07 0.0007210524464915657 0.02080158090985241 0.1561061460084183
40 7 0.5 5.515706797303253e-08 0.0003393030737162128 0.04484498412215707 0.2411142296546422

41 0 0.0001 NaN NaN NaN NaN
41 1 0.0005 8.092042974497309e-06 0.002715554223013061 0.08084460274215732 0.3439961757552097
41 2 0.001 2.506734063834793e-06 0.001602307043562679 0.007789058442872897 0.1243259823454952
41 3 0.005 3.184875986737425e-06 0.001654571913221492 0.004864000401639095 0.09229524893742469
41 4 0.01 2.453033686336256e-06 0.001583732481435618 0.002571580582340821 0.07165392670390125
41 5 0.05 7.764057935037754e-07 0.001096132617017354 0.005933776348625855 0.1042621136443056
41 6 0.1 3.674688365138423e-07 0.0008318420513164781 0.008840681696056606 0.1479469509857942
41 7 0.5 1.63502838343447e-08 0.0001507591871643399 0.02967450952617164 0.192833975860806

42 0 0.0001 NaN NaN NaN NaN
42 1 0.0005 4.164971256896328e-06 0.002230077977050549 0.1882136771761114 0.5474979430830523
42 2 0.001 2.599331779132285e-06 0.001611526990996648 0.009542828986583443 0.1307017734968571
42 3 0.005 3.382170765886744e-06 0.00167487455482318 0.01591308810827943 0.1716137239640222
42 4 0.01 2.80138504092158e-06 0.001565125833360881 0.01241407541156463 0.149270236784368
42 5 0.05 7.804797271074599e-07 0.001038383261714237 0.006879494936338623 0.08413998445196103
42 6 0.1 3.423342673598402e-07 0.000723125295960525 0.02087474499134922 0.1608602383348827
42 7 0.5 1.418759994325849e-08 0.0001792746326492178 0.02429647356774826 0.1872890535615873

43 0 0.0001 NaN NaN NaN NaN
43 1 0.0005 3.944965886970982e-06 0.002247843293809559 0.2536619409531526 0.6968768660938465
43 2 0.001 1.271125989331546e-06 0.001358884373441782 0.00782908067970663 0.1190091735440635
43 3 0.005 8.199500866913638e-07 0.001287470899554055 0.001963223938044992 0.06459888494067034
43 4 0.01 1.316111523680734e-06 0.001391980252191338 0.002987464034836548 0.07743047593434293
43 5 0.05 3.903947075850942e-07 0.0008894247640824915 0.004818983993709327 0.08095198698522388
43 6 0.1 1.664864998300697e-07 0.0006441489231718833 0.01872486879131792 0.1573230815951501
43 7 0.5 5.791321695533884e-09 0.0001026797689975822 0.03627610621179363 0.1909974588729078

44 0 0.0001 NaN NaN NaN NaN
44 1 0.0005 6.295800622164646e-06 0.002488202783732962 0.04935566351619432 0.2756212414046073
44 2 0.001 1.306228683900081e-06 0.001352111812364942 0.008036690748564551 0.1207374601850808
44 3 0.005 8.437295873505475e-07 0.001283752280192729 0.002148289615550761 0.06761063328602268
44 4 0.01 8.242827241064497e-07 0.001236977889900626 0.002903883439907591 0.07326397770279192
44 5 0.05 2.666925073513447e-07 0.0008252249859483918 0.005145724375786749 0.1034037849308549
44 6 0.1 1.308506274293652e-07 0.0006168627988381026 0.01474316499460251 0.1498045268100506
44 7 0.5 9.427287195799287e-09 0.0001298626085026733 0.03612116415369871 0.2311948980085039

45 0 0.0001 NaN NaN NaN NaN
45 1 0.0005 6.284375730238866e-06 0.002486948799747424 0.04926988991823734 0.2755895032120652
45 2 0.001 1.14339253683707e-06 0.001337556299045417 0.007986157996576111 0.1204679778285856
45 3 0.005 9.225135580297366e-07 0.001270223137994186 0.004435655853098258 0.09277255455336342
45 4 0.01 8.185433675756891e-07 0.001208379447047214 0.003508388704306855 0.08590697735140529
45 5 0.05 2.865491365134777e-07 0.0008383788496773015 0.005264680099461679 0.09013921094637634
45 6 0.1 1.121168068092222e-07 0.000553414241268424 0.01454209382168999 0.1363458996661631
45 7 0.5 5.872569609937989e-09 0.0001136748158110379 0.04635432383234579 0.2306255462087594

46 0 0.0001 NaN NaN NaN NaN
46 1 0.0005 1.363000735462468e-06 0.00129081473563275 0.04506523879993183 0.2531035115269165
46 2 0.001 1.096018552106451e-06 0.00133136859196048 0.01222042714682279 0.1473673787358264
46 3 0.005 9.464979873652013e-07 0.001278340463572114 0.00448743608607421 0.09344826815247909
46 4 0.01 7.424316578831046e-07 0.001175856012405774 0.002955394925735885 0.07972650940755632
46 5 0.05 2.926443661847799e-07 0.0008376115282660024 0.008240227600718452 0.09411206055970922
46 6 0.1 1.037173385187775e-07 0.0005716255378955815 0.01642427878991511 0.1576965880578525
46 7 0.5 1.23191187299414e-08 0.0001283376897003308 0.04960754772285256 0.2179172894936994

47 0 0.0001 NaN NaN NaN NaN
47 1 0.0005 1.093070492117817e-06 0.001229046961501723 0.06046592085587815 0.3016114016100268
47 2 0.001 9.959160886056319e-07 0.001315274967828017 0.01827941840826466 0.178250355013954
47 3 0.005 9.033863547020521e-07 0.001266118254819482 0.00460802320591338 0.09402107547859684
47 4 0.01 9.01751911480113e-07 0.001161628845304019 0.003537083496681813 0.09246889203668918
47 5 0.05 2.949433467356755e-07 0.0008407960245331303 0.009185068054954629 0.09457118120718988
47 6 0.1 3.657274065960093e-08 0.0003377110956392926 0.02431587576056818 0.1992831310101257
47 7 0.5 1.397097363054371e-08 0.0001580535037484232 0.05007878615808066 0.2151211035284872

48 0 0.0001 NaN NaN NaN NaN
48 1 0.0005 1.044686853590059e-06 0.001218817140134831 0.06104173254875503 0.3019783265964909
48 2 0.001 5.945241943128499e-07 0.001205501683249732 0.007053117183442832 0.1082605998817155
48 3 0.005 1.077623482101071e-06 0.001318507616059339 0.005169904752191297 0.09286294704926079
48 4 0.01 8.481048933476691e-07 0.001167145736284514 0.001924837082327499 0.06385334850387236
48 5 0.05 1.895498651122085e-07 0.0006857671522113584 0.0638502976653334 0.2416983572797731
48 6 0.1 2.900843177212384e-08 0.0003057537394206555 0.02299596240909442 0.2082056714569358
48 7 0.5 1.339307118567866e-08 0.0001356514270662856 0.03218239751155733 0.2337835361166711

49 0 0.0001 NaN NaN NaN NaN
49 1 0.0005 9.658161549188676e-07 0.001157059804917981 0.06261973492018608 0.319572977135965
49 2 0.001 6.467434417935907e-07 0.001257093676857224 0.005792983191764774 0.09740810048358661
49 3 0.005 1.235317064139127e-06 0.00129311594883097 0.01031813383316148 0.1400419013342289
49 4 0.01 5.2233070725355e-07 0.001110915080570152 0.001938413842401547 0.0487287031217909
49 5 0.05 2.606138080803077e-07 0.000780095423492444 0.01746191393069125 0.155605082970133
49 6 0.1 2.644408853447614e-08 0.0003217683290341888 0.05837072988679759 0.2335025861376203
49 7 0.5 4.132566252059381e-09 7.919253096844159e-05 0.02328736732487255 0.200522986950366

50 0 0.0001 NaN NaN NaN NaN
50 1 0.0005 1.105433266768705e-06 0.001115288548420246 0.06088049274521345 0.3112774558252621
50 2 0.001 7.781180958567712e-07 0.001271164537938407 0.006626017038977945 0.1058317961969383
50 3 0.005 5.418220428403327e-07 0.001145374366720908 0.001688338561697166 0.05240626318695596
50 4 0.01 5.450904662188211e-07 0.001114518738735804 0.003267711828074882 0.06782519988815161
50 5 0.05 1.596367578573838e-07 0.0006864576326077731 0.03311777895881371 0.1837875424869821
50 6 0.1 2.526952587304037e-08 0.0003169416134691794 0.05958827640740162 0.238631842467909
50 7 0.5 3.806398463747467e-09 7.86172001210339e-05 0.03363495870921152 0.1982578231456842

51 0 0.0001 NaN NaN NaN NaN
51 1 0.0005 1.253584626475695e-06 0.001102869663189843 0.06441475386199007 0.3168543255403536
51 2 0.001 7.800846117717106e-07 0.001270521055535934 0.007114007960083855 0.1094315922282525
51 3 0.005 5.554003509456882e-07 0.001156078449582321 0.001980856097482423 0.05801318927190868
51 4 0.01 5.547755525837191e-07 0.00112938090386594 0.00196322865959015 0.04818384773475559
51 5 0.05 1.644537870405245e-07 0.0006751087339926798 0.03434497137456304 0.1832434878215647
51 6 0.1 2.627998448432607e-08 0.0003212213751568882 0.05923650320317657 0.239314375029924
51 7 0.5 5.352706653398263e-09 9.345824966233707e-05 0.03522285180956609 0.2003470410305699

52 0 0.0001 NaN NaN NaN NaN
52 1 0.0005 8.824017665747417e-07 0.001086715920707082 0.06679367532464597 0.3247801768352098
52 2 0.001 7.741876544356563e-07 0.001270994037312345 0.007065232767406538 0.109086643650147
52 3 0.005 4.53597136671658e-07 0.001123145746880549 0.003306352968867249 0.07719905709107133
52 4 0.01 5.726041598095504e-07 0.001124900536566109 0.01761758718755129 0.180888029276043
52 5 0.05 1.694242578960541e-07 0.0006803588453481169 0.03490954884083453 0.1836386334248068
52 6 0.1 3.235392208097875e-08 0.0002627228479745725 0.0473486198571763 0.2275966384099006
52 7 0.5 1.778050313698504e-08 0.0001889451043157742 0.0294438164772179 0.1979529651182304

53 0 0.0001 NaN NaN NaN NaN
53 1 0.0005 2.554640475881185e-05 0.006930045965855225 0.0655047564486618 0.3197056876852349
53 2 0.001 7.73045616601986e-07 0.001269915981469083 0.007010461604347846 0.1089867779682911
53 3 0.005 4.557297562460508e-07 0.001122494787682893 0.003269065544113491 0.06943400697888569
53 4 0.01 1.221793158335169e-06 0.001588475167205949 0.1316671667579784 0.5183386040413385
53 5 0.05 9.51634766666778e-08 0.0005379668721361419 0.03577936260074454 0.1875529617183158
53 6 0.1 4.07795361516923e-08 0.0002626189020453751 0.05968479793387085 0.243888605059823
53 7 0.5 1.374684652549794e-08 0.0001653660125371381 0.02865729314736503 0.1995105549905614

54 0 0.0001 NaN NaN NaN NaN
54 1 0.0005 2.555820781782628e-05 0.006931059793557459 0.06545709552114412 0.3197830565676674
54 2 0.001 7.757409951923886e-07 0.001274046180091304 0.008564315904958944 0.117812542380362
54 3 0.005 4.531520185671604e-07 0.001110685162719616 0.002252768152864356 0.06492616945854268
54 4 0.01 3.744701001416542e-07 0.001016808269155067 0.003850894910900633 0.05980142462205373
54 5 0.05 1.056066119733458e-07 0.0005616965979555744 0.03159702180420976 0.1729546492007528
54 6 0.1 3.87360318403362e-08 0.0002363354157757236 0.05826013482029263 0.2417859508768359
54 7 0.5 1.413676523222053e-08 0.0001604868607905097 0.02806861968365706 0.2132480687324327

55 0 0.0001 NaN NaN NaN NaN
55 1 0.0005 2.421713402825304e-05 0.006682205412685605 0.06661874560745394 0.3241604046809773
55 2 0.001 8.771718999626805e-07 0.001276745887254904 0.01722020895882254 0.1638655552928869
55 3 0.005 4.17643132583834e-07 0.001107702773336605 0.001791694059719926 0.05830958095855521
55 4 0.01 3.150817340985994e-07 0.000961737457127132 0.004542568758457002 0.06548014100498523
55 5 0.05 3.295885543112615e-08 0.0003654315897918536 0.03412483183402451 0.1851254744430706
55 6 0.1 4.953503116649166e-08 0.0002869714710453941 0.07208796918231769 0.2690325424604494
55 7 0.5 1.519096432445204e-08 0.0001591289396807305 0.02740045698769654 0.2193680262329865

56 0 0.0001 0.0004595877922106083 0.02501907037962958 0.8901029674770125 1.136157755327124
56 1 0.0005 2.353624096914098e-05 0.006625301346705026 0.06745810232976907 0.3267494534459081
56 2 0.001 8.436246268314578e-07 0.001282661399374163 0.006767459174060056 0.1011712955218689
56 3 0.005 3.255889523524894e-07 0.001027922506898094 0.002297465237075233 0.06251810472595665
56 4 0.01 2.54491953411951e-07 0.0009038351736738726 0.002945734246775937 0.06235823098371385
56 5 0.05 4.421579827149445e-08 0.000333153758455218 0.05551070339885832 0.2379242200991183
56 6 0.1 3.597149876040485e-08 0.0002523446431430543 0.1132280023270505 0.3587344562361814
56 7 0.5 1.167500113210743e-08 0.0001397805846066191 0.03111692376749561 0.2405983588171924

57 0 0.0001 NaN NaN NaN NaN
57 1 0.0005 1.494936178633504e-06 0.001478863182220458 0.01787556679630049 0.1649828985424805
57 2 0.001 7.059057424549878e-07 0.001262534568232443 0.007860700989462573 0.1105801958891803
57 3 0.005 3.197902843515233e-07 0.001020895215403606 0.001737329357812654 0.05837293562050738
57 4 0.01 2.500692538151594e-07 0.0008878073457059266 0.003171876587141291 0.06215621134608307
57 5 0.05 4.164111323313329e-08 0.0003236819385801226 0.06500091330204207 0.2489378961584441
57 6 0.1 3.810128450489028e-08 0.0002553120533690389 0.1034005757563586 0.3160772754197063
57 7 0.5 8.856480268356438e-09 0.0001198621925215804 0.03419674236309186 0.2429440169966893

58 0 0.0001 0.006525403193534673 0.1584643263724219 29.12379607831289 12.71750165530272
58 1 0.0005 7.592486097037074e-07 0.001133895360114767 0.01594667132931947 0.1567524719086822
58 2 0.001 8.39670293802598e-07 0.001268219129152204 0.006734337766069155 0.1026493090004098
58 3 0.005 3.738379903706717e-07 0.001028623402979711 0.001786850772771072 0.05968233996227779
58 4 0.01 2.611738978086076e-07 0.0008831722148032739 0.003167075695852506 0.06555881620511983
58 5 0.05 3.395419309201273e-08 0.0003767986591145522 0.06404689934015693 0.2461043697764194
58 6 0.1 3.042397294151628e-08 0.0002968123203399564 0.1025350543203491 0.306607624229239
58 7 0.5 1.560064862822634e-08 0.0001625018393482947 0.02932430541985213 0.2377907182594128

59 0 0.0001 0.03258793349045925 0.438964153309179 1407.529515875539 70.17248613738506
59 1 0.0005 7.574125699596255e-07 0.001133398957782639 0.01593555255227011 0.1567305437628366
59 2 0.001 2.663041701958192e-07 0.0009316129328853506 0.01025079849669564 0.1256459675292448
59 3 0.005 5.450189098389726e-07 0.001029090388295906 0.01565875776895866 0.1628932288398498
59 4 0.01 4.406042173296742e-07 0.0009389397487051809 0.002539174286621571 0.06943078543857195
59 5 0.05 3.315637531654636e-08 0.0003429794186993185 0.1022990435574085 0.3300967131046764
59 6 0.1 3.29353590260261e-08 0.0002697428146669623 0.1874476131718609 0.4024234407745018
59 7 0.5 1.409177409264712e-08 0.0001532384419387078 0.02944045040903786 0.2396182036874968

60 0 0.0001 NaN NaN NaN NaN
60 1 0.0005 7.296244805907831e-07 0.00111843824056379 0.01405701885342217 0.1559550805740553
60 2 0.001 2.891241171506939e-07 0.0009454964982960057 0.07205521966574356 0.2718340972710158
60 3 0.005 3.690019274646803e-07 0.0009603650952927367 0.002391033087424289 0.07032176462939466
60 4 0.01 3.971646926133814e-07 0.0008994585459007887 0.003235722930679074 0.06766627171530049
60 5 0.05 3.415576710400841e-08 0.0003851060725770239 0.1589086424476396 0.4185748737190651
60 6 0.1 5.389985256558809e-08 0.0003242039788715623 0.1093037782145676 0.4053454311806506
60 7 0.5 1.625496165949219e-08 0.0001655972629377445 0.05432494042761632 0.2942144642719011

61 0 0.0001 NaN NaN NaN NaN
61 1 0.0005 8.322696622355271e-07 0.001102144670498628 0.02614756514427559 0.1993488731820989
61 2 0.001 4.209571264355761e-07 0.0008100499863128441 0.009476014545631259 0.120166719811042
61 3 0.005 3.634238140158426e-07 0.000980726476754068 0.00198892299186939 0.06094881123022411
61 4 0.01 3.645819003869206e-07 0.0008810281506819173 0.003743742191049936 0.06814642360471956
61 5 0.05 1.9916162541978e-08 0.0002788491637142343 0.08510363750623764 0.3189651300475465
61 6 0.1 1.583666942249613e-08 0.0002026046979048957 0.09474438712217112 0.3544979966664983
61 7 0.5 1.619844399433677e-08 0.0001626040233193571 0.05861231674614197 0.3098574629903577

62 0 0.0001 0.01859155629672581 0.230659540952741 27.34198720785469 7.655250919407262
62 1 0.0005 8.222562100027153e-07 0.001049829195391094 0.02999732869049286 0.2119896327318206
62 2 0.001 4.241121791374318e-07 0.0008079682370620844 0.0093727849236692 0.120169765267943
62 3 0.005 3.420184757718484e-07 0.0009784132116319455 0.01195116050863636 0.1451716643418193
62 4 0.01 3.718559998748722e-07 0.0008944617559003554 0.003638826527472832 0.06907570859911782
62 5 0.05 1.90444554845704e-08 0.0002723117813765441 0.08117400121059705 0.3180679076281527
62 6 0.1 1.304922742984049e-08 0.0001922669798934962 0.09435262938588378 0.3545835609259389
62 7 0.5 1.390093488393499e-08 0.0001507897286838755 0.05571506171224791 0.3433549935765241

63 0 0.0001 0.01325131116973935 0.1708225099234078 4.591579960015519 3.106381611445011
63 1 0.0005 1.853939116545454e-07 0.0006722971701100811 0.02183536520268257 0.1759057863519761
63 2 0.001 4.208157791853443e-07 0.0008082284979460397 0.009099722289487905 0.1175493044138103
63 3 0.005 5.114228023431296e-07 0.001040258603458355 0.0002639596480000852 0.02290941122034318
63 4 0.01 3.74244665180057e-07 0.0008965699566156893 0.003724932088100611 0.06908871200185152
63 5 0.05 1.469192313810431e-08 0.0002426755258695401 0.06977874738535274 0.3096389057184068
63 6 0.1 1.044463604245335e-08 0.0001668132299759151 0.08242562793495785 0.3521213575073798
63 7 0.5 1.231913497583002e-08 0.0001401675663945667 0.04493721971914892 0.3166491207522668

64 0 0.0001 NaN NaN NaN NaN
64 1 0.0005 1.840106153334953e-07 0.0006670451100028174 0.01887961690408041 0.1642838105090835
64 2 0.001 5.723411691300462e-07 0.0008072455880707707 0.01236383316044236 0.1385738953279466
64 3 0.005 5.236241881835311e-07 0.001065406812516212 0.000312130594865855 0.02220078614564436
64 4 0.01 3.584001169774129e-07 0.0008695334131902932 0.003359837828990243 0.06697632379132923
64 5 0.05 1.293127157417174e-08 0.0002277028949806414 0.07432386966675028 0.323726298850515
64 6 0.1 1.170055106357347e-08 0.0001784444379882011 0.08783402390038479 0.3565365817548032
64 7 0.5 1.077138107500952e-08 0.000133089267508435 0.06750004813004928 0.3579834051068007

65 0 0.0001 NaN NaN NaN NaN
65 1 0.0005 0.001446686151194373 0.04653482003394016 0.01926373787727494 0.1867390541894719
65 2 0.001 5.420698902710558e-07 0.0008019739529698811 0.01178145630525267 0.133814195185879
65 3 0.005 5.035030683945922e-07 0.001056209447334311 0.0007856161287423744 0.02996861329533851
65 4 0.01 3.377580426912711e-07 0.0008386812177501035 0.003268252760073879 0.06687718343265225
65 5 0.05 9.032226227430901e-09 0.0001826935328699264 0.07161112161926156 0.3225213829814302
65 6 0.1 1.285664053187874e-08 0.0001718643832933076 0.07546309464577959 0.3520876542680247
65 7 0.5 8.853366207453757e-09 0.0001232010623546387 0.05493882313949924 0.3422461260464735

66 0 0.0001 NaN NaN NaN NaN
66 1 0.0005 0.001722170695175134 0.05295199983605192 0.02398837367791566 0.1820984283285315
66 2 0.001 6.06267001065477e-07 0.0008435075404076287 0.01242110742018835 0.1388213805763114
66 3 0.005 4.816213091196671e-07 0.001053396601352841 0.001238101059255 0.03370259487088489
66 4 0.01 2.14191824781796e-07 0.000767428805470427 0.01161199625228875 0.1316990475939427
66 5 0.05 9.291050670791113e-09 0.0001826483441194071 0.06584866179988115 0.3225002145648879
66 6 0.1 1.277896286373809e-08 0.0001712212406639324 0.07459118383338958 0.349616935345316
66 7 0.5 7.749936695116249e-09 0.0001212328814208519 0.05412439905331293 0.32554610321308

67 0 0.0001 NaN NaN NaN NaN
67 1 0.0005 7.749333334722989e-05 0.01346090492382279 0.03766956044271142 0.2571302713608269
67 2 0.001 2.828606109466619e-05 0.006645131097442025 0.01494609474833202 0.1493597978850892
67 3 0.005 4.768603930550209e-07 0.001018076414518454 0.001219295569443628 0.04207821667332567
67 4 0.01 2.642459159685605e-07 0.0008040002781757316 0.008279267627932095 0.1206545895197996
67 5 0.05 1.124340409539297e-08 0.0001778928596869456 0.06562452676368404 0.3170889131615067
67 6 0.1 1.839360634306316e-08 0.0002034068049678872 0.07236940752425439 0.3324040961664696
67 7 0.5 7.015411094256176e-09 0.0001147498896139076 0.048054482273796 0.3176967644603459

68 0 0.0001 NaN NaN NaN NaN
68 1 0.0005 2.431451651216278e-05 0.005118837670960108 0.01956208257142555 0.1711749019285099
68 2 0.001 1.764868150525005e-05 0.004366168270080628 0.01449409873426245 0.1469007782191596
68 3 0.005 5.046881438759812e-07 0.001030218697835927 0.0008897173290384324 0.03333839976123587
68 4 0.01 2.353838031281294e-07 0.000767676690161867 0.004983479601517421 0.09550824010438286
68 5 0.05 1.439342864778034e-08 0.0001842567276018059 0.05265282742887153 0.2509501945235897
68 6 0.1 2.691830626912995e-08 0.0002393519202859018 0.07001492767961537 0.3289158633402385
68 7 0.5 1.488582873612148e-08 0.0001592757919350873 0.0800659353709242 0.3786123311994556

69 0 0.0001 NaN NaN NaN NaN
69 1 0.0005 6.451023911920499e-06 0.002707077730021545 0.1133831781664916 0.4203828943875493
69 2 0.001 3.318578833855701e-05 0.007552991336007953 0.01347835880867311 0.1420567345898757
69 3 0.005 4.91569424484982e-07 0.001010897461581006 0.0009068788475761928 0.03542187587577361
69 4 0.01 2.380890706612469e-07 0.0007715772222969264 0.006611488614341063 0.09493981968197129
69 5 0.05 1.59651133125008e-08 0.0001905731090143803 0.05326025822426796 0.2505640966632492
69 6 0.1 5.809387086084303e-08 0.0003450475314479284 0.08424014105557785 0.3360579102086914
69 7 0.5 1.274300989362016e-08 0.0001454097569859591 0.08470234357811329 0.4039618770942224

70 0 0.0001 NaN NaN NaN NaN
70 1 0.0005 1.412209195682186e-05 0.004828896094846158 0.04403528588003017 0.2515717831270344
70 2 0.001 3.783830603001176e-05 0.008088876940294032 0.01470799897700732 0.1490888790117788
70 3 0.005 5.2987699098227e-07 0.001022139081161999 0.0005427027510254864 0.02949281618838584
70 4 0.01 2.37065381802591e-07 0.0007726371853729042 0.005702703501912012 0.09428061134639487
70 5 0.05 1.849036224677007e-08 0.0002138545209389164 0.06151616720146438 0.2456442826483123
70 6 0.1 6.323255799038651e-08 0.0003602655724095349 0.08923791124702836 0.336659653639658
70 7 0.5 1.228204800201687e-08 0.0001422293947643816 0.0822221550570784 0.4166519234189885

71 0 0.0001 NaN NaN NaN NaN
71 1 0.0005 8.414942137470572e-06 0.003901820256671851 0.0469685056451673 0.2665811999198958
71 2 0.001 3.60389428853041e-05 0.007959341746159421 0.01374943565244383 0.145703986835835
71 3 0.005 4.786348763612314e-07 0.0009929381151345673 0.001389036440655769 0.04100535423964158
71 4 0.01 2.340926863248146e-07 0.0007443733252112672 0.01898470352748837 0.1932265794730479
71 5 0.05 4.082500794698813e-09 0.0001330340880429937 0.2070990916909447 0.4867713361769097
71 6 0.1 6.88660833534793e-08 0.0003995978143414014 0.1907484576088926 0.4996566610914239
71 7 0.5 1.260520247946817e-08 0.0001418377098403312 0.1066658766475663 0.4417176157917944

72 0 0.0001 NaN NaN NaN NaN
72 1 0.0005 1.13920887435675e-05 0.004387931071963447 0.02550241266853615 0.2005388729426506
72 2 0.001 1.620938837297073e-05 0.005417652278409069 0.010608214404468 0.1266145777113679
72 3 0.005 4.795447299669512e-07 0.0009928988198781852 0.001193329718276816 0.04175242147273472
72 4 0.01 2.377149444867202e-07 0.0007373477333203482 0.01662467707869705 0.2073869500481891
72 5 0.05 7.536538882247194e-09 0.0001293516890026325 0.06858131733777409 0.2796162694484094
72 6 0.1 7.175019193819652e-08 0.0004472888999753621 0.2810256496029401 0.6681566086929716
72 7 0.5 1.377530454948688e-08 0.0001472224971434954 0.1105727860233646 0.4585147222153141

73 0 0.0001 NaN NaN NaN NaN
73 1 0.0005 1.054888992278549e-05 0.004177281708061198 0.0249832435854593 0.1959824506725689
73 2 0.001 2.503267669064585e-06 0.002070919094930179 0.01023751531601587 0.1242139912127634
73 3 0.005 4.543778238891768e-07 0.0009881008821488457 0.001534000529306656 0.04217445321809943
73 4 0.01 2.449712554637766e-07 0.0007431564155422343 0.01725702492288436 0.2082711053517536
73 5 0.05 1.215603653590177e-08 0.0001873720821179425 0.1936456241633774 0.4532681560768057
73 6 0.1 6.222628097695499e-08 0.0004035109217612742 0.1248788742016421 0.4174119560782437
73 7 0.5 1.389861283737762e-08 0.0001387555721827916 0.06522534420496461 0.3903090835401835

74 0 0.0001 NaN NaN NaN NaN
74 1 0.0005 8.362464021868737e-06 0.003713688288322636 0.02453757088875983 0.1998651761077438
74 2 0.001 2.399862952051252e-06 0.002031746300259929 0.01061305363789212 0.1268553475516088
74 3 0.005 4.528897932039324e-07 0.0009859836970744773 0.001261361724045621 0.04148068931353466
74 4 0.01 2.489638662730137e-07 0.0007465954087044757 0.01736756273321821 0.2063389442633632
74 5 0.05 1.67552566764843e-08 0.0002160105266542089 0.1916748595636635 0.4397499715056759
74 6 0.1 4.668401226396845e-08 0.0003085100076418712 0.0931284063700782 0.3561094758777319
74 7 0.5 1.503049379425175e-08 0.0001473008204797566 0.06756937237917075 0.3903683627516916

75 0 0.0001 NaN NaN NaN NaN
75 1 0.0005 8.162165739897603e-06 0.004269113527887392 0.04771632202184653 0.4329654693455233
75 2 0.001 2.392514995421149e-06 0.002028565390667758 0.01090718449009539 0.1282590923925158
75 3 0.005 4.823270143541551e-07 0.0009866317149298531 0.002456146365134465 0.06400009832384579
75 4 0.01 8.349402284992548e-08 0.0005672439903414705 0.2798488882271219 0.5723225114109758
75 5 0.05 5.071921825253489e-08 0.0003135179147628619 0.06266190305339958 0.3159902364261381
75 6 0.1 6.195106103958723e-08 0.0003357548553095668 0.08691397155105016 0.3553925510281235
75 7 0.5 1.38598167204149e-08 0.0001452040540566024 0.0667578369645344 0.374947878470016

76 0 0.0001 NaN NaN NaN NaN
76 1 0.0005 4.351010269111119e-06 0.002683094325961033 0.02488508402120826 0.2002413933511663
76 2 0.001 9.734930902881176e-06 0.004109964270389899 0.009055142590251735 0.1177291560536874
76 3 0.005 4.112192737475208e-07 0.0009668375018079267 0.001166688969939158 0.04184913086916842
76 4 0.01 6.828336399546443e-08 0.000508008848357111 0.1062458753280759 0.387701666235353
76 5 0.05 1.328493132811017e-07 0.0004968860800502739 0.1274974729687967 0.3442435505008439
76 6 0.1 1.053854898920308e-07 0.0004297480256307828 0.118920728753073 0.3674007430355772
76 7 0.5 1.310552867099875e-08 0.0001543434536008803 0.09583794659340603 0.4385342235867877

77 0 0.0001 NaN NaN NaN NaN
77 1 0.0005 NaN NaN NaN NaN
77 2 0.001 1.016282344012274e-05 0.004147713690825672 0.007397060643397021 0.1117218885587474
77 3 0.005 4.43960056500545e-07 0.0009656719831072635 0.001884810333084587 0.0430183643674007
77 4 0.01 6.193912725791908e-08 0.0004884089128429636 0.1013148731291604 0.392621073933235
77 5 0.05 1.275798503791133e-07 0.0004889288072029707 0.1290905965774873 0.3445998872081302
77 6 0.1 1.10145053296413e-07 0.0004756093483151425 0.1357173077567017 0.3739883689615342
77 7 0.5 7.216238058467722e-10 5.311005270991487e-05 0.1185028829091172 0.5148379691021643

78 0 0.0001 NaN NaN NaN NaN
78 1 0.0005 NaN NaN NaN NaN
78 2 0.001 1.376907458347191e-05 0.004943270853840165 0.007305133384510791 0.1093197243255025
78 3 0.005 3.586822233642296e-07 0.000929994347754981 0.001684655841326845 0.04883871964971864
78 4 0.01 5.607967461351629e-08 0.0004390239563978326 0.05883584326288641 0.3499388265971588
78 5 0.05 1.353881318444337e-07 0.0005100915906837145 0.1363436641992506 0.3470030693164428
78 6 0.1 1.024167766737809e-07 0.0004574000891142127 0.1697529743408023 0.3954754432176996
78 7 0.5 2.153335013263579e-08 0.0001537712818144854 0.1552386012807287 0.5531931816437898

79 0 0.0001 NaN NaN NaN NaN
79 1 0.0005 NaN NaN NaN NaN
79 2 0.001 1.685272577410411e-05 0.005582929524428071 0.02310102503215144 0.2466410165536836
79 3 0.005 3.688625791674149e-07 0.0009218592645749979 0.001611056390972785 0.04935420787683253
79 4 0.01 3.718351218605059e-08 0.0003688998184343539 0.04659378972288099 0.3150521015347942
79 5 0.05 1.357482375292538e-07 0.0005028534223034953 0.1937863065779354 0.4238148589791764
79 6 0.1 6.504545178841019e-08 0.0003379569391031012 0.1482114491629949 0.3891319137423767
79 7 0.5 4.437755797649245e-08 0.0002405769998450324 0.2016952469561404 0.5638452536555898

80 0 0.0001 NaN NaN NaN NaN
80 1 0.0005 NaN NaN NaN NaN
80 2 0.001 1.004425488701177e-05 0.0043282509447784 0.003225404201657329 0.07090226624598006
80 3 0.005 3.746001862100141e-07 0.0009231689912474472 0.001574409847372996 0.04941054413489687
80 4 0.01 3.56077258819068e-08 0.0003614355017806936 0.03006857580444438 0.3361005779105719
80 5 0.05 2.056463223144932e-07 0.000650619594777524 0.2283750433857734 0.5657081333525986
80 6 0.1 8.939101194480876e-08 0.0004380949015847513 0.2381413570933231 0.5649555203110117
80 7 0.5 7.025856854773811e-08 0.0003405564937049022 0.1861956125830358 0.4842277278467413

81 0 0.0001 NaN NaN NaN NaN
81 1 0.0005 NaN NaN NaN NaN
81 2 0.001 4.97031401145009e-07 0.0009796085702160617 0.004937621034937848 0.09472909639652838
81 3 0.005 3.595484779872586e-07 0.0008908152625801691 0.00157007329864702 0.04995799681075519
81 4 0.01 3.235785128997969e-08 0.0003439649841112669 0.06561451734100539 0.3742159065148689
81 5 0.05 9.747137679410891e-08 0.0004893425117473704 0.3013733676763961 0.740286344825303
81 6 0.1 2.63310213029812e-08 0.0002048843595714445 0.3182688761808239 0.8358670659485035
81 7 0.5 1.430601134641376e-07 0.0006163238002918625 0.3337209896413644 0.8443911050430339

82 0 0.0001 NaN NaN NaN NaN
82 1 0.0005 NaN NaN NaN NaN
82 2 0.001 2.765595230536477e-07 0.0009697072934975459 0.002739270565328886 0.05992899269878538
82 3 0.005 3.486525267674824e-07 0.0008822630405700416 0.001629547696174079 0.05130284510263305
82 4 0.01 3.277928922617317e-08 0.0003370582564956592 0.06309819172861197 0.3715041474975178
82 5 0.05 2.297584817848981e-07 0.0007487295514674308 0.4604821183164226 0.9943239252350995
82 6 0.1 4.369631800289323e-08 0.0002640773227997606 0.3731487060456406 0.9149939561287186
82 7 0.5 1.083560107875899e-07 0.0004764860744401744 0.2189525016739048 0.5597368658139477

83 0 0.0001 NaN NaN NaN NaN
83 1 0.0005 NaN NaN NaN NaN
83 2 0.001 2.381861086120106e-07 0.0009530662341852292 0.005559409024126449 0.1309107559694822
83 3 0.005 3.532588074578337e-07 0.0008873476936739344 0.0016829007980447 0.05190501361734179
83 4 0.01 3.314103903038078e-08 0.0003335941199815728 0.06332261104545769 0.3712628627496686
83 5 0.05 1.412802171878804e-07 0.0005395795560629857 0.301112261475789 0.7292437027956464
83 6 0.1 5.901255588488127e-08 0.000380541773737697 0.3036660881702444 0.7946187732473959
83 7 0.5 1.025929596730497e-07 0.0004545120239578537 0.1947743612010583 0.4835428531012185

84 0 0.0001 NaN NaN NaN NaN
84 1 0.0005 NaN NaN NaN NaN
84 2 0.001 2.76342218600994e-07 0.0009536260745899305 0.007964112047754277 0.1572915573446285
84 3 0.005 3.522100380486726e-07 0.0008774045290307342 0.001520382441356735 0.05157162165059459
84 4 0.01 2.102910452175967e-08 0.0002694959087130577 0.0459673849902986 0.299644537719731
84 5 0.05 9.101982188409035e-08 0.0003963951339356342 0.1790280191561596 0.4578307237205168
84 6 0.1 6.109004781634094e-08 0.0003923846846101142 0.3134759757360468 0.8130433236077153
84 7 0.5 1.115127745215378e-07 0.0004865333769994429 0.2448056726888242 0.5905676351886082

85 0 0.0001 NaN NaN NaN NaN
85 1 0.0005 NaN NaN NaN NaN
85 2 0.001 2.807305015719656e-07 0.0009421943879046601 0.01136024442887824 0.2036198260916824
85 3 0.005 3.520016176534036e-07 0.0008779595780210592 0.00141481318644756 0.0530657862940962
85 4 0.01 2.117105841460662e-08 0.000269632475167203 0.04131387854469347 0.2977688785398813
85 5 0.05 6.162149955788072e-08 0.0003155248309116843 0.1271682602342223 0.3542271339589227
85 6 0.1 1.545579319599957e-07 0.0008768033278134801 2.087954826713067 3.85809478595091
85 7 0.5 1.015864914107641e-07 0.0004425444341071838 0.2349851845519222 0.5459302720051815

86 0 0.0001 NaN NaN NaN NaN
86 1 0.0005 NaN NaN NaN NaN
86 2 0.001 7.273894228198753e-06 0.003731381957344571 0.008621230786921912 0.168370061637757
86 3 0.005 3.513968329581135e-07 0.0008783981167512778 0.001456439384555514 0.05337103792019193
86 4 0.01 2.399121299944989e-08 0.0002850147484689813 0.0427033981541499 0.2997201909953173
86 5 0.05 2.957598873737332e-06 0.00676319762456723 959.0165795110145 124.2035876597665
86 6 0.1 1.994516032005132e-07 0.001078458474607746 2.622190715288873 4.696131405113041
86 7 0.5 2.417211202755248e-07 0.0008264183131307945 0.3809992612021956 0.8825657173258834

87 0 0.0001 NaN NaN NaN NaN
87 1 0.0005 NaN NaN NaN NaN
87 2 0.001 6.782261213946463e-06 0.003549132291061685 0.009692494666612738 0.1767756910809353
87 3 0.005 3.487585480766575e-07 0.0008835156370681219 0.001447963904784974 0.05335294935193435
87 4 0.01 2.259176920919423e-08 0.0002678952447880967 0.04249652405193002 0.2969923661722338
87 5 0.05 2.283344552798133e-06 0.007147968847188046 649.962060468754 126.3614728039498
87 6 0.1 4.561508830867286e-08 0.0002893880777818936 0.1335878348744683 0.4184383445624646
87 7 0.5 3.082974900294891e-07 0.0009830600486511187 0.457071619551136 1.040573994280326

88 0 0.0001 NaN NaN NaN NaN
88 1 0.0005 NaN NaN NaN NaN
88 2 0.001 1.563177311493055e-05 0.006437266016535936 0.007754549200202803 0.1598522164232223
88 3 0.005 3.525544926458547e-07 0.0008721440453682838 0.001272141512048874 0.05001007928440293
88 4 0.01 2.197053575037126e-08 0.0002613739510457513 0.06341154125535349 0.328209463745762
88 5 0.05 3.503693672076806e-05 0.01582737875791729 280.2047068019199 45.39158485524402
88 6 0.1 6.177954195949999e-08 0.0003825462890931774 0.2510403622329892 0.648115244515727
88 7 0.5 3.840537639921212e-07 0.001184205089283186 0.6363362588047418 1.387637481182136

89 0 0.0001 NaN NaN NaN NaN
89 1 0.0005 NaN NaN NaN NaN
89 2 0.001 2.497205827381963e-06 0.002342228160711723 0.002114417726701761 0.0762768485023404
89 3 0.005 3.188683527411379e-07 0.0008582357897046755 0.001703156526600742 0.05112427833236388
89 4 0.01 1.980869704176495e-08 0.0002605440921472635 0.03740094159689807 0.3095174286798676
89 5 0.05 3.40488912209225e-05 0.0160945478800536 1250.569225795278 135.590271784679
89 6 0.1 5.651153801488939e-08 0.000350437295516759 0.2272821358708234 0.6107619938364899
89 7 0.5 1.022233152942927e-06 0.002403855686046619 1.604583310896417 3.235415376153632

90 0 0.0001 NaN NaN NaN NaN
90 1 0.0005 NaN NaN NaN NaN
90 2 0.001 2.521914660779486e-06 0.002401049386807852 0.002193481712408574 0.07834030276154613
90 3 0.005 3.199105075898564e-07 0.0008584184718016807 0.001789558387234472 0.05100511152407594
90 4 0.01 2.239507638068509e-08 0.0002749949231097837 0.048026528252483 0.3362272327882661
90 5 0.05 NaN NaN NaN NaN
90 6 0.1 5.344618459965482e-08 0.0003443302042018814 0.2343091547973648 0.6351791595222203
90 7 0.5 3.029757485484775e-07 0.0008022985783395775 0.25974161785156 0.5695893335477502

91 0 0.0001 NaN NaN NaN NaN
91 1 0.0005 NaN NaN NaN NaN
91 2 0.001 2.286161202458538e-06 0.00225826401431295 0.003377178540089533 0.08593017414901594
91 3 0.005 3.126972973197371e-07 0.0008535604955026699 0.004513289284086425 0.05981808195768212
91 4 0.01 2.182721209229462e-08 0.0002703771399548138 0.04747562793039988 0.3340894252250446
91 5 0.05 NaN NaN NaN NaN
91 6 0.1 5.479892899024522e-09 0.000125957179600622 0.6726502438105985 1.177531791614941
91 7 0.5 3.057763579542792e-07 0.0008088104503527482 0.2576422017813488 0.5650574958788981

92 0 0.0001 NaN NaN NaN NaN
92 1 0.0005 0.01280765566968137 0.1529414239799398 1.087691809670862 2.217789600152734
92 2 0.001 2.675412478680887e-06 0.002544437580543679 0.003259816307401287 0.08394530697305569
92 3 0.005 2.945986341227704e-07 0.0008346270200116912 0.001823550097402055 0.05188491155064878
92 4 0.01 2.159110300857066e-08 0.0002692145171501181 0.04786959317801025 0.3326503009471617
92 5 0.05 1.10088719768335e-07 0.0003221212324020506 7.369091828958899 8.113051702580226
92 6 0.1 5.931421903776482e-09 0.0001408553560051651 0.5598633692542303 1.061206426190283
92 7 0.5 3.873294935112114e-08 0.0001861047908588986 0.06513622862715832 0.4420314398754899

93 0 0.0001 NaN NaN NaN NaN
93 1 0.0005 0.002817667320183228 0.09386688943070665 0.1675074358920886 0.811648979181026
93 2 0.001 9.042166711078555e-07 0.001188890223203565 0.002297420389814022 0.07716983439332803
93 3 0.005 2.958922880617908e-07 0.00083433879431416 0.001825235360618517 0.05172846261924557
93 4 0.01 2.473335335012608e-08 0.0002847448602598668 0.04783454639369807 0.332211222615642
93 5 0.05 2.76148668039191e-06 0.00418596049010711 385.4247543652497 67.7380144140068
93 6 0.1 3.372751240055301e-08 0.000263957155907768 0.7145521223307857 1.374261406993462
93 7 0.5 3.821849937309662e-08 0.0001860737085825903 0.06689741593296468 0.445175668327179

94 0 0.0001 NaN NaN NaN NaN
94 1 0.0005 0.002185059256677353 0.0807888323297159 0.1357066654394488 0.7278936032576635
94 2 0.001 4.937415529564514e-05 0.008995198283952011 0.01573108227503098 0.1903880940042877
94 3 0.005 3.001978794017626e-07 0.0008359639532815599 0.003193004640279476 0.05590965304134776
94 4 0.01 3.289493129341077e-08 0.0003089731229821702 0.04422267657414502 0.3283614162887034
94 5 0.05 2.027342410066617e-06 0.003055955058548054 263.5120180950358 50.51621115411131
94 6 0.1 2.141229116404978e-09 9.109682923869045e-05 0.3814228434250202 0.7822068631041579
94 7 0.5 3.151491572851319e-08 0.00016451128798467 0.07057996652793555 0.4566637710617394

95 0 0.0001 NaN NaN NaN NaN
95 1 0.0005 NaN NaN NaN NaN
95 2 0.001 5.129100480849602e-05 0.009499833112793343 0.01947621033456184 0.2212071313885642
95 3 0.005 2.846126120839355e-07 0.0008140772477696068 0.00182189707604112 0.04874022046931803
95 4 0.01 3.389084779700301e-08 0.0003121093245610496 0.04349509732592204 0.3276322498174382
95 5 0.05 NaN NaN NaN NaN
95 6 0.1 4.194061837032281e-07 0.0009976097361263925 0.6730632771652358 0.9298372174662906
95 7 0.5 3.282960370825015e-08 0.0001686544896961628 0.07091200469013274 0.4565152065209801

96 0 0.0001 NaN NaN NaN NaN
96 1 0.0005 0.07384914922239792 0.4539192082279913 255.4632608025563 23.24512467365742
96 2 0.001 1.007827910109951e-06 0.001406761056158778 0.02522935038767641 0.1520393903947366
96 3 0.005 4.124010781392453e-08 0.0003127738780617229 0.0003798497507563083 0.02942002440891067
96 4 0.01 3.547369801086527e-08 0.0003101144511483689 0.05850375355229383 0.3401397636263808
96 5 0.05 NaN NaN NaN NaN
96 6 0.1 3.90735575854434e-07 0.0009966780160888256 0.6209889167896717 0.9696217288250617
96 7 0.5 2.883683330766842e-08 0.0001544341603998411 0.0669410114658435 0.457483916939351

97 0 0.0001 NaN NaN NaN NaN
97 1 0.0005 0.1178950681250064 0.7261531584877212 34129.14215912832 3979.808672331013
97 2 0.001 1.468322271529217e-07 0.0008110591075638496 0.002765756585113015 0.05158956268844106
97 3 0.005 1.629996289480079e-10 2.774428440144305e-05 0.0002149549925606243 0.01630466768414329
97 4 0.01 2.899567119882683e-08 0.0003087762779570014 0.04107881051608616 0.319754591330812
97 5 0.05 3.099863719277941e-08 0.0002125064207412208 0.3775947579879574 0.6050825903918453
97 6 0.1 1.266481403792869e-07 0.0004461068500676291 0.2321544656500291 0.6593205465373146
97 7 0.5 3.144860934412497e-08 0.0001628497225492076 0.07961437758088399 0.462840268333496

98 0 0.0001 NaN NaN NaN NaN
98 1 0.0005 0.1136592414607906 0.7324192928576396 288.9228861542321 48.882513615621
98 2 0.001 4.905924111935139e-06 0.003181605376123109 0.02412033322937166 0.2047825656534363
98 3 0.005 1.782539814292737e-10 2.74045453503291e-05 0.000495573870415304 0.02640318812240139
98 4 0.01 2.754356599120688e-08 0.0003150762546142438 0.03622991764274259 0.3133219573887822
98 5 0.05 3.360607524682863e-08 0.000226377094003638 0.416563952400701 0.645683997694781
98 6 0.1 1.162136781892905e-07 0.0004218804688944644 0.2196218269977788 0.6581043331432772
98 7 0.5 3.272840686431273e-08 0.0001632445101518165 0.07951156134600776 0.4756913846833235

99 0 0.0001 NaN NaN NaN NaN
99 1 0.0005 NaN NaN NaN NaN
99 2 0.001 NaN NaN NaN NaN
99 3 0.005 2.236151402950694e-10 2.914195814351928e-05 0.0001949446838903705 0.01369470381980553
99 4 0.01 2.532964724278995e-08 0.0003001504598096894 0.03344601390763737 0.2978746631819751
99 5 0.05 2.597596700823344e-08 0.0002088150044334824 0.3948632936970923 0.6201959940380408
99 6 0.1 1.196712426474216e-07 0.0004329467651600361 0.216585493054724 0.6508625614428414
99 7 0.5 3.276275671108117e-08 0.0001662378731879244 0.07782765344925553 0.5025563298575499

100 0 0.0001 NaN NaN NaN NaN
100 1 0.0005 NaN NaN NaN NaN
100 2 0.001 NaN NaN NaN NaN
100 3 0.005 5.490777077989838e-09 9.903087246687647e-05 0.000226107260044398 0.01771464129424327
100 4 0.01 2.748476683735778e-08 0.0002763414659607832 0.03292638179710163 0.2915058732405569
100 5 0.05 4.79770496489143e-08 0.0002476511165654394 0.1830245728343953 0.5728182595430547
100 6 0.1 9.574265313745646e-08 0.0003760938247254764 0.1640682089669478 0.6392825933361621
100 7 0.5 3.025213394554443e-08 0.0001625075430489176 0.06926269095046633 0.4680469874071331

101 0 0.0001 NaN NaN NaN NaN
101 1 0.0005 NaN NaN NaN NaN
101 2 0.001 NaN NaN NaN NaN
101 3 0.005 5.252337537477775e-09 9.564397730565943e-05 0.0002389530806375799 0.0183725839784874
101 4 0.01 2.803510398319452e-08 0.0002791753045192635 0.03412997109260776 0.2924282888031673
101 5 0.05 4.848765087377717e-08 0.0002524683780866788 0.1815345717247299 0.5716601215622603
101 6 0.1 1.039816670283145e-07 0.0003964051689218095 0.196112290957792 0.6479731466123473
101 7 0.5 2.154613280326846e-08 0.0001450629175128171 0.04401484890235621 0.4251188495229981

102 0 0.0001 NaN NaN NaN NaN
102 1 0.0005 NaN NaN NaN NaN
102 2 0.001 NaN NaN NaN NaN
102 3 0.005 5.735544152441081e-09 0.0001021182043379198 0.0002382643037155961 0.01816650478989845
102 4 0.01 2.923876909767036e-08 0.0002880928021467 0.03110156436079095 0.2885940095126991
102 5 0.05 4.242853789158172e-08 0.0002002144233714809 0.5738394577136072 1.449341771501953
102 6 0.1 6.845632814911197e-08 0.0002988381534163587 0.1027557734711419 0.4759070812966288
102 7 0.5 2.089711535916956e-08 0.0001562057119937066 0.0544661235506246 0.4706270264406218

103 0 0.0001 NaN NaN NaN NaN
103 1 0.0005 NaN NaN NaN NaN
103 2 0.001 NaN NaN NaN NaN
103 3 0.005 7.082567343248098e-09 0.0001145674309421807 0.0001487243892204039 0.01415864584482907
103 4 0.01 3.139239986978581e-09 8.531530793831621e-05 0.09101470649310092 0.4553162670033264
103 5 0.05 3.816513711859204e-08 0.0001872203380379744 0.535854214591604 1.428987198244
103 6 0.1 2.382416143587796e-08 0.0001343798421022946 0.07043693760716586 0.4594462929703567
103 7 0.5 4.460401737204483e-09 9.350764834081815e-05 0.06188703499273483 0.4710808499155468

104 0 0.0001 NaN NaN NaN NaN
104 1 0.0005 NaN NaN NaN NaN
104 2 0.001 NaN NaN NaN NaN
104 3 0.005 6.433690212551075e-09 0.0001059087711698936 0.0002300901936348232 0.01948965011366299
104 4 0.01 1.885748745642091e-09 9.498148337439005e-05 0.08566123157680212 0.4496834932750655
104 5 0.05 1.499764792952415e-08 0.0001115243714577829 0.3487184332709611 1.319154562765925
104 6 0.1 7.494748144889823e-08 0.0002650276556410702 0.3507500123353276 1.301611236070102
104 7 0.5 1.336181091410909e-08 0.0001337667337972803 0.06678185741877814 0.5374499970848599

105 0 0.0001 0.001187721765580262 0.06398676688968541 1.561035193766822 2.158172931683366
105 1 0.0005 NaN NaN NaN NaN
105 2 0.001 NaN NaN NaN NaN
105 3 0.005 6.167377766992919e-09 0.0001037270955728253 0.0002438349900151202 0.02005017807932008
105 4 0.01 7.11543186333523e-10 3.665718271195217e-05 0.01033246122127673 0.1234057598346666
105 5 0.05 3.302572732222871e-08 0.0001771573872582088 0.4860400139872701 1.502843550955694
105 6 0.1 5.30010926110552e-08 0.0002060554587277608 0.3939248302563053 1.343148186246943
105 7 0.5 1.290948246132346e-08 0.0001320036569980587 0.07643459033753998 0.6125065758168591

106 0 0.0001 NaN NaN NaN NaN
106 1 0.0005 NaN NaN NaN NaN
106 2 0.001 NaN NaN NaN NaN
106 3 0.005 3.392492689201872e-09 7.863111976558201e-05 0.0001676878135958669 0.0168265799304288
106 4 0.01 2.90240311001386e-09 7.287078372586464e-05 0.007259541656994554 0.1208456323021097
106 5 0.05 4.062038511502861e-08 0.0002015026676018827 0.5448470176647623 1.555602945777347
106 6 0.1 7.395710899577476e-08 0.0002586982385301972 0.4717522751760765 1.38500881198449
106 7 0.5 2.096615848756435e-08 0.0001611633350546704 0.1064174840209622 0.7137091628024486

107 0 0.0001 NaN NaN NaN NaN
107 1 0.0005 4.594615097351755e-06 0.002230749584399838 0.009987052699361759 0.1196366748306169
107 2 0.001 6.664604286628041e-06 0.005725137963837224 0.003882153876965998 0.1313616704558056
107 3 0.005 3.369194009381675e-09 7.84052856253048e-05 0.0002389135181466001 0.020831032489107
107 4 0.01 2.720668938553287e-09 7.050315224921277e-05 0.006898423778719374 0.1197503752616829
107 5 0.05 4.308840256872985e-08 0.0002026394967669098 0.5373162327930789 1.549704856528815
107 6 0.1 1.616033015744633e-07 0.0003986751236477737 0.5801642548102068 1.374189327719021
107 7 0.5 2.241161659202916e-08 0.0001662446755643643 0.11992014480885 0.7496239116158732

108 0 0.0001 NaN NaN NaN NaN
108 1 0.0005 9.789317951847487e-06 0.003303126954991242 0.2520647086522037 0.9541299638470819
108 2 0.001 NaN NaN NaN NaN
108 3 0.005 3.426292447524191e-09 7.935014235416205e-05 0.0002380843823803687 0.02078750606747137
108 4 0.01 2.159814637679982e-09 6.317683793799489e-05 0.007558046108105547 0.1201119507120568
108 5 0.05 1.862482607423754e-08 0.0001349677099935498 0.2700224507994069 1.107210917671105
108 6 0.1 1.340635197154989e-07 0.0003413063042740916 0.3959976765001235 1.209248002439359
108 7 0.5 1.654370838479008e-08 0.0001586036714291694 0.1156888491726504 0.7581981925130643

109 0 0.0001 NaN NaN NaN NaN
109 1 0.0005 NaN NaN NaN NaN
109 2 0.001 NaN NaN NaN NaN
109 3 0.005 3.688766604956309e-09 8.139778949178833e-05 0.0001547023317938819 0.01669236437945099
109 4 0.01 9.139403323993546e-10 4.41761513561012e-05 0.00211070557074095 0.06768475786174033
109 5 0.05 1.685403749943082e-08 0.0001333286670415212 0.2730698598428828 1.107237647840531
109 6 0.1 1.34803351072694e-07 0.0003513736900515596 0.3823071442943175 1.191993580297254
109 7 0.5 1.430339642170759e-08 0.0001489213824727997 0.09745805524059577 0.6951372035726857

110 0 0.0001 NaN NaN NaN NaN
110 1 0.0005 NaN NaN NaN NaN
110 2 0.001 NaN NaN NaN NaN
110 3 0.005 2.386898544976294e-09 5.900655808899202e-05 0.0009554167540921826 0.03882696629726201
110 4 0.01 6.661986841673925e-10 3.72187998043394e-05 0.002638727245538367 0.06938289834236078
110 5 0.05 1.655201759867619e-08 0.0001334845922880135 0.2746947496208209 1.106539895158655
110 6 0.1 1.55308065982726e-07 0.0003750375214397472 0.4057420411761672 1.219909279428704
110 7 0.5 2.313848756066471e-08 0.0001694879740110622 0.1276512977756111 0.7174118093741537

111 0 0.0001 NaN NaN NaN NaN
111 1 0.0005 NaN NaN NaN NaN
111 2 0.001 1.28393483186925e-05 0.006774899702562287 0.01064953639094039 0.1264540123009625
111 3 0.005 3.52266316233627e-09 7.069145351623618e-05 0.0002685826348087775 0.02094132876586707
111 4 0.01 7.726355436990987e-10 3.850007841332825e-05 0.002569069035218763 0.06800025156212008
111 5 0.05 1.454824564873408e-08 0.0001277524497313998 0.2810201723816907 1.106431521861776
111 6 0.1 1.375734891289492e-07 0.0003456650239797021 0.4009988658259621 1.212902647993016
111 7 0.5 2.556665750719901e-08 0.0001900085015513753 0.1736517245753128 0.8523286686569693

112 0 0.0001 NaN NaN NaN NaN
112 1 0.0005 NaN NaN NaN NaN
112 2 0.001 5.027453790817647e-06 0.00428486259500227 0.1059193847319113 0.5116513023241471
112 3 0.005 2.337021804944719e-09 6.066005538007957e-05 0.000121211981967807 0.01255315369066867
112 4 0.01 7.882956895606718e-10 3.858746430829285e-05 0.00250005375256064 0.05918878950030804
112 5 0.05 9.535074610422376e-08 0.0002879939772189033 0.3895035676930175 1.175402275834164
112 6 0.1 1.410274603453601e-07 0.0003489083383390046 0.4114148423983604 1.218590135973805
112 7 0.5 2.593486955025983e-08 0.0001945306961776971 0.1839879336113522 0.8338945806890097

113 0 0.0001 NaN NaN NaN NaN
113 1 0.0005 NaN NaN NaN NaN
113 2 0.001 3.594657039734204e-06 0.002330494276057582 0.007311241794040096 0.1018722510642847
113 3 0.005 2.494512769146416e-09 6.415653489844075e-05 0.0003046346330117295 0.02176742416510857
113 4 0.01 6.794372379691235e-10 3.548664151731273e-05 0.002226011977483244 0.059717723256421
113 5 0.05 1.737987833100831e-07 0.000443686920702735 0.5252921128420096 1.221039722842477
113 6 0.1 1.195220063153548e-06 0.001771117094510721 2.323968546468226 1.991556562559881
113 7 0.5 1.213122621032381e-06 0.001205155532149949 1.432422351158954 1.249294561462419

114 0 0.0001 NaN NaN NaN NaN
114 1 0.0005 3.050292178215941e-06 0.003205374736608313 0.002255455560558774 0.04910649103110931
114 2 0.001 2.510989900290986e-07 0.0009320237387804298 0.0006442944879702608 0.03963889037492063
114 3 0.005 3.745824383201001e-09 7.898515812199136e-05 0.0001211324572809351 0.01340741904419496
114 4 0.01 7.10434795886288e-10 3.615339612306201e-05 0.002112893788563342 0.05958193917607035
114 5 0.05 1.305228700189929e-07 0.000375938524410202 0.4553629994938551 1.186431322961958
114 6 0.1 2.817665275288704e-08 0.000178678238411667 0.4931587454593502 1.474821607358236
114 7 0.5 1.109910891753832e-08 0.0001762919105252614 0.0949134365194111 0.4933594329675437

115 0 0.0001 NaN NaN NaN NaN
115 1 0.0005 NaN NaN NaN NaN
115 2 0.001 4.737063641741763e-06 0.004902358533609874 0.05212530620085583 0.850381113956304
115 3 0.005 3.87259176784032e-09 8.01084090333859e-05 0.0001318249081507651 0.0140698429672812
115 4 0.01 6.064447181645875e-10 3.485379904510921e-05 0.002031179016291318 0.06231378696621293
115 5 0.05 3.722079621191487e-08 0.0002068477499892474 0.5741967010178458 1.154735426643998
115 6 0.1 3.274971046674918e-08 0.000198867179980855 0.5425291440693926 1.509276770977289
115 7 0.5 2.800726842212952e-10 2.950592279615805e-05 0.2824819476098757 1.090476418783247

116 0 0.0001 NaN NaN NaN NaN
116 1 0.0005 NaN NaN NaN NaN
116 2 0.001 3.401802226077977e-07 0.000952388214494615 0.001506910489793442 0.04799253692845795
116 3 0.005 3.600424015309012e-09 7.662526246532408e-05 0.0004697545536712506 0.02566717372440475
116 4 0.01 2.27545308242891e-10 2.169045034250416e-05 0.001888048753553614 0.06196510518181264
116 5 0.05 3.106169538171116e-08 0.0001503842399319666 0.5142582260220452 1.135338386121915
116 6 0.1 1.745573730671648e-08 0.0001235875391492058 0.5150083037645545 1.488391393574491
116 7 0.5 4.091899050020888e-09 8.275234523313912e-05 0.4286964151607865 1.328913864603611

117 0 0.0001 NaN NaN NaN NaN
117 1 0.0005 NaN NaN NaN NaN
117 2 0.001 1.420795379501705e-06 0.001674375834868957 0.001433125402507942 0.04965560197621433
117 3 0.005 2.628977380800585e-09 6.732663731412458e-05 0.0001334825548758145 0.01382929237672004
117 4 0.01 2.574951310836889e-10 2.265690341163307e-05 0.001937903753813598 0.0616507571845637
117 5 0.05 2.797583427247688e-08 0.0001423333329499954 0.4272235456647043 1.13654636181439
117 6 0.1 1.545438813264698e-08 0.000106799707349392 0.8376363488599725 1.669816290100267
117 7 0.5 1.769805171176529e-09 7.255367779768207e-05 0.3222872719241159 1.263179205797605

118 0 0.0001 NaN NaN NaN NaN
118 1 0.0005 NaN NaN NaN NaN
118 2 0.001 1.534800848192481e-06 0.001808320014503373 0.001779638377009015 0.05594232097316398
118 3 0.005 6.244206102522368e-10 3.221298663680372e-05 5.370864057793588e-05 0.008792664981200682
118 4 0.01 3.14585040022526e-10 2.670445999042315e-05 0.001953137242416067 0.06153291327405741
118 5 0.05 1.137515828888547e-08 9.398066348964562e-05 0.3654716318116112 1.120549456269405
118 6 0.1 3.130656953395862e-08 0.0001765235793778075 1.267299932161461 1.770342102511397
118 7 0.5 1.600375624360312e-09 6.930103995639314e-05 0.3179548258328039 1.266048070415855

119 0 0.0001 NaN NaN NaN NaN
119 1 0.0005 NaN NaN NaN NaN
119 2 0.001 NaN NaN NaN NaN
119 3 0.005 5.720819287613467e-10 3.185669707406191e-05 5.330701558097355e-05 0.008756037463512389
119 4 0.01 1.285892345159087e-10 1.763357140527333e-05 0.0006097856864923255 0.02953030388640476
119 5 0.05 8.406325964001736e-09 9.462635579504663e-05 0.2541914233472762 1.041569242436188
119 6 0.1 2.599399093319751e-08 0.0001646089577347354 1.23499742725789 1.776752893772842
119 7 0.5 1.26930937744622e-09 5.109557340832183e-05 0.3859275411446284 1.32735044410113

120 0 0.0001 NaN NaN NaN NaN
120 1 0.0005 0.0001504615144015552 0.01077745578814193 0.003731402794390621 0.09009218435090371
120 2 0.001 NaN NaN NaN NaN
120 3 0.005 4.88033745531819e-10 2.962862228361729e-05 0.0001527749025074858 0.01431727915126424
120 4 0.01 1.437826127321e-10 1.84323288139332e-05 0.0006178656081282793 0.03070170620828216
120 5 0.05 1.029231653631786e-08 9.2102590235843e-05 0.2771848688363252 1.060997699452056
120 6 0.1 1.272135061810303e-08 0.0001058692505924164 0.7746850583854284 1.628854907614079
120 7 0.5 3.614123350790646e-08 0.0002216672781951701 1.095950235386272 1.387216034292667

121 0 0.0001 NaN NaN NaN NaN
121 1 0.0005 0.2271356855588812 0.8878381617908935 63.24002782962282 19.92690140243754
121 2 0.001 1.468865288913011e-07 0.0006917471259160202 0.0002040597233586653 0.0203052723714825
121 3 0.005 6.579860556028109e-10 3.5821535494307e-05 0.0001565516393074834 0.01441397867853744
121 4 0.01 1.064700525229863e-10 1.587315325934924e-05 0.0005579093798557421 0.03050126702879874
121 5 0.05 1.379212876147413e-08 0.0001039274424745606 0.3039122983460517 1.081084423167854
121 6 0.1 2.116303122641395e-08 0.0001299997958001953 1.318663547698314 2.13511675558092
121 7 0.5 NaN NaN NaN NaN

122 0 0.0001 NaN NaN NaN NaN
122 1 0.0005 2.646519442560314e-05 0.005157096387764071 0.002646808732175832 0.07374527279493437
122 2 0.001 8.465577737855011e-07 0.00151097989002702 0.0002318088778963127 0.02194989921342538
122 3 0.005 6.815794327266916e-10 3.638679052375693e-05 0.0001580827295320361 0.01453113401310824
122 4 0.01 1.436777477976469e-10 1.703348431814078e-05 0.0005471236900419981 0.03050683023494538
122 5 0.05 1.353795467363042e-08 0.0001031314553290308 0.3132666643481444 1.087551973677597
122 6 0.1 1.150134313063709e-07 0.0003015552651621789 0.2890256020013248 1.088054741320502
122 7 0.5 9.602555075785131e-08 0.0003725286243567716 1.197775453839772 1.581131312482472

123 0 0.0001 NaN NaN NaN NaN
123 1 0.0005 2.292886956212571e-05 0.005415826128994272 0.002555678192948748 0.07391077268242263
123 2 0.001 1.266175852807363e-06 0.001955867936555222 0.001120008295550677 0.03421410898203936
123 3 0.005 4.71760968192862e-10 2.977341402576883e-05 2.728009618920296e-05 0.006917360743028067
123 4 0.01 1.427048168214863e-10 1.646360031326566e-05 0.0003116822003446261 0.02089998266609783
123 5 0.05 1.205052997026209e-08 9.793829855020419e-05 0.2856806420909971 1.011850414103719
123 6 0.1 8.69869649406263e-08 0.0002682201978934096 0.2483949937942519 1.058747304945256
123 7 0.5 3.395891443643803e-08 0.0001873084882118015 0.7738449637764749 1.55410559404758

124 0 0.0001 NaN NaN NaN NaN
124 1 0.0005 1.048854106338596e-05 0.004823405784656121 0.000642655540721855 0.03007775119710898
124 2 0.001 NaN NaN NaN NaN
124 3 0.005 4.943319131634707e-10 3.087327368556103e-05 2.741529607693408e-05 0.006895396707841006
124 4 0.01 3.186708826500175e-10 2.602710471277803e-05 0.0003428202305946399 0.02254741991728071
124 5 0.05 7.423319707387206e-08 0.0002700193763947034 0.1743099225159103 0.6543779646362025
124 6 0.1 5.177397798446405e-07 0.0007251739760669729 0.6751489205807069 1.428021901957867
124 7 0.5 8.827930380164234e-08 0.0002872542212313256 1.324800397106456 2.147996303235804

125 0 0.0001 NaN NaN NaN NaN
125 1 0.0005 0.0001176284908124864 0.0195472532126808 0.0007370365000304948 0.03400192419146963
125 2 0.001 NaN NaN NaN NaN
125 3 0.005 3.11325548768574e-10 2.45066971404917e-05 4.8782402956314e-05 0.009046066318064927
125 4 0.01 7.088384524423908e-10 3.723540094613398e-05 0.0003120925321652789 0.02250542622398399
125 5 0.05 7.734295075346252e-08 0.0002764437408893095 0.177888460245229 0.657295937504824
125 6 0.1 8.943611967218591e-07 0.001020991517110215 0.7700467986362042 1.467893783523837
125 7 0.5 8.198998456545748e-08 0.0002559863182365341 0.4384658685787888 1.377193226004219

126 0 0.0001 NaN NaN NaN NaN
126 1 0.0005 0.0001961409806352904 0.01651243787982226 0.0004974500657887096 0.02964552743873428
126 2 0.001 NaN NaN NaN NaN
126 3 0.005 2.858943728393857e-10 2.457652412202194e-05 4.790744628443289e-05 0.00901409398795272
126 4 0.01 1.227873579094432e-10 1.72469075141457e-05 6.058261398374676e-05 0.01049291570039301
126 5 0.05 5.060919536099574e-10 2.511112370084945e-05 0.02317525371810307 0.2131275114997182
126 6 0.1 8.019228985293916e-07 0.0009433634283384507 0.7057173400210841 1.523301215213279
126 7 0.5 6.788213294642415e-08 0.0002322264390901552 0.3682510474915646 1.2908641170608

127 0 0.0001 NaN NaN NaN NaN
127 1 0.0005 0.0001417112512465401 0.01755992280749652 0.00152414723664711 0.04468236864803976
127 2 0.001 0.001520723278600065 0.1362685284711032 0.4252567355055166 3.097501498955982
127 3 0.005 2.632049853764273e-10 2.439059483894113e-05 5.14114344022907e-05 0.009156761663844493
127 4 0.01 9.175764324882079e-11 1.501015511973236e-05 5.807358969439148e-05 0.0103475017676693
127 5 0.05 5.432941489654412e-10 2.777578031887273e-05 0.02320668104190477 0.2119241822011504
127 6 0.1 3.811551900162268e-08 0.0002411337701229144 0.1254921286462536 0.4753552242140773
127 7 0.5 4.830665396063662e-08 0.000213541218429647 0.335543136745783 1.282723863774116

128 0 0.0001 NaN NaN NaN NaN
128 1 0.0005 0.0001047366057565094 0.01405055877449524 0.0009564531724694272 0.0511447547664694
128 2 0.001 4.025128926634452e-07 0.0009237291625301403 0.0004005979617744331 0.02940238728021427
128 3 0.005 2.754382348858378e-10 2.875469817187337e-05 4.897253697940406e-05 0.009090746118785131
128 4 0.01 5.005234628914219e-11 9.874549112609543e-06 2.859635134194625e-05 0.006661298245544622
128 5 0.05 5.300974449827211e-10 2.663931598245739e-05 0.02371248280036236 0.216521126657649
128 6 0.1 3.157183948540718e-08 0.0002188796521207514 0.1269106250435792 0.4763726179861758
128 7 0.5 2.81567107512121e-08 0.0001868925379944208 0.2480335440145393 1.150573606133756

129 0 0.0001 NaN NaN NaN NaN
129 1 0.0005 NaN NaN NaN NaN
129 2 0.001 8.470439511701906e-08 0.0004848082505004569 0.0004011285634118693 0.02849026616445216
129 3 0.005 2.900731316118098e-10 3.013417833974685e-05 6.178452137600157e-05 0.009795375221664626
129 4 0.01 2.346476756463223e-10 2.374101291957587e-05 3.395768447267069e-05 0.007293832146290202
129 5 0.05 7.326001574575785e-10 3.003436028770068e-05 0.02249627602713852 0.2059720375031302
129 6 0.1 2.941342311012508e-08 0.0002083393929965816 0.1092829307728178 0.4678928601230634
129 7 0.5 1.32696205540186e-07 0.0003719742651187019 0.845472609723526 2.075053700397803

130 0 0.0001 NaN NaN NaN NaN
130 1 0.0005 2.543906306748304e-07 0.0006586539356825405 0.002552182575179275 0.07207375580410802
130 2 0.001 2.602929632465308e-07 0.0005881563594103412 0.0003759882331101987 0.02355642146281234
130 3 0.005 2.893673305401069e-10 3.083060658637393e-05 3.719277691838637e-05 0.007170526605053573
130 4 0.01 2.249096502987047e-10 2.334196842923575e-05 3.707826834906982e-05 0.007630990567010554
130 5 0.05 6.940256853919696e-10 2.939321804085182e-05 0.02239933392758222 0.2058099432468259
130 6 0.1 7.47980821079231e-09 0.0001111778593516632 0.02990163550894893 0.282711089942818
130 7 0.5 NaN NaN NaN NaN

131 0 0.0001 NaN NaN NaN NaN
131 1 0.0005 2.84645831382812e-05 0.007810156154750558 0.0004573205892078037 0.02653465120403053
131 2 0.001 2.216823128508502e-06 0.002555368345842357 0.001064940147778626 0.04374241662626455
131 3 0.005 3.112985789499367e-10 2.777007998888692e-05 0.0003978490084953826 0.02400544365917379
131 4 0.01 2.142249438273047e-10 2.278063342187053e-05 3.302863905333942e-05 0.007199590823432578
131 5 0.05 7.58906956296379e-10 3.091037519675766e-05 0.02194652787097305 0.2059890200069938
131 6 0.1 7.671135608482669e-09 0.0001119921526626655 0.04211733223237302 0.2982500997158188
131 7 0.5 NaN NaN NaN NaN

132 0 0.0001 NaN NaN NaN NaN
132 1 0.0005 3.410868107044853e-05 0.009215048198806475 0.001153104656572789 0.04107415850426566
132 2 0.001 6.766982671543002e-06 0.00335870995629195 0.002628555420407165 0.08429434902711797
132 3 0.005 2.904415126277414e-10 2.430780505013885e-05 3.446332069966092e-05 0.007164956752208185
132 4 0.01 1.363567867895817e-10 1.820862486745511e-05 1.127983111075485e-05 0.004217596918573041
132 5 0.05 7.689100764391818e-10 3.096440214722662e-05 0.02194997566216806 0.2060446569189767
132 6 0.1 5.969519592518196e-09 9.481177303394261e-05 0.03698882076245263 0.2924340608627272
132 7 0.5 NaN NaN NaN NaN

133 0 0.0001 NaN NaN NaN NaN
133 1 0.0005 2.288108325910205e-05 0.006614957078943995 0.0003597412381578318 0.02562137957971533
133 2 0.001 1.465474307554367e-06 0.001182018952789576 0.0002002772922896668 0.01884250355376271
133 3 0.005 2.497349489112201e-10 2.263604867724922e-05 2.265060861334946e-05 0.006465380845680269
133 4 0.01 4.751743699599104e-11 1.117950877871365e-05 1.047754987655667e-05 0.004126870610405731
133 5 0.05 8.832353855906843e-10 3.379881608278623e-05 0.02286593091359731 0.2093153874289464
133 6 0.1 5.821424382310852e-09 8.987993884090884e-05 0.03969997360971161 0.2938880958891381
133 7 0.5 NaN NaN NaN NaN

134 0 0.0001 NaN NaN NaN NaN
134 1 0.0005 2.343244784752767e-05 0.00670126258306647 0.0003583132726281889 0.02623857131379903
134 2 0.001 9.180564940461024e-07 0.00129866793610578 0.0002567263166809639 0.02017322867029014
134 3 0.005 2.522797079206711e-10 2.273128936591817e-05 2.25644385862063e-05 0.006474536527539931
134 4 0.01 8.017557399326336e-11 1.426712666630081e-05 1.675941207189714e-05 0.005225007866966669
134 5 0.05 3.017353780951597e-10 2.246379429315937e-05 0.009755235645029005 0.1079284968567653
134 6 0.1 5.627738444875247e-09 8.804209856094758e-05 0.03906693375954134 0.2930396377811491
134 7 0.5 1.937412187709401e-08 0.0002287590568710307 0.1872458262247015 0.9981546559111798

135 0 0.0001 NaN NaN NaN NaN
135 1 0.0005 3.041291529477614e-05 0.007922273317944928 0.001303914910128688 0.05140203801040899
135 2 0.001 2.3259095250856e-07 0.0006304161048005241 0.0002768592331481637 0.02127383641843683
135 3 0.005 3.233614155342423e-10 2.47733297498165e-05 3.432182182341386e-05 0.007927388359071141
135 4 0.01 9.119971379917186e-11 1.509350635808815e-05 1.41889522003995e-05 0.005024871185124735
135 5 0.05 1.545203904187239e-10 1.420941849339385e-05 0.004177266026904562 0.09684618623917651
135 6 0.1 4.96254796657567e-09 8.145431451378471e-05 0.03981444343993227 0.2931576308471353
135 7 0.5 NaN NaN NaN NaN

136 0 0.0001 NaN NaN NaN NaN
136 1 0.0005 2.601199746388662e-05 0.00655414768995799 0.0004673860409012298 0.02678161934895451
136 2 0.001 0.0002816357310159634 0.03155618207493793 0.0008595713108486742 0.0728881018301315
136 3 0.005 3.394993399702594e-10 2.556563120181821e-05 3.847098946055895e-05 0.008218306122598329
136 4 0.01 6.268525174871736e-11 1.216940481496565e-05 7.717675290349434e-06 0.003793374870978417
136 5 0.05 1.521018938847321e-10 1.414195449234157e-05 0.004117330968892064 0.09669387390039574
136 6 0.1 3.460349296059919e-09 6.907868567740394e-05 0.0340204778372566 0.2704043476958233
136 7 0.5 2.749909045881843e-07 0.0005141764460061538 0.3861921305095074 1.267778313457649

137 0 0.0001 NaN NaN NaN NaN
137 1 0.0005 2.71959404132927e-05 0.00710636231763484 0.0003362414020186959 0.02601199729232073
137 2 0.001 3.896893731757151e-07 0.000958581421594662 0.0002233861324266154 0.01884781393734625
137 3 0.005 1.303172331314017e-10 2.053476714980462e-05 4.016971202547221e-05 0.008100983852143195
137 4 0.01 6.484564593450191e-11 1.255331589167241e-05 7.791390335152413e-06 0.003812833523109016
137 5 0.05 1.544825323772129e-10 1.435203305044652e-05 0.004231098164833589 0.09726296387029953
137 6 0.1 3.58765887539231e-09 7.087393556659549e-05 0.0326311201506079 0.2698180529031251
137 7 0.5 2.234434724678563e-07 0.0004512603202786458 0.3366279403084724 1.234579029869347

138 0 0.0001 NaN NaN NaN NaN
138 1 0.0005 NaN NaN NaN NaN
138 2 0.001 2.27068528631595e-06 0.001953715868640682 0.0003352146821044288 0.02192636920013202
138 3 0.005 1.331072287552103e-10 2.021037359956068e-05 4.037607640657577e-05 0.008063045166686211
138 4 0.01 3.683777626528366e-11 9.709834650539761e-06 0.0001929224163563516 0.01414983222634747
138 5 0.05 2.294944316460997e-10 1.441784006050995e-05 0.004736382633480096 0.09821149757860081
138 6 0.1 3.560910816182979e-09 7.162661595483399e-05 0.03467474040353042 0.2721285087495975
138 7 0.5 1.107667102507683e-07 0.0003466722844573944 0.1518095466212106 0.7157455910046764

139 0 0.0001 NaN NaN NaN NaN
139 1 0.0005 1.68765119860797e-06 0.001694906936002827 0.001120433207040673 0.04781469478951417
139 2 0.001 1.261268060251841e-07 0.0004171854946495301 3.501438403388724e-05 0.007888177189255163
139 3 0.005 1.097649383659552e-10 1.913904771244646e-05 4.420592188531484e-05 0.008304566035532868
139 4 0.01 7.336335367755087e-11 1.364212037602286e-05 1.181805614091705e-05 0.004636741602321193
139 5 0.05 2.011829664865773e-10 1.40600725093698e-05 0.004759684937301814 0.09821823062023038
139 6 0.1 3.444536071589489e-09 7.012632692804388e-05 0.03517903473194454 0.2736822979727516
139 7 0.5 8.087310356372626e-08 0.000272089209304216 0.1409845008084705 0.7105644398568196

140 0 0.0001 NaN NaN NaN NaN
140 1 0.0005 2.274531285373833e-06 0.001998216040092426 0.0005044111414826256 0.0241003588641715
140 2 0.001 9.45143351066776e-08 0.0003599392820219371 3.474838484609535e-05 0.008054677185754144
140 3 0.005 1.409351066414143e-10 2.127244782457183e-05 1.045846204683436e-05 0.004225915022731508
140 4 0.01 5.870436608313301e-11 1.227509544055039e-05 9.22889997916564e-06 0.004085943004200066
140 5 0.05 1.658106893130791e-10 1.297362535224167e-05 0.004722827652666184 0.0969134657138182
140 6 0.1 3.561368239987596e-09 7.157033908766763e-05 0.03584314073097434 0.2739034488778198
140 7 0.5 7.649194514457792e-08 0.0002635773022539034 0.1341196305462703 0.7101148023501263

141 0 0.0001 NaN NaN NaN NaN
141 1 0.0005 1.298966181040008e-07 0.0004583337628818462 0.0002418105389900434 0.02019565640460474
141 2 0.001 2.170551604159364e-06 0.001622636165351299 3.141412398041773e-05 0.006819967206219246
141 3 0.005 1.352460860146837e-10 2.159702082060733e-05 1.047207773257256e-05 0.004048550326201217
141 4 0.01 5.655493984278973e-11 1.198504528954203e-05 8.604625830849004e-06 0.003979730015662875
141 5 0.05 1.723682535553469e-10 1.303010985020947e-05 0.004703855260254554 0.09692303526620338
141 6 0.1 3.258053822941428e-09 6.675215860107997e-05 0.03713930643534262 0.2787604085270283
141 7 0.5 3.867477119159777e-08 0.0001801275942758807 0.08263937553198311 0.5189296732696638

142 0 0.0001 NaN NaN NaN NaN
142 1 0.0005 1.520387661886141e-07 0.0005683574941293124 0.0002484841298302012 0.02025232829346446
142 2 0.001 1.778913499961452e-06 0.001219559939922732 5.149988097800281e-05 0.009761135333922422
142 3 0.005 1.067881137918977e-10 1.646657779197369e-05 1.011351128472346e-05 0.003892441577450279
142 4 0.01 6.030501409483928e-11 1.23646859169213e-05 9.086788349318771e-06 0.004077412186495821
142 5 0.05 1.75214616637261e-10 1.307011345152986e-05 0.004726121380334852 0.09701149973505396
142 6 0.1 6.567900085549635e-10 3.782337623814414e-05 0.01379271142059293 0.1065829638874507
142 7 0.5 3.896938834486465e-10 2.472830213351429e-05 0.01731864227710349 0.1759320972254153

143 0 0.0001 NaN NaN NaN NaN
143 1 0.0005 1.139602007811765e-06 0.001543403482015648 0.0002980223107851646 0.02635141492437809
143 2 0.001 0.0001585804089907662 0.03061064606014874 0.001775900038956773 0.118665033973903
143 3 0.005 1.061813048444391e-10 1.580643118614944e-05 1.463132043591537e-05 0.004985382309657393
143 4 0.01 6.970673598719266e-11 1.351549103567606e-05 1.001859804233207e-05 0.00418622747364028
143 5 0.05 1.779807213088443e-10 1.338646717119474e-05 0.004689894862737456 0.09683608610076888
143 6 0.1 1.216901661684768e-11 5.539709318380659e-06 0.0003667438667268043 0.02748758162790566
143 7 0.5 4.266412992878108e-10 2.746874317116621e-05 0.01322271461696163 0.1820787762111284

144 0 0.0001 NaN NaN NaN NaN
144 1 0.0005 1.239560059921434e-06 0.002086168653205878 0.0001531881980667184 0.02018648702112336
144 2 0.001 0.0001039452008953771 0.01495756616657085 0.001194910562670004 0.05522408396411538
144 3 0.005 5.894439836154909e-11 1.156575444527519e-05 1.290331984513888e-05 0.004681432491461246
144 4 0.01 3.76461382833677e-11 9.768113977237647e-06 7.168595922105082e-06 0.003427680309407655
144 5 0.05 1.676648939985619e-10 1.330653039754992e-05 0.004670330612105449 0.09681944117286267
144 6 0.1 5.101792036098184e-12 3.572552148778385e-06 0.0003850647344987005 0.02761472135011789
144 7 0.5 5.531049236741487e-10 3.280822715412413e-05 0.01424523955118194 0.1846092627622666

145 0 0.0001 NaN NaN NaN NaN
145 1 0.0005 NaN NaN NaN NaN
145 2 0.001 2.62525065441631e-05 0.00668313365211004 0.0001677980511547072 0.01736114342659922
145 3 0.005 3.736626529138304e-11 9.188530185610944e-06 1.473738674914277e-05 0.004823008482613078
145 4 0.01 3.694705027896664e-11 9.654338125830719e-06 8.570152065694608e-06 0.003772609847016883
145 5 0.05 1.685912067288523e-10 1.33958386214772e-05 0.004672331910759933 0.09673856386465318
145 6 0.1 6.083435038066417e-12 3.811665827857524e-06 0.0003828879168188205 0.02773784435131366
145 7 0.5 3.375739495722366e-10 2.324343969339893e-05 0.015785107553775 0.1881056168925086

146 0 0.0001 NaN NaN NaN NaN
146 1 0.0005 NaN NaN NaN NaN
146 2 0.001 1.295654127229301e-06 0.001585431928521785 0.000179464276665946 0.02403570127914545
146 3 0.005 1.416518056599078e-10 1.790123391431919e-05 1.336022878799223e-05 0.004799368624204381
146 4 0.01 5.894636402769091e-11 1.197766742855322e-05 1.042150619097336e-05 0.004137836020933539
146 5 0.05 1.513056976042047e-10 1.283566292897831e-05 0.00342147980120627 0.07808016576217769
146 6 0.1 5.741099915953047e-12 3.572580149935334e-06 0.0003846385555056412 0.02767597568762525
146 7 0.5 3.348727566822201e-10 2.319207281331614e-05 0.01580228051537407 0.1880129585031036

147 0 0.0001 NaN NaN NaN NaN
147 1 0.0005 NaN NaN NaN NaN
147 2 0.001 6.08048757381318e-06 0.004469902484103727 0.002582489939615081 0.1270623075942245
147 3 0.005 2.161859986955029e-10 2.118012512397627e-05 2.030218302729778e-05 0.0057375901830653
147 4 0.01 5.403354213348472e-11 1.143142783144313e-05 1.206775945387979e-05 0.004483239774271008
147 5 0.05 6.459205851217726e-12 4.106204538611991e-06 0.0001666884034539917 0.01535449484832108
147 6 0.1 3.655000108003153e-12 2.847811446660131e-06 0.0003784121138610011 0.02758301843606237
147 7 0.5 1.498091527150568e-10 1.549727565697268e-05 0.01261528322626328 0.1557393737701787

148 0 0.0001 NaN NaN NaN NaN
148 1 0.0005 1.54780495270225e-08 0.0002228555066658977 0.0001361072664647342 0.01518645983115563
148 2 0.001 1.932522276012647e-06 0.002469845618333633 0.0004853385406602746 0.05157344085222637
148 3 0.005 1.757364096541861e-10 1.959943453400115e-05 1.943011637465389e-05 0.005643334017958246
148 4 0.01 4.865995499725636e-11 1.096769698172295e-05 1.255096365700309e-05 0.004551251889700181
148 5 0.05 4.557003205799527e-12 3.492286511530551e-06 0.0001281534089568318 0.01478882538507098
148 6 0.1 3.762629623160104e-12 2.904086549460061e-06 0.0003780568824230969 0.02757052895433909
148 7 0.5 2.560266909521538e-12 3.108496067660838e-06 0.000410685738374932 0.02217675205845704

149 0 0.0001 NaN NaN NaN NaN
149 1 0.0005 1.634524507785282e-08 0.0002033916673020997 0.0001297660082948109 0.01481153326251439
149 2 0.001 4.368013820810802e-08 0.0002417252589981267 5.429056641462694e-05 0.008699666954490093
149 3 0.005 1.642922836454728e-10 1.837422531103527e-05 1.865131283321636e-05 0.005475924250580078
149 4 0.01 6.557309423486841e-11 1.362166063945125e-05 1.813648784442522e-05 0.005491518924172656
149 5 0.05 2.797142777724089e-12 2.686275854646425e-06 0.0001164395140462144 0.0152071057696419
149 6 0.1 4.322144541678438e-12 3.186113732400742e-06 0.0004572879174613638 0.03022582616030212
149 7 0.5 6.973124100622028e-12 4.555668735584106e-06 0.0004255741353257436 0.02174347468311666

150 0 0.0001 NaN NaN NaN NaN
150 1 0.0005 1.008071719277141e-07 0.0003374029299156867 0.0002019174558839891 0.01792172048888907
150 2 0.001 5.183922699485602e-07 0.001390456601614076 5.984316712786233e-05 0.01298336937562095
150 3 0.005 1.39260005668416e-10 1.760094076574958e-05 1.767073646054529e-05 0.005412760440134834
150 4 0.01 3.940289401689525e-11 9.838378760562705e-06 1.455991864066963e-05 0.004868407452433443
150 5 0.05 2.65746941742078e-12 2.59227932009054e-06 0.000116435065543195 0.01520213135864612
150 6 0.1 1.128381628931668e-12 1.930559119234232e-06 4.975786351326264e-05 0.008688908369424486
150 7 0.5 5.77136290570041e-12 4.325153579287644e-06 0.0004225130152913216 0.02366921369908126

151 0 0.0001 NaN NaN NaN NaN
151 1 0.0005 1.93357022471108e-07 0.0005533534528527895 0.0002116228736134244 0.01872077479842116
151 2 0.001 1.938895331194346e-06 0.00340150865551303 0.0006174032800709942 0.09066771636190563
151 3 0.005 1.362850218000922e-10 1.765898492278595e-05 1.804992911832756e-05 0.005483828086202402
151 4 0.01 7.821466560317571e-11 1.360711583187069e-05 1.976964434483239e-05 0.005705345061823741
151 5 0.05 3.317769863316699e-12 2.764240643937654e-06 0.0001140471704073369 0.01515832580378884
151 6 0.1 1.223021097072506e-12 2.052578507161229e-06 0.000275160123783018 0.01988568194123275
151 7 0.5 1.245716640233354e-11 5.753226644866771e-06 0.000691402234887399 0.03227273104430683

152 0 0.0001 NaN NaN NaN NaN
152 1 0.0005 2.865563398134081e-07 0.0007680150798679009 0.0002335791230155783 0.02029485271973486
152 2 0.001 6.576177754255216e-07 0.001955189907184351 0.000102919770546314 0.03367824333793989
152 3 0.005 1.324436732619877e-10 1.733742606413458e-05 1.737103917512033e-05 0.005361410001793354
152 4 0.01 7.871671820586842e-11 1.314480779868177e-05 1.953488629071409e-05 0.005642581161917182
152 5 0.05 1.331252452009641e-12 1.538740820539175e-06 0.0001101624479094478 0.01513042679950671
152 6 0.1 1.806782476922453e-13 7.508029420399964e-07 0.0002642287733953525 0.01937441332254597
152 7 0.5 1.06325932830126e-11 5.186948149660253e-06 0.0006596290759613304 0.03189535088316131

153 0 0.0001 NaN NaN NaN NaN
153 1 0.0005 NaN NaN NaN NaN
153 2 0.001 4.448419387404458e-07 0.001594809453635104 6.385793602513529e-05 0.01512596081333339
153 3 0.005 5.613711010652635e-11 1.145580962447212e-05 2.181091856452765e-05 0.005945285169630665
153 4 0.01 4.650978124465812e-11 1.031126501471746e-05 1.97899018116455e-05 0.005590487582287529
153 5 0.05 1.717075282863902e-12 1.647857896358573e-06 0.0001048250230082219 0.01507849170340902
153 6 0.1 2.301866274756042e-13 7.536054020818028e-07 0.0002248120503097333 0.01781832509994663
153 7 0.5 4.998987524171269e-12 3.464783731921273e-06 0.0001674433030609617 0.01460101305701522

154 0 0.0001 NaN NaN NaN NaN
154 1 0.0005 NaN NaN NaN NaN
154 2 0.001 7.306142702126804e-07 0.002680997322756173 9.480601633633379e-05 0.02447550184506198
154 3 0.005 4.605357722657548e-11 1.070027285132724e-05 3.336400769519768e-05 0.007538202907123148
154 4 0.01 3.758421708746833e-11 9.253806191100722e-06 2.158330282356411e-05 0.005865130260718443
154 5 0.05 1.63247998874198e-12 1.646173293678999e-06 0.0001035765508156334 0.01480422281233684
154 6 0.1 8.880300109787483e-13 1.488727413789803e-06 1.702651972231121e-05 0.005028793749421112
154 7 0.5 1.172145024763641e-11 5.281104956011973e-06 0.0001384668219250971 0.01264570876726867

155 0 0.0001 NaN NaN NaN NaN
155 1 0.0005 NaN NaN NaN NaN
155 2 0.001 4.55251871435139e-08 0.0003184135345546402 2.931303116689365e-05 0.007307671186223108
155 3 0.005 4.088607310930483e-11 9.495001331849551e-06 3.157422668253493e-05 0.007261327710601062
155 4 0.01 4.438545248822772e-12 1.88957874591722e-06 5.031366470120005e-06 0.002666905136261555
155 5 0.05 3.243154382224835e-13 8.742736414824037e-07 2.613426275873633e-06 0.001973102666298576
155 6 0.1 1.046195892913806e-12 1.600869727891308e-06 1.569333098455214e-05 0.004812869265294228
155 7 0.5 1.138114547036686e-11 5.16093422797681e-06 0.0001401133682238641 0.01273897236216315

156 0 0.0001 NaN NaN NaN NaN
156 1 0.0005 5.850719610860718e-09 0.0001043341927324803 9.674441856517847e-05 0.0124605804133906
156 2 0.001 4.429258998032359e-08 0.0003127820936326131 2.892068613190494e-05 0.007085171303479298
156 3 0.005 4.709169465722119e-11 1.009933641515914e-05 1.552431217501855e-05 0.004975504773991224
156 4 0.01 2.006670839414595e-11 3.716043793122736e-06 5.324103870241373e-06 0.002728046786451221
156 5 0.05 4.253660807957908e-13 9.32879081982918e-07 6.347224826654089e-06 0.003288216098006114
156 6 0.1 8.389765767420289e-13 1.363043296009891e-06 6.009028427845496e-06 0.003025468350266292
156 7 0.5 1.070440892467428e-11 4.999940259597935e-06 7.81095297983788e-05 0.008739140929845179

157 0 0.0001 NaN NaN NaN NaN
157 1 0.0005 6.222034494402635e-08 0.0003544964446215992 0.0001229559702264354 0.01468501793928589
157 2 0.001 5.576286459105645e-08 0.0002782664173044402 3.137868133859777e-05 0.007722782302623799
157 3 0.005 4.711435314842141e-11 1.00768099815518e-05 1.540004061735126e-05 0.00495562353418566
157 4 0.01 2.020555741090259e-11 3.762179805910648e-06 5.334160084008918e-06 0.002730110941234098
157 5 0.05 3.339402997749129e-13 6.85261896560263e-07 3.225761044452593e-06 0.002303215886010568
157 6 0.1 7.012910805375504e-13 1.24454802818974e-06 5.092651617795497e-06 0.002825062329348649
157 7 0.5 5.701246962630709e-12 3.706373870038249e-06 9.312756270772881e-05 0.009605718776602101

158 0 0.0001 NaN NaN NaN NaN
158 1 0.0005 1.38252060410392e-09 4.523429471481322e-05 0.0001063589254027241 0.01312639340423682
158 2 0.001 2.017347896857581e-08 0.0002076667855530623 5.363995359105393e-05 0.0129406318634433
158 3 0.005 1.679792278506104e-11 6.295790533794587e-06 1.103566411234234e-05 0.004275125638388944
158 4 0.01 1.055423595128936e-11 3.44375159055943e-06 4.744577393218728e-06 0.002806834757052679
158 5 0.05 4.307782622670509e-13 7.356970255223416e-07 2.411729729941086e-06 0.001942454795582971
158 6 0.1 1.11394582285778e-13 5.480299565263635e-07 8.961812117909525e-07 0.001237192283532917
158 7 0.5 4.57169661216384e-12 3.343836240787823e-06 9.070758475252743e-05 0.009358988276522817

159 0 0.0001 NaN NaN NaN NaN
159 1 0.0005 7.913304562953172e-07 0.00141086065103746 0.001564615967283606 0.0630835654178119
159 2 0.001 2.726826165485172e-08 0.0002582869129250653 5.60820712061155e-05 0.01241887470328895
159 3 0.005 1.105041622880354e-11 4.912379394816924e-06 8.607505748084727e-06 0.003621282744718957
159 4 0.01 9.259350422087432e-12 2.970249077804965e-06 3.382596324000323e-06 0.002350583476838697
159 5 0.05 4.825844278864056e-13 7.024108636954907e-07 3.654152438549481e-06 0.002390750803635711
159 6 0.1 5.983314261606751e-14 4.086340306130865e-07 9.635924693732547e-07 0.001100836599079669
159 7 0.5 4.654913602696917e-12 3.373833159070472e-06 9.234203351967315e-05 0.009495099057727829

160 0 0.0001 NaN NaN NaN NaN
160 1 0.0005 1.234979256265634e-07 0.0005996563287644641 0.008928796888060569 0.1905188689875461
160 2 0.001 1.707916893743051e-09 4.544573845688404e-05 0.0001196256469502189 0.01522054928482297
160 3 0.005 2.88682617908708e-12 2.013270890888208e-06 5.014558477760153e-06 0.002588052144764097
160 4 0.01 8.003763673865535e-12 2.664752158931805e-06 3.3697485676282e-06 0.002345164758742024
160 5 0.05 5.217244497195578e-13 7.382929707588914e-07 3.692394345623298e-06 0.002378994624502639
160 6 0.1 6.459699408691494e-14 4.144721055254763e-07 7.466068664212531e-07 0.001075808585553339
160 7 0.5 3.340904482083407e-12 2.831686672699618e-06 5.657363830706783e-05 0.008241379455879327

161 0 0.0001 NaN NaN NaN NaN
161 1 0.0005 NaN NaN NaN NaN
161 2 0.001 2.609859879988327e-09 5.712007809144382e-05 8.89101824740874e-05 0.01285311128162858
161 3 0.005 2.972513824196697e-12 1.967029565896894e-06 3.949675072347346e-06 0.00221209250559351
161 4 0.01 8.708447481489831e-12 2.600688578713317e-06 6.894594853984388e-06 0.00324095677149816
161 5 0.05 2.057106739755506e-12 1.68746350404092e-06 8.166651825340341e-06 0.003522392580569411
161 6 0.1 6.305684235489403e-14 4.098757244719309e-07 7.997506661764653e-07 0.001109076670449127
161 7 0.5 4.490309384425355e-13 1.078919340979922e-06 3.664089293271589e-05 0.008385633578451568

162 0 0.0001 NaN NaN NaN NaN
162 1 0.0005 6.462594792099376e-06 0.005682010251917724 0.876281590642364 3.414883076013777
162 2 0.001 3.003634551343193e-09 5.98121088484227e-05 7.469124278975046e-05 0.01175620204756833
162 3 0.005 1.681147884633063e-11 3.717017728277483e-06 5.211075110371752e-06 0.002558795417631821
162 4 0.01 5.226589788868318e-12 2.123918857677154e-06 3.807695206396965e-06 0.002382858624239814
162 5 0.05 7.713777440080109e-13 1.024021223372529e-06 3.923582964054748e-06 0.002460474894278364
162 6 0.1 5.157154902535128e-14 3.723374182307282e-07 7.479961032472402e-07 0.001107469974986008
162 7 0.5 4.007712885491654e-13 1.029441424105215e-06 3.695374689559073e-05 0.008562156126340037

163 0 0.0001 NaN NaN NaN NaN
163 1 0.0005 NaN NaN NaN NaN
163 2 0.001 7.521734267847719e-09 8.641636408990294e-05 7.900909896756712e-05 0.01224892426033697
163 3 0.005 1.379633265557976e-11 3.385914902676035e-06 6.14662626430092e-06 0.002800012977879796
163 4 0.01 6.831252181088208e-12 2.380844662752679e-06 5.810462410695231e-06 0.002890191206317061
163 5 0.05 3.548952791830453e-13 7.008538789321506e-07 1.632740788078871e-06 0.001592856947153276
163 6 0.1 1.077399079352841e-13 5.033683203592432e-07 1.015861323356228e-06 0.001178084848605376
163 7 0.5 2.3889350998582e-14 3.080097141783256e-07 3.512678018655362e-05 0.008559855152419527

164 0 0.0001 NaN NaN NaN NaN
164 1 0.0005 NaN NaN NaN NaN
164 2 0.001 4.110662048214181e-07 0.001431271797730727 0.0005860223096815136 0.05684783751544242
164 3 0.005 8.784007268600268e-12 2.579949059278164e-06 2.753059863902786e-06 0.001778063000686947
164 4 0.01 7.354380892698882e-12 2.535810787573922e-06 3.251266919542348e-06 0.002201942308416527
164 5 0.05 2.253034694647535e-14 2.290630578549724e-07 2.174100776526212e-07 0.0005587939607691883
164 6 0.1 2.756293912552895e-14 2.615824139517997e-07 1.48481677759743e-06 0.00148476910243267
164 7 0.5 9.105752265306467e-15 2.146720117224277e-07 3.741764612754991e-05 0.008540171543655495

165 0 0.0001 NaN NaN NaN NaN
165 1 0.0005 5.363819753772023e-08 0.0002762810770771118 0.007293747888312499 0.1057934914226499
165 2 0.001 3.336591133526194e-09 6.963524942538157e-05 1.447294063525256e-05 0.004863147846259519
165 3 0.005 7.470225828560259e-12 2.5916860284525e-06 3.611532379434798e-06 0.001986510964406829
165 4 0.01 7.483353798299042e-12 2.685238509769761e-06 4.111589793248453e-06 0.002478066939425094
165 5 0.05 1.627343175716951e-14 1.894338312879995e-07 3.692005968296072e-06 0.002571671291514255
165 6 0.1 2.669394968970285e-14 2.612021545722598e-07 1.290390572224534e-06 0.001389891011923661
165 7 0.5 1.166547632967526e-14 2.410486708015469e-07 3.563700996126608e-05 0.008160012176825049

166 0 0.0001 NaN NaN NaN NaN
166 1 0.0005 2.418836721124531e-08 0.0002142770041904107 9.014579138280504e-05 0.0115458894715188
166 2 0.001 3.977461503584176e-09 7.093117174772345e-05 2.226574877593207e-05 0.005287467795858092
166 3 0.005 1.187072454177766e-11 3.035647361482319e-06 4.246613552354434e-06 0.002173736106400037
166 4 0.01 3.800523225273635e-12 1.971414918866543e-06 2.770944097972834e-06 0.001963142205984925
166 5 0.05 7.430856365048207e-15 1.361953110290415e-07 2.583190558712885e-07 0.0006107884417834164
166 6 0.1 1.278684188179548e-15 1.533773321682474e-07 2.436179033907967e-06 0.002164626764527
166 7 0.5 4.588447900090685e-15 1.682865180541171e-07 9.884022335842713e-07 0.001227576941923991

167 0 0.0001 NaN NaN NaN NaN
167 1 0.0005 1.869400415861174e-07 0.0008963055811950227 0.0001440779573595601 0.02411561113330607
167 2 0.001 6.346630103314552e-08 0.0004636358287291031 4.801359201539283e-05 0.01307580601330383
167 3 0.005 9.366715673509487e-12 2.810993082746904e-06 3.192424348172202e-06 0.001756127299904486
167 4 0.01 2.73548387563975e-12 2.136767072613566e-06 2.10482386911667e-06 0.00167365041831502
167 5 0.05 2.972397718647743e-15 1.250896728421935e-07 2.073488760957872e-07 0.0005535617249703417
167 6 0.1 1.425247304303876e-15 1.493149595077625e-07 5.465438742278679e-07 0.001079219619055105
167 7 0.5 4.213231074157705e-15 1.51741900378255e-07 9.867093860807497e-08 0.0004074949459642596

168 0 0.0001 NaN NaN NaN NaN
168 1 0.0005 4.841959053596463e-07 0.001755793969208774 0.0004933122851608085 0.05438138088216493
168 2 0.001 2.287066877427228e-09 4.682693389890247e-05 5.001525018512297e-06 0.003298687073497897
168 3 0.005 4.280511314773266e-12 1.80558825890742e-06 1.089172306137446e-06 0.001253980444154146
168 4 0.01 7.280414098396072e-14 3.830342327759695e-07 1.340217234621565e-06 0.00138354911377081
168 5 0.05 1.089516483931988e-15 8.367162562805674e-08 4.557994792625815e-08 0.0002845556851157616
168 6 0.1 1.87260694513111e-15 1.466717800546746e-07 3.205784401269529e-07 0.0006725337979432977
168 7 0.5 4.13831821146643e-15 1.517440888498811e-07 1.018148746018835e-07 0.0004133747475434379

169 0 0.0001 NaN NaN NaN NaN
169 1 0.0005 1.397073690955581e-06 0.002671915371395883 0.0006853945185293527 0.0615346199523914
169 2 0.001 1.160439322179005e-08 0.0001082023903049567 3.91958203275336e-05 0.008248458191117636
169 3 0.005 1.730663348621666e-12 1.683629129445308e-06 2.017071232696861e-06 0.001754587174349398
169 4 0.01 2.044651346216725e-14 2.484367698230017e-07 3.294893830033517e-07 0.0007379892531289567
169 5 0.05 6.548101228527596e-14 3.098365572995476e-07 5.859611833631673e-07 0.0006352253644008599
169 6 0.1 2.479230293105664e-15 1.439044541307055e-07 1.374128634187911e-07 0.00040429638920636
169 7 0.5 3.800348258868321e-15 1.5172077638681e-07 1.053439225678124e-08 0.0001178148514047184

170 0 0.0001 NaN NaN NaN NaN
170 1 0.0005 5.344588307182799e-07 0.00155851413499164 0.0003952332767906721 0.04298368644457917
170 2 0.001 1.039002852633438e-08 0.0001033019192986373 3.176881624847259e-05 0.007828539404595714
170 3 0.005 2.154514809357697e-12 1.39776861418639e-06 4.138853649224332e-06 0.002310458747923905
170 4 0.01 6.678017097505638e-14 2.953593041254976e-07 3.154778324762474e-07 0.0007140899766926445
170 5 0.05 2.830062956926723e-14 2.647415962009347e-07 3.555728512216679e-08 0.0002153329654669411
170 6 0.1 1.159630225570817e-15 1.455854259369005e-07 4.631745841682606e-08 0.0002991082346790463
170 7 0.5 3.836449536241539e-15 1.517219967439587e-07 2.085335745811062e-09 5.549059086806807e-05

171 0 0.0001 NaN NaN NaN NaN
171 1 0.0005 7.743274632673161e-08 0.0005487998285649276 4.363508429260705e-05 0.01245397193422804
171 2 0.001 4.568470952012762e-09 6.800297307707481e-05 1.647448983869627e-05 0.004905321152707698
171 3 0.005 2.029451440848199e-12 1.540882780926012e-06 4.314397125967508e-06 0.002352981928404829
171 4 0.01 3.816225415185569e-14 2.927261442131623e-07 1.638677656745699e-07 0.0005041625563766416
171 5 0.05 7.71730697439306e-16 7.657947609374105e-08 1.148706842846809e-09 3.989577979401915e-05
171 6 0.1 1.778470187069531e-14 2.175186910591265e-07 2.240724290654476e-07 0.0004632354670650596
171 7 0.5 3.811940251311943e-15 1.517188703559214e-07 1.074822471214611e-14 7.948999303231119e-08

172 0 0.0001 NaN NaN NaN NaN
172 1 0.0005 8.731688409106071e-09 0.0001319834084152482 4.091938739995119e-05 0.008440969807307352
172 2 0.001 3.128236545537164e-08 0.0004096008713387889 0.005690649185127272 0.1947493188894756
172 3 0.005 8.921864050692059e-13 2.044648393262349e-06 2.996491397130964e-06 0.001903728828517082
172 4 0.01 1.459236265008693e-14 2.658134774513599e-07 1.139672223185392e-07 0.0004289452109814684
172 5 0.05 6.890958136004629e-16 7.20314838886793e-08 2.906668953647348e-10 2.103745605208651e-05
172 6 0.1 1.174689746352604e-15 1.452590665529385e-07 1.298519735156321e-10 1.257680376676173e-05
172 7 0.5 3.811946793236675e-15 1.517188583655127e-07 1.074056890041821e-14 7.95072114812001e-08

173 0 0.0001 NaN NaN NaN NaN
173 1 0.0005 NaN NaN NaN NaN
173 2 0.001 2.562817884216595e-09 9.413257970036781e-05 0.000307379990500106 0.03293806069162564
173 3 0.005 5.084041797718046e-12 2.212386575273229e-06 6.286338288037799e-06 0.002517319135172391
173 4 0.01 2.959909356932253e-14 2.831768606270657e-07 6.859113775170171e-08 0.0002989989862188791
173 5 0.05 6.630767216668278e-16 6.91885420067706e-08 5.947482083804576e-10 3.310942357748203e-05
173 6 0.1 1.160003349975131e-15 1.453688356356508e-07 2.177663385688528e-10 1.679717714075935e-05
173 7 0.5 3.811958150755612e-15 1.517188725763674e-07 1.07371529860398e-14 7.94989607477703e-08

174 0 0.0001 NaN NaN NaN NaN
174 1 0.0005 NaN NaN NaN NaN
174 2 0.001 4.091843542708897e-07 0.0015288457488003 0.0367459039535765 0.577828424351664
174 3 0.005 4.293557469360046e-12 1.974497835455225e-06 5.367334558637855e-06 0.002342715709344079
174 4 0.01 1.587441916321815e-13 6.033250454784422e-07 3.857121644387929e-07 0.0006271989301811498
174 5 0.05 6.634169049492362e-16 7.081538866415826e-08 6.582863459293267e-09 9.921774062926492e-05
174 6 0.1 1.156719911387535e-15 1.453907922943642e-07 1.267323054627786e-10 1.686606353246134e-05
174 7 0.5 3.811963489158337e-15 1.517188699118321e-07 1.073406981615651e-14 7.949724500910804e-08

175 0 0.0001 NaN NaN NaN NaN
175 1 0.0005 4.111780546613305e-10 3.428390372306467e-05 1.476427028676824e-05 0.004742616020995127
175 2 0.001 NaN NaN NaN NaN
175 3 0.005 2.951061820142442e-12 2.16602779401498e-06 4.643224824520887e-06 0.002220962133378857
175 4 0.01 1.7201338436729e-14 2.229526154806649e-07 8.125184657101445e-08 0.0002725832970225106
175 5 0.05 6.44848938207654e-16 6.874285851665718e-08 4.566276408628225e-10 3.400964149702368e-05
175 6 0.1 1.155010959520713e-15 1.449910911333063e-07 5.313368364661329e-11 1.348975658177487e-05
175 7 0.5 3.8119637477718e-15 1.517188685795645e-07 1.073684466154757e-14 7.949994584866005e-08

176 0 0.0001 NaN NaN NaN NaN
176 1 0.0005 9.120420041460079e-10 4.685958651151623e-05 1.502749959166883e-05 0.004457377973825505
176 2 0.001 NaN NaN NaN NaN
176 3 0.005 4.229463490655765e-13 9.457637033527533e-07 2.250280333998296e-06 0.001650710143396683
176 4 0.01 1.261227741408534e-14 2.095765112564152e-07 8.010451886794968e-08 0.000290664333702173
176 5 0.05 6.385713518854332e-16 6.848764000366714e-08 1.911529746975336e-08 0.0001341956538492006
176 6 0.1 1.156061595622985e-15 1.447798854137261e-07 9.459630130127592e-11 1.82604906042716e-05
176 7 0.5 3.811968969025555e-15 1.517188921162926e-07 1.073683879079914e-14 7.950344060869696e-08

177 0 0.0001 NaN NaN NaN NaN
177 1 0.0005 6.115011702811003e-07 0.001661119298565605 0.01306982000499939 0.2749025377691343
177 2 0.001 NaN NaN NaN NaN
177 3 0.005 7.010138150584953e-13 1.3828261620219e-06 2.499768103244885e-06 0.001545713488545264
177 4 0.01 1.313352846677874e-14 1.738852661858914e-07 8.487018430899619e-08 0.0003100347730493613
177 5 0.05 6.40095834268598e-16 6.944736563596621e-08 4.551206380486462e-09 6.025289674616019e-05
177 6 0.1 1.152111583257385e-15 1.4504326806275e-07 7.025128913843792e-11 8.407531889798037e-06
177 7 0.5 3.811970240801692e-15 1.517188952249171e-07 1.073397386882383e-14 7.949558100683873e-08

178 0 0.0001 NaN NaN NaN NaN
178 1 0.0005 NaN NaN NaN NaN
178 2 0.001 NaN NaN NaN NaN
178 3 0.005 1.022148218717633e-12 1.462120162276648e-06 2.115222205224226e-06 0.00165211979717339
178 4 0.01 1.378887109400954e-14 1.784884080535676e-07 8.716317011423283e-08 0.0003107281485990043
178 5 0.05 6.375507428595456e-16 6.885116921040435e-08 1.789431939243008e-09 3.815361385672844e-05
178 6 0.1 1.155265793904677e-15 1.449097335459726e-07 4.13611458612718e-11 1.039796279100891e-05
178 7 0.5 3.81197419800565e-15 1.517189009980768e-07 1.073309406165445e-14 7.949515823391096e-08

179 0 0.0001 NaN NaN NaN NaN
179 1 0.0005 NaN NaN NaN NaN
179 2 0.001 NaN NaN NaN NaN
179 3 0.005 1.25420769888034e-12 1.207300325489769e-06 1.469172677023269e-06 0.0014556521397322
179 4 0.01 7.027675527997055e-14 3.454387349499655e-07 3.538843113363534e-07 0.0006857017109447305
179 5 0.05 6.38534542239304e-16 6.773683436378519e-08 1.22699776422027e-09 3.377743938703937e-05
179 6 0.1 1.154584602653331e-15 1.448402762171952e-07 3.918440945817986e-11 7.212485555241344e-06
179 7 0.5 3.81197321712227e-15 1.517189018862553e-07 1.071963349657609e-14 7.949070024437788e-08

180 0 0.0001 NaN NaN NaN NaN
180 1 0.0005 9.704092451954402e-10 4.975087929892652e-05 2.066412335897184e-05 0.005458253671259516
180 2 0.001 2.003448663994925e-10 1.756300786448506e-05 5.476123141107981e-06 0.003077136415711834
180 3 0.005 1.302142241395079e-12 1.234881009448685e-06 1.8228653668384e-06 0.001568228936891791
180 4 0.01 2.343205145606861e-14 3.24908253634959e-07 1.094778200364194e-07 0.0003393105927098627
180 5 0.05 6.424619096297466e-16 6.669018492999612e-08 5.014378472742807e-10 2.595500129198847e-05
180 6 0.1 1.154872608693457e-15 1.447480437732906e-07 4.986754835488106e-11 7.776974830342454e-06
180 7 0.5 3.811973621334851e-15 1.517189018862553e-07 1.070915106242552e-14 7.948564628712518e-08

181 0 0.0001 NaN NaN NaN NaN
181 1 0.0005 2.608458602439281e-09 5.299400961034095e-05 0.0001315824691968382 0.01259408066327161
181 2 0.001 2.339861663067068e-10 1.837788296299436e-05 5.795000397726309e-06 0.003123535118526255
181 3 0.005 1.337225547622558e-12 1.237036348467058e-06 1.809147698603119e-06 0.001566448241551943
181 4 0.01 1.504160770894788e-14 2.459012060640475e-07 6.183470277419939e-08 0.0002320079405877529
181 5 0.05 6.389970549781071e-16 6.747371195103824e-08 9.685863680594606e-10 3.357882082521968e-05
181 6 0.1 1.153819593401455e-15 1.449037290157662e-07 6.175019742269605e-11 7.894733712099367e-06
181 7 0.5 3.811975624234503e-15 1.517188694677429e-07 1.07069313693838e-14 7.947784452788653e-08

182 0 0.0001 NaN NaN NaN NaN
182 1 0.0005 NaN NaN NaN NaN
182 2 0.001 1.10251188053456e-10 1.263077602864371e-05 4.705006551695581e-06 0.002993522681833394
182 3 0.005 7.178455413531018e-13 1.213127398980163e-06 1.226585151759506e-06 0.001324481778577913
182 4 0.01 1.738713280277194e-14 2.494226669647048e-07 9.386593658593791e-08 0.0003035321246995792
182 5 0.05 6.388983691787378e-16 6.784228778755619e-08 9.587888388006911e-10 3.33535872922841e-05
182 6 0.1 1.153891209902408e-15 1.449038071754671e-07 6.005057078291008e-11 8.084659735452249e-06
182 7 0.5 3.811993392099115e-15 1.51718863250494e-07 1.071255315091544e-14 8.68377343365978e-08

183 0 0.0001 NaN NaN NaN NaN
183 1 0.0005 NaN NaN NaN NaN
183 2 0.001 1.119544052104389e-10 1.303572566113687e-05 4.565525853006722e-06 0.002924160858122304
183 3 0.005 7.948430790944348e-13 1.030777215138556e-06 1.179826917851246e-06 0.001305718412945467
183 4 0.01 8.863983200399719e-15 1.722818097071865e-07 4.693567463513633e-08 0.0002084236752418756
183 5 0.05 6.448961352703763e-16 6.696412713225186e-08 1.027481128291762e-09 3.123765365109499e-05
183 6 0.1 1.156460115303806e-15 1.448942850146295e-07 9.906036318148073e-11 1.012256576626847e-05
183 7 0.5 3.811980495042269e-15 1.5171886547094e-07 1.069288805413437e-14 7.946911773082377e-08

184 0 0.0001 NaN NaN NaN NaN
184 1 0.0005 NaN NaN NaN NaN
184 2 0.001 5.589235848323444e-11 9.722275189361085e-06 4.476897267913466e-06 0.002928991144523052
184 3 0.005 4.336882757769198e-13 6.571856423498446e-07 1.603409907743559e-06 0.001501348055210294
184 4 0.01 1.0053750008324e-14 1.653139700685813e-07 5.490087293118579e-08 0.0002860508665512018
184 5 0.05 6.498067002761892e-16 6.627566184747025e-08 1.706882550120799e-10 1.773874617350124e-05
184 6 0.1 1.156256126181796e-15 1.450070787889501e-07 9.057094810573605e-11 9.658844852600268e-06
184 7 0.5 3.81200783472422e-15 1.517188672472969e-07 1.067930567291912e-14 7.946632696320677e-08

185 0 0.0001 NaN NaN NaN NaN
185 1 0.0005 NaN NaN NaN NaN
185 2 0.001 9.70131568182616e-12 5.123478124424707e-06 9.116109382902933e-06 0.004787208221241235
185 3 0.005 3.571713590529433e-13 5.876059492315733e-07 1.508817885750679e-06 0.001405977505603895
185 4 0.01 1.272000207470484e-14 1.652731316248435e-07 7.570298381951562e-08 0.0002810031771079968
185 5 0.05 6.413005135063698e-16 6.653550022051036e-08 3.753004126043724e-10 2.004655689979984e-05
185 6 0.1 1.155791830672352e-15 1.450234585753662e-07 7.415791273114279e-11 8.839528791826368e-06
185 7 0.5 3.811981646936256e-15 1.517188703559214e-07 1.063647120087515e-14 8.949511398625987e-08

186 0 0.0001 NaN NaN NaN NaN
186 1 0.0005 NaN NaN NaN NaN
186 2 0.001 4.431303305439137e-12 4.788034656311169e-06 4.092224790722765e-06 0.003072212172668176
186 3 0.005 3.448993088025967e-13 5.786167216470517e-07 1.48798053362359e-06 0.001407450453532078
186 4 0.01 1.311427459170347e-14 1.76192568979161e-07 7.850328564226415e-08 0.0002641966483949432
186 5 0.05 6.42014629382141e-16 6.644942684985722e-08 4.070898918353115e-10 2.078777269010068e-05
186 6 0.1 1.154678663813722e-15 1.450515134671093e-07 7.298029212685782e-11 8.584131564681741e-06
186 7 0.5 3.812030951550168e-15 1.517188699118321e-07 1.064912989221599e-14 1.011035692943807e-07

187 0 0.0001 NaN NaN NaN NaN
187 1 0.0005 NaN NaN NaN NaN
187 2 0.001 1.728031294629485e-11 6.602101137787031e-06 3.541446632482906e-06 0.002690597970522512
187 3 0.005 2.19696249629649e-13 4.533927744354571e-07 1.403305026239969e-06 0.001353877954943905
187 4 0.01 1.296030271093318e-14 1.748992826122731e-07 7.795708210706371e-08 0.0002650636083372238
187 5 0.05 6.457529275786645e-16 6.739062463623213e-08 4.186159708488141e-10 2.083395076835082e-05
187 6 0.1 1.154170212966342e-15 1.451717683842446e-07 9.81053597508051e-11 9.685241293855285e-06
187 7 0.5 3.811987276068221e-15 1.517188743527242e-07 1.3212498173224e-14 1.2118986703058e-07

188 0 0.0001 NaN NaN NaN NaN
188 1 0.0005 NaN NaN NaN NaN
188 2 0.001 3.052223141531265e-11 7.757552022091829e-06 1.284538958392622e-06 0.00173019782784023
188 3 0.005 2.140871522170354e-13 4.486272948689418e-07 1.541394707242492e-06 0.00135469003157962
188 4 0.01 1.216639989146543e-14 1.651249128542531e-07 8.237330728752532e-08 0.0002670275280098888
188 5 0.05 6.523370097880217e-16 6.697501797603422e-08 2.734832821757532e-10 1.818059958225149e-05
188 6 0.1 1.154563419359084e-15 1.451516462580571e-07 1.077109083082687e-10 1.026894487976548e-05
188 7 0.5 3.811987959075803e-15 1.517188672472969e-07 2.288797384306961e-14 1.763119943376523e-07

189 0 0.0001 1.033391397920672e-07 0.0003149249327867309 0.005589038066763743 0.08975277550658034
189 1 0.0005 7.79152505038485e-08 0.0006426498859992691 0.003499712484881009 0.1479887997957969
189 2 0.001 8.673853339718087e-12 4.431499415868956e-06 8.063009556811092e-07 0.00136890246384469
189 3 0.005 5.142098974497955e-13 7.753351112249618e-07 1.055770487950541e-06 0.001145012784143584
189 4 0.01 1.183911258781552e-14 1.668082316719222e-07 7.446181074354183e-08 0.0002537477090764906
189 5 0.05 6.521548450465631e-16 6.719523204523625e-08 2.739734666039522e-10 1.812240466425585e-05
189 6 0.1 1.157056221149566e-15 1.450814304249093e-07 8.456876381302718e-11 9.470562416513673e-06
189 7 0.5 3.812002828298177e-15 1.517188499278177e-07 1.73637842202007e-14 1.569307011006771e-07

190 0 0.0001 7.417976949523969e-08 0.000337028160407371 0.004056917166784788 0.06526844939893617
190 1 0.0005 NaN NaN NaN NaN
190 2 0.001 9.473174924982969e-12 4.478065510404861e-06 8.365273766803003e-07 0.001387615168272571
190 3 0.005 5.895877721040343e-13 7.182691423857079e-07 1.172700553579437e-06 0.001197806614610664
190 4 0.01 1.671029767919036e-14 2.164087788969482e-07 1.194068527468031e-07 0.0003195526762211909
190 5 0.05 6.502297427863711e-16 6.761359161444602e-08 2.869433585230044e-10 1.87226352490466e-05
190 6 0.1 1.155959137135474e-15 1.450287707704945e-07 7.859447487699919e-11 8.946983797830654e-06
190 7 0.5 3.812002208188795e-15 1.517188477073717e-07 1.814259836840482e-14 1.598176202488588e-07

191 0 0.0001 2.789265117454044e-08 0.0002051322754641483 0.002659499934891905 0.06168042080637814
191 1 0.0005 NaN NaN NaN NaN
191 2 0.001 7.790108682859874e-13 1.382657493831374e-06 5.981427315747236e-07 0.0009769677040374347
191 3 0.005 4.526311565043238e-13 9.761454902168509e-07 6.243926646829585e-07 0.0008395293051748354
191 4 0.01 1.446586373938476e-14 1.80905284086208e-07 9.537053010055094e-08 0.0002988028703823087
191 5 0.05 6.49847029810374e-16 6.766191562590507e-08 2.906867762238705e-10 1.757025088755526e-05
191 6 0.1 1.156054295675674e-15 1.450364752741962e-07 7.010496192484585e-11 8.480357434503816e-06
191 7 0.5 3.812001699780123e-15 1.517188419342119e-07 2.063874061379409e-14 1.675064680295435e-07

192 0 0.0001 4.618004430531175e-09 8.465039336247315e-05 0.00264181163944293 0.05759847608139679
192 1 0.0005 NaN NaN NaN NaN
192 2 0.001 6.843382875481681e-13 1.317657786881199e-06 8.257939931214374e-07 0.001140514615565413
192 3 0.005 3.754662204374195e-13 7.229392910979016e-07 7.245687977973075e-07 0.0008396431902722989
192 4 0.01 9.609081870382239e-15 1.443119979072094e-07 7.630167527390007e-08 0.000303921157251974
192 5 0.05 6.548242637318013e-16 6.808765240506887e-08 2.906746616539897e-10 1.724441501438356e-05
192 6 0.1 1.155807965944762e-15 1.450280491255285e-07 7.028933341801623e-11 8.491531983345624e-06
192 7 0.5 3.811990620791088e-15 1.517188521482637e-07 3.094939351324337e-14 2.056398578087482e-07

193 0 0.0001 5.593816304525368e-09 0.0001069214685860409 0.002818850918211442 0.05947437095659103
193 1 0.0005 NaN NaN NaN NaN
193 2 0.001 1.394190327801063e-13 6.159414676076835e-07 1.531494333578149e-06 0.001642747037153169
193 3 0.005 3.530375835746096e-13 7.3758261986967e-07 4.647185893497774e-07 0.0006369029337316423
193 4 0.01 9.689945268916845e-15 1.550521946391825e-07 7.743546503616065e-08 0.000303132734325029
193 5 0.05 6.553505786042222e-16 6.818634634697673e-08 2.91576794092432e-10 1.729324646548847e-05
193 6 0.1 1.155594687278732e-15 1.450948823311649e-07 7.436838480720426e-11 8.866807934548859e-06
193 7 0.5 3.811989285259799e-15 1.517188481514609e-07 2.441570529614065e-14 1.829142084464053e-07

194 0 0.0001 1.9942301024782e-08 0.0001829542515099369 0.001857351722713286 0.04903626792135651
194 1 0.0005 NaN NaN NaN NaN
194 2 0.001 7.333709542705057e-12 4.322029699910246e-06 6.659154987903389e-05 0.01383772899033819
194 3 0.005 2.788973153594451e-13 5.548764994145472e-07 5.556166096249084e-07 0.0007019285351261839
194 4 0.01 1.174313335894496e-14 1.627458963149309e-07 1.416531970749035e-07 0.0004014059787800228
194 5 0.05 6.537851279638571e-16 6.765071525194344e-08 2.685481861838149e-10 1.641751247616341e-05
194 6 0.1 1.15708663960814e-15 1.450005844283453e-07 8.242709333635956e-11 9.370819057386015e-06
194 7 0.5 3.81198973690007e-15 1.517188503719069e-07 2.457290817538932e-14 1.832532652290553e-07

195 0 0.0001 2.052899190677416e-08 0.0001801762613213853 0.002471397689362524 0.04915638068148986
195 1 0.0005 NaN NaN NaN NaN
195 2 0.001 4.599420904523861e-12 3.39522459880115e-06 7.181631916106503e-05 0.01444258378292385
195 3 0.005 4.292080385195177e-13 9.345153584305876e-07 4.432528322114999e-07 0.0005994908361111051
195 4 0.01 1.338061748988815e-14 1.900200472526592e-07 1.493957248893431e-07 0.0004096593046116759
195 5 0.05 6.611339168585615e-16 6.890948833770949e-08 2.660785692535161e-10 1.637023158740369e-05
195 6 0.1 1.156372818987009e-15 1.45108830729157e-07 9.65823528316127e-11 1.010685530600242e-05
195 7 0.5 3.811954906873967e-15 1.517188530364422e-07 3.099359751726159e-14 2.016507509861043e-07

196 0 0.0001 2.225109450661599e-08 0.0001834563348750429 0.002221529900457177 0.05064845984809196
196 1 0.0005 NaN NaN NaN NaN
196 2 0.001 1.772320755249969e-07 0.001564212385392061 0.103658157602059 1.0622190018951
196 3 0.005 4.586227725663527e-13 6.547269326695471e-07 5.478017610452215e-07 0.0007622651608371056
196 4 0.01 1.324222846206721e-14 1.975168721912723e-07 1.43820939599813e-07 0.0004036232864019773
196 5 0.05 6.593156774076827e-16 6.922482054250167e-08 2.570621489353487e-10 1.803175442438576e-05
196 6 0.1 1.156387537049118e-15 1.451372257932348e-07 9.931065118436408e-11 1.020492605530166e-05
196 7 0.5 3.811953868915681e-15 1.517188512600853e-07 3.116644247228194e-14 2.024438134906603e-07

197 0 0.0001 2.046721297006452e-08 0.0001761720674529066 0.00222396914796622 0.05067208606549523
197 1 0.0005 NaN NaN NaN NaN
197 2 0.001 4.783887132578564e-08 0.0008014723893734477 0.04826287188300993 0.7020048728001977
197 3 0.005 1.034027987152542e-13 6.083818551161357e-07 6.476743998197512e-07 0.0008453894726390132
197 4 0.01 1.332808035581112e-14 2.076120440008822e-07 1.110217246281623e-07 0.0003460207055403508
197 5 0.05 6.596279993959569e-16 6.967283106007471e-08 1.817282102494144e-10 2.611357596149499e-05
197 6 0.1 1.156467229072065e-15 1.452685678415833e-07 9.311537049955209e-11 9.776406572736818e-06
197 7 0.5 3.811950036353411e-15 1.517188366051414e-07 3.632482657967768e-14 2.201379460942121e-07

198 0 0.0001 6.153919503884812e-09 0.000110445614021959 0.001917935435581052 0.05921154668736373
198 1 0.0005 NaN NaN NaN NaN
198 2 0.001 3.452004643403173e-08 0.0006163358662356622 0.02166520025947572 0.4395470998419433
198 3 0.005 8.842212980829625e-14 6.121887969889883e-07 6.106057901328925e-07 0.0008200527693578152
198 4 0.01 9.406237237285926e-15 1.490368544132536e-07 3.032067740287328e-08 0.0002133586717049107
198 5 0.05 6.718418193614457e-16 7.063824547515196e-08 4.343234611691457e-10 3.485081263110423e-05
198 6 0.1 1.156574343311187e-15 1.452941043034173e-07 8.888454768022873e-11 9.553145117413564e-06
198 7 0.5 3.811951833821639e-15 1.517188414901227e-07 3.586871967152799e-14 2.137479120367658e-07

199 0 0.0001 5.453326672754333e-09 0.0001235997334227967 0.001683474392646821 0.05931434968972771
199 1 0.0005 NaN NaN NaN NaN
199 2 0.001 6.751493497290212e-10 6.859954262639079e-05 0.005562184153957481 0.1750565297993574
199 3 0.005 3.854455826400878e-14 3.718916481432188e-07 1.842838665928822e-07 0.0004486775786493036
199 4 0.01 7.952841388258533e-15 1.385451642299529e-07 5.647184359063587e-08 0.0002557145040775755
199 5 0.05 6.667192980072329e-16 6.952621722788876e-08 4.501540367137448e-10 3.229421400563481e-05
199 6 0.1 1.156346949114952e-15 1.453307851839725e-07 8.728800780339137e-11 9.482759041334887e-06
199 7 0.5 3.811951533925506e-15 1.51718837937409e-07 3.613364333556667e-14 2.109279335638092e-07

200 0 0.0001 5.812695305664124e-09 0.0001129516537714537 0.001500811214519133 0.05242044174457505
200 1 0.0005 NaN NaN NaN NaN
200 2 0.001 5.442042573436048e-11 1.255812493994313e-05 9.499591911729134e-05 0.0147347029584266
200 3 0.005 1.597946585966021e-14 3.137302582167933e-07 8.902429009119015e-08 0.0002977217230070162
200 4 0.01 1.194854252002045e-14 1.846343908873394e-07 7.235602642714443e-08 0.000294174027989591
200 5 0.05 6.703468788881538e-16 7.001770185866008e-08 4.289307417212455e-10 3.555880666805677e-05
200 6 0.1 1.156233729055358e-15 1.453238285265002e-07 7.913586667570201e-11 9.139425000803669e-06
200 7 0.5 3.811952820388647e-15 1.517188406019443e-07 3.474166268587639e-14 2.053574574834016e-07

201 0 0.0001 6.7321358646438e-09 0.0001208035058160029 0.00155195713851036 0.05332846463180674
201 1 0.0005 NaN NaN NaN NaN
201 2 0.001 2.798341800095413e-12 2.673518620266435e-06 8.924218984878833e-05 0.01540954957120344
201 3 0.005 1.743519319258479e-14 3.174994569477008e-07 9.139164815041529e-08 0.0003045059422779328
201 4 0.01 9.595999173675406e-15 1.746208249109316e-07 8.649889743412576e-08 0.0003166171274193719
201 5 0.05 6.677046430818127e-16 6.952031794682512e-08 3.482711918496735e-10 2.86035043404187e-05
201 6 0.1 1.15629873640691e-15 1.453316214039546e-07 8.230668990367179e-11 9.217989382248604e-06
201 7 0.5 3.811969174547022e-15 1.517188419342119e-07 2.837318097314463e-14 1.848875508247971e-07

202 0 0.0001 6.397481709573618e-09 0.0001165485169662972 0.00156853688962455 0.05347311262938259
202 1 0.0005 NaN NaN NaN NaN
202 2 0.001 2.1817166690081e-12 2.623797019651875e-06 0.0001937240818253367 0.02252708772803169
202 3 0.005 1.760795693393224e-14 3.090081710510617e-07 1.238731133339169e-07 0.0003398363042461661
202 4 0.01 1.176581492380965e-14 1.902830044642201e-07 8.25810553082441e-08 0.000308061070791732
202 5 0.05 6.704229326180979e-16 7.039245497608704e-08 3.65805797229734e-10 2.412933239726023e-05
202 6 0.1 1.156524982871084e-15 1.453252296279572e-07 8.527017055158091e-11 9.321966622843902e-06
202 7 0.5 3.811968860346608e-15 1.517188445987472e-07 2.806609912197279e-14 1.841124344093004e-07

203 0 0.0001 4.293407760438204e-09 0.0001047517245766905 0.001009176924193186 0.04119588576706401
203 1 0.0005 NaN NaN NaN NaN
203 2 0.001 3.498720077408165e-10 5.84389814104469e-05 0.005428008342822841 0.1877731516695174
203 3 0.005 1.522828619451271e-14 2.822092270982068e-07 1.045436564068423e-07 0.0003020264720172694
203 4 0.01 1.014475914684192e-14 1.743468964754413e-07 8.243720286790392e-08 0.0003095557161405527
203 5 0.05 6.985721280589972e-16 7.232659182676571e-08 3.865902999476762e-10 3.446370875681559e-05
203 6 0.1 1.156607945315976e-15 1.453536802031863e-07 5.851866439885377e-11 9.614912561684008e-06
203 7 0.5 3.811960424948925e-15 1.517188539246206e-07 2.664023275456592e-14 1.766789374801903e-07

204 0 0.0001 4.421441145757293e-09 0.0001148464735947208 0.001036565564473003 0.03927160761161053
204 1 0.0005 4.652466239816352e-11 7.509380381964803e-06 6.703686741306932e-06 0.003424353469388519
204 2 0.001 NaN NaN NaN NaN
204 3 0.005 1.237145510065132e-14 2.314977387563033e-07 9.399769545222927e-08 0.000288360993397796
204 4 0.01 9.261826080649295e-15 1.684218817743499e-07 6.395356947181355e-08 0.000271429693012637
204 5 0.05 6.771841243539905e-16 7.2025978958834e-08 6.901869447945462e-10 4.204710498467712e-05
204 6 0.1 1.156989387648819e-15 1.454252158694658e-07 7.50256723828679e-11 9.549692812083066e-06
204 7 0.5 3.811959081303756e-15 1.517188530364422e-07 2.755824921093314e-14 1.819903707733772e-07

205 0 0.0001 5.461327474698459e-09 0.000130601135484909 0.00113389488931345 0.04120607477715232
205 1 0.0005 3.896581558280252e-11 7.490578687541216e-06 9.318430156877309e-06 0.003890006801880341
205 2 0.001 6.268551980973234e-08 0.000808889666596091 0.1058734716136326 0.9084355462598404
205 3 0.005 1.651887519680994e-13 4.19130039563953e-07 2.328445100397282e-08 0.0001513955365137765
205 4 0.01 2.856630709556848e-14 2.781710177757191e-07 1.679257343877238e-08 0.0001311356495068416
205 5 0.05 6.779246236806082e-16 7.202926299854084e-08 6.993475000875153e-10 4.232184841801434e-05
205 6 0.1 1.156996471440557e-15 1.45341225721296e-07 6.438985367350687e-11 1.009348243485864e-05
205 7 0.5 3.811959571037295e-15 1.517188499278177e-07 2.724336274920434e-14 1.792722497118149e-07

206 0 0.0001 1.44011834784446e-09 4.7413487587189e-05 0.0005505096979003064 0.02424727498301738
206 1 0.0005 4.870742716047668e-11 8.415861056487728e-06 5.329500581182629e-06 0.002512541663572732
206 2 0.001 NaN NaN NaN NaN
206 3 0.005 1.338473914972146e-13 3.826952692520535e-07 2.687568485354584e-08 0.0001803345426756309
206 4 0.01 2.959198356516889e-14 2.854674971963789e-07 2.872460355188967e-08 0.0001628966267768206
206 5 0.05 6.753969013169633e-16 7.176167438061043e-08 4.257951473220147e-10 3.565974643815473e-05
206 6 0.1 1.158600426806633e-15 1.454093396802136e-07 4.809990964532861e-11 1.19257249786564e-05
206 7 0.5 3.811954306868864e-15 1.517188517041745e-07 2.86962863482884e-14 1.823815434232046e-07

207 0 0.0001 2.827306950628484e-09 5.59713916010729e-05 0.0005004538045446784 0.02287674629422498
207 1 0.0005 4.674315107899202e-11 8.40962774839582e-06 5.490895383991669e-06 0.002536177997905176
207 2 0.001 NaN NaN NaN NaN
207 3 0.005 1.225086184604844e-13 3.681138265321238e-07 3.199118898267476e-08 0.0001977854649466426
207 4 0.01 3.762201227274096e-14 3.822719323309798e-07 2.763649410060104e-08 0.0001581962960184313
207 5 0.05 6.802834909956307e-16 7.247778199825916e-08 2.14351739238804e-10 2.890896236174001e-05
207 6 0.1 1.158237608078669e-15 1.453783835536626e-07 4.30981827969535e-11 1.166800391705358e-05
207 7 0.5 3.811961290340496e-15 1.517188565891558e-07 2.634813533000257e-14 1.745250581830504e-07

208 0 0.0001 4.722684476105343e-09 8.396912062691442e-05 0.0004258452857137656 0.02186828857769529
208 1 0.0005 4.143657042513041e-11 7.198268096253457e-06 5.574455647443294e-06 0.002519729394874659
208 2 0.001 NaN NaN NaN NaN
208 3 0.005 1.181651820412751e-13 3.681463818239195e-07 3.343709019065205e-08 0.0002023002337967483
208 4 0.01 4.138099155200272e-14 4.098858541468076e-07 2.920766889617512e-08 0.0001618129549552094
208 5 0.05 6.705958514664664e-16 7.086016351465219e-08 2.043978360681474e-10 2.581658080247351e-05
208 6 0.1 1.158670299670438e-15 1.453849369781324e-07 4.116022385934792e-11 1.205639001589098e-05
208 7 0.5 3.811961788057967e-15 1.517188579214235e-07 2.029899537288763e-14 1.558331279571945e-07

209 0 0.0001 4.896122121238441e-09 8.799328248798588e-05 0.00036510810870189 0.02134648784090976
209 1 0.0005 3.408834456190406e-11 5.781162101037296e-06 5.364323855215103e-06 0.002389616252350901
209 2 0.001 NaN NaN NaN NaN
209 3 0.005 1.911312545662039e-14 1.888329452803816e-07 2.670227912988212e-08 0.000188069587582218
209 4 0.01 4.967807636794983e-14 3.981719887136137e-07 2.526119834260123e-08 0.0001504845795907706
209 5 0.05 6.70928312050405e-16 7.097281251589038e-08 2.062065189086977e-10 2.597822610139744e-05
209 6 0.1 1.159176101154695e-15 1.452888240827122e-07 3.921247439130712e-11 1.252757641845292e-05
209 7 0.5 3.811967887060134e-15 1.517188596977803e-07 1.881916944862807e-14 1.518231040886775e-07

210 0 0.0001 4.617446257371616e-09 8.55803308685843e-05 0.0003651663234365158 0.02027914459001257
210 1 0.0005 2.526138619927581e-11 5.150344751125857e-06 4.055237187208792e-06 0.002044576550909616
210 2 0.001 NaN NaN NaN NaN
210 3 0.005 1.59427054614648e-14 1.766537494063414e-07 2.589234462925779e-08 0.0001828588264960462
210 4 0.01 2.969781970422176e-14 3.870930349592072e-07 1.424359227878089e-08 0.0001237024511704377
210 5 0.05 6.620094932649963e-16 6.964935872488809e-08 2.398986847704126e-10 2.794695250285528e-05
210 6 0.1 1.159416789441071e-15 1.452988880323858e-07 3.980990707138981e-11 1.287544174055633e-05
210 7 0.5 3.811971473759416e-15 1.517188583655127e-07 1.863453097298815e-14 1.528219719659774e-07

211 0 0.0001 5.361557365509008e-09 7.13689740843293e-05 0.0002015701444867547 0.01287131539383957
211 1 0.0005 1.716975986504791e-11 3.992696917087812e-06 3.937862509702628e-06 0.002026344427983995
211 2 0.001 9.868771693492839e-12 3.16369821717899e-06 7.980022428581012e-07 0.0009011602187387613
211 3 0.005 1.939987660477101e-14 1.877928750282365e-07 2.393057020858891e-08 0.0001715696682218493
211 4 0.01 2.852833364389945e-14 3.823735124086625e-07 1.46864469891213e-08 0.0001228989566479655
211 5 0.05 6.58124551647818e-16 6.940572339075857e-08 2.140939367661482e-10 2.268722618836705e-05
211 6 0.1 1.159563912706677e-15 1.453150213492904e-07 4.234141936488553e-11 1.256613658529027e-05
211 7 0.5 3.811973075249545e-15 1.517188601418695e-07 1.931038072256171e-14 1.56784074389904e-07

212 0 0.0001 5.360696248454086e-09 7.168899934972828e-05 0.000199571526993147 0.01294275355017072
212 1 0.0005 1.66996759725906e-11 4.012361532357289e-06 3.3977412713511e-06 0.001944576204577997
212 2 0.001 4.990270578073065e-11 7.969015512809818e-06 2.226561793245998e-06 0.001668115687852856
212 3 0.005 9.397448042518787e-15 1.614069233824011e-07 1.592046763262116e-08 0.0001408667196023394
212 4 0.01 1.659044070232361e-14 2.760408914781465e-07 1.012748692693629e-08 9.656632473875604e-05
212 5 0.05 6.601493449738896e-16 6.986249934115563e-08 2.278862415804427e-10 2.356904370137691e-05
212 6 0.1 1.159783554913403e-15 1.452164348769713e-07 4.748279473247389e-11 1.479601197784675e-05
212 7 0.5 3.811994375315745e-15 1.517188668032077e-07 1.404522924263204e-14 1.317795792488141e-07

213 0 0.0001 1.535321182033925e-09 4.100731774681066e-05 0.0002221357493523504 0.01551700729870586
213 1 0.0005 1.94180441072847e-11 4.434823848153968e-06 1.733438121614442e-06 0.001302643355991284
213 2 0.001 NaN NaN NaN NaN
213 3 0.005 9.260932205676112e-15 1.548128145678618e-07 1.5756485046502e-08 0.0001384852463508501
213 4 0.01 1.402391618353416e-14 2.626359347779328e-07 9.829784372960157e-09 9.392611762204517e-05
213 5 0.05 6.595274722263777e-16 6.982499245467011e-08 1.935591144560591e-10 2.212306938920161e-05
213 6 0.1 1.160016106324526e-15 1.453053930511317e-07 4.97182449560195e-11 1.525945782399063e-05
213 7 0.5 3.811980605112797e-15 1.517188641386724e-07 1.068577143018345e-14 1.180352982022015e-07

214 0 0.0001 7.746807999975321e-10 3.478715720106607e-05 0.000191474676628659 0.01505226465575249
214 1 0.0005 1.09056415140745e-11 3.076491659204095e-06 6.192000593039507e-07 0.000753760034195361
214 2 0.001 2.780448830135563e-13 6.357148696345405e-07 1.363853023499535e-07 0.0003971346551743249
214 3 0.005 1.033804009177237e-14 1.604649946251868e-07 1.679775801917293e-08 0.0001400997636977763
214 4 0.01 1.531964043905766e-14 2.801398810703404e-07 9.328540517018612e-09 9.067637166326747e-05
214 5 0.05 6.524744139167241e-16 6.781823724821834e-08 2.105478196131818e-10 1.967339873654161e-05
214 6 0.1 1.159385934366039e-15 1.454400728739813e-07 4.159146267914745e-11 1.340348561984506e-05
214 7 0.5 3.811983148361054e-15 1.517188708000106e-07 1.172155765306801e-14 1.262616724506671e-07

215 0 0.0001 7.437450485355699e-10 3.260632466073332e-05 0.0001762137518871635 0.0150519180038069
215 1 0.0005 5.156255284626088e-12 2.312294406614512e-06 7.216516143572702e-07 0.0007962227224043161
215 2 0.001 2.369236857506985e-13 5.602881780752966e-07 1.72041454181715e-07 0.0004332117161167659
215 3 0.005 7.101627906691307e-15 1.846073183209285e-07 1.870255372687698e-08 0.0001455299577253211
215 4 0.01 2.154817062554498e-14 2.981801485724134e-07 1.117710021659078e-08 8.265083264502593e-05
215 5 0.05 6.518385689426192e-16 6.793922135983621e-08 2.183679759945926e-10 1.88376191703199e-05
215 6 0.1 1.158971539155446e-15 1.456017244549912e-07 4.426744888184929e-11 1.207597858310372e-05
215 7 0.5 3.811979273535558e-15 1.517188694677429e-07 1.338379358469918e-14 1.37072703854102e-07

216 0 0.0001 1.861671588315484e-09 3.83482723451678e-05 9.780289206741216e-05 0.009760804579735272
216 1 0.0005 1.133523593779557e-12 1.431279078367709e-06 8.814048822356209e-08 0.0003748405325850745
216 2 0.001 2.032356403738419e-13 5.495377508601962e-07 1.094605734940149e-07 0.0003243505591072893
216 3 0.005 2.424806109160228e-15 1.273365857201725e-07 2.047598484555209e-08 0.000147856672030322
216 4 0.01 2.140385657013449e-14 3.04279292873133e-07 1.276938655294481e-08 8.874911091183435e-05
216 5 0.05 6.512968475626767e-16 6.750246805964366e-08 2.199144308318967e-10 1.8819857937169e-05
216 6 0.1 1.159409318254238e-15 1.455038449726942e-07 4.485246564533307e-11 1.286484439022573e-05
216 7 0.5 3.811976213835725e-15 1.517188530364422e-07 1.136406963794216e-14 1.291813132020536e-07

217 0 0.0001 4.200874617891913e-10 2.312705533569215e-05 8.214576686088897e-05 0.01037454750661104
217 1 0.0005 4.173093381954778e-13 7.824078669393941e-07 9.250263021200143e-08 0.0002778958198499382
217 2 0.001 4.682893971334292e-13 6.247508070877927e-07 8.921389420300916e-08 0.0002836903219505249
217 3 0.005 5.476436816126221e-15 1.379627474484835e-07 2.223609624008313e-08 0.0001511444230348769
217 4 0.01 2.082764663654124e-14 3.021530146085638e-07 1.376270628463338e-08 9.461552868472722e-05
217 5 0.05 6.527238333198231e-16 6.776856276147214e-08 2.401030371611971e-10 1.9319081106417e-05
217 6 0.1 1.15882001434162e-15 1.456637197527755e-07 4.583843534425966e-11 1.216243120305549e-05
217 7 0.5 3.811970838077114e-15 1.517188579214235e-07 1.068647143916367e-14 1.273944121304993e-07

218 0 0.0001 9.64540981342373e-11 9.572310118333149e-06 3.413594852331643e-05 0.005804335051858067
218 1 0.0005 5.238241370966908e-13 8.558755069110191e-07 9.002250812130913e-08 0.000269267932424766
218 2 0.001 3.1776818320919e-13 5.000231810825539e-07 3.63071171889091e-08 0.0001813861639704539
218 3 0.005 5.799589772715403e-15 1.379590166550315e-07 1.98154049254408e-08 0.0001378600069854574
218 4 0.01 1.22261366280164e-14 2.107680834306791e-07 7.924083644423831e-09 8.727474798297941e-05
218 5 0.05 6.458227076767562e-16 6.676666508553808e-08 1.758358463126754e-10 2.11769696760733e-05
218 6 0.1 1.159543023005588e-15 1.455589666576884e-07 4.514836389621344e-11 1.224072980687829e-05
218 7 0.5 3.81197518761443e-15 1.5171886547094e-07 1.069476030480314e-14 1.287622786172449e-07

219 0 0.0001 1.891029763947459e-11 6.491147951592779e-06 2.864042089895449e-05 0.004536742187711273
219 1 0.0005 2.107507640577736e-13 6.822551763541185e-07 5.817945725083246e-08 0.0002735756234246711
219 2 0.001 2.557406486856648e-13 4.637706920718188e-07 2.411083156512232e-08 0.0001432083237192794
219 3 0.005 2.557338178647706e-15 8.459470368649136e-08 1.673951582681191e-09 3.591254907242547e-05
219 4 0.01 8.235951492798206e-16 9.091817521067469e-08 1.83987838603801e-09 4.319957729093105e-05
219 5 0.05 6.45643659677044e-16 6.639876115599463e-08 1.776730638074634e-10 1.88418529575296e-05
219 6 0.1 1.158628691688725e-15 1.456389950860171e-07 4.331312558902182e-11 1.279252939956343e-05
219 7 0.5 3.811984507304144e-15 1.517188650268508e-07 1.070847864383088e-14 1.106028559849648e-07

220 0 0.0001 1.428499599373098e-10 1.416112696794869e-05 1.461816519230303e-05 0.003313503184024791
220 1 0.0005 1.882748148154775e-13 7.119651042053476e-07 5.056860194109761e-08 0.0002753968655262451
220 2 0.001 2.760869880098587e-13 4.961487269916631e-07 2.348046222458491e-08 0.0001393135552032465
220 3 0.005 1.844349230684548e-15 6.058591983659767e-08 1.770426396208994e-09 3.647618672608655e-05
220 4 0.01 1.460096429862451e-15 8.665701489718458e-08 3.567388534354771e-09 4.745684326201705e-05
220 5 0.05 6.540599121656738e-16 6.783885941885615e-08 2.222183703437702e-10 1.763431117718373e-05
220 6 0.1 1.158994363596795e-15 1.454628790753532e-07 7.089841643925662e-11 8.82717912187303e-06
220 7 0.5 3.811987650667101e-15 1.517188659150293e-07 1.070902988895715e-14 1.090005421477969e-07

221 0 0.0001 1.249104576553603e-10 1.475413205298537e-05 1.032245160842963e-05 0.002834490128352796
221 1 0.0005 3.730305745702451e-13 6.300475816622964e-07 3.575345898301387e-08 0.0003227370334817348
221 2 0.001 1.473880738311007e-13 3.728625563859111e-07 1.885914517004309e-08 0.0001248950227689116
221 3 0.005 8.996448139282292e-16 9.729506400546484e-08 1.435861055745961e-09 3.254545111097684e-05
221 4 0.01 1.027596083903593e-15 9.746716589376092e-08 4.142728491909474e-09 4.972068191899659e-05
221 5 0.05 6.580813800703393e-16 6.923729500840636e-08 2.290028915849934e-10 1.708704905123426e-05
221 6 0.1 1.15777756453572e-15 1.453195106471128e-07 6.893547609719394e-11 8.705811898490623e-06
221 7 0.5 3.812017799080552e-15 1.517188712440998e-07 1.196221627343412e-14 1.483096629950609e-07

222 0 0.0001 8.227728959938562e-11 1.443247158317007e-05 7.646071932476627e-06 0.002318112711186315
222 1 0.0005 1.698585482479748e-13 5.550733512826866e-07 2.717584792419414e-08 0.0001753842174458953
222 2 0.001 1.282629836853335e-13 3.252432820843865e-07 5.188088746453106e-09 6.674572781473209e-05
222 3 0.005 9.563213094224995e-16 1.028720806317551e-07 1.374838313793939e-09 3.18774043166492e-05
222 4 0.01 9.783216634635322e-16 9.882719975706777e-08 2.400182122547033e-09 3.925127444381893e-05
222 5 0.05 6.437227442015783e-16 6.710370215046169e-08 1.68531707504088e-10 2.128412891766462e-05
222 6 0.1 1.159462736253844e-15 1.452097349030623e-07 4.161742104635258e-11 9.641548395888933e-06
222 7 0.5 3.812004671620946e-15 1.517188668032077e-07 1.847745642311987e-14 1.716127158157832e-07

223 0 0.0001 6.963954565900105e-11 8.496192680951253e-06 8.850481751046238e-06 0.002514454489756845
223 1 0.0005 4.775895307972458e-13 7.035506235375522e-07 2.139042835139322e-08 0.0001685324197939764
223 2 0.001 2.762625493051126e-14 2.159687690905798e-07 1.636738619061341e-09 3.543536079053666e-05
223 3 0.005 4.619579766891932e-16 8.166194254144443e-08 1.698580041903727e-09 4.676611959009147e-05
223 4 0.01 7.342409316341547e-16 8.187965860884105e-08 2.456038235542105e-09 4.639502483105851e-05
223 5 0.05 6.380981157188242e-16 6.72617885832949e-08 1.62749958133837e-10 2.377014416621304e-05
223 6 0.1 1.160574876463404e-15 1.450803179814386e-07 3.141224255984361e-11 1.086320473686619e-05
223 7 0.5 3.811997343380615e-15 1.517188499278177e-07 1.074070901783563e-14 1.080209341974836e-07

224 0 0.0001 1.20170088894898e-10 1.097913746539447e-05 8.872856470438407e-06 0.002539177023184402
224 1 0.0005 3.937614637072475e-14 2.620978523104611e-07 2.182392657929104e-08 0.0001296196391794568
224 2 0.001 2.909376033268029e-14 2.143102517671025e-07 1.7928790721116e-09 3.83023012371364e-05
224 3 0.005 5.161420122638294e-16 7.323455930574596e-08 1.494472457278882e-09 4.378630793566707e-05
224 4 0.01 7.230825636897133e-16 8.456603817208475e-08 1.248766706682298e-09 3.221964527710952e-05
224 5 0.05 6.39615455200557e-16 6.726790724442822e-08 6.215246733619803e-11 1.295170991455485e-05
224 6 0.1 1.161369418274679e-15 1.451582125611139e-07 3.418605989838157e-11 1.14045294863363e-05
224 7 0.5 3.811958548825949e-15 1.517188765731703e-07 1.072942608767964e-14 7.949032387877253e-08

225 0 0.0001 8.266751520716329e-11 9.357407390275796e-06 7.087155472118287e-06 0.002287668618651928
225 1 0.0005 3.735679398201529e-14 2.918084804903742e-07 1.510562529098857e-08 0.0001062256147777996
225 2 0.001 1.042507524695993e-14 1.457619069888949e-07 2.207301491530167e-09 4.325039706398748e-05
225 3 0.005 5.406144291107888e-16 7.313978844791791e-08 6.050883621127051e-10 2.58135606133747e-05
225 4 0.01 3.612610689989093e-16 6.562587939740183e-08 1.489959689322466e-09 3.444828169885117e-05
225 5 0.05 6.39756426285749e-16 6.844498701141788e-08 7.443309568991554e-11 1.35294073371206e-05
225 6 0.1 1.161265974754812e-15 1.451856994627576e-07 3.60774958618409e-11 1.174812901294509e-05
225 7 0.5 3.811954096230928e-15 1.517188734645458e-07 1.07346096563247e-14 7.95019454713497e-08

226 0 0.0001 8.132002927272039e-13 1.430707610605708e-06 1.096623008486957e-08 0.0001914126088626844
226 1 0.0005 4.715928592772332e-15 1.12770920157601e-07 8.240630792779397e-10 3.875237757378081e-05
226 2 0.001 2.40083293116563e-15 1.344754756438249e-07 4.225536831157783e-10 1.778002835062242e-05
226 3 0.005 3.0791218050611e-16 6.017476339437167e-08 4.922622217410204e-11 5.51821147820597e-06
226 4 0.01 3.851438423720864e-16 7.157890369313691e-08 7.795549403080986e-10 2.336153423221354e-05
226 5 0.05 6.48335851678602e-16 6.674297159392495e-08 7.544729798859544e-11 1.062247223393431e-05
226 6 0.1 1.15776502366757e-15 1.452215108166399e-07 2.902705497110535e-11 1.082925798279177e-05
226 7 0.5 3.811968799598371e-15 1.51718846375104e-07 1.072581968099807e-14 9.748281026844552e-08

227 0 0.0001 3.244062755471392e-16 5.869210628617338e-08 1.475606169733228e-12 9.920972015020624e-07
227 1 0.0005 3.025743371478388e-16 5.955189852357989e-08 1.902202335057304e-13 3.938641178757862e-07
227 2 0.001 3.452363966073428e-16 6.720791834169404e-08 6.176949015611748e-17 1.251795955781176e-08
227 3 0.005 2.985360445444465e-16 5.870290520348931e-08 9.114425059903207e-15 1.897088164337646e-07
227 4 0.01 3.511458035977449e-16 6.470069724429095e-08 2.059857647523222e-15 4.70440997268895e-08
227 5 0.05 6.444224409604464e-16 6.750304359925963e-08 2.013694892165608e-12 2.389638443123232e-06
227 6 0.1 1.155244997758334e-15 1.452513425093116e-07 2.571109660708604e-13 8.219573093271038e-07
227 7 0.5 3.811953045406951e-15 1.517188747968135e-07 1.073247930575885e-14 7.950475056084372e-08



==> results/shifts/backup-2020-04-23/output_error_shifts_sm_case57_bt5.dat <==
0 0 0.0001 0.0008556819489472158 0.06184700540322163 5.848785810317657e-11 1.141338222754307e-05
0 1 0.0005 0.0008555937719561402 0.06184912719254676 2.479311195121526e-10 2.137696097803676e-05
0 2 0.001 0.0008554849044603324 0.06185177002929176 6.63235255032901e-10 3.361799780043917e-05
0 3 0.005 0.0008546555210766681 0.06187282548870421 9.781794203516378e-09 0.0001229634997779172
0 4 0.01 0.0008537216578930481 0.06189893146945868 2.979883037297288e-08 0.0002130988894122332
0 5 0.05 0.000850190769323351 0.0621008793251443 2.481094334574278e-09 6.150766955625997e-05
0 6 0.1 0.0008551822574518076 0.06234182866356308 3.588145891050187e-06 0.002357835240986206
0 7 0.5 0.00143191769968149 0.06469329576113303 0.09729924576675149 0.3939989199848033

1 0 0.0001 0.0008727965633318796 0.06158426670752659 4.959951902634798e-10 3.51697358962344e-05
1 1 0.0005 0.0008715585256192002 0.06159866135423853 4.63908388389703e-10 3.386609021149845e-05
1 2 0.001 0.0008700670336264548 0.0616165810720859 4.643147666347264e-10 3.34165521125307e-05
1 3 0.005 0.0008601740724878518 0.06175878578448568 3.496982417314889e-09 7.626777796931883e-05
1 4 0.01 0.000852683785160369 0.06193358503845348 3.923919472385241e-08 0.0002434890535105705
1 5 0.05 0.0009417342408068742 0.0632078481747782 2.146890161089607e-05 0.005701482393122737
1 6 0.1 0.001181294278979444 0.06428167105243832 0.0002818647148286372 0.02062994436346255
1 7 0.5 0.0009577075496247591 0.06145920804915139 0.1672712390743006 0.5082473355479118

2 0 0.0001 0.0008727907341657261 0.06158433374945416 3.03571448146582e-09 7.585863936165893e-05
2 1 0.0005 0.0008715505765912035 0.06159875534354775 4.459511122638777e-09 8.978556587369013e-05
2 2 0.001 0.0008700509333155428 0.06161677847654046 1.348247407012174e-08 0.0001497246488699755
2 3 0.005 0.0008600998865640933 0.06176007123893523 4.022122181059819e-07 0.0007800835316540411
2 4 0.01 0.000852586364650953 0.06193700403735125 2.736638477548767e-06 0.002025757190279531
2 5 0.05 0.0009979962169790616 0.06348751247553075 0.01974586861128788 0.1736401638546337
2 6 0.1 0.001343202705397261 0.06472090590268831 0.01247922378605446 0.1353140724217277
2 7 0.5 0.01847397344124342 0.1289637615430665 1.431854846935392 1.117632935971462

3 0 0.0001 0.0008727294754641103 0.06158503853174135 7.488982943637025e-07 0.001067838592067716
3 1 0.0005 0.0008711485193340557 0.06160352876081454 2.927288930247553e-05 0.006631990266272814
3 2 0.001 0.0008692829793386635 0.0616262741609197 0.0001188732903454539 0.01336103224402851
3 3 0.005 0.0008573268306865652 0.06181169967581335 0.003448897956237473 0.07218336064178899
3 4 0.01 0.0008504647741047031 0.06204745099236941 0.01485919040190852 0.1504852843030591
3 5 0.05 0.001008273416099874 0.0635327127264107 0.0248147232950138 0.1947960797969646
3 6 0.1 0.001439793231215402 0.0649269556304426 0.1265902547657643 0.4453262922151051
3 7 0.5 0.0005634958785365021 0.03816528172163958 0.01856907682523678 0.1654850127922092

4 0 0.0001 0.0008727320831632537 0.06158500861021343 7.12681172620066e-07 0.001041907865144687
4 1 0.0005 0.0008710613001994455 0.06160456084559307 3.731956679996269e-05 0.007487578462312516
4 2 0.001 0.0008691131366702913 0.0616283654495251 0.0001521537520463822 0.01511673635668931
4 3 0.005 0.0008566127209636909 0.06182548459637571 0.004501862766470111 0.08251805560974534
4 4 0.01 0.000850283387647597 0.06206577660384927 0.01691074719708317 0.1606210878873326
4 5 0.05 0.0009591847282453927 0.0633163811733608 0.05615351525478695 0.2946870059893001
4 6 0.1 0.005578955069642247 0.07051271076150556 8.69340960063122 3.651147939425536
4 7 0.5 0.0005541839387114596 0.04051097790880132 0.007460943846337703 0.1288097147580942

5 0 0.0001 0.0008725728167448909 0.06158683288687472 2.579348721803536e-05 0.006204577224532826
5 1 0.0005 0.0008702834603208622 0.06161380599427169 0.0007128815526250895 0.0325974342081129
5 2 0.001 0.0008677345974482188 0.061645431765184 0.002839612558392451 0.065475631135959
5 3 0.005 0.0008550284936123965 0.06185311267182358 0.05707318065587254 0.2971147902253468
5 4 0.01 0.0008505145550745021 0.06205706687141932 0.1205041121970071 0.4344143933305669
5 5 0.05 0.001642153089193163 0.06745977036599671 5.857775389089449 3.026202993668878
5 6 0.1 0.002903674169594205 0.0681622049587447 23.22574920476726 6.607253269423916
5 7 0.5 0.001308769154189952 0.04281340307542525 0.05198169044277335 0.2741226548986909

6 0 0.0001 0.0008725861299647357 0.06158668404064427 2.989481431615181e-05 0.006679223318581728
6 1 0.0005 0.000870407452796369 0.0616125234576792 0.001046090739480963 0.03947016645688428
6 2 0.001 0.0008680074897677511 0.06164285125897973 0.004221956769161078 0.07909280781894246
6 3 0.005 0.0008548940032944023 0.06185014363845687 0.06203422442590712 0.3099607267701627
6 4 0.01 0.01073074822025944 0.1481137569636104 85.15233818425935 8.430475462456082
6 5 0.05 0.0006961394896995679 0.05210115251544423 0.006703957593015276 0.09820260932927827
6 6 0.1 0.001087466516580588 0.05262600396745931 0.008519736997624133 0.1103255323823814
6 7 0.5 0.002951003331929334 0.05833700342205761 0.1882715534503331 0.5042721950709658

7 0 0.0001 0.0008729469826542016 0.06158247010268658 8.744030992546344e-05 0.01142756231232001
7 1 0.0005 0.0008692773011644202 0.06162755710581269 0.003192137728334819 0.06881552887726783
7 2 0.001 0.0008658479884293145 0.06167682910004846 0.01414512594533262 0.1440961741909454
7 3 0.005 0.00128942190266995 0.06182063936822324 2.607091986315734 2.537559422067819
7 4 0.01 0.08964007250415303 0.411375170609122 152.7184957234344 14.2090374575438
7 5 0.05 0.0006995953421291869 0.05209911532198186 0.03110398830940553 0.2080569030540735
7 6 0.1 0.001089516302726415 0.05262483538385254 0.008146357794994593 0.106726439846823
7 7 0.5 0.5021145680784166 0.8391881605424674 457.5448160741092 32.63657691797781

8 0 0.0001 0.0008693583285420184 0.06162935810607761 8.536001145123316e-05 0.01122612669556189
8 1 0.0005 0.00088192900924814 0.06149495877165068 0.004539838877473666 0.08406804590249761
8 2 0.001 0.000906702684973227 0.06141197236515472 0.03314745988643796 0.2294109182030856
8 3 0.005 0.001692219607871801 0.06250797690263488 3.734821937535178 2.838384794044194
8 4 0.01 0.0007913488524342542 0.05738926604353667 0.2289620839142104 0.5421485599657172
8 5 0.05 0.001321228081874285 0.0470518929943422 0.385493558313128 0.6419219320754532
8 6 0.1 0.005473617820298096 0.11409968651322 3.570583407363236 2.279955899243399
8 7 0.5 0.01021436539950219 0.08853634169394065 0.7199663564623521 0.7634362826028678

9 0 0.0001 0.0009102422535231816 0.06459946311355891 0.001940235627934114 0.05376114102983998
9 1 0.0005 0.000910747838293292 0.06457520952562046 0.003031791574723701 0.06757201029442106
9 2 0.001 0.0009044187221265507 0.06416297167246743 0.006754900218469369 0.1003785812474164
9 3 0.005 0.0008482141789377472 0.06092704254655246 0.1307341124861457 0.4192413369387233
9 4 0.01 0.0008057165812791753 0.05747183939417511 0.3219446275184815 0.6489755616826757
9 5 0.05 0.00646363232054656 0.08484367532538784 398.7280247667702 29.84362228135414
9 6 0.1 0.001616747009130755 0.04917224208990456 1.111596597064049 1.370724475916162
9 7 0.5 0.01021643771516586 0.08831749750094531 0.8187651822801361 0.7930187536490767

10 0 0.0001 0.0009101985315490577 0.06459754948368035 0.001953464617606837 0.05399939481778504
10 1 0.0005 0.0009106002349295542 0.0645679724400936 0.003032982986482538 0.06760178616912738
10 2 0.001 0.0009042508867347049 0.06415259200764423 0.009389203172783149 0.1172231868976426
10 3 0.005 0.0008703829660060064 0.06097756427295531 0.1563340355429975 0.462609988216803
10 4 0.01 0.0008282158812836665 0.05772952910735496 0.3135661840919405 0.6425300107377652
10 5 0.05 0.002162870231911254 0.05702169885490971 13.68563541273637 4.906259013645159
10 6 0.1 0.04090663559196352 0.2856518901879928 1.331862425037809 1.335364514463944
10 7 0.5 0.01226467393283487 0.1236499324094531 0.4754814611370329 0.8258555018063036

11 0 0.0001 0.0009226319324719895 0.06460704359744351 0.001829631746005871 0.05281560400074736
11 1 0.0005 0.0009497964449969804 0.06627135877220036 0.004433909186657983 0.07285798005882649
11 2 0.001 0.0009143157176642737 0.06503076018310905 0.03811846787498705 0.2692815682628267
11 3 0.005 0.000871629606252913 0.06098762550761361 0.3879839388430543 0.7145885219563164
11 4 0.01 0.0008416314623134726 0.05784196372962125 1.175993184063281 0.9995777334759091
11 5 0.05 0.09150241605704201 0.4822476177123884 2.612732221441601 2.270056063128866
11 6 0.1 0.05799726057739867 0.3859527163547956 0.8862935963587795 1.487754627673574
11 7 0.5 0.01748752772553924 0.127293853163235 0.05729488937287329 0.24956860670807

12 0 0.0001 0.001138387451194171 0.06675610978596946 0.2140899515743165 0.6552220677704876
12 1 0.0005 0.0009437561669636247 0.06544068892925647 0.1144492541297644 0.4630100406163509
12 2 0.001 0.0009160389560437772 0.06448882526616817 0.1038038325444014 0.3977504037059281
12 3 0.005 0.0009065669621224654 0.06099973824471228 0.3490923743623407 0.6911589252881537
12 4 0.01 0.0008455720313591197 0.05786852980680868 0.9916316258205483 0.9954069156590809
12 5 0.05 0.04108551513165812 0.3692783488534759 4.434566347519435 2.278892290681044
12 6 0.1 0.03757033687224457 0.3603777522318024 6.37052303733358 3.671192956318046
12 7 0.5 0.001376191183143147 0.05948728296976791 0.09013525656585021 0.392932856676029

13 0 0.0001 0.001129158810838054 0.06675080678556933 0.2208461999530921 0.6634049012810488
13 1 0.0005 0.0009440643356217419 0.0654427222712255 0.1155390827337365 0.4607490140981934
13 2 0.001 0.0009140295422173303 0.06450323838429206 0.1142245834588182 0.4221836518738065
13 3 0.005 0.000932537932667093 0.06093200643089203 0.4535835256942001 0.7616733706509498
13 4 0.01 0.0008232146539313959 0.05821865630289924 1.137197027703198 0.9989843880748578
13 5 0.05 0.04914132473534806 0.4038042177230055 4.240396633261749 2.229427519097487
13 6 0.1 0.0419659488347414 0.3809506757637191 5.987538905899374 3.564454652716129
13 7 0.5 0.003120233545296347 0.08138724565913291 0.426897584253316 0.7745841509454278

14 0 0.0001 0.001410655362278521 0.06696132302074576 0.1143581210496289 0.4514876797093861
14 1 0.0005 0.0009823295186422709 0.06532655664560405 0.2191629082285536 0.6557611031364248
14 2 0.001 0.08412360078850978 0.327486369089252 128.6149308804161 21.70950404334499
14 3 0.005 0.001261555382205673 0.06085533297362522 2.362764435930564 2.043993866726637
14 4 0.01 0.02392432133403711 0.199998721809465 1.114386029380352 1.106377819243868
14 5 0.05 0.0006889372827696405 0.0277272666535664 0.9418117224138514 1.231193669691095
14 6 0.1 0.0004001513768254727 0.02585019601917304 0.1449739765005005 0.4734148439665238
14 7 0.5 0.001121616840737283 0.05236592223608394 0.03557880013539229 0.2647691874135705

15 0 0.0001 0.001480213253885943 0.06696767135823212 0.1350973754673227 0.4741073335352664
15 1 0.0005 0.001781587924874006 0.0665051753566126 0.239225729971045 0.5558935936936857
15 2 0.001 0.001210091225685332 0.06412508362742297 0.2584574168923831 0.5682841162806214
15 3 0.005 0.01050940488950383 0.1087217394603237 0.9392221840339119 1.149358666372767
15 4 0.01 0.03469650877722513 0.2520253270292927 6.428243273806553 2.718310800221896
15 5 0.05 0.0001287319349872017 0.0162728922255333 2.741468446082912 2.181765276898914
15 6 0.1 0.005821442498330812 0.07484083486037063 0.639354725277138 1.035850323474334
15 7 0.5 2.748306261519929e-05 0.006651328031839654 0.4205214731667801 0.8057004689092956

16 0 0.0001 0.00148494788518691 0.06224499455987687 0.1866105370869731 0.4770085724957278
16 1 0.0005 0.002555031383851929 0.06547052412181564 0.2604914604004421 0.5554480379301343
16 2 0.001 0.001765889496431618 0.05292281567869939 0.1988318714706924 0.4759235510433595
16 3 0.005 0.001880690496643275 0.05108829433860507 0.3038793161258565 0.6274126643550118
16 4 0.01 0.003520268375256932 0.07157988775410429 0.338001224535298 0.6999810825502946
16 5 0.05 0.000496136872023336 0.03567523991007393 1.59289071340366 1.57371983155542
16 6 0.1 0.0003415397775161728 0.02072152672242034 0.4151051858053653 0.7167933198274383
16 7 0.5 0.0006470506157902513 0.04080535926862838 0.0715487255791504 0.3307945360354408

17 0 0.0001 0.00154264218746275 0.06290770652514732 0.1790482962408541 0.4705461002136115
17 1 0.0005 0.00243264438986819 0.06480221717875212 0.2672355397933927 0.5638469774260362
17 2 0.001 0.001605626489910829 0.0514106648560686 0.208577273405864 0.4908382375811675
17 3 0.005 0.002293989021639788 0.05653037204757538 0.1754154091024576 0.5209993155274103
17 4 0.01 0.002653154635863415 0.05989111150743165 1.022058093199959 1.29944315078956
17 5 0.05 7.117270605709033e-05 0.01354899665544762 0.9464377902507558 1.223052973804232
17 6 0.1 0.0005572955551141935 0.02070316327538935 0.3437377461010085 0.5296899885453188
17 7 0.5 0.0006238459637292532 0.03915345743424048 0.1190371919752286 0.3524426366026988

18 0 0.0001 0.0003944668422752491 0.02853940085557216 0.09403108758773766 0.3175519131017535
18 1 0.0005 0.00236482198078116 0.06451821274168479 0.2562188707479842 0.5576700623194211
18 2 0.001 0.001520009216629889 0.05094460434775883 0.1763549645561562 0.4637443954760334
18 3 0.005 0.001253374804828648 0.03932011716783856 0.5597798044241459 0.9322157051344868
18 4 0.01 0.001042443676463221 0.02985828155528836 0.2911888289436601 0.6520649863021679
18 5 0.05 5.526017758105273e-05 0.01106399050254803 10.06066167885631 4.148007324438946
18 6 0.1 6.937934111207385e-05 0.009638313482583705 0.08388692468482993 0.3505703083935681
18 7 0.5 0.0007017351365919552 0.03957854480951983 0.1522487110703538 0.4032953377766466

19 0 0.0001 0.0003988338686212891 0.02833426992875543 0.09973555715836487 0.3521083045870665
19 1 0.0005 0.0001748147766545543 0.0194400692825254 0.03461600390322568 0.2448387701919046
19 2 0.001 8.968041333532931e-05 0.01339814024469765 0.03004558341781754 0.1999121700103428
19 3 0.005 0.0004842522549009614 0.02550048640357261 0.1127322820041019 0.4247557448917594
19 4 0.01 0.0004786446098816695 0.02908413616744987 0.1766036812946185 0.5322535267618924
19 5 0.05 0.0004687233696872371 0.0228720067884387 22.39073469069869 6.33890562345459
19 6 0.1 0.0003248986863403603 0.01870460041917887 0.6095332616493433 0.8077118186614389
19 7 0.5 0.0005207130381115104 0.03252671650012395 0.0456011651402345 0.2568848529107077

20 0 0.0001 0.0004242480559432989 0.02873959178706054 0.08837801262860763 0.3332950520625839
20 1 0.0005 0.000203035989099694 0.01964253560603257 0.03336398872024844 0.2414588093190384
20 2 0.001 8.98225354320657e-05 0.01408760449158963 0.02780058709041161 0.1946709043130177
20 3 0.005 0.0004344343718270753 0.02540544742349926 0.1317585634481518 0.4611797863039124
20 4 0.01 0.0001311375194357176 0.01215416795683666 3.638273254546597 2.528100177749934
20 5 0.05 0.000349424361153528 0.0166943580336012 0.04110110080282364 0.2421694355220954
20 6 0.1 0.0003388825278608977 0.01899386162766392 0.04515962815482748 0.2623235429333908
20 7 0.5 7.394799334120931e-05 0.01035471998818238 0.7766879125879469 1.044489903469329

21 0 0.0001 0.0006101246451617494 0.03200077371884191 0.4133904674033265 0.8336488600996657
21 1 0.0005 0.01375465305074187 0.2032466038394642 8.419126490923684 3.730802642112277
21 2 0.001 0.002164814772289157 0.07939182206510731 1.487415518709025 1.466945466177388
21 3 0.005 NaN NaN NaN NaN
21 4 0.01 8.892339485660915e-05 0.01609649318965545 0.7793505404670117 1.062472808446582
21 5 0.05 3.437245321533714e-05 0.01198025009534875 0.1210924236662694 0.4550230511577215
21 6 0.1 9.41432718490095e-05 0.01243162160021694 0.1412776479273033 0.4873694393996925
21 7 0.5 1.775887799298785e-05 0.005984100088261446 0.1612380820397596 0.5707853333236594

22 0 0.0001 0.000931073102539259 0.07304853180233994 171.418060410184 24.12107040975044
22 1 0.0005 0.0002595443132538542 0.02051193773304627 0.1091066942874728 0.3945066909127817
22 2 0.001 0.0003427636016336671 0.02709527979613569 0.5890968509378469 0.9352769231349609
22 3 0.005 0.00139450813360856 0.06703259111848281 5.741961205403951 3.082507037748903
22 4 0.01 0.0006717845977186782 0.04360317925386292 1.102737424207587 1.250393651692877
22 5 0.05 0.001315673703001722 0.0412052115187973 0.1189178442131986 0.4199462200522281
22 6 0.1 0.007355256133420051 0.1010246653320954 0.2251677894264588 0.5797920872856848
22 7 0.5 1.643173976502352e-05 0.005755234613437299 0.1531946825537102 0.5554904879269555

23 0 0.0001 0.0006986608165246947 0.03419858236145323 0.2148285273023581 0.5815390727080463
23 1 0.0005 0.0002060123855454451 0.02088022302798898 0.1198925878362594 0.4002927468115252
23 2 0.001 0.0003256034205229399 0.02679364095463388 0.2640115328755652 0.5812263502961259
23 3 0.005 0.004096610011512227 0.1049976616276074 9.759750906825838 3.48799241990025
23 4 0.01 7.870169965825015e-05 0.01405109854154674 0.2667641729074673 0.622590385747618
23 5 0.05 4.516166705174065e-05 0.01149141365602402 0.3698763385725123 0.6993815858926573
23 6 0.1 0.00593312743713572 0.0987985635538835 0.201337346586891 0.5352514859596935
23 7 0.5 1.055476442716428e-05 0.004471079252059695 0.6480163355845521 1.003797326512725

24 0 0.0001 0.0007800000380958789 0.03470379033966386 0.3657761851358563 0.7837855795664144
24 1 0.0005 0.0008544840259137307 0.03632595144112383 7.656069781703375 4.962711693110696
24 2 0.001 0.00136442036795705 0.04231028274243842 6.158636739065197 3.542579468749116
24 3 0.005 0.01469063508210176 0.1650798540050928 1205.99814804156 69.68283349306844
24 4 0.01 2.35432461723918e-05 0.007240750296749088 0.1684457465641546 0.5244097282004239
24 5 0.05 0.0003044845823072376 0.02417685546506032 0.05603899670815294 0.2924890309036425
24 6 0.1 0.00633756772912024 0.1018158130970841 0.2692784167352994 0.6306485138501035
24 7 0.5 1.027384559193298e-05 0.004436266355268614 0.4997341002888855 0.8483810794700712

25 0 0.0001 0.0009529044384605962 0.03546605339504749 0.4594009793922358 0.8776922954426341
25 1 0.0005 0.002702933551714126 0.05858591620293785 0.4189707214716803 0.7546204119113806
25 2 0.001 0.00435383596301404 0.1001623256505288 0.9398826931570361 1.000285590036623
25 3 0.005 6.986517783209305e-05 0.01447218069782208 0.1981643182752681 0.546134744170294
25 4 0.01 0.0002674241804857574 0.01671263213887375 0.2346234018061306 0.5647101753061929
25 5 0.05 0.002176354938736035 0.04354017823366307 0.07664685889602041 0.3354075640607947
25 6 0.1 0.00421639838366211 0.06480814282501912 0.3046236503695281 0.67827006679021
25 7 0.5 1.108010594479858e-05 0.004439087767028393 0.5715220727255874 0.9240036624901988

26 0 0.0001 0.3372047521531747 0.5109350774640866 6.988774745834281 2.373070541631874
26 1 0.0005 0.003033539072915775 0.06305890710195472 0.3999444236084976 0.7103245360328729
26 2 0.001 0.00330986280572028 0.08194693464933334 0.6032935272754223 0.9972099593612662
26 3 0.005 0.0001284138138876287 0.02150642959177862 0.1852707671006086 0.5285917864500973
26 4 0.01 0.0001166200258424428 0.01027224354018852 0.3412657016643712 0.6584024226224563
26 5 0.05 0.002139837298903352 0.04322119716158612 0.07927456498114598 0.3628758710832489
26 6 0.1 0.03006647502464818 0.1415596953889953 0.2208674334013948 0.546097281828763
26 7 0.5 7.002929220926468e-06 0.004490316261586802 0.8370361521757127 1.156389358378959

27 0 0.0001 5.990120572125295e-05 0.01108239542497502 0.1162993999816558 0.4213117891551617
27 1 0.0005 0.004284820153612549 0.1063913493124895 0.8965243171461798 1.149783296721713
27 2 0.001 0.002373037254671122 0.07766837572842444 0.8167784660951242 0.9654595250936806
27 3 0.005 0.0007116580985928665 0.03204498844703796 0.04508810024121415 0.2308001543290854
27 4 0.01 4.686300925366228e-05 0.01242070551853747 0.3360453283769269 0.6545220699616221
27 5 0.05 0.001840844724857696 0.03471905815346732 0.09797877543267537 0.371795615989913
27 6 0.1 0.00703393551960021 0.1044651379136607 0.1870825944687968 0.5342540293438458
27 7 0.5 6.902716179593594e-06 0.004755316446508395 0.4499017645641393 0.8206646604596979

28 0 0.0001 NaN NaN NaN NaN
28 1 0.0005 0.003518957790267795 0.09727563020461272 0.7845587821642577 1.214316038795046
28 2 0.001 0.001870219718469242 0.06959215141669661 0.9314807188243167 1.250410327481392
28 3 0.005 0.0006357583131949595 0.03064622436497633 0.05979279909627865 0.2706427578580335
28 4 0.01 0.0007240889184753938 0.02773329416650361 0.1611370536931703 0.4628144079293859
28 5 0.05 0.03318974310892433 0.2194375938042565 0.3079426464447572 0.7090527707044594
28 6 0.1 0.001677922470750547 0.05617030629342246 0.2246820894159889 0.5840272595537672
28 7 0.5 9.186126496187279e-06 0.004752781722612731 0.6671974730307816 1.008231007535786

29 0 0.0001 NaN NaN NaN NaN
29 1 0.0005 0.003086427574566324 0.09148762800215904 0.9351952031431849 1.306966755804101
29 2 0.001 0.0002010677478981348 0.02359530983827662 0.1494685100903015 0.4802034551992631
29 3 0.005 0.0001397354842888047 0.02005425965283036 0.3781057544986043 0.7232356929894002
29 4 0.01 0.0007516110407394267 0.02829246147508657 0.1692520659758367 0.4750539151554587
29 5 0.05 0.004451374094146082 0.07717865860855744 0.1752367730563233 0.5172121689346654
29 6 0.1 0.0003086357563619391 0.01652724578402864 0.2404942540795749 0.6132709688425892
29 7 0.5 9.594733067975092e-06 0.004742504166525219 0.554167299023383 0.9329712305988698

30 0 0.0001 NaN NaN NaN NaN
30 1 0.0005 0.0005732464176450012 0.04069735303768596 0.5413300225892876 0.8709805707616547
30 2 0.001 0.0001824414621328863 0.02234579656883362 0.1868176956509901 0.5328564355052421
30 3 0.005 0.0004678630446662689 0.02589916904053569 0.08751962860978685 0.3310826459715273
30 4 0.01 0.0009117323989387637 0.03314399020605174 0.09924683865062954 0.3639505942075631
30 5 0.05 0.004806657617399145 0.08253900489418875 0.20173415602569 0.5532213234159162
30 6 0.1 0.004646035083727493 0.08958027253356615 0.1081058535172857 0.4238782512737427
30 7 0.5 1.250525919388073e-05 0.004737983738524409 0.5801835947545227 0.965267918827317

31 0 0.0001 NaN NaN NaN NaN
31 1 0.0005 0.000575468232998706 0.04046021064749494 0.4888712982117893 0.8160389237024874
31 2 0.001 0.0002142209496565556 0.02399575236687657 0.1986964366626848 0.5608727675849576
31 3 0.005 0.0004757592013928691 0.02634901184528493 0.1011058269773462 0.3567478732067673
31 4 0.01 0.0002034747341981812 0.01879299146449176 0.07199955497967959 0.3133801110969787
31 5 0.05 0.0004058066884507777 0.03155244613387698 0.1865671167529132 0.5154488119639298
31 6 0.1 0.01022024635564183 0.129447706161236 0.1045131610520827 0.4189998934763364
31 7 0.5 4.354388049978914e-06 0.00306445380531617 0.203872851687516 0.5461607277832543

32 0 0.0001 NaN NaN NaN NaN
32 1 0.0005 0.001046049636140385 0.0530451747072509 1.396039693830885 1.434550443903959
32 2 0.001 0.0003951193722497734 0.03290563756966591 0.4792207644946704 0.7920464784106973
32 3 0.005 0.0003203851702860568 0.02118491902756148 0.1039814774548717 0.3813483829788908
32 4 0.01 0.0002643936541549523 0.01979326719514374 0.1602679751945767 0.4833058237551857
32 5 0.05 0.006422064522885995 0.09472629622710249 0.07353489487665929 0.3463723405239174
32 6 0.1 0.0007623475309091832 0.03486879232013296 0.3857710151485017 0.775621097685643
32 7 0.5 3.212400913749283e-06 0.002744345258910208 0.1145718543953002 0.378357901891053

33 0 0.0001 NaN NaN NaN NaN
33 1 0.0005 0.001059932760530588 0.05323227329867031 1.686684776137347 1.605054262126195
33 2 0.001 0.0003805102298175201 0.03257348812887084 0.4436156548962421 0.771828220334783
33 3 0.005 0.0001257576936483359 0.01627823598867284 0.3469665791183237 0.6875777805827651
33 4 0.01 0.002911410322814655 0.04476702408058975 0.3173975687656701 0.6650113042273011
33 5 0.05 0.00452476724901034 0.08229677076338371 0.06994315878949672 0.3396872875180357
33 6 0.1 0.04944550827366907 0.2436682675946189 0.8452567711410912 1.008478859000869
33 7 0.5 5.945681902173146e-07 0.002012427764939595 0.0463532267346736 0.2707832589625693

34 0 0.0001 NaN NaN NaN NaN
34 1 0.0005 0.0002980827348315042 0.03015010728479339 0.8493331048881061 1.148519558575641
34 2 0.001 0.0003893320175106297 0.03383976163725455 0.5881072948589754 0.9007947851230909
34 3 0.005 0.008074182996454198 0.1118226640737374 3.692818685599001 2.550057557214474
34 4 0.01 0.001182509394524212 0.03358510903612588 0.3420616037518172 0.6856817087268096
34 5 0.05 0.003833224457587451 0.08454793371268554 0.1212015469161987 0.438793989388188
34 6 0.1 3.957230955403467e-05 0.007148300735503987 0.06349957650500924 0.3118065409738893
34 7 0.5 6.122278021582305e-07 0.002011876707562532 0.05711060655304818 0.3045494247590402

35 0 0.0001 0.0006290711422488422 0.07064669772195176 1.060528266271508 3.518930812389716
35 1 0.0005 0.0004059295145441657 0.03413555662592227 2.048197553853008 1.873385277435208
35 2 0.001 0.0006788629658118575 0.04387797840799923 0.3641686289843356 0.7000808121410406
35 3 0.005 0.0002146074691659114 0.01638137328635558 0.4655331934930785 0.7842029369465375
35 4 0.01 0.002727257199092967 0.03978867083003301 0.04533793449190209 0.2555111547582414
35 5 0.05 0.003717203805375614 0.0829697907370468 0.119029919862144 0.4344961800677456
35 6 0.1 0.0001014754532419301 0.01123914972158868 0.1153908559986038 0.4185003558345828
35 7 0.5 6.275220043678768e-07 0.002010253685550634 0.07271666149424802 0.3401113711922918

36 0 0.0001 0.0003265492590112814 0.04500092074291873 0.3237062805036396 1.825307149647577
36 1 0.0005 0.0002017950043308755 0.02554240761013116 0.4687878506139336 0.8394350743151806
36 2 0.001 0.001305432472563667 0.05851574832681639 0.6570560595722887 0.9409645901137471
36 3 0.005 0.0002794109693572284 0.01814475160958207 0.5852493444696859 0.8598719787233785
36 4 0.01 0.001465979119892653 0.0323029775276007 0.041131164237511 0.2454769291951493
36 5 0.05 0.006166619691092948 0.08919031589307558 0.1218328265511634 0.4362671452484497
36 6 0.1 0.0001009264569494184 0.01117414241311687 0.1071616286350753 0.4073484607457496
36 7 0.5 6.301335896527436e-07 0.002000136076941494 0.07704573599567589 0.3397436851256999

37 0 0.0001 0.0003558673694604554 0.02514793968800655 16.89737788026858 11.65327367463849
37 1 0.0005 0.0003003376273063117 0.03110135192668295 0.3549304622913448 0.7277145997438539
37 2 0.001 0.0003762027026040813 0.03447438600055097 0.298624243089654 0.6245549582479171
37 3 0.005 0.000853824539982223 0.02576364183226953 0.08248543823421531 0.3324592675567606
37 4 0.01 0.001480201643550199 0.03290308545620313 0.04113011476109612 0.245761425652399
37 5 0.05 0.01073832357057732 0.1368537154958158 0.1072334997601388 0.3959512143313901
37 6 0.1 0.0001018553212721976 0.01123420703302003 0.1000309213825932 0.3938384322091781
37 7 0.5 9.796040792623288e-07 0.001980105901810525 0.06787368784343253 0.3059205995035925

38 0 0.0001 0.0001248892510903405 0.02344141169331238 22.85963932741809 12.15673738072732
38 1 0.0005 0.0002804443892771303 0.03038263440728795 0.3582006531955156 0.7285127246182694
38 2 0.001 0.000445032529525985 0.03696177126358524 0.269433000183018 0.5966726193795336
38 3 0.005 0.000291862803418752 0.02022457672990718 0.05462295546614966 0.2794076143524495
38 4 0.01 0.001459748248385505 0.03414725787910022 0.04124420632515091 0.2482149860305216
38 5 0.05 0.04117733064970349 0.2469311480657184 0.1148462177108263 0.4149527169749341
38 6 0.1 0.0001242883930108721 0.01255923657059421 0.1260223257354083 0.4444790000061056
38 7 0.5 7.381209690076664e-07 0.001956391848401129 0.09187715763828465 0.4023667458270976

39 0 0.0001 NaN NaN NaN NaN
39 1 0.0005 0.000332308909854066 0.03192388668446089 0.3469971209583453 0.7502940981304853
39 2 0.001 0.0002572640993442138 0.02958708051147951 0.2765216993380647 0.6057161131633015
39 3 0.005 0.0002894866990707824 0.01958304511890985 0.0572786965560866 0.285134337108971
39 4 0.01 0.001445673448242529 0.03402114460986416 0.0418036377226311 0.2527141348752271
39 5 0.05 6.046228941766887e-05 0.009647271457045026 0.1284338500159673 0.4401954033536932
39 6 0.1 0.0001230500089714774 0.01240649478623634 0.1273920383951777 0.4490253526750683
39 7 0.5 6.834397098027085e-07 0.001885546978992902 0.1084363966812284 0.4355672059091014

40 0 0.0001 NaN NaN NaN NaN
40 1 0.0005 0.0004880990113239876 0.03779053985776448 0.3766151731701703 0.7882029271194813
40 2 0.001 9.63482477749655e-05 0.01567608669341514 0.3318659036847771 0.6623765340332211
40 3 0.005 0.0002319713975810656 0.01885400813747751 0.06508138571826137 0.3005830854323506
40 4 0.01 0.07077823727534265 0.3432086998517612 0.08262320294812624 0.3541799474626843
40 5 0.05 0.002127865103324602 0.06074827877583422 0.2005355609337125 0.5460550475429666
40 6 0.1 0.0001350758290523098 0.01287415958999105 0.2445131056535059 0.6107483411879218
40 7 0.5 1.774855034145246e-07 0.0006146317732245166 0.09453051878305298 0.4097592073517835

41 0 0.0001 NaN NaN NaN NaN
41 1 0.0005 0.3237571429530412 0.7104223462506072 0.3678256365621468 0.7351122951941182
41 2 0.001 0.0001439570031947354 0.01298714527584588 0.2596142959406459 0.5968871938656296
41 3 0.005 0.0008222550342280313 0.03944583259807422 0.1115585115480929 0.4153284375878947
41 4 0.01 0.05188888820552575 0.3039591614204635 0.06876152498739478 0.3287969608816567
41 5 0.05 0.0001351625171689169 0.01586272129880228 0.1362679496905091 0.4398728685309237
41 6 0.1 0.0001984861547382792 0.01481112022159436 0.4336922750428754 0.7858202962530239
41 7 0.5 3.03288259781361e-07 0.0009828356037613339 0.07648970264335431 0.3730229068684726

42 0 0.0001 NaN NaN NaN NaN
42 1 0.0005 NaN NaN NaN NaN
42 2 0.001 0.06997032687366347 0.3296051446904831 0.2500300634853296 0.58597374878345
42 3 0.005 0.0004835955573737198 0.03154796432492146 0.07670721176823085 0.3399922830639264
42 4 0.01 0.05473953587413229 0.3134776056633632 0.07283348588322121 0.3422896941825323
42 5 0.05 0.01759732859043676 0.1398377172093128 0.2442852639530788 0.4759684495472902
42 6 0.1 4.689066137487389e-07 0.0009786615627378481 0.1416837261355173 0.4509050444177027
42 7 0.5 2.86422528651786e-07 0.0009283160199187179 0.08033133138633183 0.3811231762282188

43 0 0.0001 NaN NaN NaN NaN
43 1 0.0005 NaN NaN NaN NaN
43 2 0.001 0.06614573151773696 0.3178036162883018 0.2560107904189777 0.595510174283407
43 3 0.005 0.0001854032459918419 0.01766710635053492 0.0865380498584277 0.3523436190521491
43 4 0.01 0.01243153708806525 0.1522336595235272 0.06972749991485332 0.328796393005073
43 5 0.05 0.007247340208167849 0.107405224980111 0.08184993800831192 0.357245141530255
43 6 0.1 1.291415250513589e-06 0.001166279911711143 0.1637066503621031 0.487317908512295
43 7 0.5 1.495656200796388e-07 0.000491890356604241 0.04024876639738198 0.2743385417992676

44 0 0.0001 NaN NaN NaN NaN
44 1 0.0005 0.0009658965628943485 0.03880401115370358 767.6353798760408 76.28462444437024
44 2 0.001 0.07456853267956694 0.3394034723957868 0.6216780726966588 0.9768562014321143
44 3 0.005 4.685084350800906e-05 0.01183263500481946 0.08373013927854496 0.3449498781835176
44 4 0.01 0.01458183333040502 0.1653581622420224 0.05901819261516258 0.3006133634350869
44 5 0.05 0.001510674407941745 0.0500258994151066 0.1132775567807127 0.3980539168087345
44 6 0.1 3.373884612005474e-06 0.002893002373165476 0.2381934829633322 0.5891413148290574
44 7 0.5 1.462453862351578e-07 0.0004335636562817768 0.04303130162687822 0.2832880827033504

45 0 0.0001 NaN NaN NaN NaN
45 1 0.0005 0.00129490994063471 0.04423495911077291 830.2530149636065 79.06196145555319
45 2 0.001 0.1807026445248067 0.4925746337316173 0.6444435063296281 0.7004429411116211
45 3 0.005 0.001109367097265123 0.02697238255896783 0.1127961787059616 0.3990170149848905
45 4 0.01 0.006009267285278811 0.1111551740705536 0.1271461816095385 0.4165529441340103
45 5 0.05 0.001459099675776567 0.04728755788495587 0.1142855992469505 0.4052393825076965
45 6 0.1 5.288916814105934e-06 0.003355772984290795 0.1807648092576946 0.5123965611307593
45 7 0.5 1.028696294115384e-07 0.0005480645264008821 0.01066824710084782 0.1214815041296593

46 0 0.0001 NaN NaN NaN NaN
46 1 0.0005 0.005199016740928723 0.1063257551628709 21.20103127257479 5.917829819129578
46 2 0.001 0.1542795069783726 0.4829479446196907 0.2802588168819791 0.6228235840824621
46 3 0.005 0.1084722333303879 0.4152394034042124 0.1161355289060371 0.4066038641098007
46 4 0.01 0.0002897849925356664 0.02436717420299006 0.2538116349079726 0.6041465449612371
46 5 0.05 0.0007966025166139095 0.0347545724741174 0.1158082359661488 0.407045958089014
46 6 0.1 1.521550042189105e-05 0.005198789659182523 0.09575221086640251 0.3675576296838412
46 7 0.5 1.15323269104105e-07 0.0006092757748135114 0.004129446315505783 0.08024468813717367

47 0 0.0001 NaN NaN NaN NaN
47 1 0.0005 0.003911106461723167 0.1061748311716157 27.23908844356997 6.306680647586314
47 2 0.001 0.1583317364161249 0.4882781141151109 0.2773737968023251 0.6208472829976185
47 3 0.005 0.104101630124656 0.4053699363189471 0.3000104364127339 0.6250337724671187
47 4 0.01 0.001467261011424224 0.04690219313446908 0.2598841548720361 0.6155850022648492
47 5 0.05 0.0007125898068168656 0.03314342331624553 0.1144110410636015 0.3996961385266538
47 6 0.1 3.294492664880751e-05 0.00626936660881583 0.0634640637183503 0.2787077980428614
47 7 0.5 1.24392405813884e-07 0.0006229373764425894 0.004928674688104725 0.08590069592039073

48 0 0.0001 0.3463217855720409 4.049417345653102 33604.84722130613 1808.91529748967
48 1 0.0005 0.06721950908582104 0.2662846559351961 0.5579463962733286 0.8534130809133449
48 2 0.001 0.1382571581754619 0.4597065215437661 1.584464783572475 1.659344526915054
48 3 0.005 0.002655970495255357 0.0579654892185677 0.02836368282367026 0.2074032856476453
48 4 0.01 0.0005948715499247261 0.03452473900760333 0.1301544556992321 0.4253385731559312
48 5 0.05 0.000709981415269497 0.03195288725334677 0.07483345939529734 0.3252941672867706
48 6 0.1 3.28034310505677e-05 0.006258509658849665 0.06250749312742444 0.2762738971180181
48 7 0.5 9.215908604701698e-08 0.0005486503040281754 0.004930341482342287 0.08568895504377338

49 0 0.0001 NaN NaN NaN NaN
49 1 0.0005 0.005663647059104308 0.1168401293603374 0.3481481479966327 0.678802571034028
49 2 0.001 0.03266593153676767 0.2204673952073897 0.1870619507830107 0.5148895326711634
49 3 0.005 0.0159526938530325 0.1521868681971976 0.03026138970854697 0.1986286308584455
49 4 0.01 0.0009159909164739199 0.04293498502959547 0.192954936010649 0.5421163433041942
49 5 0.05 1.39591033308056e-05 0.003757686622565259 0.1123896447867679 0.4070099529812214
49 6 0.1 6.024064506627177e-06 0.002397752162562661 0.07469973619504192 0.3429971079246568
49 7 0.5 1.755052377554911e-07 0.0007005560967741076 0.009226263296799743 0.1145220233105855

50 0 0.0001 NaN NaN NaN NaN
50 1 0.0005 0.01590697174378765 0.190914918375054 1.345051239765208 1.614642576317622
50 2 0.001 0.02362944545159695 0.186334252993289 0.1950602995423776 0.5249440885143415
50 3 0.005 0.01526158996094682 0.1494874692559707 0.02794410266065077 0.2032375439087464
50 4 0.01 0.001383392320291709 0.05132835170396932 0.119626304344311 0.4104597909069427
50 5 0.05 0.0002984221831983329 0.02053512454182371 0.05500170722587135 0.2828207701224301
50 6 0.1 7.739540209856534e-07 0.001376553633797517 0.05794365499402276 0.2853780100852079
50 7 0.5 1.831367682998759e-07 0.0007272193228282653 0.009204247437573717 0.1130049121636161

51 0 0.0001 NaN NaN NaN NaN
51 1 0.0005 0.01386092770987532 0.1817607015865708 1.298738260001761 1.547816915772434
51 2 0.001 0.01713436704788284 0.1571783707492549 0.2137341851999523 0.5491163960093971
51 3 0.005 0.0004984038450101013 0.03115226461468534 0.06452808371503316 0.3174587407080269
51 4 0.01 0.06134706805845216 0.3080384456284615 0.1312917068155056 0.4311095628074642
51 5 0.05 0.0002921124334006626 0.02055474062193152 0.05359918606730281 0.2815628375498904
51 6 0.1 7.666272418374274e-06 0.003979380789932652 0.04735943750205967 0.2721997409339177
51 7 0.5 4.532218944201249e-08 0.0003563930279879557 0.02369606886873055 0.1963501161384393

52 0 0.0001 NaN NaN NaN NaN
52 1 0.0005 0.01391278577509693 0.1698422666513291 1.166151570584215 1.360797865133392
52 2 0.001 0.01453731854063806 0.1532193249875751 0.2114962476942634 0.5461745778094251
52 3 0.005 0.001656237191819434 0.05031828236541358 0.03512106606748035 0.2335105526365769
52 4 0.01 0.004958076554686055 0.08973188669188259 0.02833598754922371 0.2109656990594044
52 5 0.05 0.0002046538638029763 0.01739252433177141 0.0274347029399593 0.2133611382890861
52 6 0.1 3.787995864526582e-06 0.002720846636379726 0.0420957509773453 0.2590197428623814
52 7 0.5 4.725703679770421e-08 0.0003695259601363965 0.0244042211803663 0.1998282218267013

53 0 0.0001 NaN NaN NaN NaN
53 1 0.0005 0.01486063811462836 0.1718472645028353 1.128304343903274 1.343646913788199
53 2 0.001 0.02258952781121776 0.1841780483610447 0.1674513533083263 0.4982686692013818
53 3 0.005 0.001023380112608905 0.04005109830061659 0.03522583931071289 0.2339321201337217
53 4 0.01 0.002975230500674703 0.04501614434757562 0.06136536554777002 0.2805306586929432
53 5 0.05 0.0002070336138358469 0.01760136102171117 0.03169870608257776 0.2247961143181881
53 6 0.1 3.688330652727911e-06 0.001864398568684145 0.03162797150352323 0.2281039438407526
53 7 0.5 8.811021746324696e-09 0.0001582396671726549 0.01017140872413737 0.1283286904188694

54 0 0.0001 NaN NaN NaN NaN
54 1 0.0005 0.003439554089202209 0.07173836087654895 0.4574013781470054 0.7953926523298207
54 2 0.001 0.02055912388965235 0.1759621749458908 0.213474366985491 0.5586339188723574
54 3 0.005 0.0004082783439199153 0.02089500153355228 0.03910390000909846 0.2440781704473475
54 4 0.01 0.005137460662434909 0.09830760259115712 0.02406951429823394 0.1992219469451135
54 5 0.05 0.0002574068916524733 0.01947620733500344 0.0327670902338803 0.229701030547015
54 6 0.1 2.763675169760536e-06 0.001769601551550704 0.01453666621747637 0.1552804525266608
54 7 0.5 1.327840115272181e-07 0.0005460102875267658 0.008677096998938908 0.1196236963421924

55 0 0.0001 NaN NaN NaN NaN
55 1 0.0005 0.02084188705635375 0.1734952734304986 2.156540318907033 1.874076555216488
55 2 0.001 0.03021245436879325 0.2123844513709328 0.2060389496691726 0.5467683858246672
55 3 0.005 0.0005891245155763691 0.0255605591095085 0.03926280392093277 0.2445379434790061
55 4 0.01 0.008139253136446737 0.1211517141961016 0.02412033971729952 0.1997077775976607
55 5 0.05 0.0001157621466498312 0.01308500027830339 0.04409462229651651 0.2484054239119053
55 6 0.1 2.125948756711058e-06 0.001498270738894192 0.01439468760263851 0.158137296058064
55 7 0.5 1.331495384779937e-07 0.0005455272293359847 0.008662489972792582 0.1193444665933332

56 0 0.0001 NaN NaN NaN NaN
56 1 0.0005 NaN NaN NaN NaN
56 2 0.001 0.01918951374889327 0.1684089561848849 0.2638084411734783 0.6206487391685217
56 3 0.005 0.0004051878838485766 0.02536759810541733 0.02453734304537084 0.1917220165089466
56 4 0.01 0.001550064720570675 0.05107604266310029 0.03530849808369946 0.2390370421349201
56 5 0.05 7.176181020242549e-05 0.01034465902709192 0.03129049325152646 0.2222395954667791
56 6 0.1 1.293313000833038e-06 0.001305282246996331 0.01001801032857334 0.133810350820593
56 7 0.5 1.084880871750794e-07 0.0004988080573422593 0.00933634492684046 0.1215638815288116

57 0 0.0001 NaN NaN NaN NaN
57 1 0.0005 NaN NaN NaN NaN
57 2 0.001 0.1669179026604545 0.438321934404017 0.7512897875607919 1.039524644240098
57 3 0.005 0.0001437439904103465 0.01442845570768814 0.03857967635333134 0.2390990316426524
57 4 0.01 0.03295832337202401 0.2296134399509251 0.03439394359489934 0.2362927507891474
57 5 0.05 5.679812313008272e-05 0.009031431613016672 0.03152368998415506 0.2214796100774018
57 6 0.1 1.220329388862559e-06 0.001275818791402816 0.01071950896228335 0.1368534681413278
57 7 0.5 1.073427006120375e-07 0.0004972966052823047 0.01023378168943433 0.1264193068934727

58 0 0.0001 NaN NaN NaN NaN
58 1 0.0005 0.152516080550484 0.4477213297640654 1.42556327354041 1.670915475328314
58 2 0.001 0.05405958274316356 0.2683174878177863 0.4316936677290801 0.8088416851093232
58 3 0.005 0.00118552929656954 0.04469341961754303 0.01403224295721765 0.1501701689535933
58 4 0.01 0.1067486757345157 0.3976224432504649 0.03522191178677538 0.2372333637107726
58 5 0.05 2.774183716513628e-05 0.006641338120946028 0.02248917876837774 0.190731108458011
58 6 0.1 1.016786097098563e-06 0.001161515662897017 0.00866391711811095 0.1240495040380485
58 7 0.5 8.968456455407984e-08 0.0004688426164540793 0.008069420147833982 0.1105926711028083

59 0 0.0001 NaN NaN NaN NaN
59 1 0.0005 0.01931434932367008 0.1702383809580845 0.5607460683301968 1.131436447960158
59 2 0.001 0.05168998764924868 0.2606637815212425 0.6828898993760796 1.015525391110755
59 3 0.005 0.002138353057060825 0.04785762728714538 0.01437259307132315 0.1521511613518467
59 4 0.01 0.004240834618272549 0.07835802651341561 0.01238703179749325 0.1434775112876271
59 5 0.05 2.396361114682377e-05 0.006301337767883997 0.02019072035941939 0.1865521647370365
59 6 0.1 1.015996126717981e-06 0.001170203706877704 0.009120125156739612 0.1274590860474178
59 7 0.5 9.923179329695125e-08 0.0004933228975922965 0.009077974075208564 0.1148209861640622

60 0 0.0001 NaN NaN NaN NaN
60 1 0.0005 0.04476501481917626 0.3263335638661484 26.23739628232956 12.94674384238293
60 2 0.001 0.02268778744843964 0.1679219214018031 1.327361424735063 1.44522073467456
60 3 0.005 0.003326052033531607 0.06734952143815232 0.008405273521902597 0.111820897128597
60 4 0.01 0.000139220297051351 0.02245477607881785 0.0321846493086785 0.2038677379045605
60 5 0.05 3.540956434908123e-05 0.007481757126532429 0.02007496497250002 0.1854934592041704
60 6 0.1 8.024953723848422e-07 0.001012821550674392 0.007678835115785341 0.1174206100584299
60 7 0.5 9.904908570975849e-08 0.0004930686495114855 0.009018523940964045 0.1145229353006753

61 0 0.0001 NaN NaN NaN NaN
61 1 0.0005 0.03523699909656171 0.2504891992130531 7.354197139039711 6.888360060935664
61 2 0.001 5.474181751097178e-05 0.009286420490478342 0.5811059506207689 0.8931204177109873
61 3 0.005 0.003171373166256922 0.06708816666208639 0.008658940568874248 0.1119399724613206
61 4 0.01 0.006303626075263124 0.1023126429131542 0.009319823628516383 0.1258560954610348
61 5 0.05 1.265876377372187e-05 0.004387249712987096 0.04127835243534084 0.2242338730718418
61 6 0.1 1.711615833582909e-06 0.001629432281157861 0.01896658328611961 0.1552732644652957
61 7 0.5 9.964981552523761e-08 0.0004944431146172157 0.008259672516953163 0.1090786013598501

62 0 0.0001 NaN NaN NaN NaN
62 1 0.0005 0.03830305460661692 0.2447583246710621 9.937161484146973 8.180881588098295
62 2 0.001 3.839798239267175e-05 0.01200593667399552 2.570219421545239 2.035836575803555
62 3 0.005 3.667085936054742e-05 0.006347514419557942 0.01556953561146004 0.1501231901051139
62 4 0.01 0.009969652592926223 0.1265031163157579 0.009600932309450604 0.1271066620660808
62 5 0.05 8.55529193743598e-06 0.003659635973815245 0.01886219802897655 0.1779880153345275
62 6 0.1 1.330307064790539e-06 0.001517047194404597 0.01715158356009236 0.1684654223551931
62 7 0.5 1.061789100028535e-07 0.0005029618792407042 0.007239647492654811 0.1038590888639233

63 0 0.0001 NaN NaN NaN NaN
63 1 0.0005 NaN NaN NaN NaN
63 2 0.001 0.0005830778694495055 0.04429595559289368 4.345191598777544 2.659617327000855
63 3 0.005 0.001534946149888376 0.04276059867687021 0.01946102851531005 0.1651074726610177
63 4 0.01 0.01611542065454262 0.1544763578469994 0.01187172967596748 0.1112398122539875
63 5 0.05 1.404455364466531e-05 0.00467766206528486 0.01667586605479579 0.1671455326755766
63 6 0.1 1.452461416212739e-06 0.001562942931751188 0.01789534668477519 0.171539575352051
63 7 0.5 1.03991771738046e-07 0.000498776463464079 0.007234281852733946 0.1032215758626818

64 0 0.0001 NaN NaN NaN NaN
64 1 0.0005 NaN NaN NaN NaN
64 2 0.001 0.003296505833256047 0.07797998037840559 0.4948329837638869 0.8481894434137409
64 3 0.005 0.0002007253739776147 0.01386583963798049 0.02633302950655513 0.1766515749512219
64 4 0.01 0.01141819068181941 0.1337490712762586 0.006297048609898086 0.09779813995462761
64 5 0.05 1.675105357999483e-05 0.005205443398059284 0.01689181669639369 0.1681980818840456
64 6 0.1 1.374506376074743e-06 0.001527997449631169 0.01752634141308583 0.1702390338384645
64 7 0.5 8.065277266941278e-08 0.000442601960573441 0.005930845700450675 0.0952696279383215

65 0 0.0001 NaN NaN NaN NaN
65 1 0.0005 NaN NaN NaN NaN
65 2 0.001 0.003277394449664655 0.07883845359425568 0.4949861928535266 0.8470324317287496
65 3 0.005 0.0008386668336824928 0.03229448107636168 0.01544414884538501 0.1368184165606275
65 4 0.01 0.06370504391861409 0.3018332418462659 0.007417802784067347 0.09149286479858998
65 5 0.05 1.676111409436192e-06 0.001480054611718629 0.02026481117382008 0.1793563814777537
65 6 0.1 1.424984538886733e-06 0.001572310563682233 0.03595968230891755 0.2510639698427484
65 7 0.5 7.809988255860049e-08 0.0004283727887206545 0.005350788351345328 0.08979814731374214

66 0 0.0001 NaN NaN NaN NaN
66 1 0.0005 NaN NaN NaN NaN
66 2 0.001 0.002395910851746924 0.06619118762701914 0.1497650943243174 0.5039441536070528
66 3 0.005 0.001270468246188811 0.04090191367364859 0.01585591546263667 0.1389360673108647
66 4 0.01 0.01258475574978792 0.133105034076507 0.008278989457430493 0.08985998884178226
66 5 0.05 1.014539952071318e-05 0.003853718355558922 0.03279889669311647 0.2230809811288083
66 6 0.1 1.516658969866487e-06 0.001586620674972838 0.03530221833683096 0.2441742981983057
66 7 0.5 8.286737916152486e-08 0.00043099963541815 0.008800033945562041 0.1127001785791831

67 0 0.0001 NaN NaN NaN NaN
67 1 0.0005 NaN NaN NaN NaN
67 2 0.001 0.002520305479221213 0.07182543881673409 0.2347850994387217 0.6041224101296796
67 3 0.005 0.001029084274356886 0.03724830348368746 0.01280173277973473 0.1264332979435243
67 4 0.01 0.01915115407001987 0.1643603493753583 0.01050504985627539 0.1036619394141398
67 5 0.05 4.095987567505523e-08 0.000594207228649779 0.05361461438268653 0.2323681879370507
67 6 0.1 1.531451942370963e-06 0.001582184746138804 0.03594288079672952 0.2459177444301606
67 7 0.5 5.901509605190699e-08 0.000359314389881682 0.009186467781381793 0.1158524308950423

68 0 0.0001 NaN NaN NaN NaN
68 1 0.0005 NaN NaN NaN NaN
68 2 0.001 0.0001212725236913943 0.02012694998445053 1.085311703678524 1.250625911388963
68 3 0.005 0.000615419594708794 0.02708282093871039 0.0111479844831643 0.1168743344284053
68 4 0.01 0.04306430266786899 0.2494092704652027 0.005916472430757006 0.09184872558428425
68 5 0.05 6.33075505576671e-08 0.0003064914615245051 0.01862920749029326 0.1745300244000261
68 6 0.1 1.431508440034637e-06 0.001532652178000582 0.03116300506574545 0.2333521256866038
68 7 0.5 4.672815708457005e-08 0.0003196286266842208 0.008054764850346936 0.1098128091981688

69 0 0.0001 NaN NaN NaN NaN
69 1 0.0005 NaN NaN NaN NaN
69 2 0.001 0.004660610814899789 0.09018567876317629 0.1552231548513627 0.4807296377993331
69 3 0.005 5.228370851711692e-06 0.003361117870267716 0.009796624811816528 0.1050051515599134
69 4 0.01 0.03780339785240291 0.2351679166347727 0.008978571155072678 0.09781958721180906
69 5 0.05 8.274842922778979e-08 0.0003045314889482675 0.01818343352850512 0.1749742801369136
69 6 0.1 7.681092426556962e-08 0.0003358592584090658 0.04870710266161755 0.2874510130830756
69 7 0.5 4.763653823380068e-08 0.0003205362643470266 0.007819926821136101 0.10969615058034

70 0 0.0001 NaN NaN NaN NaN
70 1 0.0005 NaN NaN NaN NaN
70 2 0.001 0.004206180307702943 0.08577056364810476 0.189309136628405 0.5374043261925765
70 3 0.005 1.835511190774794e-05 0.004161264459833003 0.00988699365330045 0.1055283069802202
70 4 0.01 0.03338062449088181 0.2145858362234097 0.02434866219401852 0.1854238625071107
70 5 0.05 1.537003472355274e-08 0.000292477061283325 0.01789772116954797 0.1734961765459211
70 6 0.1 1.660560029301514e-07 0.0005879186568820138 0.03262863628906871 0.2212495957008375
70 7 0.5 3.948923670029979e-08 0.0003018848077358527 0.01023083133942546 0.1243792781081418

71 0 0.0001 NaN NaN NaN NaN
71 1 0.0005 NaN NaN NaN NaN
71 2 0.001 0.006662997153572871 0.1040095256215077 0.1645829375560703 0.4988259126359025
71 3 0.005 2.09697321810793e-05 0.004421843129691627 0.008743403654306068 0.1009219653105049
71 4 0.01 0.0008940692068123171 0.0245370469232169 0.01076038038232202 0.1267264302773782
71 5 0.05 1.506102805344244e-07 0.0004144021974719081 0.02419955251179476 0.1910912560471041
71 6 0.1 1.579299811453722e-07 0.0005715483110839692 0.03216943018070311 0.2195338062680292
71 7 0.5 5.235036152856573e-08 0.0003430430251611938 0.007386331339094229 0.1039900207207923

72 0 0.0001 NaN NaN NaN NaN
72 1 0.0005 NaN NaN NaN NaN
72 2 0.001 0.006609196950685162 0.1048856456954232 0.1649170057990342 0.497704034309034
72 3 0.005 7.723706884396554e-05 0.008384933597710198 0.01022270319265532 0.1105989991299521
72 4 0.01 0.0005841297638228858 0.01981569152120422 0.01100435751098756 0.1274662576521849
72 5 0.05 1.653327374661003e-07 0.0004135719083531164 0.02549869472155666 0.1956713697207133
72 6 0.1 1.628396584514908e-07 0.0005782559527212072 0.03291616913129658 0.2230006630408227
72 7 0.5 5.608814961707532e-08 0.0003531672687988596 0.007217535126044811 0.1026669055116658

73 0 0.0001 NaN NaN NaN NaN
73 1 0.0005 NaN NaN NaN NaN
73 2 0.001 0.003200630296656599 0.07142737380181563 0.158901731004119 0.4930477332480614
73 3 0.005 1.111758133688061e-05 0.004052499370703622 0.009475654709161029 0.1055830650960041
73 4 0.01 0.002766031419824393 0.05465502997443972 0.008256018194266029 0.1110980745541297
73 5 0.05 1.396149177576962e-07 0.0003632921217264773 0.02652063300968208 0.1990808254506425
73 6 0.1 4.618416841534276e-08 0.0003033823314440021 0.02827774478517377 0.2186388417906122
73 7 0.5 6.530174479945677e-08 0.0003776434010691609 0.00707777636199176 0.1021018875435524

74 0 0.0001 NaN NaN NaN NaN
74 1 0.0005 NaN NaN NaN NaN
74 2 0.001 0.00389972639588899 0.07888006606788034 0.1364426926611575 0.4570140102417852
74 3 0.005 7.638425403963895e-05 0.01241461906434704 0.009697203711586217 0.1070524758485745
74 4 0.01 0.001904342493955696 0.0437717297382032 0.01262535913649161 0.1215647093868508
74 5 0.05 4.120289447162685e-08 0.0002035890535254659 0.01698093883615993 0.1678139945545118
74 6 0.1 1.218429557558936e-08 0.0001455846261424476 0.03031521791161258 0.2266432069311755
74 7 0.5 4.477513785971336e-08 0.0002991993955490102 0.005900586364733771 0.09189398503880353

75 0 0.0001 NaN NaN NaN NaN
75 1 0.0005 NaN NaN NaN NaN
75 2 0.001 0.005449324364738947 0.09503696727657696 0.08646696691457333 0.3516621828958695
75 3 0.005 2.697592420534767e-05 0.007588931961246104 0.006429574118319013 0.08352160013887133
75 4 0.01 0.001615273289300773 0.03844354479626011 0.01295994369726943 0.1238468513327081
75 5 0.05 1.220325750276467e-08 0.0002158993809335819 0.01646540818836962 0.1584020019132044
75 6 0.1 5.889386646300023e-09 0.0001123235890525542 0.03244415180175134 0.2343210709618582
75 7 0.5 2.643425268901613e-08 0.0002349996042734226 0.005118748302941675 0.08760542274858019

76 0 0.0001 NaN NaN NaN NaN
76 1 0.0005 NaN NaN NaN NaN
76 2 0.001 0.003250786699982328 0.08672245660015054 65.54301545883531 15.54719133345541
76 3 0.005 8.753494855544176e-05 0.007892255692814931 0.006585901454041196 0.0831974763412594
76 4 0.01 0.000829174423239289 0.02799675567445226 0.01022560697408844 0.1121843641732625
76 5 0.05 6.572566239938279e-08 0.0002557771156812549 0.009083405966177838 0.1178569749231454
76 6 0.1 6.365629308263827e-08 0.0003157396752895281 0.01556104540219608 0.1517142501385594
76 7 0.5 2.527441280335969e-08 0.000229409678974779 0.005366175155116551 0.08961557201445924

77 0 0.0001 NaN NaN NaN NaN
77 1 0.0005 NaN NaN NaN NaN
77 2 0.001 0.004112187361750902 0.06355721685816995 3.056145349471494 3.070896644576004
77 3 0.005 6.059277553803746e-05 0.006513576250972264 0.006097169399157214 0.08162698981474281
77 4 0.01 0.0007583219030531366 0.02648986619975213 0.01089884974663279 0.1160163458972741
77 5 0.05 8.487790805522805e-08 0.0002573381961008536 0.009553157699195508 0.1203306413990785
77 6 0.1 6.067944710327369e-08 0.000303955130770639 0.01399585039284201 0.1455921721107291
77 7 0.5 2.851164354825783e-08 0.0002431916134884027 0.00391834997453343 0.07615173717088131

78 0 0.0001 NaN NaN NaN NaN
78 1 0.0005 NaN NaN NaN NaN
78 2 0.001 0.003994121390955646 0.05909606895004238 3.055726058773428 2.587877987634919
78 3 0.005 0.0001217682790159408 0.009893046497821079 0.005533361557154199 0.07767015696943236
78 4 0.01 0.0007206934058668054 0.02814539373498581 0.01086239954293327 0.1166480758810948
78 5 0.05 8.609364931663181e-08 0.0002404875270656248 0.0095637387590298 0.1202723374148599
78 6 0.1 5.34647177393139e-08 0.0002801336530411369 0.01427843590350944 0.1464813753424623
78 7 0.5 3.062138197632642e-08 0.0002566957384337876 0.00300146803214496 0.06820633258714404

79 0 0.0001 NaN NaN NaN NaN
79 1 0.0005 NaN NaN NaN NaN
79 2 0.001 0.0001787416065857858 0.01533461380545065 1.698808919499591 1.955654432469544
79 3 0.005 3.341104153676134e-05 0.005503016216109824 0.004159572986483829 0.0704082726833879
79 4 0.01 0.0009470508219634951 0.03316430733468323 0.01326911336179057 0.1282646783032391
79 5 0.05 8.33181212294385e-08 0.0002417288129312745 0.008977959742882926 0.1156421040306492
79 6 0.1 4.777031104391867e-08 0.000255548371142833 0.00942195582451444 0.1189563125444492
79 7 0.5 3.428376022466366e-08 0.0002678088779801691 0.003005209162779906 0.06823245014850376

80 0 0.0001 NaN NaN NaN NaN
80 1 0.0005 NaN NaN NaN NaN
80 2 0.001 0.004537625367170086 0.07788854798115308 0.2334530821772069 0.6865894496451252
80 3 0.005 3.28808942998038e-05 0.00535663505992412 0.005150038195826169 0.07532523178391282
80 4 0.01 0.002469984915305947 0.06442142889203062 0.01390419113128066 0.1314857332010191
80 5 0.05 2.322127466862786e-08 0.0002117931827365638 0.00587859690577833 0.09873714602853112
80 6 0.1 4.049085791827006e-08 0.0002291845223423294 0.008530267528445972 0.1130434471943367
80 7 0.5 3.756388854669078e-08 0.0002912741277332209 0.002928582225326611 0.06526484982045977

81 0 0.0001 NaN NaN NaN NaN
81 1 0.0005 NaN NaN NaN NaN
81 2 0.001 0.005462112309755933 0.09412030168150176 0.1464440782008435 0.4853397829553869
81 3 0.005 0.0002847127582038996 0.01879307019136656 0.009755229775558058 0.1228958493023343
81 4 0.01 0.002466017868943547 0.06387198113872472 0.01305093885355632 0.1305631503514297
81 5 0.05 2.558733229649021e-08 0.0002240544005909229 0.005929822154615023 0.09908481551585679
81 6 0.1 1.270000658831246e-09 0.0001076690388126522 0.00803740883538656 0.1112903351448639
81 7 0.5 3.854748804591135e-08 0.0002942492140154407 0.004263358724998756 0.07911505420070597

82 0 0.0001 NaN NaN NaN NaN
82 1 0.0005 NaN NaN NaN NaN
82 2 0.001 NaN NaN NaN NaN
82 3 0.005 0.0003823079055377954 0.02228957003764442 0.01069379709767478 0.128731716568542
82 4 0.01 0.0006563425781648158 0.02637594538401178 0.01078519860213119 0.1154686121667678
82 5 0.05 4.042220995766651e-08 0.0002758910617290944 0.00672134721114064 0.09919678835132995
82 6 0.1 9.686737507051052e-10 0.0001075399003620525 0.007992504206005748 0.1152061653905911
82 7 0.5 3.796489584793004e-08 0.0002913237118038481 0.004337495579481165 0.08055482974269579

83 0 0.0001 NaN NaN NaN NaN
83 1 0.0005 NaN NaN NaN NaN
83 2 0.001 NaN NaN NaN NaN
83 3 0.005 0.0005034683758874593 0.02537739185457433 0.01025884773191277 0.1265527333971124
83 4 0.01 0.001985305606273225 0.0504835468791609 0.01246449565835637 0.1249699460013906
83 5 0.05 1.644342445485593e-09 0.0001169614633766969 0.003544066715150725 0.07411961536075284
83 6 0.1 5.4705810349784e-09 0.0001567656701002562 0.006618646459969301 0.1011270841604103
83 7 0.5 3.781229451799212e-08 0.0002913251202438794 0.004339004465000505 0.08030145920320308

84 0 0.0001 NaN NaN NaN NaN
84 1 0.0005 NaN NaN NaN NaN
84 2 0.001 NaN NaN NaN NaN
84 3 0.005 0.0004908007236240354 0.02494968996316604 0.01154236989893221 0.1345572897849504
84 4 0.01 0.0001630831345711872 0.01390691605903172 0.008013170643819902 0.0992984756752332
84 5 0.05 1.884883771584861e-09 0.0001164790655687753 0.002966899784860871 0.06692310819122471
84 6 0.1 5.46281322148525e-09 0.0001575900183032886 0.006583287833572829 0.1006687785755018
84 7 0.5 3.727993742451426e-08 0.0002917350934579233 0.005593951294947284 0.08859284612149676

85 0 0.0001 NaN NaN NaN NaN
85 1 0.0005 NaN NaN NaN NaN
85 2 0.001 NaN NaN NaN NaN
85 3 0.005 0.0004861380565853418 0.0248603738178117 0.01154409771389757 0.1346907099898024
85 4 0.01 0.0004031626360479534 0.02366799957690269 0.009897226343784274 0.1122801394680751
85 5 0.05 2.148108898591333e-09 0.0001171386006695307 0.003045925648144141 0.06833226373184098
85 6 0.1 4.405519115373332e-09 0.0001327124165668714 0.006486801380488047 0.1001678245403533
85 7 0.5 2.198516325794641e-08 0.0002152678779006045 0.003068033051372936 0.06897709447343736

86 0 0.0001 NaN NaN NaN NaN
86 1 0.0005 NaN NaN NaN NaN
86 2 0.001 NaN NaN NaN NaN
86 3 0.005 0.0005083136430185473 0.02545668528970602 0.0118216737719845 0.1363167829585705
86 4 0.01 8.535328548000448e-06 0.00348325488642276 0.005636576028243985 0.082295515467674
86 5 0.05 1.785505957024455e-09 0.0001166644405672379 0.003384005481543649 0.07185567330224585
86 6 0.1 4.123539081163559e-09 0.0001331586452355538 0.006153246390499371 0.09809618169109824
86 7 0.5 2.038990902396802e-08 0.0002117916673438636 0.003819569528962287 0.07690144494669682

87 0 0.0001 NaN NaN NaN NaN
87 1 0.0005 NaN NaN NaN NaN
87 2 0.001 NaN NaN NaN NaN
87 3 0.005 0.0003915183353404284 0.02238831962702426 0.01511952906826374 0.1519760845185428
87 4 0.01 0.001141542546298124 0.0374676073409641 0.004307020651757079 0.08394736087325405
87 5 0.05 2.564753007729024e-09 0.0001078055879473183 0.003221607677759798 0.07007794838242531
87 6 0.1 4.227785155095807e-09 0.0001482422608090062 0.006053236982953561 0.09652565612118613
87 7 0.5 2.059685793360098e-08 0.0002131112546410741 0.003793650777613828 0.07660408635732074

88 0 0.0001 NaN NaN NaN NaN
88 1 0.0005 NaN NaN NaN NaN
88 2 0.001 NaN NaN NaN NaN
88 3 0.005 0.0003509548827097812 0.02151356634644186 0.01530325961579592 0.1536869463434546
88 4 0.01 0.0008128690274333564 0.0312442042323533 0.002952990553710849 0.07110380469860633
88 5 0.05 2.091658392426164e-09 0.0001058498485049242 0.003631967704757821 0.07432067904728668
88 6 0.1 4.661237100428951e-09 0.0001427421180268951 0.005892955018950709 0.09538573772307768
88 7 0.5 1.342691198392615e-08 0.0001706192588804001 0.004031250744061965 0.07758920210474918

89 0 0.0001 NaN NaN NaN NaN
89 1 0.0005 NaN NaN NaN NaN
89 2 0.001 NaN NaN NaN NaN
89 3 0.005 0.0003441710716301663 0.02085195557287323 0.01543338888690361 0.1551454851594724
89 4 0.01 0.0005242762233635601 0.02503984132514736 0.002707401213925319 0.06832869541717168
89 5 0.05 2.031927294884516e-09 8.011574910637975e-05 0.003508860894539045 0.07324431532473352
89 6 0.1 3.351864308905147e-09 0.0001239501247058961 0.005281196690760906 0.08943805686238071
89 7 0.5 1.354229971839111e-08 0.0001683957651628099 0.004233634258224851 0.07895535373913154

90 0 0.0001 NaN NaN NaN NaN
90 1 0.0005 NaN NaN NaN NaN
90 2 0.001 NaN NaN NaN NaN
90 3 0.005 0.001537647787699975 0.04696480617125864 0.01793170543481495 0.1679027108830911
90 4 0.01 0.0004614475404464351 0.02321273945047952 0.002761673566432938 0.06904135015872148
90 5 0.05 7.318640561097925e-10 7.099953916167578e-05 0.004979412985095352 0.08845970050726726
90 6 0.1 3.498727400643383e-09 0.0001176150241426477 0.005334464563118332 0.09048392029301422
90 7 0.5 5.298351204853663e-09 9.681105084347053e-05 0.004134083023696842 0.0825581300987106

91 0 0.0001 0.02929985665420494 0.1927363255810222 7.014939416047663 2.933333651028693
91 1 0.0005 NaN NaN NaN NaN
91 2 0.001 NaN NaN NaN NaN
91 3 0.005 0.0002326219031949232 0.01822858847532194 0.008122585251901512 0.1109921746153674
91 4 0.01 0.0003540945000894827 0.01998634096631191 0.002938598380273001 0.07047251043930347
91 5 0.05 1.013800294019732e-09 7.080980514739821e-05 0.005457406543250306 0.09266766832899342
91 6 0.1 3.6811371587757e-09 0.0001168565551235012 0.00580049475377386 0.09504016317019659
91 7 0.5 2.148206852035447e-09 5.206023258441661e-05 0.006274108957653192 0.09797327385367849

92 0 0.0001 0.04405185501468004 0.2432168845087035 3.122552581507886 1.960355020931704
92 1 0.0005 NaN NaN NaN NaN
92 2 0.001 NaN NaN NaN NaN
92 3 0.005 0.0003458979833659562 0.02253457198035758 0.007529606213093384 0.1066014388488504
92 4 0.01 0.0002011770754932509 0.01522373907571462 0.003197181783943581 0.07161487918085541
92 5 0.05 6.949314093458558e-10 7.096494163727485e-05 0.006202140380568017 0.09782907131598051
92 6 0.1 3.647261109645575e-09 0.0001100972129624012 0.00590396239410217 0.09557071236036707
92 7 0.5 2.056221724055845e-09 4.71865819546835e-05 0.005621983179324255 0.0928434186042304

93 0 0.0001 NaN NaN NaN NaN
93 1 0.0005 NaN NaN NaN NaN
93 2 0.001 NaN NaN NaN NaN
93 3 0.005 7.945235253300122e-05 0.01155981589396449 0.006943094213143568 0.09898106379003124
93 4 0.01 0.0001583127431107795 0.01293406487669468 0.003072620308273287 0.07037771285804828
93 5 0.05 6.671254819053464e-10 7.112142526022325e-05 0.006059835275589349 0.0966269563554919
93 6 0.1 3.784752305137123e-09 0.0001090789131312775 0.005851099384220199 0.09491548341787692
93 7 0.5 1.989375311090815e-09 4.6858130163141e-05 0.00547358488031947 0.09163739188506836

94 0 0.0001 NaN NaN NaN NaN
94 1 0.0005 0.0001529280362271574 0.01594199173902178 0.3215418431033831 0.6516587812099228
94 2 0.001 NaN NaN NaN NaN
94 3 0.005 0.0001473270785213938 0.01489625650700077 0.006793262120528532 0.1018593405372407
94 4 0.01 0.0001301471515434706 0.01154484101721964 0.003221786320665899 0.0723775530958165
94 5 0.05 1.0159313809987e-09 6.577919887273964e-05 0.006783975633677344 0.1021567847517104
94 6 0.1 4.188591332505065e-09 0.0001091948283251654 0.005797834494231247 0.09432858481179718
94 7 0.5 2.065014918472663e-09 5.267279600484898e-05 0.006804166227763997 0.1009933554089537

95 0 0.0001 NaN NaN NaN NaN
95 1 0.0005 0.02495266506853075 0.2865242230148093 9.406091182248636 7.400935664440192
95 2 0.001 NaN NaN NaN NaN
95 3 0.005 0.0001648030688524159 0.01594400642204308 0.00688285066628044 0.1027520331260148
95 4 0.01 0.000139596032798778 0.0117069893899866 0.003344273307918603 0.07255620471063295
95 5 0.05 1.55811102589551e-09 6.613515123365943e-05 0.0079578264101519 0.1105120859977631
95 6 0.1 1.18541193308644e-08 0.0001288703805153446 0.006510333142518324 0.09991638553040549
95 7 0.5 1.769339726180829e-09 5.55293016839542e-05 0.002784384776276115 0.06481547602018822

96 0 0.0001 NaN NaN NaN NaN
96 1 0.0005 0.01012041533974803 0.1630473405110076 0.858121599082987 1.97201225567435
96 2 0.001 NaN NaN NaN NaN
96 3 0.005 3.10057370526487e-05 0.006670990269888044 0.007099959848742077 0.1044334062414859
96 4 0.01 0.0001665107220180067 0.01395827337851996 0.003193271656950668 0.06844938249489585
96 5 0.05 1.237219229346254e-08 9.603286380688303e-05 0.01156797338660978 0.1345852752787946
96 6 0.1 1.701622415623113e-08 0.0001324856694377985 0.007513949738271188 0.1066291964838872
96 7 0.5 1.765866226291456e-09 5.608513295074502e-05 0.002842807909809256 0.06594965974323785

97 0 0.0001 NaN NaN NaN NaN
97 1 0.0005 NaN NaN NaN NaN
97 2 0.001 0.001908918874332306 0.072176644583128 1.071074814953761 1.680372883781019
97 3 0.005 4.092986484299519e-05 0.007637148970142782 0.008676642288543895 0.1148659078775673
97 4 0.01 2.339787511843664e-05 0.005240851787960299 0.002845731662704977 0.06827816214272309
97 5 0.05 9.892253222500768e-09 9.785277276908033e-05 0.01199474775303767 0.1373493333429348
97 6 0.1 1.753281501670508e-08 0.0001640790102452883 0.006386223808316798 0.1005163045348945
97 7 0.5 1.723574863007905e-09 5.486670241872105e-05 0.002874186508364525 0.06616789085020414

98 0 0.0001 NaN NaN NaN NaN
98 1 0.0005 NaN NaN NaN NaN
98 2 0.001 NaN NaN NaN NaN
98 3 0.005 0.0001034089993872199 0.01218064095610405 0.007684935546049457 0.1070174542779843
98 4 0.01 8.637492942520462e-06 0.00336939022601257 0.003280545764992885 0.06983707119430271
98 5 0.05 3.402450178932025e-09 8.913652675168748e-05 0.01256786585696716 0.1409432844162257
98 6 0.1 1.128729187774502e-08 0.0001362515013809684 0.007485657876649923 0.1085315473421848
98 7 0.5 1.901915226683459e-09 6.165915271560962e-05 0.00292392953286621 0.06464049796414217

99 0 0.0001 NaN NaN NaN NaN
99 1 0.0005 NaN NaN NaN NaN
99 2 0.001 NaN NaN NaN NaN
99 3 0.005 0.0002442522912722765 0.01888802973117931 0.01201021028937644 0.1352828549689332
99 4 0.01 8.521745059709365e-05 0.01179422222050652 0.004331941265564156 0.08388338920958527
99 5 0.05 4.426716591833661e-09 9.90720339548723e-05 0.01081353324165809 0.1284913310059372
99 6 0.1 2.941418060901482e-09 0.0001142263599551718 0.008010481300416063 0.1120603467031385
99 7 0.5 1.2398645671456e-09 5.209563953156859e-05 0.002919094750722027 0.06545587751225757

100 0 0.0001 NaN NaN NaN NaN
100 1 0.0005 NaN NaN NaN NaN
100 2 0.001 NaN NaN NaN NaN
100 3 0.005 0.0002076807743472183 0.01730184272950064 0.01403202992731646 0.1460566692174013
100 4 0.01 5.487252487576645e-05 0.009814911495601653 0.004342709381984405 0.08276145898607268
100 5 0.05 7.559367188316631e-09 0.0001205303281492931 0.01123833055094657 0.1292583125048483
100 6 0.1 2.897652949132114e-09 0.0001136813029578576 0.008410124450390131 0.11532289085101
100 7 0.5 1.199303272748921e-09 5.035370140182849e-05 0.003301556126918023 0.07101032331581725

101 0 0.0001 NaN NaN NaN NaN
101 1 0.0005 NaN NaN NaN NaN
101 2 0.001 NaN NaN NaN NaN
101 3 0.005 5.691201881318538e-05 0.008688249834381434 0.01598655191219143 0.1566117483450941
101 4 0.01 0.0001749408642828238 0.01684486425689169 0.002670783936603841 0.065977550861125
101 5 0.05 5.211141906491569e-09 9.153697445007936e-05 0.009086715909446621 0.1190501201973129
101 6 0.1 4.807768645804784e-09 0.0001199775087554755 0.005790760439955009 0.09487321468470311
101 7 0.5 1.177804591868886e-09 4.890075192420795e-05 0.003759564315980423 0.0751132847656919

102 0 0.0001 NaN NaN NaN NaN
102 1 0.0005 NaN NaN NaN NaN
102 2 0.001 NaN NaN NaN NaN
102 3 0.005 3.277478747066819e-06 0.001982825481922745 0.01246781408956787 0.1394672473825199
102 4 0.01 5.425102207193793e-05 0.006836683684324552 0.002307454324787039 0.05690749287777241
102 5 0.05 4.027218878160745e-09 8.427024035384534e-05 0.007857058443451919 0.1110222299301526
102 6 0.1 4.897293228793652e-09 0.0001195244104894577 0.005714665519783262 0.09413636614399534
102 7 0.5 9.986938651730501e-10 4.497651874491027e-05 0.003093711452647072 0.06753093399352794

103 0 0.0001 NaN NaN NaN NaN
103 1 0.0005 NaN NaN NaN NaN
103 2 0.001 NaN NaN NaN NaN
103 3 0.005 0.0003877924047632002 0.02354328873674216 0.01138862205462025 0.132588436534506
103 4 0.01 0.000209295858984317 0.01832112541765341 0.001985097389833369 0.05691188150744675
103 5 0.05 4.18149679865119e-09 8.762678913365463e-05 0.007906207514463142 0.1116110455966559
103 6 0.1 1.636944462678899e-09 7.222612130775019e-05 0.009593860468922962 0.1222935528113098
103 7 0.5 2.778682812653916e-10 2.356951384108186e-05 0.001290702896542788 0.043107290586192

104 0 0.0001 NaN NaN NaN NaN
104 1 0.0005 NaN NaN NaN NaN
104 2 0.001 NaN NaN NaN NaN
104 3 0.005 0.0002818286729667662 0.01998747043682858 0.0113329827813036 0.1324128545147754
104 4 0.01 0.0002096276211751793 0.01832581231638786 0.001988803601290263 0.05688073429802187
104 5 0.05 3.434006384944162e-09 7.293283048204202e-05 0.006524072572072084 0.09971547280139959
104 6 0.1 6.116399804594473e-10 4.152988954508885e-05 0.009355950747767711 0.1210970213891729
104 7 0.5 2.255043696820532e-10 2.275793901773682e-05 0.0006564204953361784 0.03087803136939504

105 0 0.0001 NaN NaN NaN NaN
105 1 0.0005 NaN NaN NaN NaN
105 2 0.001 NaN NaN NaN NaN
105 3 0.005 0.0002565770102245858 0.01921281483704629 0.005341897088542773 0.09117650731549076
105 4 0.01 0.000272905789258449 0.02084007406156729 0.002888752731940618 0.06825709515224876
105 5 0.05 9.791132630850894e-10 6.282168598081839e-05 0.004446065760606349 0.08441881204186052
105 6 0.1 7.734848408637901e-10 4.501631099040893e-05 0.004091109036793563 0.08023894692478395
105 7 0.5 2.493995013330171e-10 2.373829472723799e-05 0.0005541574673780245 0.02828402470952618

106 0 0.0001 NaN NaN NaN NaN
106 1 0.0005 NaN NaN NaN NaN
106 2 0.001 NaN NaN NaN NaN
106 3 0.005 2.978219235225649e-05 0.006690256814450901 0.009365757040390077 0.1178821362507592
106 4 0.01 0.0002018698817465209 0.01812312418448769 0.00228223516828698 0.06095914825510296
106 5 0.05 5.541747932819039e-10 3.632368816841591e-05 0.004282902175645311 0.08196931499375126
106 6 0.1 1.990845712006055e-09 5.277827931005064e-05 0.005713803447304621 0.09387782558410107
106 7 0.5 4.997430234593079e-10 3.383220903119266e-05 0.0003222695015121823 0.02148134520124367

107 0 0.0001 NaN NaN NaN NaN
107 1 0.0005 NaN NaN NaN NaN
107 2 0.001 NaN NaN NaN NaN
107 3 0.005 2.94568589297089e-05 0.006706007088803201 0.009497554179250179 0.1171779519630347
107 4 0.01 0.0001478913817424357 0.01560041594964501 0.002264681073726421 0.05949695971248681
107 5 0.05 2.323958752171628e-09 4.885206284566124e-05 0.004400645932516696 0.08306259364365487
107 6 0.1 1.461673305820104e-09 5.395022746146338e-05 0.005363562515535463 0.0905837943581187
107 7 0.5 3.003400360474344e-10 2.634486403607639e-05 0.0002090596011578442 0.01694723963498079

108 0 0.0001 NaN NaN NaN NaN
108 1 0.0005 NaN NaN NaN NaN
108 2 0.001 NaN NaN NaN NaN
108 3 0.005 0.0002908005406695631 0.01793957792047074 0.01793801035791179 0.1618063766122863
108 4 0.01 8.717209716881057e-05 0.01140791290081999 0.002109459743439414 0.05282692949595647
108 5 0.05 2.125808921431048e-09 4.781227804651067e-05 0.004326882312314274 0.08231613450738817
108 6 0.1 1.496101081813974e-09 5.434380870816824e-05 0.005143355773321111 0.08809696329066119
108 7 0.5 3.085938349977419e-10 2.669265180488267e-05 0.0002109258053650845 0.01695886958783843

109 0 0.0001 0.002322207292919216 0.1942616920164273 1023.672259295207 85.90218186057781
109 1 0.0005 NaN NaN NaN NaN
109 2 0.001 NaN NaN NaN NaN
109 3 0.005 1.21990022830202e-05 0.004456183746041731 0.004705269250859392 0.0727590013165812
109 4 0.01 7.197704566886297e-05 0.01046242881869031 0.0009234861686639965 0.03715780668167779
109 5 0.05 8.653990640604576e-10 3.723413481537818e-05 0.003627451963273049 0.0754948674508733
109 6 0.1 1.217209348021747e-09 5.437536097918638e-05 0.005521187679297743 0.09135092791303534
109 7 0.5 2.769553706767165e-10 2.451373993883621e-05 0.0002061612758304247 0.01677058399349041

110 0 0.0001 NaN NaN NaN NaN
110 1 0.0005 NaN NaN NaN NaN
110 2 0.001 NaN NaN NaN NaN
110 3 0.005 2.041987180937094e-05 0.005028255429901929 0.008944318015044979 0.1234609777905938
110 4 0.01 0.000119092091518918 0.01351149946804675 0.001025336975691196 0.03917063188460634
110 5 0.05 9.082952282670736e-10 3.880670929845564e-05 0.004177837063838482 0.08079629354522422
110 6 0.1 1.275625783740262e-09 5.257774578426577e-05 0.004928406215366294 0.08642192010794925
110 7 0.5 2.292158698347259e-10 2.309659677646181e-05 0.0002013308677351531 0.01661993349581459

111 0 0.0001 NaN NaN NaN NaN
111 1 0.0005 NaN NaN NaN NaN
111 2 0.001 NaN NaN NaN NaN
111 3 0.005 6.237312784746616e-05 0.009460996749795392 0.007003087036093442 0.1098518315944246
111 4 0.01 3.601023048781604e-05 0.007189853988623263 0.0007048127399437795 0.0325176297341514
111 5 0.05 6.797758163126608e-10 3.505209061094305e-05 0.004106526723277642 0.08008916288588042
111 6 0.1 7.317503124046185e-10 5.150797270658813e-05 0.003795120014034159 0.0736538340432733
111 7 0.5 2.321910457548703e-10 2.328915810956289e-05 0.0004405610445809532 0.02252883670327721

112 0 0.0001 NaN NaN NaN NaN
112 1 0.0005 NaN NaN NaN NaN
112 2 0.001 NaN NaN NaN NaN
112 3 0.005 6.66916246944481e-05 0.009659770384113031 0.00594876122377619 0.1009484325746304
112 4 0.01 6.276338821152531e-06 0.00269350357054865 0.0008385790623689168 0.03561960455696611
112 5 0.05 7.540006611213927e-10 4.49938730602284e-05 0.004751822902875124 0.08601876268056863
112 6 0.1 2.850073084822307e-10 2.855750986308081e-05 0.002030459861082909 0.05542707476340314
112 7 0.5 1.354186881701528e-10 1.669911622625975e-05 0.0002554903176051381 0.0206802854728545

113 0 0.0001 NaN NaN NaN NaN
113 1 0.0005 NaN NaN NaN NaN
113 2 0.001 NaN NaN NaN NaN
113 3 0.005 1.319626641882581e-06 0.001975534940715562 0.05250301614197789 0.2473576811803533
113 4 0.01 2.878877915438295e-07 0.0004623837893622529 0.0008150832381161889 0.03500398026125295
113 5 0.05 7.475763464210388e-10 4.462147517036996e-05 0.004736242108005029 0.0858059880344868
113 6 0.1 3.294263270714025e-10 2.953906929414885e-05 0.001169874272176068 0.04305434223461846
113 7 0.5 1.197588995753038e-10 1.638999234865324e-05 0.0002366122747529837 0.01978295670825858

114 0 0.0001 NaN NaN NaN NaN
114 1 0.0005 NaN NaN NaN NaN
114 2 0.001 NaN NaN NaN NaN
114 3 0.005 2.505635814795339e-05 0.005769387905071088 0.006748931980033634 0.0971523819970278
114 4 0.01 3.739702651369792e-05 0.007445903328003212 0.001440834589832429 0.04705699028115973
114 5 0.05 1.145208320640584e-09 4.133929328098418e-05 0.004594625325517047 0.08385034917397194
114 6 0.1 6.156827881492788e-10 3.204989057881136e-05 0.0007956554986596566 0.03575748283942382
114 7 0.5 1.089712722644814e-10 1.545574123573701e-05 0.0003647187142317422 0.02295445408452212

115 0 0.0001 NaN NaN NaN NaN
115 1 0.0005 NaN NaN NaN NaN
115 2 0.001 NaN NaN NaN NaN
115 3 0.005 6.540903678995821e-06 0.002919925446764893 0.007636277515016535 0.11161370604879
115 4 0.01 9.0394625944048e-06 0.003988023312142985 0.0009037706877258189 0.03839804340701936
115 5 0.05 9.138295006701726e-10 2.97241182578567e-05 0.003102278581083469 0.06586393275811186
115 6 0.1 5.809868326535622e-10 3.219990899605563e-05 0.0007552175779486909 0.03503379012360452
115 7 0.5 1.335119216919638e-10 1.705210692826142e-05 0.0002829316494640993 0.02007793181278372

116 0 0.0001 NaN NaN NaN NaN
116 1 0.0005 NaN NaN NaN NaN
116 2 0.001 0.0001688785230300551 0.01257102421222056 0.4985953020183523 1.245382986601537
116 3 0.005 3.388210838300214e-06 0.00202049350156086 0.009128246858821404 0.1159676811198616
116 4 0.01 1.130857008315771e-07 0.000436135379616065 0.0008088509487237203 0.03473432614985561
116 5 0.05 6.728702188246469e-10 2.667813690049314e-05 0.003418742443610772 0.06917236439996799
116 6 0.1 5.578307219474447e-10 3.268699996095137e-05 0.0007582143544803149 0.0350829855644238
116 7 0.5 1.24913134743918e-10 1.672472451641482e-05 0.0002494192811937961 0.01948264198799565

117 0 0.0001 NaN NaN NaN NaN
117 1 0.0005 NaN NaN NaN NaN
117 2 0.001 NaN NaN NaN NaN
117 3 0.005 4.59157023858955e-06 0.002432939227392961 0.005523631954147483 0.09023325804060911
117 4 0.01 1.867472493401174e-07 0.000528880028883183 0.0007190017816959461 0.03140448380653216
117 5 0.05 1.263501914691385e-09 4.108023676163697e-05 0.0001831044399748076 0.01788958453520539
117 6 0.1 7.648639927147286e-10 3.033137072261383e-05 0.0005836949271742045 0.03092417142955284
117 7 0.5 1.490446170800389e-10 1.780326619504891e-05 0.0002552711453351786 0.01906266765937192

118 0 0.0001 NaN NaN NaN NaN
118 1 0.0005 NaN NaN NaN NaN
118 2 0.001 NaN NaN NaN NaN
118 3 0.005 9.005955132919576e-06 0.003470602008270429 0.00702483305007125 0.1018389604755932
118 4 0.01 3.630989876154757e-08 0.0002507806476401697 0.0007523450876816284 0.03094849761210572
118 5 0.05 1.220413839543624e-09 4.098405907937419e-05 0.0002070279217021078 0.01905424503141817
118 6 0.1 8.154533712878096e-10 3.077772491488773e-05 0.0006996017354744651 0.03409800818347408
118 7 0.5 1.541188888893588e-10 1.764261745762497e-05 0.0003244508215095741 0.02142675883584788

119 0 0.0001 NaN NaN NaN NaN
119 1 0.0005 NaN NaN NaN NaN
119 2 0.001 2.358251600738631e-05 0.005350874448455389 1.150221792619704 1.566632857280111
119 3 0.005 3.243587505571306e-06 0.001969564261148804 0.006850444189551475 0.1002175404176526
119 4 0.01 2.891895050832519e-05 0.005850720668913567 0.0008641584554717256 0.03158632038864218
119 5 0.05 1.126046410522126e-09 4.294033088081406e-05 0.0002306474714264656 0.02021884076217662
119 6 0.1 9.488196402526068e-10 3.219677516685948e-05 0.0009426773418403022 0.04131331007794137
119 7 0.5 4.589613863794906e-12 2.84438013764543e-06 0.0001232597763234584 0.01358582157559529

120 0 0.0001 NaN NaN NaN NaN
120 1 0.0005 NaN NaN NaN NaN
120 2 0.001 0.001516804277713674 0.05562110595030445 0.7136615680889248 1.23261372433427
120 3 0.005 1.270441200251636e-06 0.001203686870118403 0.006030740420940468 0.09418143954589642
120 4 0.01 2.840095081774921e-07 0.0005791655491762526 0.001163800003280057 0.04200678776797107
120 5 0.05 6.733745076731192e-10 3.347815900367479e-05 0.0002902759651818092 0.0217888958550877
120 6 0.1 1.190187923695857e-09 3.289726847244268e-05 0.002142678571383722 0.05806956197358748
120 7 0.5 1.730830609742182e-12 2.001290468012229e-06 6.273949394062919e-05 0.0098924286822899

121 0 0.0001 NaN NaN NaN NaN
121 1 0.0005 NaN NaN NaN NaN
121 2 0.001 0.004576474193420226 0.1205044128596917 3.260433777986473 3.362415203140529
121 3 0.005 3.423753241158364e-06 0.002022432852943901 0.006268180130033134 0.09579759142257538
121 4 0.01 3.902852718074938e-07 0.0006437331022630666 0.001200296643535224 0.04253471024948929
121 5 0.05 5.244738242901339e-10 3.01759994565387e-05 0.0003040190404514868 0.02231021044763482
121 6 0.1 1.272760861324607e-09 3.300692667451699e-05 0.002120114906316873 0.05763153013195466
121 7 0.5 5.182737738964961e-12 2.423670609985606e-06 5.995166899878843e-05 0.009975656080369988

122 0 0.0001 NaN NaN NaN NaN
122 1 0.0005 NaN NaN NaN NaN
122 2 0.001 0.01703905404073945 0.3543180436650131 151.0141130841649 45.87099215991906
122 3 0.005 3.381706071566007e-06 0.002010615878824229 0.006215639079604534 0.0959266092498039
122 4 0.01 5.131518527052168e-07 0.000774873579725277 0.001723943164345443 0.05039772138342791
122 5 0.05 1.819900257340673e-09 6.392189235038259e-05 0.0005886641085999046 0.0321150116941622
122 6 0.1 5.825991073264421e-09 6.251079665098302e-05 0.0008920166691788762 0.03769870107893636
122 7 0.5 4.947028417262314e-12 2.416689399709071e-06 6.169911651838272e-05 0.0104098637679747

123 0 0.0001 NaN NaN NaN NaN
123 1 0.0005 NaN NaN NaN NaN
123 2 0.001 0.004835487234455526 0.1067929934510263 3.230360058518168 3.122528410102895
123 3 0.005 3.376166491956244e-06 0.002005905835895661 0.006206009202505413 0.09547739356888119
123 4 0.01 9.236519419487003e-07 0.001175100451655364 0.001541760349460336 0.04774949209555923
123 5 0.05 1.847166541159608e-09 6.307080249623453e-05 0.0004402431386278917 0.02794139128071071
123 6 0.1 3.200291255757506e-09 5.538105902092028e-05 0.0008102876496442216 0.03496876645300984
123 7 0.5 3.648929617954395e-12 2.643235407440159e-06 7.072305478364364e-05 0.01105655321615662

124 0 0.0001 NaN NaN NaN NaN
124 1 0.0005 NaN NaN NaN NaN
124 2 0.001 NaN NaN NaN NaN
124 3 0.005 2.157918476033176e-06 0.001699209033731552 0.005202399036044271 0.08987959324955497
124 4 0.01 1.741669145302157e-06 0.001441348694442901 0.002531353484304771 0.06080453083824189
124 5 0.05 1.727788063347189e-09 5.866559321487941e-05 0.0007325995156033003 0.0340839075996926
124 6 0.1 2.26427646292813e-09 3.973328484274674e-05 0.0004971368467618237 0.02766360270972323
124 7 0.5 9.462495555687069e-12 3.1918500522643e-06 7.27067627100768e-05 0.01117085658491968

125 0 0.0001 NaN NaN NaN NaN
125 1 0.0005 NaN NaN NaN NaN
125 2 0.001 NaN NaN NaN NaN
125 3 0.005 3.024197083079155e-06 0.001805107779719872 0.004938149671049586 0.08538174974614399
125 4 0.01 4.805089063401218e-06 0.002517788297160095 0.001801912080168587 0.0516807915767763
125 5 0.05 1.881219645263601e-09 3.998103863711577e-05 0.0009119677301016523 0.03818789513081267
125 6 0.1 1.531061916007682e-09 3.042943522357788e-05 0.0003278466948152935 0.02206462006072241
125 7 0.5 1.233410167655674e-11 3.727473807835224e-06 8.618658089993267e-05 0.01169284307601504

126 0 0.0001 NaN NaN NaN NaN
126 1 0.0005 NaN NaN NaN NaN
126 2 0.001 NaN NaN NaN NaN
126 3 0.005 1.020617569846726e-05 0.003904741616179042 0.007879194882980087 0.1101688744570247
126 4 0.01 5.504215060551931e-06 0.002744427160684904 0.001756242586297041 0.05089188153345447
126 5 0.05 1.910580024838152e-09 4.050294616675387e-05 0.0009164634941199283 0.0382689560456968
126 6 0.1 1.251474563534991e-09 2.750782634652893e-05 0.0006846499820075505 0.02956229608118011
126 7 0.5 1.081015491335249e-11 3.387495831841392e-06 7.573584111540209e-05 0.01134513589903408

127 0 0.0001 NaN NaN NaN NaN
127 1 0.0005 NaN NaN NaN NaN
127 2 0.001 NaN NaN NaN NaN
127 3 0.005 1.502521049012646e-05 0.004442347617475306 0.008060054159980835 0.1106632462184596
127 4 0.01 1.258513272150877e-05 0.004175058908789886 0.001592815278654924 0.04999997514671528
127 5 0.05 2.19314671302635e-09 4.16792673720856e-05 0.0005648519361629523 0.03007561373485457
127 6 0.1 1.253511763888864e-09 2.748711104638701e-05 0.0007158114545127584 0.03009998548344273
127 7 0.5 1.546990022798003e-11 4.47363943889556e-06 6.282712182356929e-05 0.0103384208863071

128 0 0.0001 NaN NaN NaN NaN
128 1 0.0005 NaN NaN NaN NaN
128 2 0.001 0.002155447636493956 0.05580024249791515 0.3240563067216478 0.5973359092198638
128 3 0.005 1.152674469856981e-08 0.0001782633605973416 0.007107518027222389 0.1011674240460245
128 4 0.01 1.21345251830964e-05 0.004127915953764383 0.00155327997397438 0.04961133236489257
128 5 0.05 2.252685960853685e-09 4.251362608709286e-05 0.0005839730225752146 0.03079664966757667
128 6 0.1 1.393765181745672e-09 2.900767436431195e-05 0.0004324463423861169 0.0243610579177711
128 7 0.5 1.37668522371444e-11 4.35574377366521e-06 5.260514374394769e-05 0.009464925426588833

129 0 0.0001 NaN NaN NaN NaN
129 1 0.0005 NaN NaN NaN NaN
129 2 0.001 0.000758208869022165 0.03320565800226039 0.1503092333924279 0.4826621101824176
129 3 0.005 5.969442610953039e-06 0.002838497602210666 0.001666243575948697 0.04854417279962742
129 4 0.01 6.7447085906394e-06 0.003146208172058795 0.001975875968036476 0.05505046675571035
129 5 0.05 2.134073244461657e-09 3.878621826869377e-05 0.0004450680467003265 0.02661092051494585
129 6 0.1 1.392265145154982e-09 2.902086035572182e-05 0.0004762784001503912 0.02563083632776175
129 7 0.5 5.901079820126305e-12 2.537408128944207e-06 4.503522918654782e-05 0.008672240345831916

130 0 0.0001 NaN NaN NaN NaN
130 1 0.0005 NaN NaN NaN NaN
130 2 0.001 0.001318780993085595 0.04351975514641904 0.8755058057371689 1.044825489620824
130 3 0.005 8.27364422210033e-07 0.0008642146345394508 0.003935385163119647 0.06190293226380494
130 4 0.01 4.191358937338071e-06 0.002391840928618549 0.003670176057528782 0.07581699864672742
130 5 0.05 1.973455501510985e-09 3.702177238862348e-05 0.0003899332644566804 0.02482444448827081
130 6 0.1 4.972787992898387e-10 1.85454772414495e-05 0.0003645504888162425 0.02375658052696439
130 7 0.5 5.821339275219264e-12 2.515279552195437e-06 4.910149861237502e-05 0.009083223247004724

131 0 0.0001 NaN NaN NaN NaN
131 1 0.0005 NaN NaN NaN NaN
131 2 0.001 NaN NaN NaN NaN
131 3 0.005 3.640159026792145e-06 0.002241260037738613 0.001630356404933952 0.04822447862521861
131 4 0.01 1.270878026950387e-05 0.004338933710612114 0.001151349185801332 0.04370386454169273
131 5 0.05 2.316042724046213e-09 4.058902252435104e-05 0.0006068574826440915 0.03118890399491381
131 6 0.1 2.895478572136349e-10 1.502553686538732e-05 0.0002748992229708193 0.02011902676122523
131 7 0.5 6.096662889290231e-12 2.704301736322634e-06 5.177276346112684e-05 0.009347157030094144

132 0 0.0001 NaN NaN NaN NaN
132 1 0.0005 NaN NaN NaN NaN
132 2 0.001 NaN NaN NaN NaN
132 3 0.005 1.255649790950172e-06 0.001393715662783901 0.003616115363126303 0.06641539759561854
132 4 0.01 1.277886680238113e-05 0.004344330009065978 0.001107689508413578 0.04271689032188064
132 5 0.05 2.573236439963671e-09 4.184921138428166e-05 0.0006236593596720846 0.03150451788868414
132 6 0.1 2.823004561240785e-10 1.897104018278029e-05 0.0003233974725851808 0.02233457866039945
132 7 0.5 5.990858567336227e-12 2.65990484171752e-06 5.191420159130196e-05 0.009347550533167492

133 0 0.0001 NaN NaN NaN NaN
133 1 0.0005 NaN NaN NaN NaN
133 2 0.001 NaN NaN NaN NaN
133 3 0.005 2.795435757647997e-08 0.000164637383537336 0.006170453150197806 0.09094472230617545
133 4 0.01 1.191296342150231e-05 0.00418014655868415 0.001028277761486469 0.04104571523924605
133 5 0.05 2.435973381091691e-09 4.126622937583591e-05 0.000622761683436685 0.03155795036813203
133 6 0.1 7.157050162135122e-11 1.32091126965328e-05 0.0001240692326604124 0.01408381195562192
133 7 0.5 7.080799019107285e-12 3.152743531131819e-06 3.853629661951841e-05 0.008248882394637391

134 0 0.0001 NaN NaN NaN NaN
134 1 0.0005 NaN NaN NaN NaN
134 2 0.001 NaN NaN NaN NaN
134 3 0.005 2.184557065099954e-08 0.0002851055978316808 0.002515266436472851 0.0580870947263088
134 4 0.01 1.14007647572937e-05 0.00404471925590455 0.001028716725944035 0.04101603540807708
134 5 0.05 2.496142824372205e-09 4.167976919910998e-05 0.0006288434529780234 0.03170947372447852
134 6 0.1 7.052775930216956e-11 1.321197019832354e-05 9.635200840715053e-05 0.01193327091438512
134 7 0.5 5.546593640906804e-12 2.528608727292436e-06 5.553625790848986e-05 0.008830176650608035

135 0 0.0001 NaN NaN NaN NaN
135 1 0.0005 NaN NaN NaN NaN
135 2 0.001 NaN NaN NaN NaN
135 3 0.005 6.794143411577138e-08 0.0003890618809494484 0.002986880469416882 0.06279912575095825
135 4 0.01 1.001093942479655e-05 0.003787330953103574 0.001052155729847301 0.0416340343709436
135 5 0.05 2.475591437156407e-09 4.115018351713573e-05 0.0006273473540714552 0.03148752571325963
135 6 0.1 3.323189743970952e-11 1.147119872957347e-05 4.807428091938185e-05 0.008609189718426391
135 7 0.5 8.023999540762832e-12 2.995543187278571e-06 2.842244417555098e-05 0.006977979025859282

136 0 0.0001 NaN NaN NaN NaN
136 1 0.0005 NaN NaN NaN NaN
136 2 0.001 NaN NaN NaN NaN
136 3 0.005 9.837756130377445e-06 0.003891180221458512 0.003115096957150557 0.06309366883415368
136 4 0.01 7.112521243740785e-06 0.003070965697967498 0.0007803969534747037 0.03294821770267375
136 5 0.05 2.599620263313403e-09 4.143873125794784e-05 0.0006706437774805006 0.03232791149069136
136 6 0.1 2.866922572214384e-11 7.873480105224928e-06 4.776142054055971e-05 0.008598911643293405
136 7 0.5 8.602808107195239e-12 3.225188027755621e-06 2.91756440536592e-05 0.006929822698499732

137 0 0.0001 NaN NaN NaN NaN
137 1 0.0005 NaN NaN NaN NaN
137 2 0.001 NaN NaN NaN NaN
137 3 0.005 8.898569560458582e-06 0.003748082484693604 0.0009995934823750826 0.0364996634919722
137 4 0.01 6.729742187560521e-06 0.003051773489462395 0.0005598728336671854 0.03019164866269142
137 5 0.05 1.764887426742556e-09 3.448093645230799e-05 0.0005171043692656731 0.02850071076625427
137 6 0.1 3.481820507351079e-11 7.828597472059329e-06 4.493350490041293e-05 0.008306567605796067
137 7 0.5 5.549533758548577e-12 2.440232960143618e-06 3.725245598302959e-05 0.007839774555442602

138 0 0.0001 NaN NaN NaN NaN
138 1 0.0005 NaN NaN NaN NaN
138 2 0.001 0.01567382465094285 0.3070447132565404 61.51466682355424 27.27140070927087
138 3 0.005 9.856070482131853e-06 0.003898098138535033 0.004578278655953306 0.08062322133184974
138 4 0.01 5.108155509245977e-06 0.002611029153477773 0.000346491218648512 0.02431069833202915
138 5 0.05 2.348625825986508e-10 1.778334076441013e-05 0.0009685021068271325 0.03876899313971616
138 6 0.1 4.357012387498965e-11 7.774903281632106e-06 7.092345279688622e-05 0.01068503025721079
138 7 0.5 1.427111821410239e-12 1.344126141944457e-06 4.578686715875625e-05 0.00892817993923678

139 0 0.0001 NaN NaN NaN NaN
139 1 0.0005 NaN NaN NaN NaN
139 2 0.001 0.0001149653307387686 0.01065553504998462 0.06945395988055082 0.334669192162381
139 3 0.005 6.928170193357159e-06 0.00322937327495687 0.005478160057385059 0.08839170081152903
139 4 0.01 2.971768826816516e-06 0.002144374344265731 0.0004530772426576069 0.02560527471759544
139 5 0.05 2.356045824507465e-10 1.77521393758262e-05 0.0009746575687363944 0.03892406706082574
139 6 0.1 3.307717919662778e-11 7.037941107679302e-06 6.038912900153621e-05 0.009975706876038437
139 7 0.5 1.154920424302724e-12 1.675992694849526e-06 4.165039813437639e-05 0.00860773970908546

140 0 0.0001 NaN NaN NaN NaN
140 1 0.0005 NaN NaN NaN NaN
140 2 0.001 8.289949548682978e-05 0.01099400463805233 0.1253839970078617 0.4594547620105547
140 3 0.005 9.407975921646171e-06 0.003721846325524858 0.004885875026034654 0.08383261091828864
140 4 0.01 1.578294130257159e-05 0.004273943587863371 0.0003792125132701272 0.02341962438366352
140 5 0.05 2.31975691611458e-10 1.773404797900113e-05 0.0009797272590302149 0.03904213255465794
140 6 0.1 5.483483585052623e-11 7.473966219695427e-06 7.487613152671967e-05 0.01109532613521935
140 7 0.5 4.269139820061044e-12 3.168914909146281e-06 1.281555322819252e-05 0.004220502261936154

141 0 0.0001 NaN NaN NaN NaN
141 1 0.0005 NaN NaN NaN NaN
141 2 0.001 9.373600949015035e-05 0.01000593942138739 0.1341331116607361 0.413809316030149
141 3 0.005 8.222627832307725e-06 0.003675653838273174 0.006263737248626712 0.09312278539819552
141 4 0.01 4.711290292595332e-06 0.002513025313051198 0.0002498014770674087 0.0204759737880893
141 5 0.05 6.298334995049298e-11 8.937710864298509e-06 0.0005389532504239488 0.02889625468671442
141 6 0.1 4.160534983447482e-11 7.123618392057551e-06 7.954823411547712e-05 0.01144383931582649
141 7 0.5 3.273257512999418e-12 2.93479612345493e-06 1.272397288630034e-05 0.004289912666020301

142 0 0.0001 NaN NaN NaN NaN
142 1 0.0005 NaN NaN NaN NaN
142 2 0.001 1.579023515011873e-05 0.00441263403740999 0.09686483360331699 0.46837119883159
142 3 0.005 1.989856334936394e-06 0.001697843897519036 0.006268332287407754 0.09145059304780723
142 4 0.01 3.690616319853549e-06 0.002148781189076576 0.0004773689953309345 0.02593458827795736
142 5 0.05 4.36993092648988e-11 8.768058057828654e-06 0.0005334792355393878 0.02867480318805882
142 6 0.1 4.372920858897674e-11 6.861025388271713e-06 7.883902184408274e-05 0.01134067834292796
142 7 0.5 1.855786863801085e-12 2.293827514154856e-06 1.078788200508507e-05 0.00393019352764723

143 0 0.0001 NaN NaN NaN NaN
143 1 0.0005 0.001224699065582557 0.08078805698539249 7.436403818186958 4.095021566803614
143 2 0.001 1.420541924138841e-05 0.003642128886394147 0.1242551085662687 0.4049920754717624
143 3 0.005 2.342071656114392e-06 0.001888248094587208 0.004994454653728738 0.08097916815687001
143 4 0.01 1.713900558023821e-06 0.001413899628848192 0.0003982608970725646 0.02382290033525547
143 5 0.05 1.21237853306407e-10 9.863853752900553e-06 0.0001628242284096196 0.01584232368506311
143 6 0.1 4.041269946497494e-11 6.816760442784897e-06 7.928960986384164e-05 0.01134892925813547
143 7 0.5 7.037817934154707e-13 1.40644394797107e-06 1.186274791776556e-05 0.004135590901730657

144 0 0.0001 NaN NaN NaN NaN
144 1 0.0005 NaN NaN NaN NaN
144 2 0.001 6.359066475989858e-06 0.002931923100412792 0.1314325170493245 0.4292123895898865
144 3 0.005 1.774900921902949e-06 0.00174495736700786 0.001586515384711872 0.0471342747812471
144 4 0.01 2.320455470631044e-06 0.001724331660633904 0.000541874113558748 0.0282769904430844
144 5 0.05 9.301080922600274e-11 1.262983057692679e-05 0.0001833412823354446 0.01713571748907183
144 6 0.1 2.477859185218007e-11 6.655474384498206e-06 7.344842114879591e-05 0.01082109844487489
144 7 0.5 8.81354163326906e-13 1.536197519413918e-06 1.292527608522169e-05 0.004340581429575607

145 0 0.0001 NaN NaN NaN NaN
145 1 0.0005 0.003065606141995088 0.07608803530768027 0.7515014929427329 1.310434173596597
145 2 0.001 3.509448454898033e-05 0.009305882683292133 0.3807911415941526 0.912885343829491
145 3 0.005 1.856033265843318e-06 0.001785388983990721 0.003880316367402938 0.07350310860349896
145 4 0.01 6.456307764581684e-06 0.003093592610600382 0.0002506805588509508 0.02019752298279898
145 5 0.05 9.170914324966935e-11 1.264210219842354e-05 0.0001821647237516847 0.01705154319014945
145 6 0.1 2.905568573785426e-11 6.988360127024862e-06 4.774847359053879e-05 0.008780805445919748
145 7 0.5 9.274183428703453e-13 1.526128024842421e-06 1.062260061772238e-05 0.003907283057213551

146 0 0.0001 NaN NaN NaN NaN
146 1 0.0005 NaN NaN NaN NaN
146 2 0.001 5.504301001785307e-05 0.007789971950377783 0.1465025021879943 0.5656964258645347
146 3 0.005 3.129522483740731e-06 0.002256073461655017 0.001072225035632614 0.04081010066117208
146 4 0.01 6.101411233342356e-06 0.003013239103174303 0.000367548742907869 0.02082638821756777
146 5 0.05 2.527220311799108e-10 1.528721778454312e-05 0.0004063192387600767 0.02515159135316192
146 6 0.1 3.056973462065412e-11 8.682681048810537e-06 4.1832863295814e-05 0.008437278318388364
146 7 0.5 8.373350939925272e-13 1.40571696549685e-06 1.05595266848989e-05 0.00394208203899038

147 0 0.0001 NaN NaN NaN NaN
147 1 0.0005 NaN NaN NaN NaN
147 2 0.001 0.0001587540212263871 0.01507723215336787 0.5006024720462625 0.9273402301614926
147 3 0.005 3.976575938199988e-06 0.002425441660820482 0.001237194220708645 0.04314683881473491
147 4 0.01 6.093505013691815e-06 0.003013209905623704 0.0003918769415605229 0.02136630284291197
147 5 0.05 2.511006649295986e-10 1.420250484862606e-05 0.0002113205191575168 0.01738779143187608
147 6 0.1 5.158788947479133e-11 8.229856706343242e-06 2.12710721158929e-05 0.005389781104803593
147 7 0.5 9.150022206910751e-13 1.467769153329357e-06 1.259535613102721e-05 0.004221824949582453

148 0 0.0001 NaN NaN NaN NaN
148 1 0.0005 NaN NaN NaN NaN
148 2 0.001 4.493749095886947e-05 0.007974218140225364 0.1453201008421128 0.7192564009838334
148 3 0.005 4.192035872250621e-06 0.002484012841437622 0.001088803211120471 0.04137627591559023
148 4 0.01 5.916960055954603e-06 0.002967993969848592 0.0003851819628279505 0.02120101513736428
148 5 0.05 1.40966847002703e-10 1.2082248347145e-05 0.0001329707364803992 0.01474601253215413
148 6 0.1 1.118000055775846e-10 8.673070388542925e-06 2.560415564922367e-05 0.006210398905367676
148 7 0.5 1.282503313913321e-12 1.801972842496724e-06 6.732726981306637e-06 0.003008094998613542

149 0 0.0001 NaN NaN NaN NaN
149 1 0.0005 NaN NaN NaN NaN
149 2 0.001 0.0001362109792570455 0.01486924385615174 0.8000493936981233 1.397348925210236
149 3 0.005 3.725199162651399e-06 0.002394191339702534 0.0004343083807682391 0.02615465449245524
149 4 0.01 4.305613233461993e-06 0.002504635302304603 0.0003042818614271896 0.02049419079702175
149 5 0.05 3.052867443862082e-10 1.522273757359471e-05 0.0001369521008750619 0.01493800352874741
149 6 0.1 1.120323770770061e-10 8.645936917517361e-06 2.699226334094703e-05 0.006322435515552671
149 7 0.5 5.878381591771016e-13 1.275630347574719e-06 5.690789662650527e-06 0.002837151806335592

150 0 0.0001 NaN NaN NaN NaN
150 1 0.0005 NaN NaN NaN NaN
150 2 0.001 NaN NaN NaN NaN
150 3 0.005 7.827371966245785e-06 0.00338095538787142 0.0007369284413630254 0.03150984007597757
150 4 0.01 2.09245766817565e-06 0.001757004439600696 0.0002836425070130271 0.0227778519353049
150 5 0.05 3.117121222222981e-10 1.536244269217946e-05 0.0001320751862037234 0.01464721201854013
150 6 0.1 1.02462783528506e-10 8.060711437885004e-06 3.976076661042148e-05 0.007777902762310163
150 7 0.5 7.820020981218682e-13 1.33736255669703e-06 5.759933143095797e-06 0.002849668969969077

151 0 0.0001 NaN NaN NaN NaN
151 1 0.0005 NaN NaN NaN NaN
151 2 0.001 NaN NaN NaN NaN
151 3 0.005 3.577097833094117e-06 0.002217180271360419 0.0006855234457440756 0.02990984010668196
151 4 0.01 3.562052430263078e-06 0.002292503798796641 0.0007380945245141344 0.03462351242932371
151 5 0.05 2.678614357955695e-10 1.557028807663841e-05 7.149662895199143e-05 0.01093469461338037
151 6 0.1 8.716046872053017e-11 7.216369457996308e-06 2.514841925338716e-05 0.006134299421554301
151 7 0.5 4.908790984362362e-13 1.102145405162958e-06 7.350369762387104e-06 0.003183279785587079

152 0 0.0001 NaN NaN NaN NaN
152 1 0.0005 NaN NaN NaN NaN
152 2 0.001 0.0003976582710894991 0.03048976855254892 0.3066406122304602 0.9768600021477603
152 3 0.005 4.355529804068236e-06 0.002390901126514855 0.003135907943776154 0.06377828271728536
152 4 0.01 2.396221452139915e-06 0.001866344488568927 0.0006077055976137898 0.03130474117666038
152 5 0.05 2.388686634645451e-10 1.473323492273693e-05 7.693642322541845e-05 0.0109355112586631
152 6 0.1 5.568639232797204e-12 2.823189780176705e-06 1.810638220697545e-05 0.005141821906057498
152 7 0.5 5.641044394518978e-13 1.113023620824549e-06 7.626645131545084e-06 0.003256949066338111

153 0 0.0001 NaN NaN NaN NaN
153 1 0.0005 NaN NaN NaN NaN
153 2 0.001 NaN NaN NaN NaN
153 3 0.005 1.026657329923258e-05 0.003593583844751169 0.01157490557740868 0.1216569936949715
153 4 0.01 3.114297227052756e-06 0.002109988725001344 0.0005200296125446693 0.02896311585655298
153 5 0.05 1.902651143895593e-10 1.474335868412169e-05 7.900314601974598e-05 0.01145582090775887
153 6 0.1 4.257142495513318e-12 2.490896369611306e-06 1.765952138013359e-05 0.005059576013743072
153 7 0.5 5.530450272999047e-13 1.104658739148334e-06 6.748727491678442e-06 0.003062586726626515

154 0 0.0001 NaN NaN NaN NaN
154 1 0.0005 NaN NaN NaN NaN
154 2 0.001 NaN NaN NaN NaN
154 3 0.005 1.117990386711214e-05 0.003799484100081241 0.009120936055245285 0.1083703379237728
154 4 0.01 1.961114754660556e-06 0.001627336317933104 0.0004434481769570274 0.02577410790691359
154 5 0.05 1.911677246799192e-10 1.466115090975606e-05 8.005587895072578e-05 0.01144039034502065
154 6 0.1 4.791495934758785e-12 2.576410726096157e-06 1.596207676652966e-05 0.005178183514737089
154 7 0.5 1.580532683112907e-13 6.239763865600878e-07 6.357214759404095e-06 0.002960425441163483

155 0 0.0001 NaN NaN NaN NaN
155 1 0.0005 NaN NaN NaN NaN
155 2 0.001 2.679628579229212e-05 0.009967956443057702 0.03677702717201625 0.4245775379583219
155 3 0.005 1.296102234228078e-06 0.001227240580965905 0.007330114658763874 0.08764000352528611
155 4 0.01 1.799123967522407e-06 0.001558100142514007 0.0002354332253590572 0.01721200937952272
155 5 0.05 1.968676179816588e-10 1.465879305850848e-05 7.733777044408548e-05 0.0111239421176057
155 6 0.1 2.166357177395782e-12 1.557556041920094e-06 1.034646345274582e-05 0.004188735574401137
155 7 0.5 1.701086161743081e-13 6.645943892991113e-07 2.866069945731432e-06 0.002042851009950608

156 0 0.0001 NaN NaN NaN NaN
156 1 0.0005 NaN NaN NaN NaN
156 2 0.001 NaN NaN NaN NaN
156 3 0.005 5.445488807181637e-07 0.0008995943318526045 0.002801513673534725 0.06415210781540104
156 4 0.01 2.354938440535743e-06 0.001809713133678947 0.0002758114771906658 0.02034756354818668
156 5 0.05 2.200416380448934e-10 1.482824637255575e-05 3.857681541235923e-05 0.00776670321300621
156 6 0.1 2.2544862193725e-12 1.592204389666563e-06 1.037697465549086e-05 0.004193426256412724
156 7 0.5 2.385130775773791e-13 7.85202864062029e-07 2.068188484089875e-06 0.001810062245430899

157 0 0.0001 NaN NaN NaN NaN
157 1 0.0005 NaN NaN NaN NaN
157 2 0.001 NaN NaN NaN NaN
157 3 0.005 4.038373217707811e-08 0.0002562102998306948 0.002149139058446798 0.06042081148284795
157 4 0.01 1.770551532374267e-06 0.001585025276167329 0.0002720069514077636 0.02110978412162301
157 5 0.05 2.077651382831109e-10 1.432066398177056e-05 3.957338540459716e-05 0.007775285683590427
157 6 0.1 7.253564694799286e-12 2.594774598296823e-06 9.455384678296446e-06 0.004003992182015859
157 7 0.5 1.085761955602084e-13 5.772679667614966e-07 3.097744464033492e-06 0.002133031153816134

158 0 0.0001 NaN NaN NaN NaN
158 1 0.0005 NaN NaN NaN NaN
158 2 0.001 NaN NaN NaN NaN
158 3 0.005 1.882701005172698e-07 0.0004039063902645523 0.001976682156044838 0.05694659016331527
158 4 0.01 1.07396693222231e-06 0.001177635857169346 0.0005284349161510341 0.02858364467658481
158 5 0.05 1.919215299755265e-10 1.315316957883894e-05 3.222132427582275e-05 0.00759161510255657
158 6 0.1 8.224017826847411e-12 2.833379629141319e-06 9.452328217793529e-06 0.004007906425774865
158 7 0.5 1.047024170704981e-13 5.667715412549512e-07 3.196062760426124e-06 0.002176326695166653

159 0 0.0001 NaN NaN NaN NaN
159 1 0.0005 NaN NaN NaN NaN
159 2 0.001 4.496821832113575e-06 0.003027257625281443 0.007007882043428428 0.09430282190111683
159 3 0.005 1.66866699921853e-06 0.001270713411024804 0.002342903614619964 0.05730123742578974
159 4 0.01 3.807361690717027e-07 0.0007259465181865821 0.0009171465199115318 0.03956878711147005
159 5 0.05 1.346215167516474e-10 1.229140853276078e-05 2.823286797251619e-05 0.00713148602815683
159 6 0.1 8.254137206439554e-12 2.797933508880135e-06 9.441158823753267e-06 0.004005081460989657
159 7 0.5 3.221361101578217e-14 4.804065132368862e-07 1.018847226274982e-06 0.001248684667224165

160 0 0.0001 NaN NaN NaN NaN
160 1 0.0005 NaN NaN NaN NaN
160 2 0.001 3.37359571420259e-05 0.008629305498852435 0.08932926325607241 0.2644093369530578
160 3 0.005 1.755765056401547e-07 0.0003388879303671821 0.003248813654769618 0.06859199698068841
160 4 0.01 3.835856036929935e-07 0.0007714725089860153 0.0009028863042523641 0.03876640900616102
160 5 0.05 4.46538564862313e-11 1.197656722418117e-05 6.923595692697715e-05 0.008113970450794761
160 6 0.1 7.907174150655129e-12 2.755549201705065e-06 8.452144182762956e-06 0.00372141088637612
160 7 0.5 3.246146228100117e-14 4.777977431480451e-07 9.922746020643347e-07 0.001214956355215291

161 0 0.0001 NaN NaN NaN NaN
161 1 0.0005 NaN NaN NaN NaN
161 2 0.001 5.019193974705902e-05 0.009139555888808104 0.01911979167327531 0.1250390582298446
161 3 0.005 2.426746380816099e-07 0.0006423778014972292 0.001730536199553244 0.05333727883191697
161 4 0.01 2.620138524002924e-07 0.0006310749165105989 0.0009947669882429994 0.04083031891665967
161 5 0.05 4.345677768639054e-11 1.198735953700236e-05 7.263444283550263e-05 0.008501221557413952
161 6 0.1 5.011982580669693e-12 2.50445641336583e-06 9.588012856377257e-06 0.00383222428590968
161 7 0.5 3.256099345448106e-14 4.340549502046542e-07 2.561749461989013e-07 0.0006308094789451157

162 0 0.0001 NaN NaN NaN NaN
162 1 0.0005 NaN NaN NaN NaN
162 2 0.001 3.166846092115618e-05 0.007281421423324108 0.05676860194622353 0.2985211263341361
162 3 0.005 6.809434403272492e-08 0.0003023000079598326 0.002644175787720279 0.06596497923582634
162 4 0.01 5.582473794710207e-07 0.0008758708190952369 0.0009541851992047766 0.04004138731631524
162 5 0.05 3.595848495219804e-12 2.202503518233812e-06 1.230324313921471e-05 0.004643207727209386
162 6 0.1 7.518735457124961e-12 2.696486471442938e-06 1.128389316050708e-05 0.004146575933248187
162 7 0.5 3.29293428317434e-14 4.340572425931555e-07 2.792185094504129e-07 0.0006578621724308009

163 0 0.0001 NaN NaN NaN NaN
163 1 0.0005 NaN NaN NaN NaN
163 2 0.001 2.769656707286338e-05 0.009805232404736852 0.764012609379875 1.369184283994394
163 3 0.005 2.176582584248943e-07 0.0005805103673033329 0.002677417758631769 0.06642016926710337
163 4 0.01 4.429660150830097e-07 0.0007411186990777807 0.0009334834971117302 0.0395214462499216
163 5 0.05 5.157355855530783e-12 2.48839460770256e-06 1.162582025288209e-05 0.004489087756744725
163 6 0.1 9.936789193759187e-12 2.904139930759442e-06 1.397878535447535e-05 0.004593209684574662
163 7 0.5 3.328375978866826e-14 4.329771621236489e-07 2.670621530069538e-07 0.0006399244353704203

164 0 0.0001 NaN NaN NaN NaN
164 1 0.0005 NaN NaN NaN NaN
164 2 0.001 NaN NaN NaN NaN
164 3 0.005 2.888218968715521e-07 0.0007500800679389741 0.002445661480461112 0.06467713413636456
164 4 0.01 6.769704513103056e-08 0.0003371918624397452 0.0006312459141459043 0.03207103614625773
164 5 0.05 8.948359085101114e-12 2.940842680931866e-06 1.053202031411903e-05 0.004262626691026838
164 6 0.1 9.415946430503971e-12 3.446170535603699e-06 8.257842746879261e-06 0.00353870971093051
164 7 0.5 3.390531056542314e-14 4.297400622021996e-07 2.747210803433354e-07 0.0006418001416592656

165 0 0.0001 NaN NaN NaN NaN
165 1 0.0005 NaN NaN NaN NaN
165 2 0.001 NaN NaN NaN NaN
165 3 0.005 7.506761247291789e-07 0.001001971116878053 0.002842381418048211 0.06713322191342763
165 4 0.01 2.733687101129721e-07 0.0005385932491002166 0.0004881214256072086 0.02878460205157141
165 5 0.05 3.716757280406668e-12 2.323000883208692e-06 1.671658297079932e-05 0.005040691835794697
165 6 0.1 1.046112541964919e-11 3.526295108802202e-06 8.225563681792713e-06 0.003607343841403599
165 7 0.5 3.49526216260975e-14 4.294617732547579e-07 2.532966950339016e-07 0.0006100467553654676

166 0 0.0001 NaN NaN NaN NaN
166 1 0.0005 NaN NaN NaN NaN
166 2 0.001 NaN NaN NaN NaN
166 3 0.005 1.56210221250288e-06 0.001429422284378035 0.003073147031881465 0.07096941955125857
166 4 0.01 5.74595675729013e-07 0.0009019130740881565 0.0005071766510588995 0.02886978637355719
166 5 0.05 3.786184013623678e-12 2.314444368156643e-06 1.610628308782271e-05 0.004942904967970119
166 6 0.1 9.591080514839227e-12 3.443099396704952e-06 7.415240208494354e-06 0.003307913140577767
166 7 0.5 4.754512846677866e-14 4.285787795765827e-07 1.272285848033883e-07 0.0004991262707070288

167 0 0.0001 NaN NaN NaN NaN
167 1 0.0005 NaN NaN NaN NaN
167 2 0.001 NaN NaN NaN NaN
167 3 0.005 6.508693222656699e-07 0.0009897942403949145 0.003445858772730538 0.07483599922435802
167 4 0.01 1.707016531616241e-07 0.0004499951557139781 0.0004760119709582939 0.027860959821981
167 5 0.05 2.635586959892575e-12 2.100206789368286e-06 1.573932168821497e-05 0.00489024373145186
167 6 0.1 3.906867087880282e-12 2.605038843306318e-06 1.084978215012153e-05 0.0039277301490237
167 7 0.5 4.70415802446691e-14 4.262461290593933e-07 1.319727191096166e-07 0.0005066278914902522

168 0 0.0001 NaN NaN NaN NaN
168 1 0.0005 NaN NaN NaN NaN
168 2 0.001 1.86145222433646e-05 0.004240418428209658 0.137147975887761 0.4913969518233621
168 3 0.005 1.02968862394559e-06 0.001227898993904297 0.002370281584028852 0.06145542623755307
168 4 0.01 1.849441924924773e-09 5.761856857011693e-05 0.0004557352954128911 0.02727350358560399
168 5 0.05 2.621414586580287e-12 2.097123231958875e-06 1.559544437474131e-05 0.004860123181860465
168 6 0.1 4.38637447124405e-12 2.484351000475726e-06 1.030704204421522e-05 0.00386158160651684
168 7 0.5 4.598131280881179e-14 4.208630115520862e-07 1.341733982413653e-07 0.000510099242339912

169 0 0.0001 NaN NaN NaN NaN
169 1 0.0005 NaN NaN NaN NaN
169 2 0.001 3.182148304443731e-05 0.006335541263002398 0.6348342462626732 1.314826755878979
169 3 0.005 3.695869634439128e-07 0.0007427224275278199 0.002483609168749758 0.0625824323529659
169 4 0.01 1.906505044216187e-09 7.146344228692314e-05 0.0002607660110611846 0.0211884281153627
169 5 0.05 1.072326786902532e-11 4.180948518950345e-06 3.061498559995691e-05 0.007264284949795696
169 6 0.1 4.494612562111581e-12 2.487841320508721e-06 9.946886588034424e-06 0.003818124582306792
169 7 0.5 1.924337694863928e-14 4.032583138524615e-07 5.779735832933177e-08 0.0003389346367066448

170 0 0.0001 NaN NaN NaN NaN
170 1 0.0005 NaN NaN NaN NaN
170 2 0.001 9.401522568302704e-07 0.001457783388841172 0.05477762503273718 0.2544755727577183
170 3 0.005 2.745433995975378e-07 0.0006794221874244499 0.002239366467183156 0.06069453667864888
170 4 0.01 8.912919770189834e-08 0.0002529208780210901 0.0002825491000571794 0.01954336530676337
170 5 0.05 3.483890164124993e-11 5.03682243735426e-06 2.168467856067243e-05 0.006139105541312362
170 6 0.1 5.530349715570282e-12 2.638856220205099e-06 1.370955836917955e-05 0.004459352015173002
170 7 0.5 1.93892825859255e-14 4.0203056794752e-07 5.435124831534127e-08 0.0003315974633841812

171 0 0.0001 NaN NaN NaN NaN
171 1 0.0005 9.962519878016569e-07 0.001170583028737848 0.1129746963201765 0.6663130226129816
171 2 0.001 1.12676041646192e-06 0.001606621320063617 0.06036311102974228 0.274379430748633
171 3 0.005 2.669125806354559e-07 0.0006760105723411236 0.002717629707377638 0.06484374291420303
171 4 0.01 3.634347536302891e-08 0.0002721799068714503 0.0002532203517735537 0.01834437573819558
171 5 0.05 3.610668178110006e-11 5.135025686442418e-06 2.234963366177226e-05 0.006195948924937245
171 6 0.1 5.673689387656075e-12 2.655267459683586e-06 1.345751710068007e-05 0.004409952300463704
171 7 0.5 1.93879012400773e-14 4.020293857820434e-07 5.514270836065421e-08 0.00033363621471727

172 0 0.0001 NaN NaN NaN NaN
172 1 0.0005 NaN NaN NaN NaN
172 2 0.001 1.489876610054646e-07 0.0005860187500910108 0.00846245190786097 0.1078618818242305
172 3 0.005 2.156275809313013e-07 0.0006187343245729338 0.00203557325839461 0.05702694737715297
172 4 0.01 4.120869860456688e-07 0.000744585058913394 0.0001862855961699572 0.01777695592574635
172 5 0.05 3.688110231451532e-11 5.192952102550663e-06 2.244015550870653e-05 0.006207566660924257
172 6 0.1 5.915428712304328e-12 2.69208962411227e-06 1.372177622508754e-05 0.004442603408628676
172 7 0.5 1.935017504149804e-14 4.021510044971421e-07 5.255948625661495e-08 0.0003220671247194939

173 0 0.0001 NaN NaN NaN NaN
173 1 0.0005 NaN NaN NaN NaN
173 2 0.001 3.18501058159951e-08 0.0001968186103185054 0.00188526383481086 0.05701754367346623
173 3 0.005 2.728824393018856e-07 0.0007201490128636578 0.003946724947145266 0.08073700431887754
173 4 0.01 5.027448803741503e-07 0.0008081925124105993 0.0001916079484480911 0.01801520094349529
173 5 0.05 4.089555845548561e-11 5.513019250891205e-06 2.256736505533027e-05 0.005880592562107934
173 6 0.1 6.118696666678557e-12 2.727304965421951e-06 1.425820741740998e-05 0.004587704476306076
173 7 0.5 1.911051665747545e-14 4.032970406520064e-07 3.941387898754878e-08 0.0002796947191205934

174 0 0.0001 NaN NaN NaN NaN
174 1 0.0005 NaN NaN NaN NaN
174 2 0.001 2.857311939596904e-07 0.0006097335732624387 0.002853043127695302 0.07568118368483123
174 3 0.005 1.592871374435604e-06 0.001653314762387392 0.003442832617691327 0.06896659465890154
174 4 0.01 3.628342169047968e-07 0.0006926385928576195 0.0002620843696654389 0.01981849981567274
174 5 0.05 6.555050077127427e-11 6.925647398681178e-06 1.945035048368107e-05 0.005583570990896791
174 6 0.1 6.589303584525054e-12 2.772947405915716e-06 1.470403694362566e-05 0.004662884507041776
174 7 0.5 1.918721607165306e-14 4.039866352556487e-07 3.53292413349786e-08 0.000266551486670652

175 0 0.0001 NaN NaN NaN NaN
175 1 0.0005 NaN NaN NaN NaN
175 2 0.001 6.314086088131485e-06 0.003464156879606328 0.02800775080329211 0.254508839258148
175 3 0.005 3.305172176070514e-06 0.002170015029282713 0.003390729125137749 0.07151852018868698
175 4 0.01 4.825071667642323e-07 0.000817352219264933 0.0002718725601056173 0.02020011585097958
175 5 0.05 7.913617525133913e-11 7.380993627847943e-06 3.26069444442543e-05 0.007071945565820137
175 6 0.1 1.50442185510763e-11 3.869085824170782e-06 1.129100115275899e-05 0.004074764884472892
175 7 0.5 1.91884428115448e-14 4.039988685811124e-07 3.578105968301096e-08 0.0002680610751100154

176 0 0.0001 NaN NaN NaN NaN
176 1 0.0005 NaN NaN NaN NaN
176 2 0.001 1.220944302261029e-06 0.001383438587301278 0.0105521342338312 0.1446469777121553
176 3 0.005 1.058748384853601e-06 0.001271803068560562 0.002079968236543741 0.0584247603825867
176 4 0.01 5.451700607060168e-07 0.0008406723030258689 0.0002122398902091705 0.01871512044396262
176 5 0.05 8.407310508040188e-11 7.554314410906926e-06 3.383979841380158e-05 0.007218036000403605
176 6 0.1 2.654683086338227e-12 2.006378265306807e-06 3.900602487562192e-06 0.002263285763069778
176 7 0.5 1.918986120394467e-14 4.048184565341728e-07 1.616583047650878e-08 0.0001739674099290323

177 0 0.0001 NaN NaN NaN NaN
177 1 0.0005 NaN NaN NaN NaN
177 2 0.001 8.012798909419337e-07 0.001239603348122564 0.007952968048455371 0.1356201399408108
177 3 0.005 8.939613942374591e-07 0.001262209633876576 0.00345631670064372 0.07348401275937366
177 4 0.01 9.39161260028253e-08 0.0003769920565086515 0.0001473583244768774 0.01631504010278262
177 5 0.05 8.207807311579729e-11 7.362482099981804e-06 3.374868897057714e-05 0.007198622366287433
177 6 0.1 2.164516100371555e-12 1.390890978836268e-06 3.529230952182468e-06 0.002338557543943187
177 7 0.5 1.918961395124261e-14 4.050673223510159e-07 1.635615532066208e-08 0.0001650874666947466

178 0 0.0001 NaN NaN NaN NaN
178 1 0.0005 NaN NaN NaN NaN
178 2 0.001 1.294398662327017e-06 0.001452829403508993 0.0116572222069279 0.1484175972220418
178 3 0.005 1.291829961402921e-06 0.001441211518962593 0.003355740576103553 0.0723367925482461
178 4 0.01 1.384942250122626e-07 0.0004290690392059204 0.0002159015721543021 0.01828573516874876
178 5 0.05 6.939005270878348e-11 6.763534826870199e-06 3.464927368231005e-05 0.007305879144177796
178 6 0.1 2.17976718038544e-12 1.391811114359598e-06 3.526680493863589e-06 0.002348922638814477
178 7 0.5 1.919357955918527e-14 4.053768214440368e-07 1.689352665805591e-08 0.0001638268085266681

179 0 0.0001 NaN NaN NaN NaN
179 1 0.0005 NaN NaN NaN NaN
179 2 0.001 1.343782970338385e-06 0.001439591807174789 0.01234015728899576 0.1455697199002497
179 3 0.005 1.019642295332174e-06 0.001261448379697772 0.00274124579153607 0.0631407111945731
179 4 0.01 1.522080818315197e-07 0.0004506719463162057 0.0002026713027783481 0.01796455545601661
179 5 0.05 6.831497186619062e-11 6.724841543181981e-06 3.45827972086212e-05 0.007290959311937018
179 6 0.1 2.187802271723052e-12 1.393262167415088e-06 3.537323420189136e-06 0.002368495230052781
179 7 0.5 1.918700478148207e-14 4.053081208432729e-07 5.610881657372135e-08 0.0003157772600103081

180 0 0.0001 NaN NaN NaN NaN
180 1 0.0005 NaN NaN NaN NaN
180 2 0.001 2.27888603793124e-08 0.0001494798071912662 0.01447854758180662 0.1451441661679602
180 3 0.005 5.298370715503262e-07 0.0008521783677801764 0.0001333108492279068 0.01410596403549413
180 4 0.01 9.302295585654954e-08 0.0003302332610513048 0.0001616679963739923 0.01588682153587584
180 5 0.05 6.819743795362075e-11 6.720739521348662e-06 3.4771560719016e-05 0.007313810412102439
180 6 0.1 2.94628488856966e-12 1.675125377520459e-06 4.209836490876276e-06 0.00255949857408122
180 7 0.5 1.913643786943388e-14 4.035847762651201e-07 1.891696214097947e-07 0.0004989037993158307

181 0 0.0001 NaN NaN NaN NaN
181 1 0.0005 NaN NaN NaN NaN
181 2 0.001 4.562648032892917e-07 0.001014889026135002 0.02945588765676702 0.2574553644526056
181 3 0.005 5.938934590511243e-07 0.0009318196450314176 0.0001542156231558192 0.01546932202312157
181 4 0.01 1.948369428947971e-07 0.0004921019195816001 0.0001553433254830529 0.0155704766778042
181 5 0.05 6.686929053335072e-11 6.618438044725394e-06 3.57599026394513e-05 0.007368245456738531
181 6 0.1 2.915513715228264e-12 1.687359584057191e-06 4.202246304110956e-06 0.002555750128515388
181 7 0.5 1.910579117429786e-14 3.965298938091166e-07 4.361999902160768e-08 0.0002654456867658972

182 0 0.0001 NaN NaN NaN NaN
182 1 0.0005 NaN NaN NaN NaN
182 2 0.001 3.856347973700053e-07 0.0009712134871655564 0.02449991677806137 0.2339828711997261
182 3 0.005 5.436382091256425e-07 0.000870171446662571 0.0001404095142101686 0.01359608708458104
182 4 0.01 2.389001461962713e-07 0.00063042938627067 0.0001552711282680305 0.01557222657769863
182 5 0.05 1.033249886308946e-10 8.226090022933619e-06 4.171048191610744e-05 0.008011137670716706
182 6 0.1 4.022932429792673e-13 9.193204437707436e-07 1.632796080577582e-06 0.00167560918717502
182 7 0.5 1.909690860796139e-14 3.964464525552103e-07 2.821009205550367e-08 0.0002249158093278192

183 0 0.0001 7.446782718060277e-07 0.001169773243513639 0.172102419708271 0.4857099872088353
183 1 0.0005 NaN NaN NaN NaN
183 2 0.001 2.913498463192309e-05 0.009456156289374906 0.1796670994278061 0.7279410290208379
183 3 0.005 2.611697119630912e-08 0.0001898735107790372 0.0001915986030190196 0.01487750272146959
183 4 0.01 2.534757547428997e-07 0.0006423744289993927 0.0001607099937675438 0.01593228526329327
183 5 0.05 1.065496699666555e-10 8.308705400583705e-06 4.79411720626171e-05 0.008668566268122735
183 6 0.1 3.12605396408366e-13 9.282687858380712e-07 1.229069305876612e-06 0.001365692009718922
183 7 0.5 1.909459493952e-14 3.963582337895843e-07 2.076516713948414e-08 0.0001985103925498111

184 0 0.0001 6.357098465336343e-07 0.001073777517293095 0.1785636815152288 0.4863497385672422
184 1 0.0005 NaN NaN NaN NaN
184 2 0.001 0.0002063160534990537 0.0291584093413797 1.036516656169907 2.850630129892945
184 3 0.005 2.689968899226519e-08 0.0001888922270931737 0.000225996185703408 0.01547352153682258
184 4 0.01 6.951233830911663e-08 0.0002860065848313553 0.0001653761131681401 0.01537265338571392
184 5 0.05 1.002837124059835e-10 8.173361247365563e-06 5.370624552928992e-05 0.009036379938309524
184 6 0.1 3.126726836530888e-13 9.284828417222002e-07 1.228459520380892e-06 0.001365310002629627
184 7 0.5 1.903592394003972e-14 3.900028708869741e-07 1.067979775338157e-08 0.0001432546682926805

185 0 0.0001 6.177865216264268e-07 0.0009849587308625729 0.1884010286400475 0.4914558334812458
185 1 0.0005 NaN NaN NaN NaN
185 2 0.001 9.048933678702591e-05 0.01704134434546356 0.2063194475087023 0.9689344320019722
185 3 0.005 2.010751639265423e-08 0.0001713988834994851 7.95864796086899e-05 0.01131099106717037
185 4 0.01 1.236601019665469e-08 0.0001527123182243351 0.0001186641692783733 0.01349988690788395
185 5 0.05 1.025720722980759e-10 8.303516363383778e-06 5.97087902395016e-05 0.009488321749804629
185 6 0.1 3.124952537545089e-13 9.285583359996963e-07 1.229287963624917e-06 0.001365598441296023
185 7 0.5 1.90432867148447e-14 3.905837773210408e-07 1.093367801926239e-08 0.000144114720039501

186 0 0.0001 1.552288387257287e-07 0.0004280215905003715 0.1108493526132246 0.4273712170577406
186 1 0.0005 NaN NaN NaN NaN
186 2 0.001 NaN NaN NaN NaN
186 3 0.005 2.952628296196197e-08 0.0002018581053251367 0.0001563492429623073 0.01451359549302045
186 4 0.01 5.258281618104416e-09 9.585001304923679e-05 0.0001927352793283338 0.01396406661127148
186 5 0.05 7.30084131471596e-11 7.140484610257403e-06 6.65042293443624e-05 0.01002630696783324
186 6 0.1 3.123640801674936e-13 9.284522226593594e-07 1.231492744461007e-06 0.001366896767432069
186 7 0.5 1.904431288989762e-14 3.905671177584225e-07 1.057982200308649e-08 0.0001419815923702217

187 0 0.0001 1.405687032700968e-07 0.0004298252549039816 0.1154645816047443 0.4303040699325318
187 1 0.0005 NaN NaN NaN NaN
187 2 0.001 NaN NaN NaN NaN
187 3 0.005 2.909720841853761e-08 0.0002024809324909782 0.0001579433556573085 0.01465977091348014
187 4 0.01 2.341525973122947e-08 0.0001572960572602256 0.0001250576137530659 0.01163955361900471
187 5 0.05 5.84855737918579e-11 6.493254003814286e-06 4.215747601352512e-05 0.007736877564292755
187 6 0.1 3.121522397961786e-13 9.287494182608214e-07 1.228711805464389e-06 0.001365195171858402
187 7 0.5 1.904432352939918e-14 3.905907903778427e-07 1.102482859193939e-08 0.0001441379462835402

188 0 0.0001 9.314533852484982e-08 0.0003678503191135718 0.1073567148801863 0.4158834331093015
188 1 0.0005 NaN NaN NaN NaN
188 2 0.001 4.862611634169245e-06 0.002741242720365022 0.2410455705704588 0.6728449152531397
188 3 0.005 2.42868739288543e-08 0.0001801059823982598 8.76637878520426e-05 0.01122066721742043
188 4 0.01 3.417000366988245e-09 7.155067741493326e-05 9.262569024771461e-05 0.01025360303500078
188 5 0.05 4.203913455710741e-11 5.233679923222212e-06 1.840585811988581e-05 0.005403877904088805
188 6 0.1 3.169340858603802e-13 9.369013556081995e-07 1.227235645756936e-06 0.001361492951862497
188 7 0.5 1.904437613050544e-14 3.905935113124315e-07 1.106680563188185e-08 0.0001445933622985507

189 0 0.0001 1.648243350704499e-07 0.0005149309402452396 0.1160401309112599 0.4462239599786473
189 1 0.0005 NaN NaN NaN NaN
189 2 0.001 1.447430755104438e-07 0.0004689680187581757 0.002067024521533529 0.05041110919108771
189 3 0.005 1.639107665616557e-08 0.0001546567092924889 7.641000918087653e-05 0.0114880799685888
189 4 0.01 2.637041864186847e-09 5.987138774266043e-05 0.0001274208564144435 0.013271086027976
189 5 0.05 4.224216255515404e-11 5.242899492330366e-06 1.867856491586117e-05 0.005444005470973678
189 6 0.1 3.171659338165055e-13 9.367926714354269e-07 1.226684753099332e-06 0.001361366739018544
189 7 0.5 1.904437014716507e-14 3.905827301586839e-07 1.117994471115387e-08 0.0001451715993846525

190 0 0.0001 2.802279705702372e-07 0.0007836237355216547 0.08512595847949916 0.3794286235825612
190 1 0.0005 NaN NaN NaN NaN
190 2 0.001 3.481685502889365e-09 5.221815742251223e-05 0.00379325309538354 0.06240962185152921
190 3 0.005 2.912888209018622e-08 0.000216515921668492 7.14174800634616e-05 0.01112121476823247
190 4 0.01 2.219159654933228e-09 5.36887521946916e-05 0.0001037900365797494 0.01181485372441449
190 5 0.05 4.365063906461631e-11 5.400292236057425e-06 1.882839481363524e-05 0.005469489743041178
190 6 0.1 3.151137340372293e-13 9.35322809869632e-07 1.210939034731481e-06 0.001351322659375209
190 7 0.5 1.904448911703402e-14 3.905858689812192e-07 1.142304223302646e-08 0.0001465045687532029

191 0 0.0001 2.206170214763576e-07 0.0007315108185617092 0.07763991836093284 0.3586114316583304
191 1 0.0005 NaN NaN NaN NaN
191 2 0.001 6.39705954245399e-09 8.806643765213451e-05 0.002015965063979988 0.04374929947407602
191 3 0.005 1.97007078565354e-08 0.0001595778588234786 0.0006292682960931148 0.02558680859563045
191 4 0.01 2.478152741014593e-10 1.941915019454399e-05 6.393834854864677e-05 0.00937737370265801
191 5 0.05 4.361729229058433e-11 5.401043311259457e-06 1.882349355950103e-05 0.005468834385075283
191 6 0.1 3.143854450936793e-13 9.351479741681601e-07 1.207715550133092e-06 0.001349066980861457
191 7 0.5 1.904450003369546e-14 3.905865808562226e-07 1.144821917484874e-08 0.0001467287856991017

192 0 0.0001 1.979856195597559e-07 0.0006774005312526477 0.09010207323578424 0.3774687938797869
192 1 0.0005 NaN NaN NaN NaN
192 2 0.001 1.394260742302747e-09 3.006671284300211e-05 0.001112020115334418 0.03199061004157522
192 3 0.005 1.326077055649283e-09 4.574725441575112e-05 0.0007119016408828027 0.02367374888221729
192 4 0.01 2.453931991429446e-10 1.894538648006261e-05 5.932488557251154e-05 0.009047331709434836
192 5 0.05 4.33476099851306e-11 5.392074173382611e-06 1.851587127242333e-05 0.005417370677510802
192 6 0.1 3.081749374781998e-13 9.327050816132498e-07 1.160168281099707e-06 0.001317454210966518
192 7 0.5 1.904457969492577e-14 3.905928722680585e-07 1.146581896673089e-08 0.0001467847688743085

193 0 0.0001 4.923943916122202e-07 0.001140305899248073 0.1183989692043739 0.4519840736611334
193 1 0.0005 NaN NaN NaN NaN
193 2 0.001 1.738910651295589e-08 0.0001242930644340667 0.001501860484460635 0.03434098378543471
193 3 0.005 1.470287593477288e-09 5.243119983600053e-05 0.0001606952969169123 0.01314066750322018
193 4 0.01 3.446527657000656e-10 2.318632670883503e-05 7.941365020601167e-05 0.01046769526126712
193 5 0.05 4.586507194053067e-11 5.484940640343439e-06 2.008812739095315e-05 0.005709701052276084
193 6 0.1 2.146540305760263e-13 6.162535655107604e-07 7.104478471661466e-07 0.001058926705627239
193 7 0.5 1.904539831887697e-14 3.905599021969408e-07 1.138911598914898e-08 0.0001462679179525805

194 0 0.0001 2.070771675876029e-07 0.0007276296834080043 0.08436556127467928 0.3795892305511672
194 1 0.0005 NaN NaN NaN NaN
194 2 0.001 8.511945129255081e-09 0.0001588402496519592 0.002076655481649623 0.04958800575590772
194 3 0.005 1.350573412554405e-09 4.359008413201693e-05 0.000107305921267673 0.0111398022180782
194 4 0.01 1.318431892320006e-10 1.26491374139448e-05 5.237153353107941e-05 0.008790531013283198
194 5 0.05 5.889034130199811e-11 6.148946695816448e-06 3.457946068906403e-05 0.007247584364357684
194 6 0.1 2.885067608368117e-13 6.64266067484931e-07 6.024859322989118e-07 0.0009661429554904677
194 7 0.5 1.904536845677692e-14 3.905452707897439e-07 1.133366280251099e-08 0.0001459508934053

195 0 0.0001 1.972545267587873e-07 0.0006925170049987273 0.07135794258338048 0.3391576786949317
195 1 0.0005 NaN NaN NaN NaN
195 2 0.001 1.821150752173299e-08 0.0001512148308551176 0.005307104318051397 0.08439958775030831
195 3 0.005 5.150246746802018e-10 2.926965949878735e-05 6.152000642794517e-05 0.008841075389662501
195 4 0.01 1.583456820571741e-09 4.64618815718687e-05 5.015717626674593e-05 0.008462552409754021
195 5 0.05 5.875813664186894e-11 6.144450650946709e-06 3.45344104686604e-05 0.007243508553325229
195 6 0.1 2.90834775654391e-13 6.658142925886068e-07 5.966810180557125e-07 0.0009612897359292383
195 7 0.5 1.904746297474543e-14 3.905483429988976e-07 1.090464614544354e-08 0.0001418110113781124

196 0 0.0001 2.047695418402779e-07 0.0006696555252139191 0.08662818282371608 0.3705421689458548
196 1 0.0005 NaN NaN NaN NaN
196 2 0.001 2.328081690740118e-07 0.0006568529930071065 0.08667992384449555 0.3952182845407848
196 3 0.005 1.895177328214652e-10 2.003641515679888e-05 6.303479726907913e-05 0.008913596326113882
196 4 0.01 6.972007494080552e-10 2.774337308197872e-05 6.947145957370373e-05 0.01015341688046179
196 5 0.05 5.77680766445358e-11 6.114545056501441e-06 3.351296526448853e-05 0.00711425016119438
196 6 0.1 2.858324254158816e-13 6.623496844326837e-07 5.792689814188993e-07 0.0009447342490023214
196 7 0.5 1.904722464457274e-14 3.90548377637856e-07 1.105858561302638e-08 0.0001422405882189892

197 0 0.0001 1.986682109463688e-07 0.0007031483522075277 0.09165275912261293 0.3942847645110312
197 1 0.0005 NaN NaN NaN NaN
197 2 0.001 NaN NaN NaN NaN
197 3 0.005 1.022906933479024e-10 1.55125169070125e-05 4.747469207541666e-05 0.007638095140501289
197 4 0.01 9.881752941945118e-10 3.319899547626903e-05 7.932331026954974e-05 0.0106316430159924
197 5 0.05 5.640581291557913e-11 6.054060099902614e-06 3.451516011484058e-05 0.007242155412366613
197 6 0.1 2.791692808606569e-13 6.575079738446732e-07 5.616450261108598e-07 0.0009264776930651974
197 7 0.5 1.905484621021026e-14 3.903295904272852e-07 8.261250097550014e-09 0.0001191783034796279

198 0 0.0001 2.112831808209392e-07 0.0007583388246041878 0.06440092126081098 0.3453555898883642
198 1 0.0005 NaN NaN NaN NaN
198 2 0.001 7.550151099543438e-08 0.0004750698133091369 0.01635079580293041 0.1983147371137839
198 3 0.005 2.644886409550734e-10 2.26630181416887e-05 4.91251615916747e-05 0.007657648624111668
198 4 0.01 9.812151021259472e-10 3.243064590785494e-05 8.064157459685572e-05 0.01092018346210033
198 5 0.05 5.110937803732443e-11 5.633339726252018e-06 3.424127195433376e-05 0.007202564466712191
198 6 0.1 2.53647645538473e-13 6.389931344052968e-07 5.150863118576947e-07 0.000876097059128611
198 7 0.5 1.906985092089406e-14 3.892767135305064e-07 7.623934573275543e-09 0.000115587794995764

199 0 0.0001 1.849917606950476e-07 0.0007120570169574236 0.07603089097677115 0.3501498495572537
199 1 0.0005 NaN NaN NaN NaN
199 2 0.001 NaN NaN NaN NaN
199 3 0.005 2.955060292411961e-10 2.427163601659288e-05 8.529340809103053e-05 0.01029775600612748
199 4 0.01 1.241956395352293e-09 3.905235888668201e-05 7.662897537070094e-05 0.01052410665179759
199 5 0.05 6.705325524495366e-12 2.203760281371814e-06 3.168791719494717e-06 0.002237847594482423
199 6 0.1 1.00460826450608e-13 5.674974685732082e-07 1.304420346148191e-07 0.0004330242780700155
199 7 0.5 1.910818586894602e-14 3.870856608578777e-07 1.520230963577029e-10 1.489309396940364e-05

200 0 0.0001 6.938992066243238e-08 0.0003472763171599169 0.0444421337555129 0.2440795718597735
200 1 0.0005 NaN NaN NaN NaN
200 2 0.001 NaN NaN NaN NaN
200 3 0.005 1.101918949944486e-10 1.420351482783744e-05 0.0001077796218478205 0.01228724870803666
200 4 0.01 2.536883861368409e-12 2.877986035265678e-06 3.836594323823154e-05 0.007290793563966669
200 5 0.05 7.046900451177934e-12 2.236087228713046e-06 3.531479230465754e-06 0.002379058238738185
200 6 0.1 9.918234754269094e-14 4.662753916306883e-07 1.276309340929056e-07 0.0004411997041262605
200 7 0.5 1.908661481204696e-14 3.86245980976696e-07 1.201471413304049e-11 3.774166268732948e-06

201 0 0.0001 4.156797749672307e-08 0.0002776030844482413 0.03982428737659406 0.2201443418598434
201 1 0.0005 NaN NaN NaN NaN
201 2 0.001 NaN NaN NaN NaN
201 3 0.005 1.1881773774361e-11 4.650295798658277e-06 7.78600045598094e-05 0.0105070251269096
201 4 0.01 2.130711978119061e-11 6.310122774522142e-06 5.375954936147055e-05 0.008956892868991151
201 5 0.05 1.987781421583541e-12 1.201662292782402e-06 4.658270960360874e-07 0.000830330896402165
201 6 0.1 9.879146795939091e-14 4.654904848244712e-07 1.290599684521053e-07 0.0004444699130988772
201 7 0.5 1.908620136692377e-14 3.862304152058016e-07 8.743669815195488e-12 3.057610782897235e-06

202 0 0.0001 3.073843123464236e-08 0.0002573332983311083 0.03793077039535777 0.2196480383409964
202 1 0.0005 NaN NaN NaN NaN
202 2 0.001 NaN NaN NaN NaN
202 3 0.005 5.902228620976818e-12 3.438637839803249e-06 6.052328312373521e-05 0.009795130859380663
202 4 0.01 1.151111440128792e-11 6.037198928332543e-06 4.823472263403586e-05 0.008718363222575687
202 5 0.05 1.977599997837444e-12 1.200597464556807e-06 4.590126208023258e-07 0.0008229581369727512
202 6 0.1 9.665192193658716e-14 4.609818304857072e-07 1.288174990161601e-07 0.0004437767604364984
202 7 0.5 1.908731656960751e-14 3.862690576283967e-07 1.627176893981495e-11 4.683902191549016e-06

203 0 0.0001 2.556235395201538e-08 0.0002308747209012196 0.04039426797682755 0.2290799523530056
203 1 0.0005 NaN NaN NaN NaN
203 2 0.001 NaN NaN NaN NaN
203 3 0.005 5.088940171460157e-10 2.091554380312388e-05 0.0001541456235789355 0.01427091510525835
203 4 0.01 9.346152615880894e-11 8.541547752205503e-06 3.071189146273218e-05 0.006956858521837694
203 5 0.05 1.819483537513698e-12 1.166086930126653e-06 4.155462579656639e-07 0.0007719257619012154
203 6 0.1 9.06136150406349e-14 4.469194716527625e-07 1.35721753373942e-06 0.00139465838532371
203 7 0.5 1.908788230526253e-14 3.862888826589028e-07 2.309877102735211e-11 5.759658272097568e-06

204 0 0.0001 3.372524571384178e-08 0.0002593348984762933 0.02710974279842461 0.1766571772105645
204 1 0.0005 NaN NaN NaN NaN
204 2 0.001 NaN NaN NaN NaN
204 3 0.005 2.256028466220042e-10 1.905312945593707e-05 6.158677264503805e-05 0.009220930729080257
204 4 0.01 2.824178665664245e-10 1.920335587701771e-05 5.863162514304756e-05 0.009579576715478488
204 5 0.05 3.572434949796939e-14 3.732869475747691e-07 2.057310425184499e-07 0.0006226836119584966
204 6 0.1 6.335780247041115e-14 3.901865346378486e-07 7.267418660993536e-08 0.0003211801223168553
204 7 0.5 1.908778645094738e-14 3.862873980686743e-07 2.307928289887414e-11 5.767381327625998e-06

205 0 0.0001 4.765875538745305e-08 0.0002914045315978164 0.01582244889959284 0.1268364291154904
205 1 0.0005 NaN NaN NaN NaN
205 2 0.001 NaN NaN NaN NaN
205 3 0.005 4.441800061937608e-10 2.687390988409533e-05 7.325541955296079e-05 0.01017306819662589
205 4 0.01 2.416141156778245e-10 1.852797817480933e-05 5.84404813819555e-05 0.009560395026850577
205 5 0.05 2.838389863020585e-14 2.811731842911058e-07 2.106564376893294e-07 0.0006296539238439536
205 6 0.1 2.368581136740439e-14 3.123806791016648e-07 2.447568213653492e-08 0.0002096958860022813
205 7 0.5 1.908750606049189e-14 3.862782773644824e-07 2.063690783945389e-11 5.416903732236023e-06

206 0 0.0001 3.656271630529655e-08 0.0002624458529272289 0.01377984941266636 0.1181640466146732
206 1 0.0005 NaN NaN NaN NaN
206 2 0.001 NaN NaN NaN NaN
206 3 0.005 4.291466608536514e-12 3.216636482950008e-06 4.217577854526893e-05 0.006957767645636048
206 4 0.01 5.524495627314584e-11 6.164670366182179e-06 6.775657736956133e-05 0.01036567210698092
206 5 0.05 2.828800002415305e-14 2.80841701894019e-07 2.109361867282146e-07 0.0006299284593831445
206 6 0.1 2.376322391403891e-14 3.128458265777567e-07 2.48315473282747e-08 0.0002214554229046373
206 7 0.5 1.908807830532111e-14 3.862934043752375e-07 2.563036741740868e-11 6.15681490245823e-06

207 0 0.0001 4.547745364993966e-08 0.0003022568981263518 0.02513019618835631 0.1581350963666475
207 1 0.0005 NaN NaN NaN NaN
207 2 0.001 7.127896673247037e-09 0.0002174353980310961 0.2189909349386357 1.135802782933872
207 3 0.005 5.269164526479258e-12 3.809637973084534e-06 5.493286179021428e-05 0.009126766811896836
207 4 0.01 4.695091375953489e-11 8.420026446298579e-06 4.730506879493413e-05 0.008317096328563589
207 5 0.05 2.849704428149508e-14 2.816643442926647e-07 2.151858986299251e-07 0.0006362785505089619
207 6 0.1 1.153574248968764e-14 2.608682496685333e-07 1.111469884642177e-08 8.771915874516978e-05
207 7 0.5 1.908806533900137e-14 3.862928217301942e-07 2.441634321393461e-11 5.972458850811435e-06

208 0 0.0001 3.769994747723559e-08 0.0002387285005274187 0.003876094908622894 0.06533634364906149
208 1 0.0005 6.64594901381899e-08 0.0002745128937919894 0.008029882968174182 0.1400881365394435
208 2 0.001 NaN NaN NaN NaN
208 3 0.005 9.118031163679187e-12 2.77324666297929e-06 3.348838401853335e-05 0.006526746841294839
208 4 0.01 2.284892693619096e-09 4.843012043842521e-05 4.470013256093258e-05 0.008036557400558753
208 5 0.05 3.852073893132073e-14 2.981706281879326e-07 2.730666138563879e-07 0.0007235303390886738
208 6 0.1 1.215235064000082e-14 2.677990145194542e-07 6.065299469755578e-09 0.0001082814273065669
208 7 0.5 1.908795432473904e-14 3.862886654992792e-07 2.312940459558754e-11 5.783398254632921e-06

209 0 0.0001 1.125694361562813e-07 0.0002768868190088369 0.01155545234216628 0.1357352269337024
209 1 0.0005 2.64792835035475e-08 0.0001990034791465867 0.001113819296360454 0.04156701696981946
209 2 0.001 2.144619418058711e-10 2.00326777917148e-05 0.001972723607070933 0.06624397355098877
209 3 0.005 9.16752386896335e-11 1.30088337111367e-05 4.80580083755237e-05 0.007940108839288307
209 4 0.01 2.340246721565311e-09 5.105245991288143e-05 4.33825459536e-05 0.007753179393234388
209 5 0.05 5.103845702279264e-14 3.19179870533759e-07 3.213340175904823e-07 0.0007758907128831982
209 6 0.1 1.206191471358044e-14 2.671249159647004e-07 8.078163563012059e-09 0.0001216697594406124
209 7 0.5 1.908791464417958e-14 3.862885757932588e-07 2.255104640981739e-11 5.690476930553245e-06

210 0 0.0001 5.711657368423847e-08 0.0002274174237881788 0.009666084471044877 0.1259340424210318
210 1 0.0005 2.679498751236543e-08 0.000198975351000108 0.0006512671531628396 0.03140581644458895
210 2 0.001 NaN NaN NaN NaN
210 3 0.005 1.019516372247418e-10 1.344036760908551e-05 5.59000074066585e-05 0.008540953865944445
210 4 0.01 1.049852191618655e-09 3.184984207660335e-05 0.0001273650342600601 0.01425981469622051
210 5 0.05 5.097675156925396e-14 3.183930021855019e-07 3.217997847112416e-07 0.000776270559857295
210 6 0.1 1.205126153159498e-14 2.670324326103923e-07 8.320713724166186e-09 0.0001228379517892453
210 7 0.5 1.908752600168679e-14 3.862761075446031e-07 1.87040533650451e-11 5.07470835764412e-06

211 0 0.0001 3.376960621407392e-08 0.0002259823673127492 0.006528216846887231 0.1040970806160295
211 1 0.0005 2.860723248159411e-08 0.0001930963748040249 0.0001865089838987094 0.01718598205140165
211 2 0.001 NaN NaN NaN NaN
211 3 0.005 7.086421616418786e-11 8.257583854032191e-06 0.0001737104812102668 0.01378618890327887
211 4 0.01 2.173903511491886e-09 5.351315907198284e-05 3.49140727341671e-05 0.006324731676603412
211 5 0.05 5.239109558228444e-14 3.200760998467445e-07 3.167008139564255e-07 0.0007710966430021227
211 6 0.1 1.205730979180762e-14 2.671046650526421e-07 8.326495261731546e-09 0.0001229249964072032
211 7 0.5 1.908785591552109e-14 3.862806918775163e-07 1.662812386106455e-11 4.566257506333216e-06

212 0 0.0001 2.576638530097067e-08 0.0002076437590194935 0.004784811747714268 0.07869686152565158
212 1 0.0005 4.209052374256755e-09 5.152007841724426e-05 8.994128764157946e-05 0.009231316985388816
212 2 0.001 4.750451364677154e-06 0.003224472674654422 0.7005093979229278 1.386501319784564
212 3 0.005 1.004838231911956e-10 1.067063731552409e-05 0.0001449475123896727 0.01201968533544018
212 4 0.01 1.356291033171253e-09 4.29594779083331e-05 4.0472382713305e-05 0.006846264621377718
212 5 0.05 5.21117668413328e-14 3.196839970520671e-07 3.041892710183401e-07 0.0007508054789366891
212 6 0.1 1.207005384338349e-14 2.67228681849474e-07 8.187662096777926e-09 0.0001225823695041317
212 7 0.5 1.908262589064194e-14 3.859144350748522e-07 1.529723082129749e-14 9.054913052697344e-08

213 0 0.0001 2.555891242123578e-08 0.0001961023928944705 0.006586346790786813 0.08840207249951926
213 1 0.0005 4.332421312187794e-09 5.173617779608009e-05 0.0001400818596115012 0.01206807263992005
213 2 0.001 NaN NaN NaN NaN
213 3 0.005 1.915719396586047e-11 5.111683681224832e-06 1.311326338989659e-05 0.007875343157475068
213 4 0.01 1.259868288778942e-09 4.16775326579355e-05 3.892922707165164e-05 0.006740423689789332
213 5 0.05 1.316844474560752e-13 3.555159215906656e-07 7.381835916588879e-08 0.0003372101100094227
213 6 0.1 1.206363887848349e-14 2.672296735006796e-07 8.131829660880758e-09 0.0001219483240979535
213 7 0.5 1.908232776941573e-14 3.859168566933135e-07 1.529101335022806e-14 9.05424873964833e-08

214 0 0.0001 1.928953618319986e-08 0.0001946365359786206 0.00588504834136732 0.0818302094063873
214 1 0.0005 4.410787353566149e-09 5.186863117856433e-05 7.55890468068145e-05 0.007220593649420071
214 2 0.001 NaN NaN NaN NaN
214 3 0.005 4.206875518744222e-11 7.651542835773739e-06 1.334252044110003e-05 0.004107902284729015
214 4 0.01 1.712428210851432e-09 4.621241394353603e-05 3.850640255040398e-05 0.006734129241359521
214 5 0.05 1.321593518850781e-13 3.561646639838045e-07 7.381663100704602e-08 0.0003371557830621486
214 6 0.1 1.002012974287697e-14 2.289095326624135e-07 1.117860220908712e-10 1.565791579893894e-05
214 7 0.5 1.9082300277205e-14 3.859168424824588e-07 1.528694119668313e-14 9.052874228032692e-08

215 0 0.0001 2.481006735367521e-08 0.0001796150430690702 0.002474808561566319 0.05248952635897497
215 1 0.0005 5.903388894330101e-09 6.092688764658405e-05 3.02649392266157e-05 0.004717274692338846
215 2 0.001 NaN NaN NaN NaN
215 3 0.005 3.058468228588196e-12 2.510942386457771e-06 5.360726762579706e-06 0.002593382409341261
215 4 0.01 1.592077233502237e-09 4.438563814490593e-05 3.714069470253127e-05 0.006551474937712021
215 5 0.05 1.320696927736576e-13 3.559768844141331e-07 7.375396387857613e-08 0.0003369282710679045
215 6 0.1 1.002016475021079e-14 2.288965226249218e-07 1.167851201370479e-10 1.58159564899174e-05
215 7 0.5 1.908229761102722e-14 3.859167128084096e-07 1.528658980726582e-14 9.054386085338706e-08

216 0 0.0001 2.338269411691445e-08 0.0001686652662864496 0.002743372908983469 0.05556652919717864
216 1 0.0005 7.12665091768094e-09 6.775478523213252e-05 6.456106439419106e-05 0.006664437870665951
216 2 0.001 NaN NaN NaN NaN
216 3 0.005 3.428574359673377e-13 6.91585106959991e-07 5.021341313371848e-06 0.002514109342237281
216 4 0.01 3.918038724887378e-11 7.071762798904757e-06 1.047099354550609e-05 0.003190497950698923
216 5 0.05 1.320790345147182e-13 3.559952079790207e-07 7.376200082315291e-08 0.0003369138196941401
216 6 0.1 1.002012790176253e-14 2.288966989283381e-07 1.166872928384537e-10 1.581451129784028e-05
216 7 0.5 1.908232154273784e-14 3.859165724762192e-07 1.528785903165026e-14 9.054711758160749e-08

217 0 0.0001 2.606676634745402e-08 0.0001703616817332332 0.00385491069182264 0.06897661893139839
217 1 0.0005 7.605292348771747e-09 6.847621600503118e-05 2.311914707641159e-05 0.003822925477187988
217 2 0.001 1.9926542003978e-10 1.310776940144365e-05 8.390094966438788e-05 0.007681771505462898
217 3 0.005 3.730172773823831e-13 7.239159973693177e-07 4.944556672879738e-06 0.002497842559100572
217 4 0.01 6.101211206803824e-12 3.155826964196251e-06 8.665603893672731e-06 0.002856594094498233
217 5 0.05 1.320587665419139e-13 3.559340182590631e-07 7.379579181494648e-08 0.0003369604239565893
217 6 0.1 1.002016992986492e-14 2.288736076216935e-07 1.049691782228283e-10 1.491270189191152e-05
217 7 0.5 1.908230253140247e-14 3.859165373931717e-07 1.530021775713334e-14 9.055675953550946e-08

218 0 0.0001 1.510497431716703e-08 0.0001489532803158333 0.003173227680229099 0.05943078255070022
218 1 0.0005 8.164256351928559e-09 7.11193214528727e-05 2.299890093032999e-05 0.003815081178987212
218 2 0.001 NaN NaN NaN NaN
218 3 0.005 5.480346347022096e-12 2.290766084822593e-06 1.967022587416452e-06 0.001404224355514794
218 4 0.01 2.675736351146654e-11 6.150060205101227e-06 2.560686892271024e-07 0.0006036171936136814
218 5 0.05 1.313712340324407e-13 3.551960325864911e-07 7.41040853561364e-08 0.0003367649669233641
218 6 0.1 1.00203526148154e-14 2.289734313265512e-07 8.320462548728203e-11 1.332768561046471e-05
218 7 0.5 1.90823056729884e-14 3.859166084474452e-07 1.53038477387036e-14 9.055812455471823e-08

219 0 0.0001 1.17444278485151e-08 0.0001397440154415897 0.002867366957484083 0.05716494613908996
219 1 0.0005 8.334713487450755e-09 7.214021472234933e-05 2.571850496125447e-05 0.004241911991844649
219 2 0.001 1.794057789570226e-11 3.675753240450774e-06 1.542061698605002e-05 0.00383505681559182
219 3 0.005 3.340367681760816e-12 1.760204527467835e-06 1.053802758108562e-06 0.001072021226956377
219 4 0.01 2.921913258069398e-11 6.423938962552e-06 2.476421205749291e-07 0.0005649661715287913
219 5 0.05 1.319466065685868e-13 3.565654225212711e-07 1.042377469003628e-07 0.0004437314646065227
219 6 0.1 1.002047156577047e-14 2.290177025798812e-07 7.467383000584061e-11 1.26371623752064e-05
219 7 0.5 1.908228987111735e-14 3.859166755049159e-07 1.530346064801512e-14 9.055934691026835e-08

220 0 0.0001 9.024695961152901e-09 0.0001299083308565763 0.002898708820928611 0.05708356956171856
220 1 0.0005 2.787696365210254e-09 4.336999245291295e-05 3.150407608034344e-05 0.004637486792054446
220 2 0.001 2.113096209559553e-12 1.93856429886452e-06 3.090878376026094e-05 0.00554635277012705
220 3 0.005 6.485391439608567e-13 8.257723962401542e-07 1.176902318882938e-06 0.001040054745936714
220 4 0.01 8.650477838269736e-12 3.216550883866631e-06 4.633306299468071e-06 0.002012598034393021
220 5 0.05 1.190003037444977e-13 3.349051214129872e-07 1.00634746729153e-07 0.0004382076422436709
220 6 0.1 1.001282284645469e-14 2.296687102720796e-07 1.240821833785521e-10 1.500887405814222e-05
220 7 0.5 1.908229022435678e-14 3.859166848307893e-07 1.530538897224283e-14 9.056575778210174e-08

221 0 0.0001 6.62308996699249e-09 0.0001063971290449217 0.002422266032326017 0.05163984975057812
221 1 0.0005 2.994857860777152e-09 4.626911014726787e-05 3.280835673063892e-05 0.004773428844925487
221 2 0.001 2.305242966201274e-12 2.003948396112065e-06 1.170306273989351e-05 0.003107118543206888
221 3 0.005 5.11950254109521e-13 7.437991391689991e-07 2.223088722539891e-07 0.0005561783770509088
221 4 0.01 2.223868632910122e-12 1.883645970313097e-06 2.327892801085292e-07 0.0005892530256489392
221 5 0.05 8.239460893221689e-16 9.76074963077167e-08 9.409034449094428e-11 8.422065530533374e-06
221 6 0.1 1.001249202261901e-14 2.296966279402568e-07 1.190060130714747e-10 1.473681004249272e-05
221 7 0.5 1.908229015587531e-14 3.859166808339864e-07 1.53046678430855e-14 9.056641547822153e-08

222 0 0.0001 7.074357415050154e-09 0.0001086875538085508 0.00242131843260431 0.05225759313125278
222 1 0.0005 1.754606080041274e-09 3.399799727787922e-05 4.554689677831758e-05 0.005771944791363115
222 2 0.001 2.821643081707788e-11 4.918996214797744e-06 7.928868081101238e-06 0.002250469290951518
222 3 0.005 9.85625403947179e-14 3.726910899892744e-07 5.961039798856899e-08 0.0003165964799518584
222 4 0.01 3.347354116235002e-13 5.85102615247024e-07 1.382140928364946e-08 0.0001279001886601572
222 5 0.05 7.753820592351012e-16 9.541801126999871e-08 3.371814104998118e-12 1.909303845804011e-06
222 6 0.1 1.001245099762235e-14 2.296760914788365e-07 1.193475627165585e-10 1.473478739744127e-05
222 7 0.5 1.908228860031964e-14 3.859166803898972e-07 1.531345269060862e-14 9.057365379927518e-08

223 0 0.0001 1.60918046961627e-09 5.427875607022514e-05 0.0001258031944517008 0.01037901676553199
223 1 0.0005 5.067177485332521e-11 7.78045181260012e-06 3.002722135245854e-05 0.004553512734324583
223 2 0.001 2.008966839331183e-11 4.809785268733435e-06 4.18489689993378e-06 0.001961218201399273
223 3 0.005 2.663378559943034e-15 1.386788901491798e-07 4.989871656054298e-08 0.0002916341026111269
223 4 0.01 1.878510339897364e-14 2.301540416027592e-07 7.476177768383154e-09 8.459465093058061e-05
223 5 0.05 7.752965082557593e-16 9.542841850063155e-08 3.335661844713523e-12 1.899855214260171e-06
223 6 0.1 1.002858655647702e-14 2.31853788168479e-07 5.775999682510208e-15 5.77296566106611e-08
223 7 0.5 1.908228966678403e-14 3.859166644026857e-07 1.53130657164121e-14 9.057401784140495e-08

224 0 0.0001 1.021352408521321e-09 3.434984567540766e-05 7.182251787620995e-05 0.00730352910060672
224 1 0.0005 8.35832205625942e-11 1.083211059293987e-05 3.713113013596804e-05 0.004998000863470242
224 2 0.001 3.538272864947467e-12 1.679704971557783e-06 1.720300437476688e-06 0.001039689767987184
224 3 0.005 7.802445237865163e-15 1.301759700034211e-07 4.298917028241482e-09 6.494864129069633e-05
224 4 0.01 7.439326163359084e-15 1.598347232345532e-07 7.280356205310966e-09 0.0001004170198301013
224 5 0.05 7.75288828548693e-16 9.542034362652885e-08 3.30898052695878e-12 1.894207616759402e-06
224 6 0.1 1.002858604386494e-14 2.318539586987356e-07 5.77339960045647e-15 5.77231870080297e-08
224 7 0.5 1.908228964807701e-14 3.859166621822396e-07 1.531327033892556e-14 9.057456373806616e-08

225 0 0.0001 8.034502766088436e-10 3.005276014445002e-05 8.000300465697861e-05 0.007521497546609801
225 1 0.0005 7.99010790149557e-11 1.121938794046429e-05 3.689376409118709e-05 0.00494922599699521
225 2 0.001 1.155642223172954e-13 4.025290398779191e-07 1.052221771594619e-06 0.0008006868214847085
225 3 0.005 7.947882783359951e-15 1.289661741843418e-07 1.603810541962083e-08 0.0001488507673319539
225 4 0.01 9.722582737082046e-16 1.443060528849571e-07 7.222104731009044e-09 7.132880660487562e-05
225 5 0.05 7.64594943826217e-16 9.493993280429436e-08 3.203073271552198e-12 1.734969293343269e-06
225 6 0.1 1.002858298739688e-14 2.318532672518359e-07 5.773678314272999e-15 5.772425781813695e-08
225 7 0.5 1.908228957829185e-14 3.85916669287667e-07 1.531347800641628e-14 9.057461236583464e-08

226 0 0.0001 5.384318944122785e-10 2.651336186421105e-05 8.016395710386202e-05 0.007637882019720266
226 1 0.0005 5.108693474670662e-11 9.211140677756191e-06 3.27224509087389e-05 0.004628090200549106
226 2 0.001 7.771473586076967e-14 2.891871591081951e-07 1.706645146322488e-06 0.001007151416570706
226 3 0.005 9.5356916090386e-16 6.192248891423446e-08 4.048161507102046e-09 8.948574357603434e-05
226 4 0.01 9.721462667475964e-16 1.43048016099101e-07 9.293841685429889e-10 2.890941636535249e-05
226 5 0.05 7.60763637316207e-16 9.518956511911369e-08 8.304990650984505e-15 7.740768415143151e-08
226 6 0.1 1.002858640813988e-14 2.318533889322794e-07 5.774484490270431e-15 5.772581368468366e-08
226 7 0.5 1.908228960688583e-14 3.859166683994886e-07 1.531395520783955e-14 9.057470584661331e-08

227 0 0.0001 3.091548588588721e-16 7.59653224768897e-08 9.536415699730559e-13 1.824492340762873e-06
227 1 0.0005 1.379580078965486e-15 1.021765565489829e-07 8.713372786296606e-13 7.186068123887779e-07
227 2 0.001 3.998349866013002e-16 9.109828180697832e-08 3.93631020625625e-13 4.718040824691627e-07
227 3 0.005 4.293668802322007e-16 6.55303611374336e-08 2.898866145436323e-15 5.319417462068543e-08
227 4 0.01 9.741398367099161e-16 1.418016037924019e-07 9.838445111617864e-16 2.480885452627035e-08
227 5 0.05 7.605786679580026e-16 9.523121091703501e-08 8.301202696121802e-15 7.701542115157167e-08
227 6 0.1 1.002858222477448e-14 2.31853248600089e-07 5.777931587857425e-15 5.772952293980893e-08
227 7 0.5 1.908228957344312e-14 3.859166683994886e-07 1.53139982341704e-14 9.057476568763434e-08



==> results/shifts/backup-2020-04-23/output_error_shifts_sm_case57_bt7.dat <==
0 0 0.0001 0.0008556816911213725 0.06184701139941762 5.848327947796444e-11 1.141292401074523e-05
0 1 0.0005 0.0008555937752544501 0.06184912711522728 2.479317968365449e-10 2.137698858373227e-05
0 2 0.001 0.0008554849044918348 0.06185177002853148 6.632412961261295e-10 3.361814146529696e-05
0 3 0.005 0.0008546554650811911 0.06187282692936691 9.783876873805169e-09 0.0001229763650789639
0 4 0.01 0.0008537211833275567 0.06189894517226735 2.981768663648502e-08 0.0002131656004038529
0 5 0.05 0.0008501892730043552 0.06210391357326106 1.421395303387369e-09 4.655392637187283e-05
0 6 0.1 0.0008579423205854088 0.06239965181177487 5.752156627571027e-06 0.002984565318896792
0 7 0.5 0.004874728214097921 0.08266412258333933 0.182146107168723 0.5831441898222298

1 0 0.0001 0.0008727929881115772 0.06158430768480816 4.958511519769781e-10 3.516455800300911e-05
1 1 0.0005 0.0008715585524442431 0.06159866103793643 4.639092790985096e-10 3.386612453848414e-05
1 2 0.001 0.0008700669934274121 0.06161658156392136 4.643152881145209e-10 3.341655475774807e-05
1 3 0.005 0.0008601730591420945 0.0617588033474572 3.498298100862564e-09 7.628102029033634e-05
1 4 0.01 0.0008526799702566397 0.06193371880504017 3.930037820926449e-08 0.0002436764445534756
1 5 0.05 0.0009461534995813159 0.06323402639428366 2.228610399011712e-05 0.005810508103965883
1 6 0.1 0.001320167932996365 0.06470105800852366 0.0003868721195550325 0.02422887619568503
1 7 0.5 0.008248910756279077 0.1074798892546736 0.454192162947369 0.7501574655632541

2 0 0.0001 0.0008727909800815692 0.06158433077264469 1.119811838977086e-09 4.916176508951153e-05
2 1 0.0005 0.0008715466707153617 0.06159880156057085 8.040897840779493e-09 0.0001178599443663053
2 2 0.001 0.0008700431216563509 0.06161687432894158 2.666182979699126e-08 0.0002074781078689192
2 3 0.005 0.0008600607643796358 0.06176075113930057 9.314703605037658e-07 0.001185064775588218
2 4 0.01 0.000852530306755245 0.06193900398872598 6.71950844526977e-06 0.003173927735293347
2 5 0.05 0.0009885673894203643 0.06344750886265427 0.01598523619171225 0.1561245747275668
2 6 0.1 0.001419443514653623 0.06494436197756936 0.007095098175397355 0.1038776799695571
2 7 0.5 0.01053922266004949 0.1165169041396825 0.1254576140874986 0.3952424748490269

3 0 0.0001 0.0008727098289863962 0.06158526458186531 1.284186872372641e-06 0.00139564798996239
3 1 0.0005 0.0008711183344022518 0.06160388875863143 3.329667795772629e-05 0.007072766745680248
3 2 0.001 0.0008692236871629896 0.06162701423915706 0.0001359411322018182 0.01428832905280242
3 3 0.005 0.0008571430967506013 0.06181542491497538 0.003983300321520025 0.07759813785202985
3 4 0.01 0.0008504403944460412 0.06205005121124607 0.01645656576487002 0.1584340183033399
3 5 0.05 0.0009924718278994397 0.0634655716078143 0.01694296393044567 0.1607828410458609
3 6 0.1 0.00136312465514964 0.0648175702541347 0.03223350554033425 0.2228966127802303
3 7 0.5 0.005683828230561259 0.0769977580854726 1.164425600456063 0.985632777307803

4 0 0.0001 0.0008726657011438039 0.06158577093908857 2.227883755006852e-06 0.001835790613477162
4 1 0.0005 0.0008709925344384153 0.06160537770507624 4.592639106807801e-05 0.008305757382057077
4 2 0.001 0.0008689774177326299 0.06163004805974515 0.0001885508549397006 0.01682885140088408
4 3 0.005 0.0008561788200062234 0.06183421817805046 0.005492999169914197 0.09119488539173193
4 4 0.01 0.0008502213649707789 0.0620739710818472 0.01879809314380869 0.169426371914861
4 5 0.05 0.0009864790393763086 0.06343914951111751 0.01795476409984103 0.1655708046302971
4 6 0.1 0.001595898624879793 0.06531417714634014 0.05713114935834031 0.2977017985982855
4 7 0.5 0.02327683017854394 0.1500911148406878 7.475553905360101 2.83450631998163

5 0 0.0001 0.0008725339055253758 0.06158729154185316 2.243042382142237e-05 0.005806633315115217
5 1 0.0005 0.0008702237915709757 0.06161456759120165 0.0007350106320658796 0.03325265511445297
5 2 0.001 0.0008676862352631818 0.06164627697453673 0.002796706543920914 0.06497661903313334
5 3 0.005 0.0008556338142506675 0.06185314179825863 0.03288451484920259 0.224706290199266
5 4 0.01 0.0008504314482794411 0.06208152634695185 0.05584247712875494 0.2938339465801003
5 5 0.05 0.002765182608002324 0.07374260232071883 4.814916036770227 2.583718066759226
5 6 0.1 0.002705975429350967 0.07412092385373015 6.457386659304633 2.946721431289246
5 7 0.5 0.02468360734059074 0.1564107742180108 10.65795381910123 4.378589451553751

6 0 0.0001 0.0008677387375975873 0.06165118243072287 3.048802392218799e-05 0.006619408264465387
6 1 0.0005 0.0008763381849853167 0.06154327719425279 0.001125221095747847 0.04026210375660577
6 2 0.001 0.0008884925057240116 0.06145928826063995 0.004717465522870144 0.0845784400859162
6 3 0.005 0.001079690314262804 0.06204544820555213 0.2505181735336715 0.8424035284823796
6 4 0.01 0.001483664381079452 0.06367822036412596 1.675952205082189 1.977087379253114
6 5 0.05 0.0006297617149013339 0.04889700091276694 0.007242345926945387 0.1036767451192827
6 6 0.1 0.0007875803990043868 0.0488607984895979 0.009283543541715249 0.115763504294969
6 7 0.5 0.0158111676088588 0.1205737284975674 4.517366246963658 2.661027750198597

7 0 0.0001 0.0008679953680301385 0.06164818545025286 0.0003700506023534607 0.02298166778299093
7 1 0.0005 0.0009113454866839598 0.0646260536976353 0.00474605083671093 0.06048278214402836
7 2 0.001 0.0009052451764602314 0.06424119968862607 0.009557564680458479 0.09369999883648283
7 3 0.005 0.0008660196488809494 0.06088730178465784 0.03810153494707804 0.1987660354427577
7 4 0.01 0.0008476553420161762 0.05695051933762008 0.02867512059208714 0.1624036159028089
7 5 0.05 0.0006260142150723328 0.04884163212309289 0.008588900535035972 0.113572033782409
7 6 0.1 0.0008052031094606012 0.04885396890930949 0.007211764148567621 0.1089946182087421
7 7 0.5 0.003665459565097251 0.06404180432048534 1.869805168652449 1.307428187153267

8 0 0.0001 0.0009124180097514925 0.06475433467159553 0.002321779889933162 0.05842478189799816
8 1 0.0005 0.0009112491612004277 0.06466321608419001 0.003496493335822507 0.07157532904648223
8 2 0.001 0.0009050004666418274 0.06427414404217302 0.005320236885296538 0.0800342745301249
8 3 0.005 0.0008638553601657046 0.06083641683238206 0.1071504646650036 0.3825875036145753
8 4 0.01 0.0008216423267284394 0.05679632599838857 0.1342266534950918 0.4297090286524579
8 5 0.05 0.008267064183832541 0.1056065694349528 0.6387537676131451 0.7921048651718264
8 6 0.1 0.05135836915299846 0.2673569728952718 1.410163390352028 2.10843093670873
8 7 0.5 0.00623359851631871 0.08692381950359707 0.7913539177373772 0.9225459609914779

9 0 0.0001 0.0009120729565869214 0.06471236059934826 0.002082566209004949 0.05610757796094967
9 1 0.0005 0.0009110663994794699 0.0645989590670295 0.002906373855467435 0.06628781544739493
9 2 0.001 0.0009049129411785788 0.06419236057681488 0.004396096395171446 0.08087364651138551
9 3 0.005 0.0008622270065879916 0.06074339908268689 0.1082868400912383 0.3872635871085408
9 4 0.01 0.0008648317331213728 0.05674611588266121 0.2963321709406124 0.6288704057575707
9 5 0.05 0.05153206771173745 0.208220763172219 752.4945744982811 27.53171310902525
9 6 0.1 0.002188758721037559 0.05976679973114507 0.467777484448328 0.8599654366036296
9 7 0.5 0.005723248930349292 0.08293935532433494 1.97323091435371 1.621205856444016

10 0 0.0001 0.0009121185953333888 0.06471031669710525 0.002084903555334265 0.05615983357575272
10 1 0.0005 0.0009113658261786717 0.06460081465402245 0.006016471514461668 0.09286871393248308
10 2 0.001 0.0009063930788317634 0.06420929217574844 0.04273032832522221 0.2438803407381148
10 3 0.005 0.0008950852804647749 0.06052625926410604 0.1111092865440822 0.3998562193233803
10 4 0.01 0.0009561483275873462 0.05640231578543453 0.2216491765679895 0.5527453505872642
10 5 0.05 0.01290870989285834 0.1219722068327025 40.6759952458885 8.310376527756587
10 6 0.1 0.01412705005688118 0.1130280201166998 0.4896412191110579 0.8555338705229298
10 7 0.5 0.001155902059228741 0.03675574158897676 1.098932111555528 1.222201614247352

11 0 0.0001 0.0009252823705392443 0.06472103244715788 0.001954692215851945 0.05454382459614948
11 1 0.0005 0.0009227523900191789 0.0645948514181387 0.01057720966109312 0.12498384847018
11 2 0.001 0.0009406112670411165 0.06551603912966542 0.05157625359366966 0.2750892082983998
11 3 0.005 0.001004642216305196 0.06043844694686396 0.127998304706555 0.4510774646765938
11 4 0.01 0.001100495175043536 0.05638998306142318 0.1951781524880681 0.5371324597650364
11 5 0.05 0.008076883922499811 0.123991365793529 3.810292253723227 2.340460195348086
11 6 0.1 0.008405097771503554 0.09612964943601376 0.7303398872968592 0.9007974368308371
11 7 0.5 0.003789322919118352 0.07074259274861028 0.3005697865391034 0.6450494913727619

12 0 0.0001 0.001162768680246468 0.06676549425544609 0.1993200733486409 0.6321440587921738
12 1 0.0005 0.0009901990971660629 0.06582073304944691 0.14763304208393 0.545351583705296
12 2 0.001 0.0009201305665694036 0.06495640616056164 0.1345717757400394 0.4888239315279816
12 3 0.005 0.001011712891217515 0.06048814007837811 0.5406888599247737 0.8265076812208336
12 4 0.01 0.00106829820208512 0.05655924111343946 0.5965470199265959 0.863596971338139
12 5 0.05 0.001464442302316534 0.05428333969489962 4.349525399948551 2.554635783966035
12 6 0.1 0.01879533242144275 0.1485460121410842 2.50040544317565 1.778991515333966
12 7 0.5 0.0006496907759785301 0.0313171091584028 4.299379128405033 2.337176627859809

13 0 0.0001 0.00115923927408233 0.06676885599594629 0.2021975904990093 0.6360900888629604
13 1 0.0005 0.0009996579221025225 0.06585962998315997 0.1465324331114547 0.5270078439468029
13 2 0.001 0.0009223552096242341 0.06506525107365624 0.3561820849599135 0.7054552918544441
13 3 0.005 0.001103425032094373 0.06051888226495139 0.6433883555573526 1.048118372534239
13 4 0.01 0.01167837679770551 0.1054410359434135 1.008135950813356 1.173135459155592
13 5 0.05 0.0005881548849079336 0.04663207291588423 3.397063754043907 2.221010772730108
13 6 0.1 0.01979940290558797 0.1420631545302831 2.012079008479621 1.49919917400846
13 7 0.5 0.002368376991711909 0.04457979455267491 0.3811406563802686 0.6848512700151547

14 0 0.0001 0.0016175558554641 0.06724614175848664 0.1891940243645502 0.5750577245938275
14 1 0.0005 0.001959309713616031 0.06711610648525923 0.2216782295812907 0.5711694665798572
14 2 0.001 0.001418889635291547 0.06562258793136255 0.1991321778436171 0.4774335285466356
14 3 0.005 0.002732820011284931 0.06323881547035004 0.6839317799212681 1.055441833022096
14 4 0.01 0.01105678084195371 0.1050983105248209 1.838352192288641 1.547087617507715
14 5 0.05 0.000194987329601778 0.01903608504134136 1.432255568521452 1.542786643204017
14 6 0.1 0.005694565164516872 0.09677292786688163 0.5473599878529685 0.9674900942293352
14 7 0.5 0.004975048809101063 0.06871851721416133 0.1830205114997662 0.4865385884587927

15 0 0.0001 0.001804134907805074 0.06667247931514009 0.2262158044603802 0.5324874755526321
15 1 0.0005 0.002596322574655231 0.0699319534914058 0.3006256282402952 0.6172682523961699
15 2 0.001 0.001061788178964014 0.06483247046296814 0.3432394911964277 0.6686965734745656
15 3 0.005 0.00604814611555197 0.07581025142821174 0.651499138963648 1.094225194842846
15 4 0.01 0.001383053588764188 0.03681984342419131 0.2830219832551841 0.6798495292598694
15 5 0.05 0.01224710985264057 0.1450960318760228 3.991597197135267 2.624407857064931
15 6 0.1 0.20881047693679 0.5256352619457187 5.521807825842215 2.822939849961035
15 7 0.5 0.005857640317319021 0.07308797042951554 0.1662214856012305 0.3462920785904569

16 0 0.0001 0.001725630703465637 0.0663938800911108 0.2031352763091204 0.5047088369828834
16 1 0.0005 0.002618281581646078 0.06983504772995275 0.3384227978139393 0.6522622177169228
16 2 0.001 0.001998996978960481 0.06152877305077142 0.242765134065824 0.5433260533453916
16 3 0.005 0.0004576046953904131 0.03346398855015975 0.06782177404104762 0.3224807441491562
16 4 0.01 0.001360095074883475 0.03671181248091449 0.2868131577383776 0.6886702803842033
16 5 0.05 0.002346283268210622 0.06757792913071237 36.04751642658694 8.248280999459945
16 6 0.1 0.1154840881872481 0.3956840279599017 1.508344552040392 1.501959306878379
16 7 0.5 0.006111977918262892 0.07414172178666778 0.1075079221585988 0.3724917386600234

17 0 0.0001 0.001609018088491462 0.06623494334789681 0.2351239541355178 0.5497247940325607
17 1 0.0005 0.002607140123999687 0.07012939181319533 0.3486649934401588 0.6723062969450044
17 2 0.001 0.002031926998134652 0.06133470802841945 0.2417332799257036 0.5432003921917534
17 3 0.005 0.0005255493718849116 0.03403210746061802 0.116208527514511 0.3986647797272448
17 4 0.01 0.0001787499072369683 0.02246786548734114 16.38964178179287 5.452062908744905
17 5 0.05 0.0003034606661430157 0.02090674789794367 0.2292001102878346 0.6090589575522751
17 6 0.1 0.0009772989552040855 0.03308779121549543 0.0308950069199647 0.2183092472365558
17 7 0.5 0.005519155798530999 0.06568542164275959 0.05893252820499274 0.3260083026658396

18 0 0.0001 0.0003940327242169807 0.02914342286571259 0.12951710195527 0.3936841120586685
18 1 0.0005 0.002660928601485991 0.06966147956922386 0.3498213789867526 0.673295314224386
18 2 0.001 0.002061605927344878 0.06115075385458724 0.234165830353134 0.5363790032651221
18 3 0.005 0.0001196668186581056 0.01366112862992308 0.07167030827076201 0.3228198384005347
18 4 0.01 0.0001069730537642776 0.01116389828547204 0.1135106806501909 0.4005684670028629
18 5 0.05 0.0007863450854892725 0.02719096881439276 0.05209755853969466 0.2745466908073546
18 6 0.1 0.004238076303385662 0.057148035443916 0.08929755665270121 0.3373418541862974
18 7 0.5 0.005341144232072536 0.06189379698196396 0.4205397312339756 0.7183730581196464

19 0 0.0001 0.0003902207379942471 0.02887126820781027 0.1243866466432916 0.4087230795714356
19 1 0.0005 0.0002729822450052497 0.02307304125541787 0.07795972015016875 0.3291523204613582
19 2 0.001 0.0001878714985723173 0.01777756238714501 0.03444522921147337 0.2152151733556373
19 3 0.005 6.342973764787294e-05 0.01257308737793572 0.1186249467283141 0.4196133872418792
19 4 0.01 0.0001605764483412008 0.01475402192117015 0.1222127158421134 0.4129817193724251
19 5 0.05 0.001012581666183953 0.02829941409538472 0.0660873805377111 0.2928457028434681
19 6 0.1 0.0007499302265800469 0.03218552404131669 0.08407453003333776 0.3764230841471894
19 7 0.5 0.005621774648247964 0.0634065490165292 0.5185182417492584 0.8109840298845485

20 0 0.0001 0.0005918078286996569 0.03146495703900909 0.5017270537499793 0.9250175083591703
20 1 0.0005 0.0003109866855347362 0.02302744578230209 0.07336362339939022 0.3178496528506587
20 2 0.001 0.0002056676426292891 0.01765448124725699 0.03283292449066693 0.2086844028030586
20 3 0.005 6.839332483139779e-05 0.01219884882789746 0.1193356624350931 0.4219276045903233
20 4 0.01 0.0001171910680028196 0.01909978090301001 29.8966839332231 7.374202574186688
20 5 0.05 0.0005027454695500995 0.02414517051756082 0.02137510181058991 0.181468543122137
20 6 0.1 0.0004001698863574645 0.02471828488613248 0.0148764471462119 0.1513994059239525
20 7 0.5 0.006222329867911461 0.07039456684990153 0.4436169845997037 0.7710392865236491

21 0 0.0001 0.0005842252365734034 0.03151777683031654 0.5094189267399759 0.9337907101392187
21 1 0.0005 0.02117227737703097 0.2544213096234507 12.75302316287742 4.675006545710745
21 2 0.001 0.02708388147532465 0.2741215075652232 15.1875746224429 4.29951559566904
21 3 0.005 0.001755727998509479 0.06588559331107602 1.819958388726174 1.508722988735354
21 4 0.01 0.0001743972829150563 0.02148633842729941 0.6689223318427731 1.012516315105362
21 5 0.05 0.0003612593731106922 0.02705363623454371 0.05238217307347463 0.2895183848027088
21 6 0.1 0.003392495779716161 0.08035065370556094 0.05704378884818808 0.3245481648355766
21 7 0.5 0.01804572018705129 0.1154993667145465 0.2324543634324577 0.563247663112

22 0 0.0001 0.0005576051826816192 0.03066116059171753 0.2770197970141572 0.6440252480452024
22 1 0.0005 0.0002162073774579273 0.02152788480619527 0.1830679420367715 0.4991138412253751
22 2 0.001 0.0002839172945702937 0.02274983943699604 0.465759282838457 0.8135684496260531
22 3 0.005 0.001651893618346337 0.06353762520108086 3.221714488098637 2.026541734169926
22 4 0.01 3.481310474257972e-05 0.009875798858291596 0.2903362396959901 0.6766466753599645
22 5 0.05 0.000147565491371973 0.01980355620620733 0.05487875982075376 0.2959716049589363
22 6 0.1 0.005337014264717959 0.09865317521570516 0.05937136033410607 0.3311142069488271
22 7 0.5 0.01831462161117436 0.1139503976908101 0.1877068847953528 0.4984055329571822

23 0 0.0001 0.0005545941338375118 0.02988192217825469 0.2799120062817478 0.6467724353099555
23 1 0.0005 0.0002172228032273097 0.02153432263639887 0.1183537034633937 0.4228876132158739
23 2 0.001 0.0002408597104763387 0.02290147827763001 0.1864189442358105 0.4932644984802943
23 3 0.005 0.0004172467674919492 0.03250240695195217 1.782303220857534 1.67252195074336
23 4 0.01 3.402840593765614e-05 0.01080934478732809 0.2972347300270569 0.7060753521054046
23 5 0.05 0.003887015330379406 0.08324943364811288 0.4154419752886276 0.7936240797765808
23 6 0.1 0.009476680261729707 0.1275611001759001 0.175881914263967 0.5246292735735343
23 7 0.5 0.003144796803247096 0.07072819506531758 0.1974971312271444 0.5358760781815837

24 0 0.0001 0.009023271875483532 0.1516246756778661 4.567474503815421 2.614370365694179
24 1 0.0005 0.001002100348795956 0.03766806511641096 2.586708575911012 2.983676078091575
24 2 0.001 0.00178525842632155 0.05433203973056822 7.10715421977587 4.086907767903973
24 3 0.005 0.0001958821521647806 0.02556856510163241 0.2427581776044965 0.6833426260229862
24 4 0.01 4.835825735355557e-05 0.00898683896152308 0.240476701477228 0.6345341955178547
24 5 0.05 0.005368139564511916 0.08547605169201056 0.3908576658282095 0.770766717571479
24 6 0.1 0.01343550549118071 0.1499030961017249 0.2179815103021409 0.6192648466183592
24 7 0.5 0.0006663416062829507 0.03215682337453307 0.1065051436575483 0.3662724631829709

25 0 0.0001 0.005825153863506613 0.1535462996184873 4.928824941458675 3.873960574634655
25 1 0.0005 0.001339881477398458 0.04194700161071419 0.4832597309719706 0.8436831219458056
25 2 0.001 0.004396357533055911 0.07971470468459119 0.5725094322435154 0.8604363552104444
25 3 0.005 0.0001248803638834199 0.02017195426838203 0.179367497626555 0.5048974924970562
25 4 0.01 0.0004290982180693211 0.02026425472312621 0.17332590091181 0.4952591301042188
25 5 0.05 0.00891245983948424 0.1084890233719342 0.4330692286099378 0.7538181421887956
25 6 0.1 0.01420307005005743 0.1386192355153133 0.2881652376270094 0.6866851942409106
25 7 0.5 0.0006515219151742119 0.0318929007113038 0.09942041157995248 0.3633891050547676

26 0 0.0001 0.004799805207811762 0.1362624084253459 4.576597971500633 3.623823801733122
26 1 0.0005 0.001572997522376065 0.04636776571320578 0.5088940202817447 0.8680047662960131
26 2 0.001 0.001999446017755607 0.07362020342985431 0.9056970017934999 1.073905957507025
26 3 0.005 0.0001621082786262326 0.02311411632855132 0.1766058757640142 0.5075884799979946
26 4 0.01 0.0004687588997237952 0.02065870967591943 0.3466284204910384 0.6626571307705368
26 5 0.05 0.003981029353589969 0.06374777970881418 0.3537576393787785 0.7174047052500604
26 6 0.1 0.04560335297111594 0.2672249197092458 0.1666468033468802 0.532019213610391
26 7 0.5 0.001240261393532195 0.04558737445493888 0.1936047795708741 0.5392841563376449

27 0 0.0001 0.003318404837626889 0.1108269919851566 5.081816665328924 3.589096864720903
27 1 0.0005 0.00188197563082716 0.07360084122803467 0.6572617809627834 0.9852549450510009
27 2 0.001 0.001811530060649524 0.06997909192743101 0.8599818339738564 1.043293926388476
27 3 0.005 0.0004488697351561954 0.02947231523169291 0.1078028587815684 0.3673090315571317
27 4 0.01 0.0002901458330858365 0.01914855189835807 0.1555691724809895 0.463690876135559
27 5 0.05 0.0007156117412993316 0.02421249778422929 0.3577491668892933 0.7253902781240336
27 6 0.1 0.04226923445741432 0.256308624922049 0.157914734390012 0.5200268887655476
27 7 0.5 2.247641148733891e-05 0.004562328515969494 1.825555347189106 1.566051370664855

28 0 0.0001 0.004014049267142251 0.1171040224262625 5.044250017690548 3.592729631870208
28 1 0.0005 0.001735888909941568 0.07103663749278244 0.5315634269354662 1.001336871333869
28 2 0.001 0.001429058754940944 0.06294845758435175 0.7747114545749427 1.128928191526668
28 3 0.005 0.0002751311465763727 0.02113941196592606 0.03926314760088568 0.2350736258946424
28 4 0.01 0.0002399276665659169 0.01786068117818385 0.1334949978021463 0.427295549551142
28 5 0.05 0.3112158066859698 0.5337575577219007 0.3910056772342951 0.6078221335863192
28 6 0.1 0.008498053996706783 0.08876091447764711 0.02622093940621325 0.1919015960225118
28 7 0.5 1.516015468879757e-05 0.004789789205175143 1.610149875908397 1.461022828142796

29 0 0.0001 0.004035882117812025 0.1170485096579403 5.24876083327456 3.655467461864421
29 1 0.0005 0.001746885201385466 0.07124269696107888 0.5271180809740778 0.9917580777371349
29 2 0.001 0.0001372279496032707 0.02073265528852408 0.2493241457435482 0.5738834082834174
29 3 0.005 0.0003035276770884537 0.02173776027274643 0.04644648863751707 0.2519052949747167
29 4 0.01 0.0002479641198033411 0.01877196455883157 0.1186365966549216 0.4017983045825149
29 5 0.05 0.0002725958653590216 0.01677008203495767 0.03547950928933906 0.2192030124003534
29 6 0.1 0.005953794549900123 0.08407614262901264 0.02668337110684307 0.1918717609712531
29 7 0.5 0.0001534900206890353 0.01400168664744683 0.5606613385361825 0.9453333593677611

30 0 0.0001 0.0003884054077816987 0.04887275591642881 49.8163062461247 12.54812669510667
30 1 0.0005 0.0001048576809935592 0.01903928221040019 0.1557438524367404 0.4904456757320217
30 2 0.001 0.000140826289596024 0.0209414851077403 0.2402510136755731 0.5684669751903673
30 3 0.005 0.0001577596025313911 0.01604338464210509 0.06676986978484362 0.2922874374533997
30 4 0.01 0.0003993813586085436 0.02016976354082489 0.1157653662370839 0.3723496553136398
30 5 0.05 0.01061972974955471 0.1106456574787229 0.04093181687250728 0.2228283872672185
30 6 0.1 0.008641322892862652 0.09877573856947075 0.06360526896587768 0.3169936598947696
30 7 0.5 0.0001399963946928708 0.01313910934220042 0.6119692433933112 0.9901810389688863

31 0 0.0001 0.0001736966996058046 0.0251168097453891 22.93572140102151 7.346517694712013
31 1 0.0005 0.0001577112206244927 0.02268523212108642 0.1730387256438455 0.4947120532664678
31 2 0.001 0.0002596444452214121 0.02718158971951423 0.1952718004079755 0.5270377135262521
31 3 0.005 0.0001617938605201971 0.01624594155366399 0.08922306296850764 0.3402245338909176
31 4 0.01 5.82567037377973e-05 0.0120938310390768 0.1012103242347505 0.3783761270619785
31 5 0.05 0.01547574044270706 0.1382874130735581 0.1621809734216512 0.4802151266179626
31 6 0.1 0.006208362787125703 0.1003014684159327 0.04400906392789802 0.2655133176842692
31 7 0.5 0.0001120695523630489 0.01405444128687172 1.365001551939877 1.461979040676458

32 0 0.0001 0.0006437104348003396 0.06283708771615748 3.791086001400218 4.133406631204554
32 1 0.0005 0.0005312174553685627 0.03897394248566277 0.6889619067395266 0.9712738009332211
32 2 0.001 0.0005004362621524969 0.0376375673750684 0.4770539217593855 0.773652464729633
32 3 0.005 0.0001055755457405182 0.01298144946483326 0.05126473469556964 0.253412769972239
32 4 0.01 8.868995619894711e-05 0.01009525073401862 0.3702134891616886 0.7066144224634093
32 5 0.05 0.0005118248200348155 0.02952399582588017 0.06012743856328273 0.3124294758376482
32 6 0.1 0.00953558831190874 0.1107861796382195 0.04423163774689131 0.2652112901707462
32 7 0.5 8.526692839074794e-05 0.0119310635850125 0.1570892996197188 0.4972318748446805

33 0 0.0001 1.973265987085471e-05 0.007104923737705882 0.05729270719560155 0.2901470182418613
33 1 0.0005 0.0006175786872718438 0.04204022563950049 0.4648297139554445 0.7866655204397317
33 2 0.001 0.00050775846180523 0.03782156658038005 0.5537242942013156 0.8478596831274567
33 3 0.005 1.796742720101104e-05 0.008019898306242279 0.3301261268045548 0.6755052799328097
33 4 0.01 0.01800425541084564 0.1073258708310849 0.2309983374333261 0.5866442774360168
33 5 0.05 0.001275994970661956 0.04307963629095646 0.06736452862118118 0.3246926346162748
33 6 0.1 0.01261665114946987 0.1336809151136413 0.041185290338458 0.2563923241310579
33 7 0.5 5.835538529311067e-05 0.009617236008696572 0.07381109145390298 0.3395511202752612

34 0 0.0001 1.745729145845059e-05 0.00665322516376543 0.06122702376033066 0.2997500743451584
34 1 0.0005 0.00021600565384922 0.0275294567587081 0.3930857840019101 0.7526155741555847
34 2 0.001 0.0004844006657611049 0.03711466920380735 0.5299559924167682 0.8258995281126846
34 3 0.005 0.0001331972422329721 0.01268875158964633 0.3218227439029909 0.6698403686912906
34 4 0.01 0.0009881109041051219 0.03288420878681375 0.3007468271031492 0.6446419322397395
34 5 0.05 0.005453234023037528 0.08241574541828411 0.02098938553120445 0.1741105314988718
34 6 0.1 0.001020221130468585 0.04036853046289934 0.01406760790924662 0.1538945460553838
34 7 0.5 5.952291293509644e-05 0.009566707207545821 0.0783985259294956 0.3337819881352562

35 0 0.0001 1.641501919174874e-05 0.006453240608065069 0.05754797427574176 0.2892143720926125
35 1 0.0005 0.0002252348638064846 0.02827261730444297 0.8556098620708507 1.047925947623429
35 2 0.001 5.375551631939954e-05 0.0127396094715615 0.5234937514220025 0.7845846397734936
35 3 0.005 0.003266600573684649 0.06084166137221914 0.6605853526345896 1.027785299057695
35 4 0.01 0.003769731212457011 0.08626993060664967 0.2753023697840425 0.6164859548099998
35 5 0.05 0.0005242497774775813 0.03117111026832697 0.02201537822884546 0.1769430010392982
35 6 0.1 0.00114923950044519 0.04317824690453698 0.02626280100944586 0.1943563351769543
35 7 0.5 6.616351265934288e-05 0.01016825086808204 0.08010714037877223 0.3254507889452574

36 0 0.0001 0.0001229889083466052 0.01208336421177902 3.578132400061896 3.615165969958925
36 1 0.0005 0.0001911039692161328 0.02582829336560932 4.901913494074145 2.912916372799312
36 2 0.001 0.0004623658926082206 0.03790217756022951 0.2486546158748332 0.5915383422275513
36 3 0.005 0.0001845633192922083 0.01636463423240686 0.4006036162359277 0.7357218934165781
36 4 0.01 0.0002988783197744035 0.02607455258462377 0.03367664211261948 0.2248005859347526
36 5 0.05 0.000342327174309309 0.02848229998790419 0.02404406199513097 0.18800112990494
36 6 0.1 0.003698086342399997 0.08101387561279028 0.02893656414569962 0.2051110411139373
36 7 0.5 4.279431823825194e-05 0.0083145435511911 0.1556751619070285 0.3911102216692384

37 0 0.0001 0.0001032828113342053 0.01201142151573009 2.226216693922482 2.751674679947363
37 1 0.0005 0.0002238661258783499 0.02828994857191391 0.2164883121214652 0.5547904245909396
37 2 0.001 0.0004817543357342455 0.03859851621893728 0.2438974572272998 0.5858316188276919
37 3 0.005 1.081052919064875e-05 0.005931394554953506 0.04032968944916381 0.2430945114165149
37 4 0.01 0.0003572611052814247 0.02823481144043383 0.03357369963968147 0.2228757600080199
37 5 0.05 0.006131540605144031 0.06938175430529814 0.02357087888810551 0.1836143503185185
37 6 0.1 0.0002428544641459411 0.02876013627912055 0.02500486444682876 0.1864122599335559
37 7 0.5 3.421188990999293e-05 0.006152637478557654 0.5732653989541724 0.8531936912744948

38 0 0.0001 0.0004634301532445 0.02283261701091988 3.215042935994606 3.583074008350194
38 1 0.0005 0.0001988234043678828 0.02692384604858944 0.2207729251547955 0.5684235302644907
38 2 0.001 0.0001728818564179489 0.02437323439272454 0.1930631684414947 0.5108384665350187
38 3 0.005 9.066495848505771e-05 0.01490323263831028 0.03946301485459637 0.2418116419355589
38 4 0.01 0.0003633652229714213 0.02832851231936395 0.0358473629644289 0.2317654754076357
38 5 0.05 0.02970251414512867 0.2160452654979745 0.07300953582723185 0.3158017386241099
38 6 0.1 0.0002757122931567801 0.02987341639179641 0.02500331908134937 0.1866871932724619
38 7 0.5 1.630037559877471e-05 0.003718635656690061 0.1250728648117654 0.299705060111948

39 0 0.0001 0.0001306652999709362 0.01417200533189122 2.094305714130161 2.345828782359361
39 1 0.0005 0.0001846323727146075 0.02490545015172119 0.2682797160826916 0.6574769499260396
39 2 0.001 7.500509701363069e-05 0.01640967922002545 0.1944860193976123 0.5154530124179149
39 3 0.005 9.256869835608331e-05 0.01597902113153271 0.03755025865011555 0.2406163758750398
39 4 0.01 0.0004443787859286284 0.03138711921057391 0.03649175942286387 0.2346384532534564
39 5 0.05 0.01063376487762395 0.1394493990713448 0.01341245647112403 0.1467322705936183
39 6 0.1 0.02342808460776248 0.1950244507241714 0.04600827581001571 0.2517506230786891
39 7 0.5 1.635583684062205e-05 0.003907233896863982 0.03748104529933621 0.2240107622979384

40 0 0.0001 0.0003404224794989417 0.0327818283545116 8.165621480469243 3.016370166313298
40 1 0.0005 9.382349269224444e-05 0.01698311786514539 0.2518916459979956 0.5910211569654131
40 2 0.001 6.933504092386525e-05 0.009377723644202529 0.2626496608964724 0.6005969029147378
40 3 0.005 5.705676605318558e-05 0.01278967035459511 0.03514988935374035 0.2295628795040603
40 4 0.01 0.0003172397609292474 0.02366453988228656 0.02996283951998554 0.2154006504404725
40 5 0.05 0.07844126753992757 0.3612932635629438 0.03311189300413464 0.2304291522892974
40 6 0.1 0.008661043677335651 0.1273050308846546 0.01249084638119601 0.1438617289241337
40 7 0.5 9.667936706947437e-07 0.001303482526762156 0.01533670558453965 0.1508271111159982

41 0 0.0001 0.1046347644078037 0.7649888565880385 9849.546012774941 137.024063672142
41 1 0.0005 0.5806660227820706 0.9407359001576596 0.3618373576301614 0.6914196085082136
41 2 0.001 0.0001299095538320096 0.01133993894905672 0.1838349448138529 0.5113598092326419
41 3 0.005 0.003167699084806329 0.07613284305643253 0.08490388370093134 0.3731805025723609
41 4 0.01 0.08233064643083975 0.3802426880505889 0.04386966858393052 0.2773110907786884
41 5 0.05 0.04156046408249926 0.2745918104715388 0.02466014843083743 0.1889928438262612
41 6 0.1 0.009069202877290714 0.135984677317178 0.01960489701433293 0.1816639199962176
41 7 0.5 1.276776807137444e-06 0.001447684570678565 0.02661594635011202 0.1818022542238912

42 0 0.0001 0.2907224361028737 1.638149313668403 105357.3310799862 1140.934659773941
42 1 0.0005 1.03482330124119 1.489471577593098 23605.79958148173 352.6846829479288
42 2 0.001 0.07322296513520335 0.3377996528061122 0.1743775939554412 0.4983572250055397
42 3 0.005 0.001889123115445794 0.05982653979732744 0.05487303677606357 0.295153411124131
42 4 0.01 0.08052231798082461 0.3777998513168757 0.03692849769553076 0.2418237539799464
42 5 0.05 0.04670791655906889 0.2910392229737901 0.02461666281349704 0.1885805188975859
42 6 0.1 0.008462431997538968 0.1315080026773341 0.02881600096693481 0.2187106182990385
42 7 0.5 1.424795879924903e-06 0.00152553863469107 0.0416425089579102 0.2176212647263537

43 0 0.0001 NaN NaN NaN NaN
43 1 0.0005 0.5868342000790446 1.577943907354015 24105.45558433629 354.3751611303974
43 2 0.001 0.06815404748985475 0.3222047863658037 0.1786407364070948 0.5067969646187049
43 3 0.005 0.009406461755087704 0.1309541257354394 0.04229275273973537 0.2623483511250908
43 4 0.01 0.0738592798924943 0.3645168629061128 0.0860282547802068 0.3541888992559779
43 5 0.05 0.007140314917219399 0.1232021212422185 0.01463394043430649 0.1547175269946192
43 6 0.1 0.06265638139026004 0.2411203576874241 0.01418283761097056 0.1393000010537213
43 7 0.5 1.006236728715332e-06 0.001232769667760092 0.04286020118967111 0.2353879567851294

44 0 0.0001 NaN NaN NaN NaN
44 1 0.0005 0.003237275474722144 0.09621100371645186 69.92177810455809 10.25030893419862
44 2 0.001 0.06767197734930978 0.3220070506778105 0.3208841666642543 0.703659034525808
44 3 0.005 0.005798629405839649 0.1028153275838788 0.04893893722247882 0.2668773790156183
44 4 0.01 0.03617774742498329 0.2596347131657182 0.05213427164440235 0.2839236540942389
44 5 0.05 0.01522541888612211 0.1539484625464458 0.02165777486641077 0.1906234640834696
44 6 0.1 0.01612089329620594 0.147210883213404 0.01092916739695333 0.1426555797893829
44 7 0.5 5.017653320420589e-08 0.0003351135271323358 0.03084548163540151 0.2187706226541046

45 0 0.0001 NaN NaN NaN NaN
45 1 0.0005 0.0009929113358994593 0.06296375727495729 74.37194056590447 11.34652067034627
45 2 0.001 0.06229107958707438 0.3064937998959079 0.333002800063455 0.7235712925929265
45 3 0.005 5.853650888650769 2.90767751913115 1.005603086056556 1.233720038588425
45 4 0.01 0.02201343621181404 0.2103832734336484 0.07445412993495061 0.3388457446116736
45 5 0.05 0.1078697084996026 0.3854546759565012 0.02288597511625331 0.193701608125415
45 6 0.1 0.2682736218260714 0.5852767942899901 0.04178622394038731 0.2334410647628791
45 7 0.5 5.93787859247414e-08 0.0003208600704280862 0.03016844474333169 0.2155494719699328

46 0 0.0001 NaN NaN NaN NaN
46 1 0.0005 0.01103718623950188 0.143268792891059 15.42796108813043 5.299099838665443
46 2 0.001 0.206322775026238 0.5548388082096904 0.4701567010889763 0.8585622651903069
46 3 0.005 0.0520971355066617 0.296861142871383 0.08521943575103061 0.3509398277137615
46 4 0.01 0.1544750806304943 0.5114600602275079 0.1161427257282617 0.4129419412827029
46 5 0.05 0.05886067837476877 0.2775955911700736 0.01896622935889685 0.1631424015959689
46 6 0.1 0.2771618740208574 0.5918780011584843 0.040562023060416 0.2308068592872812
46 7 0.5 2.432037499217531e-07 0.0004261953914412864 0.01234860403112515 0.1368179175428816

47 0 0.0001 0.2085535893928971 0.5718014098133168 12632.32957720663 294.1289907950323
47 1 0.0005 0.005382247545986684 0.09502307320000858 0.2067325462311044 0.5342033155279216
47 2 0.001 0.02399090912361846 0.1882310982876549 0.1161661539008298 0.4064587208915684
47 3 0.005 0.063483943104115 0.3266544810941365 0.1653069710123684 0.4719730575304546
47 4 0.01 0.005829464516976118 0.1101933340029579 0.07363202471211909 0.3317468524971425
47 5 0.05 0.05483865727067656 0.2673010605099826 0.01961712107097024 0.1645778160397485
47 6 0.1 0.2922309129656063 0.5993430148196071 0.04029144689594444 0.2300037388188484
47 7 0.5 2.723531171938538e-07 0.000443423665301701 0.01577873108231191 0.1550429835800886

48 0 0.0001 NaN NaN NaN NaN
48 1 0.0005 0.008490646132452031 0.1293595687082232 0.2877369240350694 0.6530108510812607
48 2 0.001 0.02484996754927432 0.192040953623184 0.1187387492378573 0.4117304415185792
48 3 0.005 0.005028791342316638 0.1041450113398001 0.01776215385741154 0.1577730456270248
48 4 0.01 0.003617236848920798 0.05097902329844395 0.009774760163532167 0.1189612632436274
48 5 0.05 0.05682839619728308 0.272816969725747 0.02347173813326419 0.1837059329302888
48 6 0.1 0.1169559535019786 0.4100563246147413 0.0338007044519681 0.2115817269464561
48 7 0.5 2.558638513624784e-07 0.0004313017206865055 0.01693905024470073 0.1666575905596736

49 0 0.0001 NaN NaN NaN NaN
49 1 0.0005 0.008853110221616651 0.130017541310032 0.2882041017490163 0.6542989918081923
49 2 0.001 0.02436543835699182 0.189640192964772 0.1189493889325925 0.4117105904183606
49 3 0.005 0.007610694258108627 0.09657091805012774 0.07120927968808773 0.3348971913377649
49 4 0.01 0.003039345470957599 0.04591605146987821 0.008113323291649438 0.1198688276839965
49 5 0.05 0.6566191769584462 0.7731811556554424 0.03892683717834053 0.1893457409626744
49 6 0.1 0.119166486485859 0.4103886363573768 0.02586995699141689 0.1926214906685821
49 7 0.5 2.157304441641071e-07 0.0004081954606687255 0.02907285617151172 0.2042563412579076

50 0 0.0001 NaN NaN NaN NaN
50 1 0.0005 0.008605094700332943 0.1283474111830714 0.2611989199656817 0.6248064459115688
50 2 0.001 0.01204283655025315 0.1296517535321002 0.2815087217323698 0.6403883289497705
50 3 0.005 0.3661701888768532 0.7241532136972095 0.04922600324132453 0.2772856479317657
50 4 0.01 0.001737886601306175 0.03790850490015885 0.009827374070134775 0.1288541613172427
50 5 0.05 0.1000178704475162 0.3814415138942548 0.028707118997859 0.2196975719860643
50 6 0.1 0.09100433134040317 0.3518191981161447 0.02185289076527763 0.1755290421970956
50 7 0.5 2.118316569685218e-07 0.0004037202760822645 0.02768001855649674 0.2032344149444277

51 0 0.0001 NaN NaN NaN NaN
51 1 0.0005 0.0151500729824733 0.1755736997307853 1.112492694893438 1.410333386827706
51 2 0.001 0.0114102263273515 0.1263872674630186 0.2803142555719732 0.6395467098870156
51 3 0.005 0.005513834646497426 0.1003398677189029 0.01423087447912182 0.1492068966305686
51 4 0.01 0.005183083385257694 0.07634767011432242 0.009848487168173971 0.1274238484582151
51 5 0.05 0.01568749684547456 0.1338148305852132 0.01532066778185008 0.1626516047451929
51 6 0.1 0.001760062528343917 0.03531265554615715 0.07790680706842947 0.3784323490944075
51 7 0.5 1.954233151228121e-07 0.0003940298645210838 0.02602568046886147 0.1994430960353998

52 0 0.0001 NaN NaN NaN NaN
52 1 0.0005 0.01661029358162767 0.1778283463916379 1.12300695860895 1.360765852066067
52 2 0.001 0.00873035129978573 0.1117709133733555 0.1963650305184753 0.5504373742185724
52 3 0.005 0.004690719657923911 0.08455936671749331 0.0261454428331365 0.2079779939104507
52 4 0.01 0.000193623996479299 0.02181396843244165 0.02380016191403233 0.1513176295528347
52 5 0.05 0.0168295934958962 0.1397979960484999 0.01486669816617798 0.1597889814426678
52 6 0.1 0.00183969148361816 0.03491573744267074 0.07752520311984309 0.3770342177201595
52 7 0.5 1.109210926328837e-07 0.0002987788513584277 0.04212401294290483 0.2511810124779905

53 0 0.0001 NaN NaN NaN NaN
53 1 0.0005 0.0001549007310691928 0.03563095443344055 74.45727910828784 15.46816727259195
53 2 0.001 0.008109324993513302 0.1110269066590064 0.1982569033809619 0.5456011198739229
53 3 0.005 0.002795039457881893 0.064645504660644 0.04253955784111656 0.2630754103091113
53 4 0.01 0.0007778400474964654 0.03433297259353818 0.01844838632689126 0.1593892571673055
53 5 0.05 0.01214181148742317 0.1159968477845821 0.01483586089934818 0.1593718099761294
53 6 0.1 0.001659827276323168 0.03526146860970547 0.08175487895540873 0.3877138811632161
53 7 0.5 1.654086761439841e-07 0.0004178841400235278 0.04154807212779574 0.2543332083000037

54 0 0.0001 NaN NaN NaN NaN
54 1 0.0005 NaN NaN NaN NaN
54 2 0.001 0.02039943884855175 0.178272040510469 0.2387885428141009 0.6552101734709732
54 3 0.005 0.0003259937040715451 0.01897329501395228 0.03656284167515399 0.2421499713104857
54 4 0.01 0.002975379715103419 0.05404107919369494 0.007672942417316002 0.1024172405031822
54 5 0.05 0.006208965626434833 0.1405004715531861 0.01448265743486035 0.1458229774702157
54 6 0.1 0.2537165357757463 0.6138661232687235 0.04136151182535572 0.2377571413500852
54 7 0.5 1.737832126442621e-07 0.0003775610895617731 0.03277769074110471 0.2168279335442082

55 0 0.0001 NaN NaN NaN NaN
55 1 0.0005 NaN NaN NaN NaN
55 2 0.001 0.006402774695113995 0.09700374222520169 0.2761952654251991 0.647419429153537
55 3 0.005 0.0007086756317522742 0.02302869880189551 0.03786751098507177 0.2464445010918113
55 4 0.01 0.004658219772784855 0.07725738907166679 0.007307805874641731 0.09890746634719094
55 5 0.05 0.08281537004656866 0.317673801716996 0.005821460018498188 0.09551125966242369
55 6 0.1 0.005447219704629426 0.06889397387636542 0.01570141451102657 0.1550253980431034
55 7 0.5 1.345915406907462e-07 0.0003458381233771846 0.02638896556973471 0.1946945930766203

56 0 0.0001 NaN NaN NaN NaN
56 1 0.0005 NaN NaN NaN NaN
56 2 0.001 0.01716875662504227 0.1584948980116576 0.2461638466152826 0.6058157281167216
56 3 0.005 5.593515056976439e-05 0.01003389889430029 0.01367044932840965 0.1200456553003738
56 4 0.01 0.002648212119565305 0.05989653258846905 0.006972593461754134 0.09220284553370472
56 5 0.05 0.09742345264652894 0.3454896960962124 0.006430930480505565 0.0996462360941196
56 6 0.1 0.005699915140784009 0.1012243616759263 0.01736071247939921 0.1654801402375617
56 7 0.5 3.35395462179597e-08 0.0002657498194147401 0.01365666613037646 0.1364333151145998

57 0 0.0001 NaN NaN NaN NaN
57 1 0.0005 NaN NaN NaN NaN
57 2 0.001 0.001431184780549822 0.04377416880801821 0.1917573091900154 0.5531281537369293
57 3 0.005 0.04262988235125532 0.218424664807388 0.1061697627079951 0.3464070283647458
57 4 0.01 0.003172356824350093 0.06523768064714108 0.00854034537404413 0.1057641260319142
57 5 0.05 0.1588822762076066 0.4498213235625195 0.008236671492418626 0.1071952244006933
57 6 0.1 0.1301657593702462 0.4215956750817051 0.01201916627002563 0.1395481380357052
57 7 0.5 5.981314503860524e-08 0.0003610716171968953 0.01570820252682764 0.1290168094659452

58 0 0.0001 NaN NaN NaN NaN
58 1 0.0005 0.02444817296915532 0.1948906653321352 0.6443995724455905 1.156445288258991
58 2 0.001 0.0004159726692855866 0.03034116202939563 0.2168492046363125 0.598146207343867
58 3 0.005 0.0008501298565241217 0.03802554544043213 0.01436120426153343 0.1396226294655691
58 4 0.01 0.00402362119510968 0.07058998544744099 0.006739028042219325 0.0834016372478541
58 5 0.05 0.1416383842790734 0.4298567677472445 0.007578346518431398 0.1036584607775942
58 6 0.1 0.0007254003488434749 0.03408535506313859 0.02092064424579572 0.1795292993672213
58 7 0.5 8.603823545788302e-08 0.0004382694929900843 0.006159480409148743 0.09871898777655397

59 0 0.0001 NaN NaN NaN NaN
59 1 0.0005 0.08241652648322845 0.3269256122246538 1.22630047176301 1.363536419400437
59 2 0.001 0.003474190469668818 0.049615289867186 0.305899979097608 0.6645233262015906
59 3 0.005 0.0005346447100007408 0.02352242225342804 0.006114688837072118 0.08031658686120957
59 4 0.01 0.007596381056315556 0.09259231915573318 0.006853400539917554 0.08172969568488797
59 5 0.05 0.001089513225425542 0.04482283365013862 0.01702233285737484 0.1624515697127993
59 6 0.1 0.0007426790411635942 0.02695252336297971 0.01763442153801435 0.1651267913640266
59 7 0.5 9.540725521668473e-08 0.0004594599960010548 0.01273818508720088 0.1362699978657661

60 0 0.0001 NaN NaN NaN NaN
60 1 0.0005 0.01178866632918578 0.144609682335199 7.203111094807368 5.380174248067261
60 2 0.001 0.003271762611966184 0.06094671715081734 0.3022047339243885 0.6993231991048259
60 3 0.005 0.0005540406870678757 0.02348026889689825 0.006393603470909937 0.08062431907969381
60 4 0.01 0.01001432053139623 0.1112313609397217 0.00659266525882542 0.07824803409110503
60 5 0.05 0.001604794128200299 0.05949193570502809 0.01704571469017235 0.1617740984765231
60 6 0.1 0.00379193062989718 0.0730274426084363 0.02065142932893646 0.1782009973225851
60 7 0.5 9.550674416686844e-08 0.0004590772575179258 0.01244940326957506 0.1346560242223966

61 0 0.0001 NaN NaN NaN NaN
61 1 0.0005 0.01512786926810265 0.1680147597822819 3.435178967088647 2.967976091687496
61 2 0.001 0.00292558457812343 0.05769342378762676 0.3369138983379282 0.7362020198990904
61 3 0.005 0.0001668594808511807 0.01246031035752004 0.005976070202782571 0.07855013075045292
61 4 0.01 0.009508869137338725 0.1086225167521113 0.00683635983715968 0.07973888336399171
61 5 0.05 0.001379120671523457 0.05106494735816991 0.01356048147388573 0.1439587757298132
61 6 0.1 0.003331308746471489 0.06691394946208495 0.02080488442989925 0.1797584485402199
61 7 0.5 9.302467523214722e-08 0.0004503860291156236 0.01046556008870821 0.1209237610726712

62 0 0.0001 NaN NaN NaN NaN
62 1 0.0005 0.04503314806680143 0.1884007537368273 12.64023328292758 5.808055773967521
62 2 0.001 0.002157080192287521 0.04922194905809807 2.369488833273405 1.980053752038502
62 3 0.005 8.968149734657217e-05 0.008353136395893745 0.006645275880516005 0.09551508748905913
62 4 0.01 0.01763206071152358 0.1520873639116718 0.008622290431170907 0.1112686580721254
62 5 0.05 0.004285442408723624 0.07921357598185574 0.01532298480512423 0.1535117734693714
62 6 0.1 0.000337634643969617 0.02572016636778418 0.02536756131422323 0.1964006823469103
62 7 0.5 6.585978210881671e-08 0.0003732120745754131 0.01604057631931933 0.144731255730251

63 0 0.0001 NaN NaN NaN NaN
63 1 0.0005 NaN NaN NaN NaN
63 2 0.001 0.003536551723947713 0.07823613383635131 0.1542645079813127 0.4725990142802707
63 3 0.005 0.0003827779147045772 0.01992013620399424 0.006305418533297794 0.09333355432480606
63 4 0.01 0.01137111405947526 0.122994372861521 0.007562556023103375 0.08815475996830868
63 5 0.05 0.00251084219634696 0.07601588420646843 0.01785406750486162 0.1632835276189665
63 6 0.1 0.001010117268565204 0.03885061073513052 0.02579525584972491 0.1973742236690422
63 7 0.5 3.387128628897981e-08 0.0002695219665760362 0.01179372087520261 0.1263566147568175

64 0 0.0001 NaN NaN NaN NaN
64 1 0.0005 NaN NaN NaN NaN
64 2 0.001 0.003396143679370746 0.07616069291364846 0.1129617557302184 0.4114166372014911
64 3 0.005 0.001187160072698421 0.05918579211791508 0.0135443706278879 0.1140097482871549
64 4 0.01 0.009542303813228807 0.1120383858179927 0.00847769407850015 0.09440606432878562
64 5 0.05 0.005121938716743569 0.1008414615094542 0.01767340486829916 0.1623168834945469
64 6 0.1 0.001504099618933332 0.04180320984593067 0.02434690919196011 0.1924175536383285
64 7 0.5 3.43714734963448e-08 0.0002741102432239906 0.01294538266910353 0.1380493611930972

65 0 0.0001 NaN NaN NaN NaN
65 1 0.0005 NaN NaN NaN NaN
65 2 0.001 0.003658729343005315 0.0791553740666413 0.1009139949992524 0.3895225649621925
65 3 0.005 8.658778981300545e-05 0.01073289579278214 0.01130597413245705 0.1126738153079722
65 4 0.01 0.007165251545725316 0.09744263162228695 0.008822619096396806 0.09504716125254509
65 5 0.05 0.001636143550396476 0.04186615925443693 0.01565780969103235 0.1474382471261637
65 6 0.1 0.0009715345806062249 0.03519506785365678 0.02378665378202528 0.190369615973766
65 7 0.5 3.054490994335381e-08 0.0002620593468027899 0.02821875332144097 0.1981367748640648

66 0 0.0001 NaN NaN NaN NaN
66 1 0.0005 NaN NaN NaN NaN
66 2 0.001 0.003370338466521454 0.07560639071186559 0.1042829922088592 0.3974661685195164
66 3 0.005 4.192067245431664e-05 0.00803479603785906 0.008501148572270537 0.09188921951709261
66 4 0.01 0.01606188771581369 0.1480705978078629 0.0113820039470181 0.1105637714245935
66 5 0.05 0.004374602124971442 0.09237381234323916 0.01141247587438995 0.12967321472563
66 6 0.1 0.0005364619106028113 0.02825095192292792 0.02394950976922594 0.1900398502684822
66 7 0.5 8.009865727469699e-09 0.0001934743799907324 0.01531693475643167 0.1511942811604737

67 0 0.0001 NaN NaN NaN NaN
67 1 0.0005 NaN NaN NaN NaN
67 2 0.001 0.002662541459743474 0.06787254623650574 0.2506218123587146 0.5446582155043764
67 3 0.005 0.0001669442674226749 0.01316195856537572 0.02185254483062223 0.1508770311726044
67 4 0.01 0.03961098970115189 0.231447378684623 0.01188893217294039 0.1134608613039608
67 5 0.05 0.004711387463331788 0.09504411141164137 0.01154689689090652 0.1303666204241876
67 6 0.1 0.0001304930029582443 0.01218071178958491 0.01656962192051154 0.1574354526188962
67 7 0.5 3.26625967528748e-08 0.0003002784407417636 0.02100581344000277 0.1571673951801853

68 0 0.0001 NaN NaN NaN NaN
68 1 0.0005 NaN NaN NaN NaN
68 2 0.001 0.002930851807730772 0.07005150226797463 0.1532339354928635 0.4857222468387741
68 3 0.005 4.144877740695246e-05 0.009538943229047803 0.0072642131774662 0.08850909168479126
68 4 0.01 0.0370983212457873 0.2254037000252054 0.01224029401607882 0.1152448409849858
68 5 0.05 0.00308864312468773 0.07676065337452886 0.01170427647743676 0.1315154488101773
68 6 0.1 3.489104111569572e-05 0.007085745198468718 0.01597006690402843 0.1552082826709464
68 7 0.5 3.051048694338325e-08 0.0002896395638263272 0.02011508426880212 0.1535654634653133

69 0 0.0001 NaN NaN NaN NaN
69 1 0.0005 NaN NaN NaN NaN
69 2 0.001 0.002848187490410473 0.07116156288818765 0.155520171147436 0.4901319327525602
69 3 0.005 2.8650523510126e-05 0.007724607690006824 0.007231833024447818 0.0881362046020111
69 4 0.01 0.02329098262408297 0.1717772595294589 0.01135435145028214 0.1096009385073903
69 5 0.05 0.0007585085558155778 0.04782686923578439 0.01346328546731788 0.1395354605344644
69 6 0.1 8.045652309793624e-06 0.003561345964714135 0.01647374122777928 0.157247259345801
69 7 0.5 4.773451913231939e-08 0.0003406576719182652 0.01190192572886924 0.1336510834207054

70 0 0.0001 0.07421397986104783 0.2928705726184897 4.439521705140039 2.195494381215203
70 1 0.0005 NaN NaN NaN NaN
70 2 0.001 0.005713277710904512 0.09704083767310356 0.1311226292180333 0.4391207196535687
70 3 0.005 2.458876204510179e-05 0.006829357566743965 0.007217684317986366 0.08807947605941002
70 4 0.01 0.001653300532799377 0.03910394422665897 0.01165152249457572 0.1260103278835005
70 5 0.05 0.002677043770049618 0.05736087394812994 0.01566422878015426 0.1540796507667029
70 6 0.1 3.904911419099041e-06 0.003139460462365129 0.01558019961609724 0.1526743321517409
70 7 0.5 5.978733498369009e-08 0.0003609019460686369 0.02943786810466278 0.2005438548653807

71 0 0.0001 NaN NaN NaN NaN
71 1 0.0005 NaN NaN NaN NaN
71 2 0.001 0.006336165173934807 0.1015638787107287 0.1182692375089251 0.4174592400289053
71 3 0.005 2.248949416835774e-05 0.00630506657987473 0.007572611821422235 0.09095998316534992
71 4 0.01 0.002483706455138938 0.04672744327079714 0.01070938393800079 0.1252190611696287
71 5 0.05 0.0009737822846798602 0.04603307833376924 0.0201754003949209 0.1751392343331557
71 6 0.1 5.713165383403984e-06 0.003425283185834349 0.01496998483014326 0.151456666805849
71 7 0.5 9.797730657097325e-08 0.0004296426257739405 0.02073468806167749 0.1683733933629766

72 0 0.0001 NaN NaN NaN NaN
72 1 0.0005 NaN NaN NaN NaN
72 2 0.001 0.004031057597937754 0.07873449817267986 0.05403777068674976 0.2767917831306326
72 3 0.005 2.901184377049813e-05 0.007618977428560658 0.007923459307716351 0.0931965072343961
72 4 0.01 0.001811155275295052 0.04221069862837146 0.01008821766746018 0.12179461013043
72 5 0.05 0.01528343685435529 0.1698832914496609 0.02028893568617339 0.1758183766165929
72 6 0.1 4.319887865590493e-06 0.002917858085830005 0.01500165291148663 0.1520197225622587
72 7 0.5 9.83434651659131e-08 0.0004321541975644827 0.02556242130081768 0.177803192241093

73 0 0.0001 NaN NaN NaN NaN
73 1 0.0005 NaN NaN NaN NaN
73 2 0.001 0.001324070858232258 0.03686976016311094 0.1033999071452578 0.4494147056613529
73 3 0.005 3.148751027527489e-05 0.007480277643917788 0.007140748118255594 0.08831501274544007
73 4 0.01 0.002249299173332577 0.04426070541984606 0.01066780987059745 0.1253223954546017
73 5 0.05 0.005289433435210204 0.1052857584659703 0.02137016155081679 0.1807858712749326
73 6 0.1 3.363445629045496e-07 0.0007918491557274976 0.0149807118654637 0.1518515295854658
73 7 0.5 2.00504645634588e-09 0.0001086194643602489 0.02194335523614942 0.1182992811382654

74 0 0.0001 NaN NaN NaN NaN
74 1 0.0005 NaN NaN NaN NaN
74 2 0.001 0.002139681184143707 0.0506306825358771 0.1059836816101453 0.4435248231949491
74 3 0.005 6.922671745051629e-05 0.01241737670283927 0.00683795522880738 0.08599890810720801
74 4 0.01 0.003442221548524599 0.04862009223321495 0.01360501666216376 0.1278368551015459
74 5 0.05 0.00910708991353654 0.134327325968572 0.02036692187466614 0.1764070333030519
74 6 0.1 6.061212209037512e-05 0.009380040887812857 0.004987062518897589 0.08864638401081648
74 7 0.5 1.297062379787788e-09 4.864897021894521e-05 0.003163055539503066 0.06512804630799263

75 0 0.0001 NaN NaN NaN NaN
75 1 0.0005 NaN NaN NaN NaN
75 2 0.001 0.0006643186811613758 0.02577019382971546 0.7614821012210534 1.748793466796459
75 3 0.005 2.719266811969061e-05 0.006590180848112137 0.00680140629042829 0.08502720360603278
75 4 0.01 0.003512089165073653 0.04858662915536049 0.01394691950504052 0.1305751595155541
75 5 0.05 0.0002956680116271345 0.02581140146913619 0.002262656603959174 0.05936051255695451
75 6 0.1 4.989292375650026e-06 0.002672162388829502 0.002868187064873888 0.06778092667996549
75 7 0.5 1.908728459567202e-09 4.876287964972192e-05 0.003135901224740649 0.06472544629764676

76 0 0.0001 NaN NaN NaN NaN
76 1 0.0005 NaN NaN NaN NaN
76 2 0.001 0.00384161787552074 0.05794638633414806 0.2229258275811205 0.6745966159475858
76 3 0.005 7.771264037024087e-05 0.009160305772434985 0.006969432858363264 0.08583498469423601
76 4 0.01 0.001993206908704065 0.03934639115844529 0.01380723995108707 0.1297954272440202
76 5 0.05 0.005516292983074125 0.07704803987696529 0.003065984019853761 0.06797910097900584
76 6 0.1 2.810740702650144e-05 0.006579921621151286 0.003092209970367775 0.07042046228463306
76 7 0.5 6.299443614865341e-09 7.027016212601822e-05 0.006873436714536531 0.08030206811635132

77 0 0.0001 NaN NaN NaN NaN
77 1 0.0005 NaN NaN NaN NaN
77 2 0.001 0.00156843953997188 0.03665355257957748 0.3257506589066931 0.9120507319875086
77 3 0.005 0.0001350960533853046 0.01058988424230556 0.00920988181261204 0.1063776845555092
77 4 0.01 0.00213339174408636 0.03817377406208911 0.012942218365369 0.1249117609445718
77 5 0.05 5.603949549370932e-05 0.009273732915203947 0.001336895322410138 0.04653657950356549
77 6 0.1 2.058861106110564e-05 0.005559060840897523 0.002842156300474182 0.06730256892913999
77 7 0.5 2.073696029872566e-09 4.998591888050186e-05 0.01124968922437374 0.1107915764361276

78 0 0.0001 NaN NaN NaN NaN
78 1 0.0005 NaN NaN NaN NaN
78 2 0.001 0.0002903996963850544 0.01840770869441899 0.7905147491305087 1.466057729670029
78 3 0.005 9.048714069758089e-05 0.008242542085047599 0.005516655452345257 0.07755044489607021
78 4 0.01 0.008193808837346814 0.09637605028441865 0.01438742983512982 0.1326310170671271
78 5 0.05 1.790596992922913e-05 0.005235851942865466 0.001345781732476846 0.04668419421482495
78 6 0.1 1.748157396589581e-05 0.004922226007369801 0.002881383856768388 0.06484649740793325
78 7 0.5 1.614116231340948e-09 4.968489025136691e-05 0.005409013330239055 0.08213596301829029

79 0 0.0001 NaN NaN NaN NaN
79 1 0.0005 NaN NaN NaN NaN
79 2 0.001 0.0004217836649502906 0.03841713884465303 0.8899232130892361 1.525828889596192
79 3 0.005 0.0002202470666179035 0.01462397712641827 0.004926569787668002 0.07958639020431013
79 4 0.01 0.0002758929089699497 0.02371040974834626 0.01023256565238391 0.1103087062749695
79 5 0.05 0.000443681866219248 0.02443017190763763 0.0008991197529504473 0.03898551719675869
79 6 0.1 1.379006689545104e-06 0.001332714781529631 0.001878461009058975 0.05778490817202186
79 7 0.5 1.469417471215655e-09 5.116081997558197e-05 0.005161123996457235 0.08469053040491059

80 0 0.0001 NaN NaN NaN NaN
80 1 0.0005 NaN NaN NaN NaN
80 2 0.001 0.004146536527399936 0.07689333983287883 0.07040434151229602 0.3148429014449563
80 3 0.005 0.0002297892128186825 0.01516994637481517 0.00622054163033433 0.0921123733620719
80 4 0.01 0.0018605114237939 0.0395739665612691 0.01199831602499678 0.1202809432636408
80 5 0.05 0.0008707726673601386 0.02997623354157497 0.0009479724294628769 0.03982691916321612
80 6 0.1 1.576979817986405e-06 0.001413598720946929 0.001689156588801089 0.05534657080068106
80 7 0.5 1.403584490826582e-09 5.371802035902817e-05 0.006388196522026282 0.09435451351609947

81 0 0.0001 NaN NaN NaN NaN
81 1 0.0005 NaN NaN NaN NaN
81 2 0.001 NaN NaN NaN NaN
81 3 0.005 0.000282253330371369 0.01805984009864403 0.006259533175151501 0.09070722120281771
81 4 0.01 0.0005083245107432996 0.01852418334786066 0.01051525225630744 0.1134643477638244
81 5 0.05 0.01384847183443501 0.1563163663378306 0.001545472775280628 0.05048341754665064
81 6 0.1 4.691312004158125e-07 0.0007446203353183023 0.00183437169587452 0.057417991332533
81 7 0.5 6.37953220759011e-10 5.202575189766634e-05 0.002862612180701639 0.06662203556169732

82 0 0.0001 NaN NaN NaN NaN
82 1 0.0005 NaN NaN NaN NaN
82 2 0.001 NaN NaN NaN NaN
82 3 0.005 0.0002840089344145427 0.01746957242819658 0.008270875939882056 0.0990081327488973
82 4 0.01 1.339600335075936e-05 0.004582793213818714 0.009660731177905025 0.1095025890747048
82 5 0.05 0.005667598828487276 0.1078288898362212 0.001520401137367993 0.05202617675758203
82 6 0.1 6.120341447713584e-07 0.000854558335741995 0.001710791100311712 0.05536257422151425
82 7 0.5 6.503149795236216e-10 5.175370338017515e-05 0.004221983932522892 0.07933420319737494

83 0 0.0001 NaN NaN NaN NaN
83 1 0.0005 NaN NaN NaN NaN
83 2 0.001 NaN NaN NaN NaN
83 3 0.005 0.000326372137198815 0.01972121022677209 0.009163185903318948 0.1057705477279165
83 4 0.01 7.614304327984301e-06 0.003754136959168708 0.006618551463725277 0.09199238431811818
83 5 0.05 0.000931571348158261 0.03698714274946235 0.001021892055489041 0.0428597619820934
83 6 0.1 7.249569575105534e-06 0.003200991725407665 0.001259327293809748 0.04415912124728383
83 7 0.5 8.450288816522428e-10 5.136123155846661e-05 0.005473490540411741 0.09013332393279616

84 0 0.0001 NaN NaN NaN NaN
84 1 0.0005 NaN NaN NaN NaN
84 2 0.001 NaN NaN NaN NaN
84 3 0.005 0.000213609951913955 0.01673070499015328 0.007905036639965418 0.1016512146995671
84 4 0.01 0.0001630562651902454 0.0161362601608892 0.008251845138833182 0.1041935265216017
84 5 0.05 0.001117287563015859 0.0380094570931826 0.001195691858999029 0.04618202988755438
84 6 0.1 7.249291438136981e-06 0.003240697869891118 0.001257775457125805 0.04407391561285046
84 7 0.5 9.80200055574932e-10 5.150143322962819e-05 0.004737400531187486 0.08368959389489006

85 0 0.0001 NaN NaN NaN NaN
85 1 0.0005 NaN NaN NaN NaN
85 2 0.001 NaN NaN NaN NaN
85 3 0.005 0.0002153520862179524 0.01675730873835413 0.007923862189667841 0.1015703117695124
85 4 0.01 5.3275773753545e-06 0.002563434823041888 0.008867379460052206 0.1081876917604916
85 5 0.05 0.00588490269362656 0.1102802945037835 0.001229301969816606 0.04662781436201469
85 6 0.1 3.4369204586104e-06 0.002321999983307954 0.001257818682279885 0.04705279109770677
85 7 0.5 3.346286949815316e-10 4.487539679098873e-05 0.002621117593951841 0.06053019736264975

86 0 0.0001 NaN NaN NaN NaN
86 1 0.0005 NaN NaN NaN NaN
86 2 0.001 NaN NaN NaN NaN
86 3 0.005 0.0003685010195309847 0.02218035104432214 0.011130692226306 0.1300641021921237
86 4 0.01 3.430967738101332e-05 0.005539008467859041 0.00798525815175344 0.1022351645289453
86 5 0.05 0.003800657272368385 0.08952367040635734 0.001245501512832059 0.04695505444267223
86 6 0.1 2.830385673650814e-06 0.002079571672725322 0.001224984605463658 0.04648466218469172
86 7 0.5 2.289133429541467e-10 4.208431476682151e-05 0.002567482725363933 0.06454567531564948

87 0 0.0001 NaN NaN NaN NaN
87 1 0.0005 NaN NaN NaN NaN
87 2 0.001 NaN NaN NaN NaN
87 3 0.005 0.0004228747158849471 0.02356901735927774 0.01058199914640273 0.127461937365636
87 4 0.01 0.0004094076733979433 0.01884280574428265 0.006592832118075706 0.1023405712915023
87 5 0.05 0.003181523033782658 0.08265394822488581 0.001294618650889061 0.04472346916237635
87 6 0.1 9.124900440266635e-10 4.745094713465292e-05 0.0009400559693137518 0.0409058067772945
87 7 0.5 3.499298287499773e-10 3.219465934423127e-05 0.003859987839221592 0.07669646789496598

88 0 0.0001 NaN NaN NaN NaN
88 1 0.0005 NaN NaN NaN NaN
88 2 0.001 NaN NaN NaN NaN
88 3 0.005 0.0009875249286182357 0.03630892269339814 0.02374631670854246 0.1755396064063778
88 4 0.01 0.001110481226247199 0.03594836052226436 0.00464638087577475 0.08961124878928939
88 5 0.05 0.0004809595179320685 0.03368503507825338 0.0009735826755687252 0.03770931931414645
88 6 0.1 6.748160028701724e-09 7.448211673155569e-05 0.0009463849342163481 0.04098272682017967
88 7 0.5 3.581572857212942e-10 3.082692624856165e-05 0.003869940778945353 0.07641979166741764

89 0 0.0001 NaN NaN NaN NaN
89 1 0.0005 NaN NaN NaN NaN
89 2 0.001 NaN NaN NaN NaN
89 3 0.005 0.0001855611790465924 0.01593280146705878 0.008434782034960554 0.1131823073243023
89 4 0.01 0.0008446622157553423 0.03360875584152057 0.003968192995282361 0.07964225576700779
89 5 0.05 0.000663200990008024 0.03883013751632891 0.0009368514869549818 0.03736620303886706
89 6 0.1 3.578995203821831e-09 0.0001017203906230613 0.0008409031320194729 0.03864534276328424
89 7 0.5 5.220378939025975e-10 3.657652572019998e-05 0.003830838164237549 0.07580358397874121

90 0 0.0001 NaN NaN NaN NaN
90 1 0.0005 NaN NaN NaN NaN
90 2 0.001 NaN NaN NaN NaN
90 3 0.005 0.0001843441800389453 0.0160546001300399 0.008507832423957947 0.1122301273676508
90 4 0.01 0.0005439808015351212 0.02622967043152702 0.004270720342533647 0.07896064310163675
90 5 0.05 0.006836880673457946 0.1062522430195254 0.001098145800454746 0.04039923598654627
90 6 0.1 3.768439412833151e-08 0.0002901317835948269 0.0009155347443446768 0.04031504857912105
90 7 0.5 5.244822761717319e-10 3.672728053460972e-05 0.003650083629349101 0.07440337222076598

91 0 0.0001 NaN NaN NaN NaN
91 1 0.0005 NaN NaN NaN NaN
91 2 0.001 NaN NaN NaN NaN
91 3 0.005 4.400201567513353e-05 0.007814801545613648 0.009433661229678378 0.1196842965134799
91 4 0.01 0.0006008121447930007 0.02667001469978558 0.006088001110734834 0.08566837841772001
91 5 0.05 0.01148326398034832 0.1353960464350625 0.0006507330686039468 0.03072708192868956
91 6 0.1 4.890410743129263e-08 0.0003358184247832519 0.0004478133338220041 0.02781485319068366
91 7 0.5 5.195443493147656e-10 3.668073021012574e-05 0.003501392079230298 0.07304121198349978

92 0 0.0001 0.03673197797413887 0.2505734252004936 2.663187393139908 1.893604241610476
92 1 0.0005 NaN NaN NaN NaN
92 2 0.001 NaN NaN NaN NaN
92 3 0.005 3.632450036666481e-05 0.007074743914084802 0.01025323115914119 0.1232078692358272
92 4 0.01 0.0002312708145135945 0.01612229328912784 0.005872462368172715 0.09749962557415559
92 5 0.05 0.0001346585817707262 0.01099062210887869 0.0003312770838612099 0.02387610394704831
92 6 0.1 5.435002656582004e-08 0.0003493143159047918 0.0005073973844756753 0.02947100555757043
92 7 0.5 3.293710396228929e-10 2.896661261253541e-05 0.003277867975942722 0.07054038623880921

93 0 0.0001 NaN NaN NaN NaN
93 1 0.0005 NaN NaN NaN NaN
93 2 0.001 NaN NaN NaN NaN
93 3 0.005 3.72100788456187e-05 0.007213086301176119 0.01023570880031703 0.1234633365030744
93 4 0.01 0.0002313176062551061 0.01593540166548335 0.004770456393749928 0.0875307894734928
93 5 0.05 0.0009920427759661826 0.04135959072416195 0.0003285296594010696 0.02369198750529544
93 6 0.1 2.167744984419263e-08 0.0002376784069029192 0.0005629898583400176 0.03095356628772428
93 7 0.5 4.205838683847556e-10 3.107167170757208e-05 0.004676527932102199 0.08411072634661987

94 0 0.0001 NaN NaN NaN NaN
94 1 0.0005 NaN NaN NaN NaN
94 2 0.001 NaN NaN NaN NaN
94 3 0.005 6.010492241909791e-05 0.009235375472158136 0.01285392022531251 0.1391690195209919
94 4 0.01 0.000280803922532776 0.02001467604479723 0.004615251038155901 0.08515560303254099
94 5 0.05 0.0008203659773492227 0.02946414209245685 0.0002787424091957663 0.02119628445702115
94 6 0.1 1.760564146376759e-08 0.0001402132592192018 0.0006754403997219808 0.03423594048031453
94 7 0.5 4.063719712822358e-10 3.02863120338337e-05 0.004542848586884133 0.08386272926594063

95 0 0.0001 NaN NaN NaN NaN
95 1 0.0005 0.02431469898620418 0.2440230896334814 2.31271464375626 3.281072465976208
95 2 0.001 NaN NaN NaN NaN
95 3 0.005 4.298148269736824e-07 0.001239769986680628 0.01012256534688066 0.1257493957805771
95 4 0.01 0.0003069562534123925 0.02116075553636021 0.004261262398431339 0.08105312030309775
95 5 0.05 0.001071707726909923 0.0400923183750912 0.0002704023458993003 0.02138819491016564
95 6 0.1 1.708092195626306e-08 0.000183207337331126 0.0004023058883032252 0.02637179172759296
95 7 0.5 8.519895824726143e-10 4.571872071190697e-05 0.004041780152597924 0.07973258007839723

96 0 0.0001 NaN NaN NaN NaN
96 1 0.0005 NaN NaN NaN NaN
96 2 0.001 NaN NaN NaN NaN
96 3 0.005 2.152946362794764e-05 0.006649180616500772 0.01400563292586315 0.1458750622028648
96 4 0.01 0.0002787819893422984 0.02048626368953155 0.004462930295408862 0.08227116352410069
96 5 0.05 0.00164283100344537 0.05022432854677961 0.0001665264345556466 0.01677062235324667
96 6 0.1 5.308248714933036e-08 0.0002983333310533354 0.0009917557173720738 0.0385445729667242
96 7 0.5 8.39659490371865e-10 4.135051544817969e-05 0.005216477544959324 0.08940354775143367

97 0 0.0001 NaN NaN NaN NaN
97 1 0.0005 NaN NaN NaN NaN
97 2 0.001 0.004086467508894967 0.1324660478907074 1.614889639705693 3.369474647948066
97 3 0.005 0.000116015783564278 0.0128942040215545 0.01377821452087273 0.1442441983267237
97 4 0.01 3.35368638294337e-05 0.007228835913041909 0.00464258797635352 0.0827554435833342
97 5 0.05 0.001520294948046745 0.04851447469512582 0.0002258415587553226 0.01765256243620217
97 6 0.1 1.085796992388703e-07 0.0004224893442859035 0.0007086285100884721 0.03205626759688762
97 7 0.5 1.073536904370651e-09 4.35245643477522e-05 0.005090820552214229 0.08873527618849697

98 0 0.0001 NaN NaN NaN NaN
98 1 0.0005 0.01857246392736658 0.2101208246157347 1.126366982304848 2.223352383008912
98 2 0.001 0.001428799958160542 0.05669489601288058 0.4371315488626329 0.9519913310422139
98 3 0.005 0.0003995133807111431 0.02406133853896897 0.0146485562227042 0.1482302651344242
98 4 0.01 0.0002021189187455749 0.01762121867905186 0.001958749530483424 0.05479339260158822
98 5 0.05 0.0003190473217197933 0.02211868578144216 0.000371774575865366 0.02299492727939279
98 6 0.1 3.260375433706976e-08 0.00024565838977475 0.0007261596694723976 0.0319603330144107
98 7 0.5 1.150436824424958e-09 4.736246367365027e-05 0.00368621362274223 0.07522444764441638

99 0 0.0001 NaN NaN NaN NaN
99 1 0.0005 NaN NaN NaN NaN
99 2 0.001 NaN NaN NaN NaN
99 3 0.005 0.0003128607985006598 0.02198336702250536 0.01709191353651211 0.1560195706493279
99 4 0.01 0.0001497254376059618 0.01550542986829839 0.001340021963114135 0.04788321294728537
99 5 0.05 0.000286895892940097 0.02174235799599478 0.0003367414407046148 0.02238722315725439
99 6 0.1 3.499586807479815e-08 0.0002560436274778866 0.0007212774145872137 0.03184857550341991
99 7 0.5 1.182135957921447e-09 5.515999090821566e-05 0.002882651714032459 0.06656690298606693

100 0 0.0001 NaN NaN NaN NaN
100 1 0.0005 NaN NaN NaN NaN
100 2 0.001 NaN NaN NaN NaN
100 3 0.005 0.0005900623418634652 0.02880332787502038 0.006973870270960613 0.1055616868554474
100 4 0.01 0.0002242085015065133 0.01847215330781715 0.002523744527734349 0.06197014582021787
100 5 0.05 1.423416835124454e-05 0.00458283824809369 0.0003376098913627957 0.02235089240894284
100 6 0.1 4.532296191318915e-08 0.000284175842254708 0.0006184808382926416 0.02977482251863628
100 7 0.5 1.341849008949756e-09 5.946809530188446e-05 0.002279549586819192 0.0596148472291973

101 0 0.0001 NaN NaN NaN NaN
101 1 0.0005 NaN NaN NaN NaN
101 2 0.001 NaN NaN NaN NaN
101 3 0.005 0.0001443100890484041 0.01468391066515995 0.007012355692662785 0.1045385987892101
101 4 0.01 0.0002173015721476043 0.01831802159478846 0.002640321852926389 0.06279533800624126
101 5 0.05 6.472394966830736e-05 0.006514744869849931 0.0005047578017107655 0.02657893951964119
101 6 0.1 4.242070740572417e-08 0.0002771988016245786 0.000595908279930974 0.02907760492339118
101 7 0.5 1.367626621703664e-09 5.984925178825762e-05 0.002299632808199796 0.05991090911031693

102 0 0.0001 NaN NaN NaN NaN
102 1 0.0005 NaN NaN NaN NaN
102 2 0.001 NaN NaN NaN NaN
102 3 0.005 0.0002344908230264634 0.01793444091707475 0.006923848969237427 0.1039088267955518
102 4 0.01 0.0002292271554301606 0.01876487288939632 0.001973709543701797 0.05402535703884559
102 5 0.05 0.0001692128969644995 0.01423257561565272 0.0005190402374574947 0.02720192279936895
102 6 0.1 2.958657295014266e-08 0.000235821240436529 0.0004335600189960089 0.02527499255613908
102 7 0.5 1.9615367394005e-09 6.724127143753478e-05 0.002310017379090494 0.05840514775475314

103 0 0.0001 NaN NaN NaN NaN
103 1 0.0005 NaN NaN NaN NaN
103 2 0.001 NaN NaN NaN NaN
103 3 0.005 0.0003609932169702447 0.02292609582260141 0.005861040877588235 0.08517854538752145
103 4 0.01 0.0002423529926773448 0.01362441193855934 0.006249469277286712 0.0888974066519499
103 5 0.05 8.873449006780202e-05 0.009601906543048599 0.0005738847471374652 0.0303770228137521
103 6 0.1 1.910289500187458e-08 0.0001911009153805487 0.0004589786386812722 0.02575195017244236
103 7 0.5 2.90571086676419e-09 7.870478249438762e-05 0.002100941729681182 0.05704634254452379

104 0 0.0001 NaN NaN NaN NaN
104 1 0.0005 NaN NaN NaN NaN
104 2 0.001 NaN NaN NaN NaN
104 3 0.005 0.0004321845935984852 0.02465708783553433 0.005835539642510065 0.08891013087514044
104 4 0.01 1.07975669400011e-05 0.004168888533444104 0.002700736695795889 0.0653106749203789
104 5 0.05 1.130321811629862e-05 0.005030817947420552 0.0005850624326205532 0.0298617817345519
104 6 0.1 1.984033986703912e-08 0.0001916766118403856 0.0004562350543092002 0.02545740393476392
104 7 0.5 2.889765563645794e-09 7.873647565270758e-05 0.002099232289633501 0.0566181315926586

105 0 0.0001 NaN NaN NaN NaN
105 1 0.0005 NaN NaN NaN NaN
105 2 0.001 NaN NaN NaN NaN
105 3 0.005 1.391520980434735e-05 0.004356862677448614 0.004460216312239199 0.08942660984323536
105 4 0.01 1.479211118733659e-05 0.00486220218956035 0.002112511254470517 0.05790299741589178
105 5 0.05 5.208239515721693e-05 0.009990770179427511 0.001057240691029823 0.03922586492060076
105 6 0.1 3.676928024098543e-09 8.43168591639909e-05 0.0005000654842511177 0.0280015112052292
105 7 0.5 2.709638938330398e-09 7.689805030697272e-05 0.001739429476866968 0.05208138492965353

106 0 0.0001 NaN NaN NaN NaN
106 1 0.0005 NaN NaN NaN NaN
106 2 0.001 NaN NaN NaN NaN
106 3 0.005 1.347092810201784e-05 0.004311149609727671 0.004445768284574479 0.08936862881015006
106 4 0.01 2.158089082204642e-05 0.005656015995998853 0.002731368841512347 0.06588342435063455
106 5 0.05 1.885380088377616e-05 0.00624770302785338 0.001059817268115516 0.03912149613465488
106 6 0.1 4.817686470644128e-09 9.957131405657904e-05 0.0005703225832829763 0.02972031667025399
106 7 0.5 1.10128232529557e-09 4.866319840379774e-05 0.001300545764939255 0.04541281644795392

107 0 0.0001 NaN NaN NaN NaN
107 1 0.0005 NaN NaN NaN NaN
107 2 0.001 NaN NaN NaN NaN
107 3 0.005 1.959292778009736e-05 0.005299718670828568 0.004353648339667907 0.0884002524341353
107 4 0.01 2.004365168567436e-05 0.005448975033633285 0.002596193782943519 0.06441128410023444
107 5 0.05 1.481529214179995e-05 0.004674415770448803 0.001015336420998649 0.03811573819358094
107 6 0.1 1.420819507024067e-09 5.784382123286136e-05 0.0005617181163883477 0.02966164366710733
107 7 0.5 1.044603283594816e-09 4.652785289938066e-05 0.001811193429768126 0.05280614880983481

108 0 0.0001 NaN NaN NaN NaN
108 1 0.0005 NaN NaN NaN NaN
108 2 0.001 NaN NaN NaN NaN
108 3 0.005 1.838027373773458e-05 0.005073333705000405 0.004756068203328468 0.09183765196163296
108 4 0.01 2.679966583086594e-05 0.006225775793162303 0.002579328190873649 0.06443791871864746
108 5 0.05 0.0001523524968662832 0.01085981146557646 0.001053196546702266 0.03832394094265612
108 6 0.1 1.668897678094205e-10 1.273828851422465e-05 0.0003438560953085834 0.02246725698820984
108 7 0.5 4.209632430892447e-10 3.13828564468821e-05 0.001749611300411146 0.05252192611510953

109 0 0.0001 NaN NaN NaN NaN
109 1 0.0005 NaN NaN NaN NaN
109 2 0.001 NaN NaN NaN NaN
109 3 0.005 1.632892138923661e-05 0.004762491646710387 0.00591982970350389 0.100946761314381
109 4 0.01 1.697190547466895e-05 0.004993436973355969 0.002402990215771481 0.06239797460763352
109 5 0.05 2.104924350446856e-05 0.006772040820374414 0.0004077187081007996 0.02486521752823734
109 6 0.1 2.835283062732451e-09 7.349056979766289e-05 0.0001715422488870317 0.01637324175172172
109 7 0.5 2.646630589924942e-10 2.517793849987626e-05 0.001573192663631258 0.04975404266607053

110 0 0.0001 NaN NaN NaN NaN
110 1 0.0005 NaN NaN NaN NaN
110 2 0.001 NaN NaN NaN NaN
110 3 0.005 2.94647510840719e-05 0.006325058562465902 0.01221220977998466 0.1330233722662507
110 4 0.01 3.61638999576653e-05 0.007171910522035141 0.002678355930657062 0.06287023933035973
110 5 0.05 1.644004560958123e-05 0.006012691043928431 0.0004129742789679613 0.02480021043108049
110 6 0.1 9.779794292445363e-10 4.888655768953143e-05 0.0002461919889575182 0.01828323447989844
110 7 0.5 6.285613095437096e-10 3.9553262095815e-05 0.001199106995597041 0.04355062503025997

111 0 0.0001 NaN NaN NaN NaN
111 1 0.0005 NaN NaN NaN NaN
111 2 0.001 NaN NaN NaN NaN
111 3 0.005 1.663564635161153e-05 0.004924108261027182 0.02512813431711115 0.1892915995083119
111 4 0.01 0.001386437497820191 0.03993397418939715 0.001139146496026147 0.04282870288208596
111 5 0.05 0.0004562309036382131 0.02429002320714524 0.0003755229677023653 0.02404859942160398
111 6 0.1 2.340611724404895e-09 7.064416376634242e-05 0.0001295732349032717 0.0142631440918346
111 7 0.5 7.825864108022077e-10 4.333577573234493e-05 0.001176501117716479 0.04309828722399733

112 0 0.0001 NaN NaN NaN NaN
112 1 0.0005 NaN NaN NaN NaN
112 2 0.001 NaN NaN NaN NaN
112 3 0.005 1.073160152406403e-07 0.0003531119493924706 0.01228509006648329 0.1340393773500462
112 4 0.01 0.001599634810454735 0.04363492250598489 0.001701822747194397 0.0438988677223664
112 5 0.05 5.265963225111673e-05 0.009792241509042565 0.0003611990049123568 0.02286648600861996
112 6 0.1 1.532213789748392e-09 5.742276791709244e-05 0.0001284550275302453 0.01423817831525853
112 7 0.5 4.353951971799901e-10 3.173625977215266e-05 0.001137043282018847 0.04292390964750781

113 0 0.0001 NaN NaN NaN NaN
113 1 0.0005 NaN NaN NaN NaN
113 2 0.001 NaN NaN NaN NaN
113 3 0.005 1.195819633643376e-05 0.003446274922569437 0.01089299186180391 0.1261543945840226
113 4 0.01 1.017783614795444e-07 0.0005604593765107246 0.002703594552135471 0.06265671362109326
113 5 0.05 8.429557465792066e-05 0.01193033689424627 0.0004130255042762854 0.02443034339550154
113 6 0.1 8.542911271909837e-10 4.423868114855622e-05 0.0001606062570489902 0.01536799715083781
113 7 0.5 4.350886108183201e-10 3.118622004194549e-05 0.0008525791317585172 0.03638656847674326

114 0 0.0001 NaN NaN NaN NaN
114 1 0.0005 NaN NaN NaN NaN
114 2 0.001 NaN NaN NaN NaN
114 3 0.005 1.711449858279518e-07 0.0004821659335374484 0.0104307056727476 0.1235406341613146
114 4 0.01 2.560979230870124e-07 0.0007054220615265727 0.003511471148872706 0.07082967291611664
114 5 0.05 0.0002436397097251194 0.01723558964232907 0.0003332045503192403 0.02317523105645392
114 6 0.1 1.365711421213933e-08 0.0001520656400795239 9.966147238112024e-05 0.01250554404774651
114 7 0.5 7.065255616537831e-11 8.009160995747777e-06 0.0004528271025093336 0.02636510439687556

115 0 0.0001 NaN NaN NaN NaN
115 1 0.0005 NaN NaN NaN NaN
115 2 0.001 NaN NaN NaN NaN
115 3 0.005 8.211545129912117e-07 0.001464134159559816 0.006944675966429005 0.1003992965687663
115 4 0.01 1.190370832692425e-07 0.0004796791935905986 0.003879474157952566 0.07438683314844263
115 5 0.05 6.515640579970806e-05 0.01072991270623547 0.0003520896489420166 0.02379517924330954
115 6 0.1 1.077251776679258e-08 0.0001331481267095036 9.175768818143856e-05 0.0121918113925592
115 7 0.5 7.95516056953766e-11 1.127666474776134e-05 0.0002401890226709608 0.01764799707545728

116 0 0.0001 NaN NaN NaN NaN
116 1 0.0005 NaN NaN NaN NaN
116 2 0.001 0.0002303171452661077 0.01793679831895156 0.04331770950691303 0.1836738562078944
116 3 0.005 2.646625281302937e-05 0.006444737590091343 0.005145653031555824 0.08913282814099255
116 4 0.01 1.442055425652883e-07 0.0006388571180409031 0.003530116809787323 0.07136953274968039
116 5 0.05 6.661191818794006e-06 0.004591912245124341 0.000319797182298926 0.02257350971584904
116 6 0.1 3.077606265622471e-09 7.078459355946976e-05 0.0001166462764123949 0.01358314996707977
116 7 0.5 9.171055243598716e-11 1.018300221788948e-05 0.001251434608222346 0.03847050994110712

117 0 0.0001 NaN NaN NaN NaN
117 1 0.0005 NaN NaN NaN NaN
117 2 0.001 3.520869233302336e-05 0.009366721728733207 0.0369779829676562 0.2358817966014071
117 3 0.005 1.721676532001793e-05 0.005396950840443893 0.006076524847551079 0.09561025933934975
117 4 0.01 1.057759843054559e-07 0.0005232097976266559 0.003893532916760438 0.07487548588755499
117 5 0.05 8.199789238675463e-05 0.01145909635227449 0.0002651981267449566 0.02060939195831257
117 6 0.1 1.952830073042458e-09 5.559446302871862e-05 9.38099055463139e-05 0.01213289034235099
117 7 0.5 2.400912086636342e-11 4.715656927167799e-06 0.0002462827846427725 0.01801034698216775

118 0 0.0001 NaN NaN NaN NaN
118 1 0.0005 NaN NaN NaN NaN
118 2 0.001 0.000143979932093535 0.01247311271189311 0.01478758255053846 0.1714727044202614
118 3 0.005 1.767131224711459e-05 0.005523686292135288 0.006116734701128957 0.09661087171892369
118 4 0.01 8.376942003648018e-08 0.0004549824869966024 0.003893613805895814 0.07491168105816215
118 5 0.05 8.125134550055223e-05 0.01135636043540122 0.0002656396451493635 0.02062808085570178
118 6 0.1 7.773267185437486e-10 3.369679397158265e-05 0.0002430678120674795 0.01904221906869408
118 7 0.5 2.142060210236233e-11 4.968359413215495e-06 0.0002456120350482487 0.01791948915796482

119 0 0.0001 NaN NaN NaN NaN
119 1 0.0005 NaN NaN NaN NaN
119 2 0.001 0.0009298533633767005 0.04979851180050554 0.7537045589393104 1.37905545054566
119 3 0.005 1.701345766259281e-05 0.005364625338061035 0.006062728820062162 0.09631246757001377
119 4 0.01 8.61996879480822e-08 0.0004756497738460652 0.004149609674961872 0.07675610633970953
119 5 0.05 9.235194969087261e-05 0.01203025624612941 0.0002507647588974541 0.02007650658667282
119 6 0.1 8.294304867731278e-10 3.429224773210393e-05 0.0002442356319202544 0.01907463994061009
119 7 0.5 8.351786253593742e-11 1.119846690933457e-05 0.0004495264075789182 0.02259609667991613

120 0 0.0001 NaN NaN NaN NaN
120 1 0.0005 NaN NaN NaN NaN
120 2 0.001 0.002269713490426794 0.06281239368054159 1.500404833452869 1.91888205408172
120 3 0.005 7.102469646491706e-07 0.001305211438996867 0.007338888329920954 0.1045748170529681
120 4 0.01 1.751306727941301e-07 0.0005854942213701086 0.003632932382254445 0.07177003956243477
120 5 0.05 6.419877801371373e-05 0.01004072276548662 0.0001202972788391653 0.01396981038076706
120 6 0.1 1.99988479382888e-09 5.422340814131843e-05 0.0001029330106728456 0.01276112311244493
120 7 0.5 1.579144304270035e-10 1.466420684304026e-05 0.0001187485366199406 0.01305584668255522

121 0 0.0001 NaN NaN NaN NaN
121 1 0.0005 NaN NaN NaN NaN
121 2 0.001 0.01243802470964477 0.1939301714055177 53.68011498108689 11.22812904521916
121 3 0.005 7.742641260859073e-06 0.002388166407366388 0.002897105753773064 0.06548614315179946
121 4 0.01 1.694707007067289e-06 0.001884388523547553 0.002508832999492706 0.05997771179872613
121 5 0.05 5.389566637121978e-05 0.009084434771182259 0.0001248358013611044 0.01425565982337518
121 6 0.1 1.819545632967699e-09 5.171468994902284e-05 0.0001328895750702299 0.01416953727626047
121 7 0.5 1.560426920647842e-10 1.432408454027367e-05 7.860340199423103e-05 0.01126955746276415

122 0 0.0001 NaN NaN NaN NaN
122 1 0.0005 NaN NaN NaN NaN
122 2 0.001 0.01540667341218297 0.1674143162223429 67.92460396203377 9.465831285574275
122 3 0.005 9.580276069417652e-06 0.004161912118084032 0.002833274611442807 0.06752064664736612
122 4 0.01 6.153834547053066e-05 0.009774421790086585 0.003036055004511419 0.06521571882565458
122 5 0.05 3.874827282502835e-05 0.00784086097352521 0.0001040394372322372 0.01317981518614153
122 6 0.1 1.789819218575037e-10 1.578892406683963e-05 6.716168358218018e-05 0.01082772358876238
122 7 0.5 5.996595064682926e-11 7.291356721506048e-06 0.0001155617423607896 0.0127488776102731

123 0 0.0001 NaN NaN NaN NaN
123 1 0.0005 NaN NaN NaN NaN
123 2 0.001 NaN NaN NaN NaN
123 3 0.005 1.205545539907468e-06 0.001118821637346556 0.003697338706365779 0.07200794200081184
123 4 0.01 8.5593770410438e-06 0.003160076323461158 0.001168781196192933 0.04058039887345066
123 5 0.05 3.171468532532596e-05 0.007233070703756006 9.78363742184283e-05 0.01298359358975509
123 6 0.1 2.92145427835833e-10 2.12337102811766e-05 6.344987060867441e-05 0.01075296342246201
123 7 0.5 6.209875097674102e-11 7.528314349247722e-06 0.0001416247072091163 0.01372738560016407

124 0 0.0001 NaN NaN NaN NaN
124 1 0.0005 NaN NaN NaN NaN
124 2 0.001 NaN NaN NaN NaN
124 3 0.005 1.528271298042393e-05 0.004305373670953294 0.002968878098378994 0.06778421605833163
124 4 0.01 1.33494120984711e-06 0.001744603283483137 0.00144370839090142 0.04612106181085007
124 5 0.05 3.0724325402069e-05 0.00685867526918571 9.7564266363748e-05 0.01294673916385869
124 6 0.1 6.499570278307734e-11 8.276147222652241e-06 6.438470991666145e-05 0.01035258320897414
124 7 0.5 2.237364307425305e-11 4.338670176018411e-06 0.0001137456928648869 0.01226971450542624

125 0 0.0001 NaN NaN NaN NaN
125 1 0.0005 NaN NaN NaN NaN
125 2 0.001 0.003030576734314381 0.08457805372186344 1.092948867045715 1.682266267818845
125 3 0.005 2.786405279425468e-06 0.00198950247070373 0.002558805790138366 0.06366151161838607
125 4 0.01 1.118924475955018e-05 0.003245104749893812 0.001528161003555345 0.0473748883186339
125 5 0.05 3.557467228954421e-05 0.007423284778404593 0.0001360591533505187 0.01542131272223868
125 6 0.1 2.348636013175488e-10 1.401831139258292e-05 5.042676597072446e-05 0.009020598120300649
125 7 0.5 2.098768042105561e-11 4.243487447652683e-06 0.0004723796928256618 0.02666428626221684

126 0 0.0001 NaN NaN NaN NaN
126 1 0.0005 NaN NaN NaN NaN
126 2 0.001 NaN NaN NaN NaN
126 3 0.005 5.893944051344308e-06 0.002712820484494394 0.002790926181554282 0.05955894452720356
126 4 0.01 0.0005098539350141237 0.02224877499038058 0.001045081097483342 0.03314403152635337
126 5 0.05 6.038357855989495e-06 0.003164811030462289 0.0001102358434870188 0.01402759680319332
126 6 0.1 1.007668584477063e-11 2.892451600899903e-06 4.455997472993123e-05 0.008532619673232933
126 7 0.5 1.184276295464531e-11 3.672478424476822e-06 0.0003933287059805657 0.02398230268594959

127 0 0.0001 NaN NaN NaN NaN
127 1 0.0005 NaN NaN NaN NaN
127 2 0.001 0.003447044622617868 0.06390320679065997 0.368407743171044 0.6750137094908726
127 3 0.005 1.192326552258293e-06 0.001084970393264939 0.002228612788376464 0.05104205844364884
127 4 0.01 5.609844174706189e-06 0.002286305729966909 0.0004645310458728035 0.02782941099720082
127 5 0.05 5.377824120045915e-06 0.003008120239297085 0.0001126708727388126 0.01415674041236326
127 6 0.1 1.822836027394893e-11 4.424266542901734e-06 4.696955316623495e-05 0.008965994589306026
127 7 0.5 1.267485343477815e-11 3.681000634969678e-06 0.000396231633915249 0.02384930260749774

128 0 0.0001 NaN NaN NaN NaN
128 1 0.0005 NaN NaN NaN NaN
128 2 0.001 0.0002687574305451127 0.02203170548809164 0.06679057453227615 0.3327447826905415
128 3 0.005 2.113353318299495e-06 0.001539310335219035 0.002293272499941346 0.05244251966541325
128 4 0.01 2.531478261509353e-06 0.001338232410886597 0.000331810398159746 0.02345079664142746
128 5 0.05 1.247652564410828e-07 0.0004882751216612746 0.0001156868219314171 0.01434046694770552
128 6 0.1 7.583889175860937e-11 1.098642248997805e-05 4.23854496209587e-05 0.008446600353347544
128 7 0.5 1.001609439204087e-11 4.104380551428477e-06 0.0003112957847780669 0.02147225445003076

129 0 0.0001 NaN NaN NaN NaN
129 1 0.0005 NaN NaN NaN NaN
129 2 0.001 NaN NaN NaN NaN
129 3 0.005 2.743732670669173e-06 0.001634682217882322 0.001126458303459097 0.03942968535244284
129 4 0.01 6.560626242669415e-06 0.002505880139240357 0.0005068234392284597 0.02906204372813059
129 5 0.05 1.161834827932353e-07 0.0004296320547747534 0.0001662811001394391 0.01695069113022507
129 6 0.1 1.292942503932355e-10 1.465034003933496e-05 8.704314506612998e-05 0.01155559873807466
129 7 0.5 1.129057764159998e-11 3.446585112421019e-06 3.265746453945922e-05 0.007067404301265734

130 0 0.0001 NaN NaN NaN NaN
130 1 0.0005 NaN NaN NaN NaN
130 2 0.001 NaN NaN NaN NaN
130 3 0.005 2.423689468789361e-06 0.001403395456331946 0.001074519164762099 0.03657906791391596
130 4 0.01 6.274089535314465e-06 0.002400716642970924 0.0005260880525906886 0.02972800116937901
130 5 0.05 1.084729799299755e-07 0.0004168839131777347 0.0001652253471462745 0.01693327688204871
130 6 0.1 1.566066953712729e-10 1.621479047742014e-05 7.790108020400316e-05 0.01086625353140125
130 7 0.5 7.038785041543496e-12 3.431779640905575e-06 3.270937087154172e-05 0.006971691669650282

131 0 0.0001 NaN NaN NaN NaN
131 1 0.0005 NaN NaN NaN NaN
131 2 0.001 NaN NaN NaN NaN
131 3 0.005 6.104151090087441e-07 0.0006393351597555608 0.001011664524519401 0.03688251504059425
131 4 0.01 6.242011976781043e-06 0.002395958425482458 0.0003831208127933854 0.02526515679971242
131 5 0.05 1.010456568796263e-07 0.0003906297777236389 0.0001775293524069204 0.01754922532406722
131 6 0.1 1.636501479015143e-10 1.626204560434275e-05 7.703347441226775e-05 0.0108246756902477
131 7 0.5 1.323910902414286e-11 3.663726596769834e-06 5.82656030588452e-05 0.009422900707802384

132 0 0.0001 NaN NaN NaN NaN
132 1 0.0005 NaN NaN NaN NaN
132 2 0.001 NaN NaN NaN NaN
132 3 0.005 1.998884066900195e-06 0.00145407473614112 0.0009793399432179047 0.0379263687775373
132 4 0.01 8.920941401801324e-06 0.003081831230160148 0.0003946418514857862 0.02555604459116589
132 5 0.05 2.523945254465039e-07 0.0004154917659939805 0.0001806084428256698 0.0177401414722087
132 6 0.1 2.01064406423687e-10 1.794332187632364e-05 7.964265086807139e-05 0.0110305401936337
132 7 0.5 1.792359833165492e-11 4.13843984814477e-06 9.594573194539401e-05 0.01226667296999984

133 0 0.0001 NaN NaN NaN NaN
133 1 0.0005 NaN NaN NaN NaN
133 2 0.001 NaN NaN NaN NaN
133 3 0.005 1.840437614207289e-06 0.001379217875406624 0.005685482401327109 0.08565721623870814
133 4 0.01 5.908465928728067e-06 0.002435031917078945 0.000190761167240784 0.01675502161385833
133 5 0.05 1.867374431660213e-07 0.0006108517411327341 0.0002745738526436073 0.02153200631482899
133 6 0.1 1.144089479208734e-10 1.455403782468778e-05 7.384235878818149e-05 0.01063021047258483
133 7 0.5 4.201491816562242e-12 2.611152186027255e-06 0.0001187061671272571 0.01342869060099217

134 0 0.0001 NaN NaN NaN NaN
134 1 0.0005 NaN NaN NaN NaN
134 2 0.001 NaN NaN NaN NaN
134 3 0.005 2.255799754998494e-06 0.001532141466361825 0.004917209829970108 0.08105899338621914
134 4 0.01 8.599960268947263e-06 0.002862676232449513 0.0001682189609156191 0.01623824104960514
134 5 0.05 3.776092585818914e-07 0.0006175214882855329 0.0001788577748353041 0.01549317817550633
134 6 0.1 1.5972508619382e-10 1.62057709096608e-05 7.557487786880183e-05 0.01075332142510987
134 7 0.5 4.337061364586121e-12 2.613140529295066e-06 0.000125714173505187 0.01377251913823341

135 0 0.0001 NaN NaN NaN NaN
135 1 0.0005 NaN NaN NaN NaN
135 2 0.001 NaN NaN NaN NaN
135 3 0.005 8.785206127313824e-07 0.0008070496829311047 0.002126637240540712 0.05110231574792257
135 4 0.01 1.218329092083381e-06 0.0009945810080767004 0.0002660436908756283 0.01861323872668175
135 5 0.05 1.408495543868153e-08 0.0001466666600209443 0.0001304873069741678 0.01433770126510781
135 6 0.1 1.305512427295268e-10 1.416428759926092e-05 7.906715294104806e-05 0.01108024684252085
135 7 0.5 4.970276017981745e-12 2.666952954033519e-06 0.0001263640993269454 0.01377998995576402

136 0 0.0001 NaN NaN NaN NaN
136 1 0.0005 NaN NaN NaN NaN
136 2 0.001 NaN NaN NaN NaN
136 3 0.005 2.931363598160419e-06 0.001942300118937368 0.002316870479045251 0.05283717431341617
136 4 0.01 3.601360393368552e-06 0.001985952341147179 0.0002031375756036145 0.01808411623999451
136 5 0.05 1.408978663923021e-08 0.0001416667610310007 0.0001557502102697573 0.01553806673158986
136 6 0.1 1.291087973800207e-10 1.510483569999721e-05 7.922987824492245e-05 0.01109277898692795
136 7 0.5 3.478255010971366e-12 2.254425764292023e-06 0.0002698027291493011 0.01533014995071147

137 0 0.0001 NaN NaN NaN NaN
137 1 0.0005 NaN NaN NaN NaN
137 2 0.001 0.000255511098786903 0.01796170446038881 0.5645724843650244 1.013291082540693
137 3 0.005 7.298395737556078e-07 0.001320827819168979 0.002727648803708029 0.05240783176125463
137 4 0.01 3.670676919503408e-06 0.001979741481810571 0.0002093195547202633 0.01823202299528082
137 5 0.05 7.440375024279713e-09 0.000116834136594246 0.0001428860604377869 0.01499092004172842
137 6 0.1 1.481683611747152e-10 1.603610943012868e-05 7.531211225249641e-05 0.01088189123646877
137 7 0.5 3.491753689199453e-12 2.622303914012747e-06 8.741694609327766e-05 0.01182613885100547

138 0 0.0001 NaN NaN NaN NaN
138 1 0.0005 NaN NaN NaN NaN
138 2 0.001 0.0007154711849390311 0.02884518679809744 0.5754643715423906 1.014179295311341
138 3 0.005 4.660611233928936e-06 0.002503171094565104 0.001097295987277599 0.0419627852637563
138 4 0.01 7.750636933777822e-07 0.0007803226884175452 0.000204600964567029 0.01810308093927637
138 5 0.05 7.114124897092095e-09 0.000114903957499024 0.0001457886531116906 0.01508952287472387
138 6 0.1 3.167875597195491e-10 2.271497458572469e-05 6.78627035853064e-05 0.01034901950223222
138 7 0.5 2.775145756443505e-12 3.212692407217332e-06 9.187941145414166e-05 0.01205908217568141

139 0 0.0001 NaN NaN NaN NaN
139 1 0.0005 NaN NaN NaN NaN
139 2 0.001 0.0009512922351963467 0.03175741440087343 0.7489130182255879 1.030569622014013
139 3 0.005 4.909843697273424e-06 0.00268736498176203 0.00114793649942387 0.0440270886096803
139 4 0.01 1.401051662564349e-06 0.001123483548289617 0.0002380414474615286 0.01941884311746134
139 5 0.05 7.378575373781596e-09 0.0001157625627827841 0.0001545686838630371 0.01557704968648643
139 6 0.1 3.290019969413333e-10 2.333539765064785e-05 7.12825150804304e-05 0.01061698394486532
139 7 0.5 5.579661265252998e-12 4.56418058902841e-06 0.0001001160514946824 0.01161723946859472

140 0 0.0001 NaN NaN NaN NaN
140 1 0.0005 NaN NaN NaN NaN
140 2 0.001 0.0002305895624243326 0.01825223353051664 0.3910659654194675 0.8072648408675123
140 3 0.005 4.667522110316671e-06 0.002600870624362539 0.001118924242587527 0.04372870754743552
140 4 0.01 2.206271523546806e-06 0.001501259403920319 0.000169835217919599 0.0164406739259777
140 5 0.05 4.582118364603953e-08 0.0001742868675993492 0.0001335573867762016 0.01453852963726532
140 6 0.1 3.329175550456157e-10 2.36491093406066e-05 7.243697257334061e-05 0.01074763772685272
140 7 0.5 1.472271980648176e-11 6.738357344993062e-06 7.034513411129578e-05 0.01010245943579702

141 0 0.0001 NaN NaN NaN NaN
141 1 0.0005 NaN NaN NaN NaN
141 2 0.001 0.0002551930906743081 0.01860492914050926 0.143794397299485 0.4757935619347287
141 3 0.005 4.301632902610855e-06 0.002480469465893531 0.001339379727935993 0.04763297573311109
141 4 0.01 3.349017415291557e-06 0.002022885973834043 0.0001204537010869026 0.01293488696844303
141 5 0.05 5.003882946248505e-08 0.0001907247777181986 0.000132191277779633 0.01445063989675677
141 6 0.1 3.314725643969263e-10 2.36128459807361e-05 7.410387402252698e-05 0.01089789928793028
141 7 0.5 1.224784855013016e-11 6.310018589861244e-06 6.608541257107206e-05 0.009833331790025768

142 0 0.0001 NaN NaN NaN NaN
142 1 0.0005 NaN NaN NaN NaN
142 2 0.001 0.0001269310861400869 0.01333863493015786 0.1017454440445153 0.4101011914655939
142 3 0.005 3.990571409794896e-06 0.002439474775978834 0.001444694162189657 0.0484980072215071
142 4 0.01 3.947984009511774e-06 0.002180584462654789 0.0001093985424695566 0.01341563229612919
142 5 0.05 7.550151460963888e-08 0.0002414141305728812 0.0001322103828888648 0.01444871102287326
142 6 0.1 3.481489589432507e-10 2.41494371260309e-05 6.729908322566572e-05 0.01031839298040249
142 7 0.5 1.075856795494019e-11 5.751149803057132e-06 8.463326449737971e-05 0.01107249480126771

143 0 0.0001 NaN NaN NaN NaN
143 1 0.0005 NaN NaN NaN NaN
143 2 0.001 0.0001283700451612423 0.01428396080081074 0.1133783372977693 0.4569622544596537
143 3 0.005 3.95561286843599e-06 0.002430484973587888 0.001433091835371582 0.04827929968482381
143 4 0.01 4.121565381245035e-06 0.00221803757950001 0.000111294318959091 0.01355386563879879
143 5 0.05 2.785527350849332e-07 0.0004389812301579532 0.0001351933017281328 0.01445841715509344
143 6 0.1 2.365285349353218e-10 2.007797675096512e-05 6.944227920376641e-05 0.01051666509124205
143 7 0.5 4.355684580627216e-12 3.958913890045324e-06 5.236334681409798e-05 0.008841227582045863

144 0 0.0001 NaN NaN NaN NaN
144 1 0.0005 0.002323276200270701 0.07491905171387225 9.007975971980052 10.80906725996504
144 2 0.001 0.0001026280109315925 0.01514137744996269 0.08619388402122245 0.4519612865656519
144 3 0.005 2.990245297113425e-06 0.002059364153019771 0.001437793555329204 0.04866266223955606
144 4 0.01 4.220258474859001e-06 0.002255385782112374 9.771202631142502e-05 0.01283919634234354
144 5 0.05 2.391398599831893e-07 0.0003886344194450331 0.0001382524473871732 0.01465704443291282
144 6 0.1 1.938151361318966e-10 1.768854693251498e-05 2.716035802078348e-05 0.006953558134923377
144 7 0.5 3.857640619707887e-13 1.251952281844382e-06 3.081964966932343e-05 0.006731752954436843

145 0 0.0001 NaN NaN NaN NaN
145 1 0.0005 NaN NaN NaN NaN
145 2 0.001 0.0001277431235693004 0.01697088758545773 0.09055161121835174 0.4677413201462159
145 3 0.005 3.198024205066522e-06 0.002169624977377271 0.001846212614993742 0.04990951857044534
145 4 0.01 6.551477977400292e-07 0.0007541206095895703 0.0001319976248006916 0.0147891928002859
145 5 0.05 1.008748139280358e-08 0.0001287776015317377 0.0001153372640665519 0.01357828570339237
145 6 0.1 1.688309940005764e-11 5.312204531815468e-06 1.832184721853001e-05 0.005391020508426214
145 7 0.5 2.38370628850789e-13 6.577760909287633e-07 2.582563720153553e-05 0.006148233705681294

146 0 0.0001 NaN NaN NaN NaN
146 1 0.0005 NaN NaN NaN NaN
146 2 0.001 0.0001176137860899356 0.01535514756050604 0.08826183049322057 0.3822115790469907
146 3 0.005 2.390756650383392e-06 0.001833583528540572 0.001892061520795925 0.05778591230433094
146 4 0.01 9.455829784851071e-08 0.0004056011068782617 0.0001536843345579416 0.01490021926996943
146 5 0.05 7.791328046793032e-09 0.0001153272983027698 0.0001176840283791545 0.01370697221045436
146 6 0.1 1.040924621184372e-11 4.13751394612305e-06 1.308574006271145e-05 0.004663820746617642
146 7 0.5 2.326193100982667e-13 6.486438413055851e-07 2.562881550572844e-05 0.006141961190303302

147 0 0.0001 NaN NaN NaN NaN
147 1 0.0005 NaN NaN NaN NaN
147 2 0.001 0.0001820066678192421 0.01798985256818275 0.1045277533259086 0.4199936171360734
147 3 0.005 1.710735246975459e-06 0.001558893474513212 0.001787934405446453 0.05711123525724826
147 4 0.01 2.767986825284608e-06 0.001978840595390885 0.0003760621235889884 0.02720199788305466
147 5 0.05 6.281956326703672e-09 0.0001166405876498189 0.0001142007312338895 0.01347823228708322
147 6 0.1 6.994429027431116e-12 3.5945589980102e-06 1.20643262463949e-05 0.004576966844106689
147 7 0.5 3.563786817901782e-13 8.307036978294491e-07 2.463382548530395e-05 0.00602820737266585

148 0 0.0001 NaN NaN NaN NaN
148 1 0.0005 NaN NaN NaN NaN
148 2 0.001 0.0006517301821453561 0.03916078192193861 0.7487740591848641 1.434536055127385
148 3 0.005 1.407715493129665e-06 0.00143095855036135 0.002050297367617443 0.05984394901049472
148 4 0.01 3.147409173008351e-06 0.002082175316159507 0.0006553367056182539 0.03331360761870428
148 5 0.05 1.251900928607263e-07 0.0004900854190785786 0.0001030101932527701 0.01355233329760974
148 6 0.1 4.675402207963987e-12 2.867549878882159e-06 1.117745855820303e-05 0.004364160593484545
148 7 0.5 2.251480612247217e-13 6.688518783271036e-07 2.491888880570063e-05 0.006054264232153495

149 0 0.0001 NaN NaN NaN NaN
149 1 0.0005 NaN NaN NaN NaN
149 2 0.001 NaN NaN NaN NaN
149 3 0.005 1.516963969897072e-06 0.001443000418710483 0.001839890433453092 0.05653814610094976
149 4 0.01 6.601376772852412e-06 0.002972735591486586 0.0009290575153646322 0.03939560355469551
149 5 0.05 7.413249544320985e-07 0.001061851467711428 7.748533666555203e-05 0.01162959464083024
149 6 0.1 2.511122754276471e-12 2.173422676943204e-06 1.06281147010041e-05 0.004123951704489759
149 7 0.5 2.17702036321037e-13 6.533563960964273e-07 3.136021305045366e-05 0.006686711472993156

150 0 0.0001 NaN NaN NaN NaN
150 1 0.0005 NaN NaN NaN NaN
150 2 0.001 NaN NaN NaN NaN
150 3 0.005 2.206806177228376e-07 0.000644321935678871 0.002294753494243164 0.06169115916002266
150 4 0.01 1.376695372895427e-05 0.004252274022090496 0.0008359560331474668 0.03735337408071149
150 5 0.05 1.190197332094954e-08 0.0001591647901433291 6.534163799902904e-05 0.01025536259139881
150 6 0.1 2.165023120538469e-12 2.032835931142785e-06 1.237695319902669e-05 0.004075117885805279
150 7 0.5 1.710170324096604e-13 6.25355975003572e-07 2.410029674953966e-05 0.005925038559308371

151 0 0.0001 NaN NaN NaN NaN
151 1 0.0005 NaN NaN NaN NaN
151 2 0.001 NaN NaN NaN NaN
151 3 0.005 2.917353555610616e-07 0.0006979540251128569 0.00236966990611285 0.06314846080155401
151 4 0.01 5.468594335927909e-06 0.002789595301101233 0.0007959491775086984 0.0363452324495579
151 5 0.05 3.014995796439325e-09 7.72841135479041e-05 6.807331912763359e-05 0.01072590498671877
151 6 0.1 1.960268141431282e-12 1.96953722930715e-06 1.328302928656601e-05 0.00425607716535803
151 7 0.5 1.724599811101296e-13 6.101443159600706e-07 2.487993629121344e-05 0.006041247733653998

152 0 0.0001 NaN NaN NaN NaN
152 1 0.0005 NaN NaN NaN NaN
152 2 0.001 NaN NaN NaN NaN
152 3 0.005 7.9864112590161e-07 0.001068429097247137 0.001841188310143559 0.05635717692095099
152 4 0.01 5.789142282011038e-06 0.002818173916889322 0.0007847938841605104 0.03613079923932705
152 5 0.05 3.401366060488301e-09 7.301948772697742e-05 6.91617305564731e-05 0.01076115400008248
152 6 0.1 3.615505922831228e-12 2.722732887150414e-06 1.348473752195465e-05 0.00461875981244686
152 7 0.5 4.560063952996374e-14 3.507805610425407e-07 2.572837979406856e-05 0.006161219396900952

153 0 0.0001 NaN NaN NaN NaN
153 1 0.0005 NaN NaN NaN NaN
153 2 0.001 NaN NaN NaN NaN
153 3 0.005 8.13019271000886e-07 0.001081340704589984 0.00185656106900598 0.05643860949321122
153 4 0.01 5.913618621052873e-06 0.002854997891762245 0.0007352932669244388 0.03476530680345169
153 5 0.05 3.503450406894447e-09 8.861540864746331e-05 7.002554915586604e-05 0.01081522495299247
153 6 0.1 3.115714296776397e-12 2.605570958991166e-06 1.292960286885199e-05 0.004507588240080462
153 7 0.5 5.78532730491029e-14 3.939129804564345e-07 2.124837920434479e-05 0.005575208423922007

154 0 0.0001 NaN NaN NaN NaN
154 1 0.0005 NaN NaN NaN NaN
154 2 0.001 NaN NaN NaN NaN
154 3 0.005 2.478568393669341e-09 8.258214713130485e-05 0.002410988616941701 0.06352540372634863
154 4 0.01 1.332593713110413e-07 0.0004331819045737539 0.0005371203430909755 0.02937469557956474
154 5 0.05 2.292381880576578e-06 0.001416045612473216 4.152033956809575e-05 0.008166437640829027
154 6 0.1 6.62542912346191e-12 3.581669334451476e-06 1.468814069132994e-05 0.004749548635891276
154 7 0.5 9.248584958993101e-14 5.555982007798832e-07 1.558533059762874e-05 0.004830827757898337

155 0 0.0001 NaN NaN NaN NaN
155 1 0.0005 NaN NaN NaN NaN
155 2 0.001 NaN NaN NaN NaN
155 3 0.005 4.44510546249913e-08 0.0001968990712928331 0.002892683874469755 0.06766409527230111
155 4 0.01 1.843718248898574e-06 0.001491943605735013 0.0005098761514900484 0.0290380251626956
155 5 0.05 6.871457811058776e-07 0.001005216388502816 4.274337360711177e-05 0.008439173982809578
155 6 0.1 4.541250062469277e-13 1.052093931530607e-06 1.242302568418824e-05 0.004451131905653716
155 7 0.5 1.370939966911536e-13 6.5165189333527e-07 1.593043014619985e-05 0.004876099229086828

156 0 0.0001 NaN NaN NaN NaN
156 1 0.0005 NaN NaN NaN NaN
156 2 0.001 NaN NaN NaN NaN
156 3 0.005 1.386893134635141e-08 0.0001534363789823523 0.002729365488660302 0.06639711925596403
156 4 0.01 7.744090672932059e-07 0.0009408878145511501 0.0004498977294806096 0.02727152141662925
156 5 0.05 7.586847988842975e-09 6.963076333432738e-05 1.799780949461741e-05 0.00566225555956601
156 6 0.1 5.329443618447325e-13 1.109393209297593e-06 2.165897086797612e-05 0.00593358654892473
156 7 0.5 1.512677987309255e-13 7.194080491323973e-07 5.259770776346869e-07 0.000892786182132399

157 0 0.0001 NaN NaN NaN NaN
157 1 0.0005 NaN NaN NaN NaN
157 2 0.001 1.201387371906856e-06 0.001344726567934718 0.01733705978875823 0.1702155885651757
157 3 0.005 2.723634320622286e-09 6.724923988432607e-05 0.002811195493888015 0.06836107646322143
157 4 0.01 2.612533764761536e-06 0.001776951164101259 0.0003200372274820627 0.02300552850038629
157 5 0.05 1.192618552738862e-08 0.000110355390474659 1.820791294614816e-05 0.00569879759778491
157 6 0.1 5.081471369068621e-13 1.057651312308394e-06 2.216336804500551e-05 0.005969346693501132
157 7 0.5 4.366160037630841e-14 3.896805589320707e-07 1.044527448868947e-06 0.001224145506771634

158 0 0.0001 NaN NaN NaN NaN
158 1 0.0005 NaN NaN NaN NaN
158 2 0.001 9.196530697387067e-06 0.003997134367523802 0.01834465631956854 0.177337593186764
158 3 0.005 1.032098344497064e-06 0.001233207313662721 0.003094644359318245 0.07326622372181202
158 4 0.01 6.795305814941043e-08 0.0003915825824085672 0.000376729569892052 0.02511254730024071
158 5 0.05 3.83356832606038e-09 7.162965329232662e-05 1.964871128808635e-05 0.005885092496005662
158 6 0.1 1.026987012810317e-12 1.202350144779984e-06 2.167765646260988e-05 0.005900024008999472
158 7 0.5 3.985871559571834e-14 3.656421103670482e-07 1.241090346340528e-06 0.001313070113550197

159 0 0.0001 NaN NaN NaN NaN
159 1 0.0005 NaN NaN NaN NaN
159 2 0.001 3.528862274025274e-06 0.002044679497284818 0.01329140504077702 0.1429366141850992
159 3 0.005 6.151804594154476e-07 0.0009647776662684571 0.003179744947410623 0.07386798300256392
159 4 0.01 2.955266761136149e-07 0.000656551384329962 0.0004109855050834236 0.02590330092100979
159 5 0.05 3.574442651892518e-09 6.99677448658953e-05 1.936383265355107e-05 0.005841878331263484
159 6 0.1 1.035000475671766e-12 1.205504104095922e-06 2.148714403674283e-05 0.005856509004716015
159 7 0.5 3.937743375652177e-14 3.641788626218556e-07 1.20438123756341e-06 0.00136851106049074

160 0 0.0001 NaN NaN NaN NaN
160 1 0.0005 NaN NaN NaN NaN
160 2 0.001 9.094594832052076e-06 0.004056886501284218 0.01622954985249513 0.1640696941427495
160 3 0.005 1.322673851778517e-06 0.001460699261667919 0.00201084528059543 0.06015569597855608
160 4 0.01 1.292831250302586e-07 0.0003741384143300941 0.0003248982416799582 0.02307948056214548
160 5 0.05 1.857908483048397e-10 2.07140754771018e-05 1.911383899656484e-05 0.005799035340085634
160 6 0.1 1.110247333212657e-12 1.239545276643383e-06 2.133797589320492e-05 0.005832092634867614
160 7 0.5 3.849299553355477e-14 3.598874935839547e-07 1.292190479711192e-06 0.001442392083392585

161 0 0.0001 NaN NaN NaN NaN
161 1 0.0005 1.85532847393746e-06 0.00175084309195439 0.501136316569299 1.123092237375379
161 2 0.001 NaN NaN NaN NaN
161 3 0.005 8.796998441715886e-07 0.001159142916189904 0.001514222202520371 0.05339251453150795
161 4 0.01 4.016161749544523e-08 0.0002376507147090479 0.0003154251421951423 0.02226984682436872
161 5 0.05 5.821757433985662e-08 0.0002915440729811536 1.749096748703152e-05 0.005543168351953787
161 6 0.1 7.684922086070462e-13 1.097081362644303e-06 2.065093856244488e-05 0.005692161635054704
161 7 0.5 3.657403878294716e-14 3.486133737240493e-07 7.774875832064862e-07 0.001141376004178296

162 0 0.0001 NaN NaN NaN NaN
162 1 0.0005 NaN NaN NaN NaN
162 2 0.001 4.48912869665153e-05 0.008497817020701959 0.02090652614209285 0.1814408393118443
162 3 0.005 7.315737516093038e-07 0.001115647519255525 0.001806284255950459 0.05518225005867317
162 4 0.01 1.961488623005948e-07 0.0004876186671620708 0.0002512515843120684 0.0202605637604939
162 5 0.05 3.987851773212379e-09 7.057689549094803e-05 1.974621298064109e-05 0.005838742309769773
162 6 0.1 1.521062360918377e-12 1.331720450359342e-06 2.013098980666197e-05 0.005588909818947441
162 7 0.5 3.936288315751035e-14 3.515471536097436e-07 7.943304569953581e-07 0.001149720447561009

163 0 0.0001 NaN NaN NaN NaN
163 1 0.0005 5.478443795589206e-06 0.00246575195459231 0.02014658129300017 0.1693927480832855
163 2 0.001 9.350308053042582e-05 0.01417517891967934 0.3241925260455603 0.7336576590664055
163 3 0.005 7.586303449157719e-07 0.001128458900608198 0.001767128102209369 0.05476769790183833
163 4 0.01 1.723807169538922e-07 0.0004649342532343503 0.0002509135192751602 0.02023401528123858
163 5 0.05 6.37323051404226e-09 9.522083859581087e-05 1.799261691162673e-05 0.00532802701135382
163 6 0.1 1.117133236749973e-12 1.100934328590597e-06 1.731775283802494e-05 0.005169477045539939
163 7 0.5 1.181072774236576e-14 2.556068627868058e-07 6.865097897654699e-07 0.001027467478273869

164 0 0.0001 NaN NaN NaN NaN
164 1 0.0005 1.569784050281687e-05 0.005881858173928833 0.006851202722571606 0.126283004519403
164 2 0.001 0.0002620973851366395 0.02418231446200236 0.5911712831218594 1.068215135297138
164 3 0.005 7.276974882882745e-07 0.001113546023018053 0.001841524560311162 0.05530496357358916
164 4 0.01 1.829037463454219e-07 0.0005428074220605872 0.00025469764548443 0.02065002720819331
164 5 0.05 8.01294728478385e-07 0.001026479811784053 2.567102633817097e-05 0.005738444860837522
164 6 0.1 1.60371110885683e-12 1.408557337878591e-06 1.54598601059634e-05 0.004922953656675944
164 7 0.5 1.171670738908258e-14 2.550709772286552e-07 6.876648591748716e-07 0.001028427641128871

165 0 0.0001 NaN NaN NaN NaN
165 1 0.0005 NaN NaN NaN NaN
165 2 0.001 NaN NaN NaN NaN
165 3 0.005 4.221558521851922e-07 0.0008587201227499008 0.002655228528821215 0.06657886417417824
165 4 0.01 3.016297794821856e-07 0.0006741683619813088 0.0002576801789717805 0.02062069384829801
165 5 0.05 6.690459966791549e-09 9.727885311949791e-05 2.223477880172223e-05 0.005932468163906579
165 6 0.1 2.229119952062093e-12 1.551536960242572e-06 7.071948542653764e-06 0.003308906770960851
165 7 0.5 1.131475656413501e-14 2.451832736838355e-07 3.643619752841329e-07 0.0006920852911944664

166 0 0.0001 NaN NaN NaN NaN
166 1 0.0005 NaN NaN NaN NaN
166 2 0.001 0.0001112386062399221 0.01453853352666812 0.6430796259068517 1.096033976429279
166 3 0.005 2.343100520272506e-07 0.0006616580001330696 0.003973721704499797 0.08118571107688277
166 4 0.01 7.003287049288771e-07 0.001031760977825424 0.0001696895725246386 0.0162998604394633
166 5 0.05 4.605180681540208e-09 6.843900234887457e-05 2.194653388911255e-05 0.005877518583450536
166 6 0.1 2.345169609292794e-12 1.570654240001801e-06 6.968300221206283e-06 0.003272974209321378
166 7 0.5 1.052595913545195e-14 2.22442879227458e-07 1.716710811959071e-07 0.0005721895662667009

167 0 0.0001 NaN NaN NaN NaN
167 1 0.0005 3.969078911957773e-05 0.0132580894504386 0.297755954014368 1.365201131903203
167 2 0.001 0.0001893114313255657 0.02225421683049955 0.8452437541254715 1.338452255258587
167 3 0.005 9.063595580211139e-08 0.0004241594920304514 0.001600510452890505 0.05249773257065637
167 4 0.01 3.104796412540996e-07 0.0007072434987303033 0.0001551711745392481 0.01528389654432605
167 5 0.05 2.470047278166227e-09 4.984818927633583e-05 2.241669694165755e-05 0.005930653353876769
167 6 0.1 2.707968127168543e-13 8.506910593730765e-07 1.021355873080486e-05 0.003897700345157018
167 7 0.5 1.052411546490158e-14 2.224021486973982e-07 1.683238925820695e-07 0.0005678931628128048

168 0 0.0001 NaN NaN NaN NaN
168 1 0.0005 NaN NaN NaN NaN
168 2 0.001 0.0001767451458813651 0.02091115620029438 0.8185814385876302 1.315249716308259
168 3 0.005 9.675685222702195e-08 0.0004017508184146479 0.001672936327108793 0.05120356670754611
168 4 0.01 3.378600283885616e-07 0.0007137796561393905 0.0001620924450131972 0.01560196180853368
168 5 0.05 1.160380606750758e-07 0.0003032656805288525 8.583574600555414e-06 0.003738933654524712
168 6 0.1 7.433344518506567e-14 5.088714849499354e-07 6.580802594394901e-06 0.00310588419342106
168 7 0.5 1.062999582583031e-14 2.228995756858865e-07 1.781145533124653e-07 0.0005799896695366513

169 0 0.0001 NaN NaN NaN NaN
169 1 0.0005 NaN NaN NaN NaN
169 2 0.001 0.000131353214386528 0.01494539175189846 2.501051712885888 2.664826635549813
169 3 0.005 1.823066021554932e-07 0.0004990481183093642 0.001215986791708997 0.04125133930109315
169 4 0.01 3.757941257366093e-07 0.0007535730728980283 0.0001601813316057003 0.01549682081222548
169 5 0.05 5.875843390603441e-09 6.490676820725128e-05 1.043811473000362e-05 0.003990063620402773
169 6 0.1 2.580609194443366e-13 7.166693047899741e-07 7.406414947711988e-06 0.003382939241841965
169 7 0.5 1.152989997980729e-14 2.239494065747749e-07 1.925659018963019e-07 0.0006059268411171548

170 0 0.0001 NaN NaN NaN NaN
170 1 0.0005 1.493258204480125e-05 0.007957960346527848 0.05386252265982393 0.5655278011116638
170 2 0.001 1.702585783733392e-07 0.0005880898273074031 0.005594565686876361 0.09459765135893317
170 3 0.005 3.61879738269579e-07 0.0007031460160207281 0.001258069759097968 0.04244110006843016
170 4 0.01 3.694172037809483e-07 0.0007363821721360075 0.0001603463900703929 0.01557852531470649
170 5 0.05 7.166406000406568e-09 7.115678496605327e-05 1.028012553700052e-05 0.003945451130625499
170 6 0.1 2.301008947956165e-13 6.871722275647585e-07 1.008719391132873e-05 0.003880292506896033
170 7 0.5 1.068566036928944e-14 2.20487467395003e-07 2.363747140273174e-07 0.0006704128933503473

171 0 0.0001 NaN NaN NaN NaN
171 1 0.0005 1.642098269388513e-05 0.007841686287331839 0.05144480236494035 0.4504663654991017
171 2 0.001 3.726822193489575e-06 0.002839075803324764 0.005350604303548169 0.08556158694868554
171 3 0.005 1.064734100808535e-06 0.001154169198245292 0.001529507392423958 0.04577102118839704
171 4 0.01 3.590171724999208e-07 0.0007208491341157419 0.0001782807632990266 0.01663244108532047
171 5 0.05 1.829303603261992e-09 6.259941205621899e-05 1.043360699725938e-05 0.003977640054513287
171 6 0.1 2.080172638467407e-13 6.036526225550176e-07 8.697318176314229e-06 0.003603652539187818
171 7 0.5 1.066686997382008e-14 2.204012097273278e-07 2.311283291484308e-07 0.0006650540928285764

172 0 0.0001 NaN NaN NaN NaN
172 1 0.0005 3.901425190623935e-05 0.008745372065523505 0.166943773698201 0.5922132479562741
172 2 0.001 5.173179616608517e-06 0.002197314727293787 0.009227466959625836 0.08839456526883793
172 3 0.005 3.14161984059444e-07 0.0006310818019050757 0.002196074591929491 0.05434650710694333
172 4 0.01 1.170625997974937e-07 0.0004128187138712214 0.000131446706265313 0.01449422530058653
172 5 0.05 1.153752736365216e-09 5.143033625687465e-05 1.204087846875558e-05 0.004281034201121581
172 6 0.1 2.08544794096468e-13 6.030239498855394e-07 8.692423349270434e-06 0.003602159602880128
172 7 0.5 1.06526661084891e-14 2.205506497432452e-07 2.263526729120421e-07 0.0006579736430709637

173 0 0.0001 NaN NaN NaN NaN
173 1 0.0005 0.0001480706552728301 0.02447485385676496 0.2997508087078849 1.188750009338594
173 2 0.001 1.747894950270259e-06 0.001650149974660398 0.002099944492602845 0.05869535854885788
173 3 0.005 1.180792902297274e-08 9.839010555179328e-05 0.0004798705577050132 0.02701425230242205
173 4 0.01 9.38495879153736e-08 0.0003906167819547335 0.0001315469144889015 0.01448754987341838
173 5 0.05 7.41095626510148e-10 4.16240752421082e-05 1.273320732092674e-05 0.004416815296405141
173 6 0.1 1.706218027628843e-13 5.777613885094013e-07 8.695741913242456e-06 0.003602826178311314
173 7 0.5 1.064472185767529e-14 2.203461666461237e-07 2.215283648938553e-07 0.0006523341439030883

174 0 0.0001 NaN NaN NaN NaN
174 1 0.0005 0.0001600327453106566 0.02120357839906228 0.3176615109949011 1.210775107250897
174 2 0.001 7.343718561616194e-07 0.001022196362367112 0.003161917969372655 0.0737985248360622
174 3 0.005 6.83911861800376e-08 0.0003232044054031213 0.0002079221316118871 0.01754265913994424
174 4 0.01 5.168751129029672e-08 0.0003039305026590888 0.0001731011819569279 0.01712036044703757
174 5 0.05 1.550457655096258e-10 1.689492531475878e-05 1.254596453767122e-05 0.004391094327257927
174 6 0.1 5.253860191575252e-14 4.538284992250396e-07 5.38398698268356e-07 0.0009272381765750293
174 7 0.5 1.064368962192961e-14 2.203598468142332e-07 2.188799512710605e-07 0.0006475652511142016

175 0 0.0001 NaN NaN NaN NaN
175 1 0.0005 1.397862173950107e-06 0.001229469194148791 0.01225322641681294 0.1594974495729637
175 2 0.001 2.96718092419203e-06 0.0027314188276919 0.1557156576246714 1.041234123637278
175 3 0.005 1.551084094588475e-08 0.0001626610793108441 0.0001337182960382574 0.01436397943363388
175 4 0.01 7.331021093868034e-08 0.000352195185042703 0.0001739481804876017 0.01717135999057473
175 5 0.05 2.615176339402551e-10 2.460068345122579e-05 2.120035212647123e-05 0.005724159626589009
175 6 0.1 5.430202107216367e-14 4.159419662030928e-07 5.381967631090065e-07 0.0009244026505732528
175 7 0.5 1.062960077661486e-14 2.204146580808697e-07 2.148447772213721e-07 0.0006410805868855007

176 0 0.0001 NaN NaN NaN NaN
176 1 0.0005 3.798306865967832e-06 0.003201861858624255 0.01460650550171923 0.1717883576903069
176 2 0.001 4.99210528881403e-06 0.003085345953314 1.294417675112873 3.474572026700157
176 3 0.005 3.82654406760224e-08 0.0002478750534740115 0.000210097819505189 0.01781801686944307
176 4 0.01 4.988260141674915e-07 0.000900726045771183 0.0001415830968191749 0.01434152246163878
176 5 0.05 5.46784693075977e-10 2.965517031050524e-05 1.875233976258781e-05 0.005374648065208598
176 6 0.1 5.502793755039737e-14 4.153110881865985e-07 5.075761752591611e-07 0.0008893298069980737
176 7 0.5 1.065675900683409e-14 2.193713743992021e-07 1.206725181021442e-07 0.0004595497889612332

177 0 0.0001 NaN NaN NaN NaN
177 1 0.0005 5.791337481937693e-05 0.01699854026189307 1.181088714078304 2.467137675266346
177 2 0.001 2.725493813608329e-07 0.0005474386855337521 0.1453989473465174 0.859566342935306
177 3 0.005 3.270342401375682e-08 0.000231040075306943 0.0002045801892654732 0.01758201606676846
177 4 0.01 1.96047169921155e-07 0.0005617264698192237 0.0001256303360702812 0.0142660955302043
177 5 0.05 1.336837768873251e-09 5.360092604966837e-05 1.814935094525132e-05 0.005277772139150816
177 6 0.1 3.325737309294299e-13 7.82835394286252e-07 2.914337001583854e-07 0.0006087549752995525
177 7 0.5 1.037875751033769e-14 2.194152264323179e-07 7.388363089171856e-09 0.0001216852828596071

178 0 0.0001 NaN NaN NaN NaN
178 1 0.0005 NaN NaN NaN NaN
178 2 0.001 1.739235153776567e-05 0.01021550151924089 1.411104040017848 3.296370145623527
178 3 0.005 3.824498382534898e-08 0.000236828962022706 0.0001842275169376864 0.0168870586880866
178 4 0.01 1.451612853840904e-07 0.0004702985371647372 0.0001566063075920433 0.01632228633425425
178 5 0.05 3.191284754021377e-08 0.0002169472480475498 1.588598365459713e-05 0.004935062296882453
178 6 0.1 5.536292341830086e-14 4.166682150419376e-07 1.306317728479504e-07 0.0004963913698110556
178 7 0.5 1.037682045213045e-14 2.196672324039639e-07 8.148736331101962e-09 0.0001214997406298046

179 0 0.0001 NaN NaN NaN NaN
179 1 0.0005 NaN NaN NaN NaN
179 2 0.001 NaN NaN NaN NaN
179 3 0.005 3.358196168480121e-08 0.0002274339929138058 0.0002073783245396546 0.01469093607963745
179 4 0.01 6.699164956059394e-08 0.0003203756872323105 0.0001512110763473285 0.01602067345132441
179 5 0.05 9.571019551402413e-11 1.277491044548995e-05 1.269532293870827e-05 0.004528887336470833
179 6 0.1 5.53632454734323e-14 4.111786044980192e-07 1.276242199941062e-07 0.000483639142701664
179 7 0.5 1.037510526400419e-14 2.197586699281828e-07 6.880111433021739e-09 0.0001153084664893278

180 0 0.0001 NaN NaN NaN NaN
180 1 0.0005 NaN NaN NaN NaN
180 2 0.001 NaN NaN NaN NaN
180 3 0.005 3.280325342911269e-08 0.0002241562954723442 0.0001331292642433866 0.01163795010815494
180 4 0.01 5.177458620921285e-09 9.153085517921156e-05 3.870064827465622e-05 0.005809923728850364
180 5 0.05 1.267613815556462e-10 1.637208255678146e-05 1.283315254567498e-05 0.004554059608608663
180 6 0.1 2.94428960461331e-14 3.400077068782537e-07 1.594248009021954e-07 0.0005472298301418821
180 7 0.5 1.03668633221099e-14 2.205982512215598e-07 5.271890943507107e-09 0.0001014260881269102

181 0 0.0001 NaN NaN NaN NaN
181 1 0.0005 NaN NaN NaN NaN
181 2 0.001 NaN NaN NaN NaN
181 3 0.005 6.04207028516045e-08 0.0002844809078936805 6.911081672844383e-05 0.01065290246658912
181 4 0.01 5.710920751727158e-09 9.131861237543504e-05 3.679551889901903e-05 0.005937191844690548
181 5 0.05 1.53158483959757e-10 1.993587377357997e-05 1.258273244646654e-05 0.004507613738709004
181 6 0.1 3.530576906479151e-14 3.734533571275733e-07 1.11350978844712e-07 0.0004531892283581307
181 7 0.5 1.036684492639064e-14 2.206346478850207e-07 5.157078491053417e-09 0.0001002795406206403

182 0 0.0001 NaN NaN NaN NaN
182 1 0.0005 NaN NaN NaN NaN
182 2 0.001 2.581161715337143e-05 0.01178032202045953 9.315695733173991 8.774695375393723
182 3 0.005 4.67814873087723e-08 0.0002475086721078767 0.0001620560795119044 0.0130701287231747
182 4 0.01 4.262008843933811e-09 8.022979520516671e-05 5.596649049723347e-05 0.008615858828369904
182 5 0.05 6.694922251325207e-09 0.0001030782683741904 1.657706720490952e-05 0.00502236102453768
182 6 0.1 3.325858995885488e-14 3.712601501781876e-07 1.015548457768432e-07 0.0004315645885495378
182 7 0.5 1.036728841759437e-14 2.205837783542108e-07 5.157530845980165e-09 0.0001002471378146463

183 0 0.0001 NaN NaN NaN NaN
183 1 0.0005 3.651551904431201e-05 0.007540947911933937 0.2197586553056747 0.8804086591364573
183 2 0.001 4.2457003989256e-07 0.00131010406035692 0.006573726410908192 0.1804512397322953
183 3 0.005 1.902078039300798e-08 0.0001779598484068501 7.777925205517566e-05 0.01133421530261525
183 4 0.01 2.626432211637862e-09 6.480803481334618e-05 3.945373507881193e-05 0.007331814336482334
183 5 0.05 2.70783354392254e-09 6.472334219154163e-05 1.618089915874131e-05 0.004947945459156333
183 6 0.1 3.298011498549797e-14 3.699249493394063e-07 1.015720274984344e-07 0.0004312296570629925
183 7 0.5 1.036889541304966e-14 2.204185660659164e-07 4.969007706727979e-09 9.815623994735567e-05

184 0 0.0001 NaN NaN NaN NaN
184 1 0.0005 NaN NaN NaN NaN
184 2 0.001 8.796680597638524e-07 0.00154753083066117 1.204662306276747 4.750728364501796
184 3 0.005 1.203216715698696e-08 0.000133143821831716 8.47667718250609e-05 0.01190787889157086
184 4 0.01 6.295783103548866e-10 2.182861037081096e-05 4.0944521034058e-05 0.007427595518472718
184 5 0.05 2.947828499267185e-09 6.848930246539098e-05 1.618647262718184e-05 0.004939345532244399
184 6 0.1 1.860438705767854e-14 3.593552513336817e-07 3.561345677062147e-08 0.0002353250156514886
184 7 0.5 1.036923318451702e-14 2.203691926716544e-07 4.800722179346391e-09 9.668517107197516e-05

185 0 0.0001 NaN NaN NaN NaN
185 1 0.0005 NaN NaN NaN NaN
185 2 0.001 2.897047578928224e-07 0.0005516188423406732 0.002364703668676858 0.05708270880692012
185 3 0.005 1.65695335658927e-08 0.0001513696164456846 8.87652203291836e-05 0.01213742927275085
185 4 0.01 2.831010743957478e-10 1.407693291799461e-05 5.28055943305233e-05 0.008358985077129177
185 5 0.05 6.602469736240211e-11 7.290006680538141e-06 1.32122427779757e-06 0.001437284582319398
185 6 0.1 1.843731513762398e-14 3.594131703366088e-07 3.61304398722283e-08 0.0002363131525007223
185 7 0.5 1.035672739804027e-14 2.228760198619284e-07 1.316171070763126e-09 4.686712404722293e-05

186 0 0.0001 NaN NaN NaN NaN
186 1 0.0005 NaN NaN NaN NaN
186 2 0.001 4.991497973493656e-07 0.0006912243876184831 0.001656777621685771 0.04514230107018791
186 3 0.005 3.182893880532489e-10 2.59398534638855e-05 0.0001081765103800224 0.01239714769863054
186 4 0.01 2.611669102102602e-10 1.512802859382489e-05 5.412521741771378e-05 0.008408480713319899
186 5 0.05 2.061973061022239e-12 2.242065787694258e-06 1.327935249182971e-06 0.001439391589480032
186 6 0.1 1.738410521054508e-14 3.520226177222696e-07 3.588169438521812e-08 0.0002351550833239457
186 7 0.5 1.042487094160314e-14 2.266521836880031e-07 5.055391853959484e-10 3.067061477513011e-05

187 0 0.0001 NaN NaN NaN NaN
187 1 0.0005 1.108071086626342e-05 0.003992107570299552 0.3197790904008282 0.6494108332542206
187 2 0.001 3.767009915005195e-08 0.0001676885671764161 0.0005340287078472243 0.02700333805089561
187 3 0.005 7.143296516857292e-08 0.0002400399551389931 9.940227778581878e-05 0.01043289043771545
187 4 0.01 2.516291683708503e-10 1.678190289267079e-05 3.116063525732969e-05 0.006372069031934768
187 5 0.05 1.750569247683154e-10 1.660354645638407e-05 1.275861700827855e-06 0.001402351167734905
187 6 0.1 1.816943053672084e-14 3.579927940755567e-07 3.569101656197406e-08 0.0002339677115306138
187 7 0.5 1.042579181499041e-14 2.261195328756571e-07 3.346201160555663e-10 2.548419093484355e-05

188 0 0.0001 NaN NaN NaN NaN
188 1 0.0005 8.011155920713221e-05 0.01225730266780767 5.40809096987523 4.556906826798113
188 2 0.001 5.556388753823684e-09 7.627625491624102e-05 0.001472470631760085 0.05469177935233727
188 3 0.005 3.36310658455293e-09 5.440363875486298e-05 8.559651611735087e-05 0.008888602351868835
188 4 0.01 1.72502841006764e-08 0.0001563983995440665 4.034766389583888e-05 0.008285020570485191
188 5 0.05 5.428449084431686e-10 2.90304296384214e-05 1.24659953180853e-06 0.001378497210704488
188 6 0.1 1.920860567068283e-14 3.655442371020001e-07 3.442071972687281e-08 0.0002264200419308526
188 7 0.5 1.042306052442076e-14 2.261792593216683e-07 3.791903498940608e-10 2.681173825147543e-05

189 0 0.0001 NaN NaN NaN NaN
189 1 0.0005 NaN NaN NaN NaN
189 2 0.001 7.158151551997701e-09 7.510922141529264e-05 0.00129236876221109 0.04867040093539543
189 3 0.005 1.757436105843605e-09 4.8868941179947e-05 6.217157919740964e-05 0.008627854987054429
189 4 0.01 1.306157333404246e-08 0.0001211390046598204 7.088005633034837e-05 0.00961240957949383
189 5 0.05 1.077066754064391e-11 4.176066635164233e-06 9.938910110274913e-07 0.001230568229303675
189 6 0.1 1.939650724103221e-14 3.672679116384359e-07 3.434264320706413e-08 0.0002261681793113146
189 7 0.5 1.042314187770665e-14 2.261791873792163e-07 3.810493921745851e-10 2.685687535997072e-05

190 0 0.0001 NaN NaN NaN NaN
190 1 0.0005 2.168222959575197e-06 0.001611681641606744 0.05675853348744024 0.3391226606516653
190 2 0.001 1.970692165080185e-08 0.0001504859836196637 0.0008075720162123227 0.03920085847489108
190 3 0.005 6.742843383718413e-10 3.670631605556807e-05 5.282676728255107e-05 0.008355072348992687
190 4 0.01 7.972873549897209e-09 7.555339650222592e-05 8.36191382455759e-05 0.0109376007084292
190 5 0.05 1.440535512449288e-11 4.671389446375684e-06 9.953876842554201e-07 0.001231265642815393
190 6 0.1 3.304619648750135e-14 3.743813294931897e-07 1.91893067217166e-08 0.000173569254837469
190 7 0.5 1.04229519293823e-14 2.261923062185645e-07 3.901201872182653e-10 2.716340802499939e-05

191 0 0.0001 NaN NaN NaN NaN
191 1 0.0005 9.975758668190196e-07 0.001613520905344945 0.38569106066376 0.863969725845718
191 2 0.001 1.682702750545866e-08 0.0001382672534147034 0.000710683567078444 0.03687522791234565
191 3 0.005 1.925917470159964e-11 7.144309620787936e-06 1.725209096593183e-05 0.005545409613445518
191 4 0.01 1.869522222718522e-09 6.276521463144391e-05 2.941618358024907e-05 0.006642081938883271
191 5 0.05 2.038010658301312e-13 7.279340383803401e-07 1.000228922485794e-07 0.000409704484052642
191 6 0.1 3.397506147737107e-14 3.763259464051316e-07 1.91722023575753e-08 0.000173500306324792
191 7 0.5 1.042285751587117e-14 2.261930953650904e-07 3.909690809131367e-10 2.718384968758425e-05

192 0 0.0001 NaN NaN NaN NaN
192 1 0.0005 NaN NaN NaN NaN
192 2 0.001 1.386162856719953e-08 0.0001454603955655109 0.005017071719000082 0.09117633814709647
192 3 0.005 2.701494318288601e-11 7.148935988077199e-06 1.782093875472408e-05 0.005600279091502847
192 4 0.01 5.170752215779522e-09 9.587811779798727e-05 2.895832233594657e-05 0.006551567942158165
192 5 0.05 8.866571197931429e-13 1.345935120689035e-06 9.555289239771049e-08 0.0003980156427850767
192 6 0.1 3.216187579869377e-14 3.725541768417884e-07 4.428911239284443e-08 0.0002782188943178943
192 7 0.5 1.042295096498893e-14 2.261987868124038e-07 4.01921553197327e-10 2.755901217177392e-05

193 0 0.0001 NaN NaN NaN NaN
193 1 0.0005 1.548213511321996e-07 0.0007077452113319893 0.03924955408339527 0.2747072652406337
193 2 0.001 1.653941392466062e-08 0.0001502003797657636 0.004909296958543594 0.09096674282930362
193 3 0.005 2.302437002442894e-11 5.440573419779327e-06 2.308046376221378e-05 0.006272770930318972
193 4 0.01 5.385441183840475e-09 9.639567629626811e-05 2.865182190384003e-05 0.006559731636420318
193 5 0.05 9.157150855270158e-13 1.361778450004181e-06 1.106165031688172e-07 0.0004195717760663298
193 6 0.1 2.821521501797821e-14 3.646219992603505e-07 3.721549260461415e-08 0.000254791236760088
193 7 0.5 1.0422929042846e-14 2.26187164997782e-07 3.910150971761412e-10 2.711630345753058e-05

194 0 0.0001 3.716937964411254e-07 0.0007798920487966932 0.04946832009472382 0.250671116368484
194 1 0.0005 3.920048304644165e-07 0.001036116370344953 0.03329337980625918 0.2437616670712262
194 2 0.001 1.263158934578957e-08 0.0001809093980105203 0.003890573707721961 0.07917598001237625
194 3 0.005 4.515824660256143e-11 9.105977537782195e-06 1.897054817055503e-05 0.005761245818939553
194 4 0.01 1.378287204468061e-08 0.0001381163184950296 2.752163862348454e-05 0.006409251053255627
194 5 0.05 1.689815699692655e-11 4.646338719993537e-06 1.099810434184671e-07 0.0004165303662688746
194 6 0.1 2.581180101261635e-14 3.586854435688736e-07 7.024960342865753e-08 0.0003304035559373864
194 7 0.5 1.042281856550776e-14 2.262041940426229e-07 4.096978901574573e-10 2.773965044555737e-05

195 0 0.0001 1.621541077485227e-07 0.0005213757451394407 0.03528182396328988 0.2136976535031774
195 1 0.0005 3.848421219599783e-06 0.003147933513628853 0.1195988712092352 0.5389754114688223
195 2 0.001 1.995968016261148e-08 0.0001475105890396122 0.004475239248769538 0.0884463656882285
195 3 0.005 5.798984710354729e-10 2.762156105706737e-05 3.396036801840397e-05 0.00699687285803674
195 4 0.01 1.14661016245949e-08 0.000130536898382605 2.488902147191284e-05 0.006142043482674664
195 5 0.05 1.746573879520373e-11 4.722125929390586e-06 1.095053592557497e-07 0.0004156730872663106
195 6 0.1 1.674684040982608e-14 3.458427091374006e-07 1.510251687945114e-08 0.0001554082243366839
195 7 0.5 1.042287880201013e-14 2.262217426718394e-07 4.237782409499884e-10 2.813897682818478e-05

196 0 0.0001 1.40893967895326e-07 0.0004695750814422972 0.03375772166121981 0.2041009849193627
196 1 0.0005 6.847819760487636e-07 0.001048959309567277 0.03543840877854886 0.2559167579350354
196 2 0.001 1.544404746572731e-07 0.0005448765981097559 0.01015246161905459 0.09381474358538422
196 3 0.005 8.149107626732622e-11 1.03148451580104e-05 0.0001554022013090816 0.01351062687745697
196 4 0.01 8.520643147169072e-09 0.0001140698763966164 1.516236818054437e-05 0.004955765573259052
196 5 0.05 3.362413620322661e-10 2.059614143634647e-05 8.704127551389622e-08 0.0003581794564041507
196 6 0.1 1.678588091684849e-14 3.461818143257744e-07 1.550107113565688e-08 0.0001564850587483235
196 7 0.5 1.042288629037533e-14 2.26222617971672e-07 4.251332557144709e-10 2.818314326435978e-05

197 0 0.0001 1.927523994601655e-07 0.0006203798878607891 0.03453778498995587 0.2109950833932528
197 1 0.0005 3.202182755757478e-05 0.01313198514468317 1.433716747348322 2.62423416904362
197 2 0.001 1.216093454682074e-08 0.0001904494411477664 0.06066942652763723 0.3449129552429517
197 3 0.005 1.100003000470023e-10 1.172834025719993e-05 2.705664902031382e-05 0.005489591810474703
197 4 0.01 6.798300137278407e-09 0.0001000917228295428 1.229278243366002e-05 0.004421339274879421
197 5 0.05 1.258807568581629e-11 3.552106211390793e-06 3.586111270561408e-08 0.000259734778870313
197 6 0.1 1.663850185694635e-14 3.449617600459476e-07 1.208724092890651e-08 0.0001377312389139185
197 7 0.5 1.042297364291651e-14 2.262348521853141e-07 4.325619970553258e-10 2.839551831368414e-05

198 0 0.0001 1.657435515367612e-07 0.0005505796815614694 0.02276207837847414 0.1610071544468381
198 1 0.0005 7.882270384126044e-06 0.00618378859718538 0.546132641835203 1.506081952656595
198 2 0.001 NaN NaN NaN NaN
198 3 0.005 1.016095696814196e-10 1.118070543970617e-05 2.364299692155042e-05 0.005133726184722298
198 4 0.01 2.295234568912714e-09 5.980308976916149e-05 1.423090411329967e-05 0.004845676382747577
198 5 0.05 1.010231576295302e-11 3.32207938802398e-06 3.575341834860614e-08 0.000259127992767838
198 6 0.1 1.609627307424422e-14 3.3852735148443e-07 7.650207490643779e-09 0.0001141512721920535
198 7 0.5 1.042335853627114e-14 2.262018661269849e-07 3.927391816285714e-10 2.699720658738691e-05

199 0 0.0001 1.346637268627251e-07 0.0005256541716627261 0.01224046474189172 0.1055676619130212
199 1 0.0005 NaN NaN NaN NaN
199 2 0.001 4.868032466816208e-08 0.0003156893227735935 0.008283856920194088 0.1585635688569971
199 3 0.005 3.290257410013673e-11 7.329194460670152e-06 2.215507537912296e-05 0.005466683446571086
199 4 0.01 1.870247027310596e-09 5.609508752701942e-05 1.078658054544521e-05 0.004155497571540101
199 5 0.05 6.228184995304588e-12 2.244088236125208e-06 3.563400496627395e-08 0.0002587388775825428
199 6 0.1 1.605800928405311e-14 3.38087321249958e-07 7.348537262537224e-09 0.0001127634647093423
199 7 0.5 1.042378859179263e-14 2.261737295228272e-07 3.576458844500111e-10 2.565247359964662e-05

200 0 0.0001 1.341734420471583e-07 0.0005244483783024556 0.01217896004272957 0.105488484409092
200 1 0.0005 2.52197695349501e-06 0.002237040023631121 0.2879264234256565 0.8660903470970649
200 2 0.001 7.329493278909624e-06 0.008872688232206993 2.289823290816331 5.063380412562296
200 3 0.005 5.556710653143266e-11 9.078146168572943e-06 2.526609933765994e-05 0.005516856417912219
200 4 0.01 3.506565493152642e-09 7.599241529243628e-05 9.672975508742185e-06 0.003784873032304681
200 5 0.05 1.456072904940073e-11 5.092359644631728e-06 3.526511983426845e-08 0.0002561465019916831
200 6 0.1 1.600797080303812e-14 3.370778114408779e-07 6.238754345474256e-09 0.000105876558605722
200 7 0.5 1.042376364570172e-14 2.261968963246375e-07 3.786322215919105e-10 2.63497078508701e-05

201 0 0.0001 1.346024964676677e-07 0.0005186006799760001 0.01284816646250329 0.1099660368502458
201 1 0.0005 1.741210748523963e-06 0.001816666349615303 0.1357878963224084 0.5704597050311793
201 2 0.001 3.159023224766713e-05 0.02509355185751971 67.79504537608973 31.8244658574728
201 3 0.005 1.474607525608596e-10 1.760006595752373e-05 2.89370471587148e-05 0.005712714873756908
201 4 0.01 1.59996387251667e-10 2.007046156959902e-05 4.136997843818251e-06 0.002415633626472902
201 5 0.05 2.145230088647118e-11 6.813685573536787e-06 1.039819503071211e-07 0.0004442551581903542
201 6 0.1 1.597917074509467e-14 3.364697920282822e-07 6.132876529318646e-09 0.0001057758033863321
201 7 0.5 1.042385663498767e-14 2.261790084112647e-07 3.58376320347033e-10 2.56204124452486e-05

202 0 0.0001 1.187357024296356e-07 0.0004252640979598432 0.008504384775566958 0.08908852434268644
202 1 0.0005 NaN NaN NaN NaN
202 2 0.001 4.906375612469054e-06 0.01135605919010452 19.55190012182525 19.31897368481603
202 3 0.005 2.577536263001272e-10 2.093680265335962e-05 2.771010712280062e-05 0.005791017303888979
202 4 0.01 1.310754514532835e-10 1.073191689693331e-05 4.436058466525914e-06 0.002054221623362329
202 5 0.05 5.863006078004679e-10 2.911373273706275e-05 1.245730279896207e-07 0.0004879403642578106
202 6 0.1 1.598999353585778e-14 3.36859002914025e-07 6.191398588533116e-09 0.0001058300363200315
202 7 0.5 1.042398100907081e-14 2.261676654846667e-07 3.470922253582259e-10 2.517391902778776e-05

203 0 0.0001 1.200837214731968e-07 0.0004319268127401799 0.007033006368652982 0.07616524452752316
203 1 0.0005 NaN NaN NaN NaN
203 2 0.001 6.555552718508733e-08 0.0009647043857894388 0.3661234719728881 1.615506681869542
203 3 0.005 1.517332318540024e-10 1.825384824627463e-05 1.447951133559553e-05 0.004524846615001077
203 4 0.01 1.192756335504411e-10 1.038213082749095e-05 3.91649438240691e-06 0.002274581686220412
203 5 0.05 5.756192021132045e-10 2.862439631678981e-05 1.271301389573072e-07 0.0004946364642264278
203 6 0.1 1.601769301617998e-14 3.376232258212042e-07 5.936617356977604e-09 0.0001050978965191351
203 7 0.5 1.042396653510954e-14 2.261701013139827e-07 3.497410707944176e-10 2.526603800268035e-05

204 0 0.0001 1.146701508319167e-07 0.0004137821097502936 0.008642638808294759 0.08269334943614393
204 1 0.0005 1.40641631741127e-09 3.431425784583553e-05 0.002010306368109284 0.03960412832744642
204 2 0.001 1.258567661873572e-07 0.0006946464270534136 0.05578254682061881 0.5083696490565626
204 3 0.005 1.6349904076494e-11 4.229685830026142e-06 1.230777568585832e-05 0.003834118268298603
204 4 0.01 1.574406957864296e-10 1.182972108182412e-05 5.070619384522225e-06 0.002527475335904805
204 5 0.05 7.341649717688987e-13 1.17246059438969e-06 5.267657261867607e-07 0.0009942863273941782
204 6 0.1 1.598938071086345e-14 3.371757393288988e-07 5.936428607758175e-09 0.0001050968821871834
204 7 0.5 1.042702797391263e-14 2.260944520493524e-07 2.293802626260158e-10 1.948821051689364e-05

205 0 0.0001 1.251018670066798e-07 0.0004396150133212373 0.008554606347209578 0.08345609152458455
205 1 0.0005 4.951998615125078e-09 7.794216377288166e-05 0.005102939806024562 0.09870179755341146
205 2 0.001 1.960813762144825e-08 0.0002255345938646514 0.01377692239018064 0.2097376306090553
205 3 0.005 1.677233201438127e-11 4.208252541992863e-06 1.13366073176441e-05 0.003825434231596425
205 4 0.01 9.988078911152809e-11 9.117850510609316e-06 5.166780162563745e-06 0.002601429602833827
205 5 0.05 6.666986359365762e-12 3.201634501959205e-06 5.17732324450711e-07 0.0009836360795538734
205 6 0.1 1.60364497686254e-14 3.38345701234033e-07 5.735250306376506e-09 0.0001033306332455242
205 7 0.5 1.042887276704907e-14 2.25400025755107e-07 5.156024796215653e-14 2.160095264880368e-07

206 0 0.0001 3.701202076000042e-09 0.0001087027692325826 0.004655807037321422 0.06664522951678542
206 1 0.0005 1.505172902012757e-10 1.567657959400393e-05 0.0009242690547995771 0.02774742327089319
206 2 0.001 1.085127643986634e-08 0.0001587162427969524 0.00899329653750746 0.1090317826780665
206 3 0.005 2.481625268372326e-11 4.620724760595607e-06 1.172516463468903e-05 0.003687156191491292
206 4 0.01 5.412864415687047e-12 2.857387626065133e-06 2.948734000364827e-06 0.001892724984755789
206 5 0.05 4.876644051021787e-11 8.430420972427299e-06 4.574342350772553e-07 0.000912951560813724
206 6 0.1 1.60484096352078e-14 3.386053539777834e-07 5.680336052444153e-09 0.00010283319831772
206 7 0.5 1.04282741440709e-14 2.253549085118323e-07 2.61474393943106e-14 1.265248837922783e-07

207 0 0.0001 3.837614460383811e-08 0.0002492847772614937 0.003776665982010494 0.05813678825582969
207 1 0.0005 1.49821292706964e-10 1.810997541706882e-05 0.0008502663117254561 0.03161600732186387
207 2 0.001 NaN NaN NaN NaN
207 3 0.005 2.553779913666812e-10 1.539808980499657e-05 5.805825826635073e-06 0.002395965804969924
207 4 0.01 5.865501390297841e-12 3.119552782759882e-06 2.495814336378734e-06 0.001728857551467566
207 5 0.05 3.317386644680554e-14 3.204855083538405e-07 4.593238654944827e-08 0.0002978110956362023
207 6 0.1 1.607444554638674e-14 3.391757195103651e-07 5.516314419325109e-09 0.0001011466896941871
207 7 0.5 1.042809478439773e-14 2.253559041598407e-07 2.614785521231035e-14 1.265250809678875e-07

208 0 0.0001 3.261350124117463e-08 0.000207165623629102 0.00289906426096068 0.05574706929008588
208 1 0.0005 5.449426652892455e-09 7.3935058947594e-05 0.0006143485769918476 0.02509369788157301
208 2 0.001 NaN NaN NaN NaN
208 3 0.005 2.877441882857399e-10 1.578163851689851e-05 4.663653013257397e-06 0.00187718600681841
208 4 0.01 1.33934813205851e-10 9.5989089534676e-06 6.731984602191531e-07 0.001016590010542773
208 5 0.05 4.668678365470927e-15 2.644621148739645e-07 4.930600428820246e-08 0.0003079339729118447
208 6 0.1 1.544079171806091e-14 3.408788837866439e-07 1.55212374182376e-10 1.669436007289971e-05
208 7 0.5 1.042809666554135e-14 2.253559312492825e-07 2.614921308792196e-14 1.265261488914149e-07

209 0 0.0001 3.93394994324048e-08 0.0002178720106673637 0.00268202941238593 0.05112104751843316
209 1 0.0005 3.114640515298462e-09 5.556878740931026e-05 0.0003263607954617256 0.01989915307224388
209 2 0.001 NaN NaN NaN NaN
209 3 0.005 2.385024080052332e-10 1.264956663726835e-05 3.00662856796349e-06 0.001539349107609334
209 4 0.01 1.829465049587657e-10 1.379408760771028e-05 6.585668697154764e-07 0.001000554440815593
209 5 0.05 1.308909962790037e-14 3.110073825141058e-07 5.005444304728208e-08 0.0003098167903267113
209 6 0.1 1.544105745036447e-14 3.411794602392604e-07 1.497531596687593e-10 1.660604419906342e-05
209 7 0.5 1.042810231941438e-14 2.253558828435587e-07 2.614915576287204e-14 1.26526012000916e-07

210 0 0.0001 3.845555569992946e-08 0.0002187085724281168 0.002597059724268355 0.05064230088062849
210 1 0.0005 2.48190244900429e-09 5.316010182898623e-05 0.0004090346461117692 0.0222424369736316
210 2 0.001 NaN NaN NaN NaN
210 3 0.005 4.341747268775881e-10 1.867221488538462e-05 2.404432122803433e-06 0.001550111064531401
210 4 0.01 1.158631923399109e-10 9.017674150513244e-06 6.264583640444771e-07 0.0009839906504305329
210 5 0.05 1.43982686797068e-14 3.146950011689853e-07 4.999055277834136e-08 0.0003096558608273181
210 6 0.1 1.543919233309972e-14 3.413009497243991e-07 1.45442886771277e-10 1.645888777157545e-05
210 7 0.5 1.042809738946866e-14 2.253559543419215e-07 2.614820473784358e-14 1.265251985405058e-07

211 0 0.0001 4.211793986915399e-08 0.0002373319067432433 0.002981424238688875 0.05444153440877342
211 1 0.0005 2.577025750916652e-09 5.477204771908717e-05 0.0004570299641332718 0.02296305871521076
211 2 0.001 NaN NaN NaN NaN
211 3 0.005 9.170705473145972e-11 1.092921680800885e-05 1.404325348990919e-06 0.001377636435095031
211 4 0.01 1.035385770503535e-10 8.479205855227434e-06 6.763237786456849e-07 0.001014776640190895
211 5 0.05 1.127578723375244e-14 3.182555659009267e-07 6.576507576742524e-08 0.0003584104450305992
211 6 0.1 1.543656548431121e-14 3.414191485084928e-07 1.46629325349853e-10 1.647323385234323e-05
211 7 0.5 1.04280951264337e-14 2.253559401310667e-07 2.614689280004005e-14 1.265229638836018e-07

212 0 0.0001 4.355444429579169e-08 0.0002429605190021888 0.002995236335978729 0.05395895000316231
212 1 0.0005 2.4934040441156e-09 5.530012847110299e-05 0.0004569357445347278 0.02253910442041118
212 2 0.001 NaN NaN NaN NaN
212 3 0.005 9.710388481926749e-11 1.117918044846178e-05 1.219562517464448e-06 0.001247340925321638
212 4 0.01 5.762317293918522e-11 6.661388092243925e-06 4.006592506302439e-07 0.0007726763009914261
212 5 0.05 1.023898477251234e-14 3.154513561476335e-07 6.80281454159202e-08 0.0003634052563182832
212 6 0.1 1.543755254448703e-14 3.413736160418068e-07 1.404803439278401e-10 1.609131392088514e-05
212 7 0.5 1.042808802648602e-14 2.253559254761228e-07 2.614703605193065e-14 1.26522978982635e-07

213 0 0.0001 3.860354276807392e-08 0.0002335716674553012 0.002645364857541303 0.05095215155803667
213 1 0.0005 2.239848706086256e-09 4.940277788900715e-05 0.0004409383947252852 0.0208831832522457
213 2 0.001 NaN NaN NaN NaN
213 3 0.005 9.694197964338354e-11 1.117502505243451e-05 1.204732906439796e-06 0.001241135267684101
213 4 0.01 6.577046372033554e-11 7.855935772127509e-06 4.160820767344414e-07 0.0007238599221681685
213 5 0.05 7.194854180939457e-14 3.897726688073533e-07 7.225438687568039e-08 0.000373897661431366
213 6 0.1 1.54387972265548e-14 3.413250344586061e-07 1.309303950185546e-10 1.549303253678413e-05
213 7 0.5 1.042808410963729e-14 2.25355953453743e-07 2.614731596307461e-14 1.265231525104937e-07

214 0 0.0001 2.278615495053636e-08 0.0001849601358947517 0.001996366897069121 0.04365894433655515
214 1 0.0005 1.637993425009123e-09 3.612187201351702e-05 0.0003565377550992961 0.01898149249689585
214 2 0.001 NaN NaN NaN NaN
214 3 0.005 2.624060083925324e-11 5.77070469232055e-06 8.820578969156113e-07 0.001050773726527288
214 4 0.01 2.613875316763578e-12 1.432029073100693e-06 2.679954006227895e-07 0.0006195307011620521
214 5 0.05 3.47337012624635e-14 2.637110911862806e-07 7.3238586112463e-08 0.0003765930065586787
214 6 0.1 1.544134442718448e-14 3.413482096981113e-07 2.009253099787278e-11 5.26888037444273e-06
214 7 0.5 1.042808228778735e-14 2.253560196230353e-07 2.614721683854987e-14 1.265230993308109e-07

215 0 0.0001 2.252001849240073e-08 0.0001791495563039369 0.001963392315354696 0.03834337066575721
215 1 0.0005 7.489512331707395e-10 2.591143927466177e-05 0.0002491498349117259 0.01505312484667309
215 2 0.001 NaN NaN NaN NaN
215 3 0.005 1.637460206285057e-11 4.665970140482756e-06 6.128488303870735e-07 0.0008430089050216472
215 4 0.01 6.941518085658552e-12 3.635143038582811e-06 1.526447133077128e-07 0.0004890080694236465
215 5 0.05 3.542850569079789e-14 2.657958710905461e-07 7.328352507910018e-08 0.0003766898629807836
215 6 0.1 1.544658153540808e-14 3.413622025050245e-07 2.847686553236838e-11 8.512682580175124e-06
215 7 0.5 1.042808694742168e-14 2.253559916454151e-07 2.61467809476912e-14 1.265223259494519e-07

216 0 0.0001 3.327165586983771e-08 0.0002149223487211138 0.001877197168216513 0.03755548330189384
216 1 0.0005 1.903447482826392e-09 3.865739654163036e-05 0.0004088474121951489 0.01858367457185173
216 2 0.001 1.626387105132199e-09 3.871920520959193e-05 0.0003458852394080725 0.01810686525303362
216 3 0.005 1.278223544904212e-12 1.725222371184998e-06 4.034763445320657e-07 0.0005450684982090115
216 4 0.01 3.070993130531735e-11 6.775152094462555e-06 1.235468112270962e-07 0.0003798837058429649
216 5 0.05 2.714875881180342e-13 6.362245126290134e-07 7.328744402373664e-08 0.0003764179559032632
216 6 0.1 1.546961292772395e-14 3.408007436256355e-07 2.171740178912889e-10 2.223108418264452e-05
216 7 0.5 1.042809146160455e-14 2.253559538978323e-07 2.614685134224108e-14 1.26522458510081e-07

217 0 0.0001 1.831518042431589e-08 0.0001578860433371077 0.001532957876110991 0.03631208084067605
217 1 0.0005 1.033848729138375e-09 2.878318206400721e-05 2.056301443131999e-05 0.003735313159303644
217 2 0.001 1.07730874806275e-09 2.991353271974972e-05 0.0001047303110854411 0.01041703038486164
217 3 0.005 1.966593733878032e-12 1.278957685091342e-06 4.470865698356027e-07 0.0005832006968086167
217 4 0.01 2.273353265702687e-11 5.578081182289196e-06 1.754881191021447e-07 0.0004407749107728787
217 5 0.05 6.080061653409037e-13 9.567150973666116e-07 6.92848343482055e-08 0.0003650684726059783
217 6 0.1 1.546952113404841e-14 3.408126856285776e-07 2.174472513585816e-10 2.223698861625323e-05
217 7 0.5 1.042808957127113e-14 2.253559756582035e-07 2.614682676262073e-14 1.26522386567629e-07

218 0 0.0001 1.021171173434621e-09 5.425213248644312e-05 0.0003131279628166718 0.01522795092863982
218 1 0.0005 9.830625594942601e-10 2.774558337259592e-05 2.080698241750762e-05 0.003734247663526369
218 2 0.001 2.97438681937732e-10 1.379348284258342e-05 6.133682891872946e-05 0.006282255156957017
218 3 0.005 1.83830946440734e-14 1.804703724239687e-07 3.211974682931957e-07 0.0005172803340370846
218 4 0.01 2.2625367173396e-11 5.533968578053106e-06 3.175379742832787e-08 0.00018410323964968
218 5 0.05 3.220116877585662e-12 2.122235672086248e-06 5.44411569284092e-08 0.000315109786483414
218 6 0.1 1.546959766098145e-14 3.406842501441076e-07 1.630991063202987e-10 1.920721246539969e-05
218 7 0.5 1.042808942837457e-14 2.253559441278696e-07 2.614652967042126e-14 1.265222181467962e-07

219 0 0.0001 3.294306243519172e-09 8.459278397721093e-05 0.0002506345787934783 0.0138997969174961
219 1 0.0005 2.720048675943126e-10 1.397076605558212e-05 2.802055942339102e-05 0.004435934343573922
219 2 0.001 8.387306212568697e-11 7.823875516788092e-06 0.0002563338087064117 0.01540179772470718
219 3 0.005 1.896450733384897e-13 5.756032712689318e-07 5.040663696091581e-07 0.0006864744190762107
219 4 0.01 2.164244380506551e-11 5.459292899523405e-06 8.60950509155636e-09 0.0001035800922308816
219 5 0.05 2.259097536052527e-15 2.273333965518987e-07 2.570056419200486e-11 7.725028423388736e-06
219 6 0.1 1.541787755440463e-14 3.424195740286962e-07 5.017586298800278e-13 5.485798134641229e-07
219 7 0.5 1.042808739877496e-14 2.253559490128509e-07 2.614649422913485e-14 1.265221871715738e-07

220 0 0.0001 3.19015583849116e-09 8.083454441543125e-05 0.0001419044809028966 0.009925035314601427
220 1 0.0005 1.475639952933908e-10 1.025003229848664e-05 1.392330273881139e-05 0.002912665666564895
220 2 0.001 8.866674292167739e-11 9.734856753595977e-06 1.082229634005338e-05 0.003636983240752789
220 3 0.005 1.747760550475806e-13 5.515472918382613e-07 1.755122740552901e-07 0.0004537141690830193
220 4 0.01 2.039340309793755e-11 5.330355884236582e-06 9.340118113877473e-09 0.0001174897482083548
220 5 0.05 1.790245460419009e-15 2.154138694088203e-07 2.830629876593687e-11 8.203649209281849e-06
220 6 0.1 1.541475103359769e-14 3.425653205546553e-07 4.854912918087285e-15 5.347154041768221e-08
220 7 0.5 1.042808815344375e-14 2.253559423515128e-07 2.614646432650789e-14 1.265221633017788e-07

221 0 0.0001 7.983926143463731e-09 0.0001009520838026745 0.0001579968249294698 0.009982591262641449
221 1 0.0005 4.729635948258027e-10 1.793651409176533e-05 8.137191657756856e-06 0.002257534756763935
221 2 0.001 1.448455233421194e-10 1.157009282914956e-05 1.152511687977952e-05 0.003922989304704805
221 3 0.005 6.199535437909477e-15 1.527125395028861e-07 5.514689792129136e-08 0.0002789369113890272
221 4 0.01 6.290770509240399e-13 1.010943283752397e-06 2.574908078535708e-08 0.0001557929647206802
221 5 0.05 2.129390146784118e-15 2.248603641064051e-07 2.794928056190969e-11 8.152611936207421e-06
221 6 0.1 1.541473820240359e-14 3.425704724335787e-07 4.853488417105729e-15 5.346322262678171e-08
221 7 0.5 1.042808972880384e-14 2.253559423515128e-07 2.614642622275948e-14 1.265221356572255e-07

222 0 0.0001 3.517836972751518e-10 2.818010404537219e-05 0.0001516241804822056 0.009710301400834509
222 1 0.0005 4.64948639356482e-10 1.7865959998975e-05 8.173705027129322e-06 0.002223291213842904
222 2 0.001 4.682164431786437e-10 2.268533578497767e-05 9.649883286029673e-06 0.003567594571842747
222 3 0.005 6.138890687290544e-14 2.641098406641618e-07 8.592928444648466e-08 0.0003121254979858712
222 4 0.01 1.99268144628571e-13 5.151116173607306e-07 5.185549541012226e-09 8.091663513343228e-05
222 5 0.05 1.874388827046699e-15 2.014924733728662e-07 2.86795740665618e-11 8.267654775906408e-06
222 6 0.1 1.54146206868685e-14 3.425818877467179e-07 4.855355279973049e-15 5.346191400690259e-08
222 7 0.5 1.042809077362718e-14 2.253559250320336e-07 2.614621811792344e-14 1.265219488066904e-07

223 0 0.0001 5.639023071143298e-11 1.671491901689137e-05 3.766756753964564e-05 0.005933980161962227
223 1 0.0005 3.324259986487639e-11 5.239286914981989e-06 6.756552502647873e-06 0.002059518141292682
223 2 0.001 2.177357598651597e-11 5.579932028432211e-06 2.386706542741344e-05 0.005867421689003782
223 3 0.005 7.522465496267112e-15 1.293854809958361e-07 1.642401740495393e-08 0.0001610031396324096
223 4 0.01 2.087463534711735e-13 5.550598380921201e-07 2.627275019764714e-09 5.317466574017438e-05
223 5 0.05 2.423205582934375e-15 1.969751934893793e-07 2.665084740404069e-11 7.938943420437994e-06
223 6 0.1 1.541472825735446e-14 3.425711292415201e-07 4.854826048084755e-15 5.346030873543128e-08
223 7 0.5 1.042809131902889e-14 2.253559183706955e-07 2.614619087581537e-14 1.265219530255379e-07

224 0 0.0001 5.161856305154382e-11 8.5760082586539e-06 3.550426056203537e-05 0.005302921342033917
224 1 0.0005 2.003638528962807e-11 4.233269555342645e-06 3.847462804566734e-06 0.001613108260293594
224 2 0.001 2.892018246995578e-12 1.450720034323894e-06 6.858902366795302e-07 0.0006414228058935212
224 3 0.005 9.571046082608645e-16 7.242713628841102e-08 2.776277677678016e-09 5.689755811078001e-05
224 4 0.01 3.498707699881954e-15 1.471987460810453e-07 1.999681482793225e-09 5.099517438600376e-05
224 5 0.05 1.963989874516459e-15 2.044584661575755e-07 2.636962208768007e-11 7.896091805070782e-06
224 6 0.1 1.541469535353766e-14 3.425741592621989e-07 4.854576076364446e-15 5.345976483717152e-08
224 7 0.5 1.04280913194627e-14 2.253559165943386e-07 2.614619350260768e-14 1.265219591317646e-07

225 0 0.0001 5.335083554972906e-12 4.646047161216416e-06 8.61932060165132e-06 0.002618367246343789
225 1 0.0005 5.846209172483298e-13 2.366560689193165e-06 4.761478892884677e-07 0.0005274464016751246
225 2 0.001 1.025999940165812e-12 9.625373937893755e-07 1.390827298411694e-07 0.0003169282451684907
225 3 0.005 1.237724936392425e-15 7.149841652065447e-08 3.365071528001357e-07 0.0005717632687287644
225 4 0.01 3.014342098150876e-15 1.463620153963063e-07 7.693388569030183e-08 0.0002630222782590286
225 5 0.05 1.802633748032314e-15 2.074885179226271e-07 7.045883852877438e-15 6.661001594743254e-08
225 6 0.1 1.541460163286939e-14 3.425827310721274e-07 4.854787139807106e-15 5.346012121876242e-08
225 7 0.5 1.04280913148341e-14 2.253559183706955e-07 2.614619539643435e-14 1.26521960019943e-07

226 0 0.0001 1.639820575718589e-12 1.290880546456208e-06 2.730051328496449e-06 0.001353478893839744
226 1 0.0005 8.470153211752734e-13 8.556073609611303e-07 4.5095643340996e-07 0.000513823027521898
226 2 0.001 4.663785652577353e-16 7.8372482725797e-08 5.129146373194781e-10 3.064837331612225e-05
226 3 0.005 3.625378705296367e-15 8.874934964708814e-08 1.565920854743785e-08 0.0001538338287914165
226 4 0.01 9.098051663979743e-16 1.436994629955279e-07 1.434144752270739e-09 3.525482019961501e-05
226 5 0.05 1.794859478772047e-15 2.083559840215798e-07 7.077684303885202e-15 6.661996554413463e-08
226 6 0.1 1.541459367269811e-14 3.42582691992277e-07 4.855123623823132e-15 5.346097708969211e-08
226 7 0.5 1.04280912780168e-14 2.253559183706955e-07 2.614619192042637e-14 1.265219593538092e-07

227 0 0.0001 3.270488777094527e-16 6.173163802358772e-08 7.821579548204301e-13 1.078081500738293e-06
227 1 0.0005 1.217922792488151e-15 8.470907353341772e-08 1.695500349111951e-12 1.005671575904366e-06
227 2 0.001 3.860989314078434e-16 6.188203816037685e-08 9.78637467940254e-14 2.488125608879344e-07
227 3 0.005 5.533956373872927e-16 7.239633958988634e-08 6.644531890536401e-15 6.722486900478941e-08
227 4 0.01 8.93167836568164e-16 1.411096643977316e-07 2.227951033299955e-15 3.629336398081051e-08
227 5 0.05 1.795944597740422e-15 2.082531525005038e-07 7.072396596477761e-15 6.661945273211956e-08
227 6 0.1 1.541459257944114e-14 3.425828127845421e-07 4.85514982829834e-15 5.346096143554746e-08
227 7 0.5 1.042809131665509e-14 2.253559170384278e-07 2.614619116223096e-14 1.265219604640322e-07



==> results/shifts/backup-2020-04-25-2/output_error_shifts_en_case57_bt1.dat <==
3 0 0.0001 0.004519376992463209 0.08914199333349915 7.042147802649946e-06 0.004586287650737653
3 1 0.0005 0.001989938395639566 0.05405551422647914 1.321883708137479e-06 0.001973866042151107
3 2 0.001 0.001936261996262413 0.05305030528751908 1.236214570181333e-06 0.001908397819268326
3 3 0.005 0.001911177167361309 0.05257063942315598 1.192671705275909e-06 0.001874209459249987
3 4 0.01 0.001899937252741326 0.05235179776853638 1.170070780151251e-06 0.001856185521419973
3 5 0.05 0.001815416848143535 0.05067943045171042 1.008996129898267e-06 0.001722423275649754
3 6 0.1 0.001216559624317062 0.04261384274949709 8.387519162755478e-07 0.001569014750557152
3 7 0.5 0.0008299630422589761 0.04496652727127914 2.101072004805453e-07 0.0007805960138433932

7 0 0.0001 1.677154359361359e-05 0.006589430301854549 0.0001429692521414758 0.009579827817592479
7 1 0.0005 1.494865177225646e-05 0.006665620531276506 0.0001430054541887851 0.009575611007575202
7 2 0.001 1.494669459512519e-05 0.006669071349974409 0.0001426047772252806 0.009562428547794877
7 3 0.005 3.450464800769971e-05 0.007133078121909442 0.0002333709943191873 0.01239319333718325
7 4 0.01 3.490175130530555e-05 0.01075562537399488 0.0004412550428810545 0.01763212999076136
7 5 0.05 0.0001192488460131094 0.01458013255341228 0.0002687195485659993 0.01414830691262137
7 6 0.1 0.000105223525656904 0.01398070967005882 0.0003433989479813715 0.01588391030017067
7 7 0.5 0.0001009622113748153 0.01403029722449833 0.000281839647361449 0.01422564084174072

11 0 0.0001 0.0001455426211464882 0.01517349216401342 0.0001733768213876816 0.01121968663572936
11 1 0.0005 0.0001242272195645829 0.01466982045159115 0.0001732409389382071 0.01122184808323023
11 2 0.001 0.000119762190906381 0.01455006880706433 0.000173380936433894 0.01125650885084972
11 3 0.005 0.0002187530151207228 0.01605718424077551 0.0001910790965604253 0.01252517640287221
11 4 0.01 0.0003752703031067615 0.01859537275892142 0.0004002530992900557 0.01808113678068857
11 5 0.05 0.0005409796059783347 0.0217465324049062 0.0002345624189262935 0.01435011954952703
11 6 0.1 0.0005224526132940096 0.02127858153672024 0.0002465899086525761 0.01474776185293591
11 7 0.5 0.0003707291469314668 0.01718491137010236 0.0003381947015727544 0.01773847676728968

15 0 0.0001 1.74894662041357e-05 0.008107777646913394 0.0001311011801647787 0.01047969904653112
15 1 0.0005 3.660381078410811e-05 0.007661691795430858 0.0001304706121644361 0.01045616503223923
15 2 0.001 3.822242964183376e-05 0.007909296926327691 0.0001266158292087886 0.01032818915487266
15 3 0.005 0.0003933675306167636 0.02407640074394823 7.663092602618086e-05 0.009077259425457562
15 4 0.01 0.0004331476421128832 0.02511564924403409 6.551583707745873e-05 0.009132189500047239
15 5 0.05 0.000444335836151915 0.0247600536933037 4.122991556897413e-05 0.009223392939627373
15 6 0.1 0.0004426958932863111 0.02469389267602251 3.86085219032584e-05 0.009284406196563677
15 7 0.5 0.0004595121955909628 0.0251808420211006 2.720315016456548e-05 0.009673846767365046

19 0 0.0001 3.11526677549825e-06 0.002068839518843735 0.0001091315363303854 0.01196741494072695
19 1 0.0005 3.504683893994581e-06 0.00221198386830368 0.0001088548595909809 0.01196510452592847
19 2 0.001 0.0003011894470265094 0.02128184467471206 0.0001091300821725383 0.0120075240157741
19 3 0.005 6.569373841601573e-05 0.01252344715809084 0.0006169017162557283 0.02241153667141937
19 4 0.01 0.0003483710298224399 0.02237108706462987 9.656649020869594e-05 0.009967485867482528
19 5 0.05 0.0003750105170042948 0.02283411647667677 5.933986526131455e-05 0.007916093437642102
19 6 0.1 0.0003731135610589754 0.02274645508868689 5.528383542409003e-05 0.007681867515002883
19 7 0.5 0.0003681508608775038 0.02252672219042751 3.07646650692292e-05 0.006157832621481063

23 0 0.0001 8.051878706624501e-07 0.001147157758498274 7.747795918845844e-07 0.001220461146046903
23 1 0.0005 0.0003844655037771492 0.02411945536244042 7.749991436897624e-07 0.001220777051915367
23 2 0.001 0.000374352709667389 0.02379712224219732 7.789722478698764e-07 0.001222813041134696
23 3 0.005 0.0002740815364464892 0.02031017499282139 9.287313513854109e-07 0.00128760744507006
23 4 0.01 0.0002918414367106167 0.02091813391603825 1.216713261244313e-06 0.001397241540602279
23 5 0.05 0.0002898593738698894 0.0208138491043286 1.587489722914806e-06 0.001550949504753873
23 6 0.1 0.000284980164884728 0.02064388757750812 1.597242900559272e-06 0.001581237454762685
23 7 0.5 0.0002748193116854881 0.02029540472849822 1.83718541388377e-06 0.002524524657451011

27 0 0.0001 1.752471675794806e-06 0.001620105520545145 3.119159654991482e-15 4.129090236393296e-08
27 1 0.0005 6.629056015951694e-06 0.003150986150004531 3.237631106338055e-15 4.262818387168466e-08
27 2 0.001 0.0002949140620034432 0.02101685188836022 4.342135030904408e-15 4.867740921454811e-08
27 3 0.005 0.0002738309635964058 0.02025169123413706 1.406023591052936e-15 2.813707400406429e-08
27 4 0.01 0.0002979937328110116 0.02112629737289584 2.00310933524737e-15 3.553578298287619e-08
27 5 0.05 0.0002857271430551335 0.0206868508277851 3.279285073400509e-15 4.503010520018336e-08
27 6 0.1 0.0002809108854441179 0.02051166810747729 4.241554378723858e-15 5.219506604703383e-08
27 7 0.5 0.0002749470192511074 0.02029284701556744 6.870821336757072e-15 6.441798638956442e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_en_case57_bt3.dat <==
3 0 0.0001 0.0005955476279098898 0.04152085863924126 8.866567133660174e-11 1.607510335510653e-05
3 1 0.0005 0.000595653316008639 0.04152162456544861 8.960791966160706e-11 1.616012596716843e-05
3 2 0.001 0.0005957915054848533 0.04152263414941215 9.084112278773143e-11 1.627067340637112e-05
3 3 0.005 0.0005969246829469933 0.0415309765800953 1.013290478438843e-10 1.71809784553778e-05
3 4 0.01 0.0005983986590581414 0.0415408958017669 1.15852247023593e-10 1.83676553853207e-05
3 5 0.05 0.0006130538405452973 0.04160589997115238 3.10788521971588e-10 3.004917027749077e-05
3 6 0.1 0.0006258095772060071 0.04216852196957088 9.025511568208911e-10 5.113307048765225e-05
3 7 0.5 0.001126194951804506 0.04301642187000088 1.883154408369613e-07 0.0007285090471608191

7 0 0.0001 0.0001971606452994747 0.02809270523853291 6.757168389151881e-05 0.01417041045530676
7 1 0.0005 0.000198770675119779 0.0281275150524869 6.754225960477377e-05 0.01416466655230031
7 2 0.001 0.0001992451319114586 0.02814608365913696 6.734393179990299e-05 0.0141639059166917
7 3 0.005 0.0002018620205365044 0.02819270442990796 6.741696589305172e-05 0.01415262404106676
7 4 0.01 0.000203183812394161 0.02822020944152559 6.730382690190162e-05 0.01414132681963209
7 5 0.05 0.0001566441614090707 0.02688735029030465 6.60877046362086e-05 0.01402744795633504
7 6 0.1 0.0001579840659009201 0.02705394944277595 6.501543796054863e-05 0.0139008977241003
7 7 0.5 0.0001659843963079054 0.02712327021968441 5.823522082975309e-05 0.01315163804133512

11 0 0.0001 0.0002983187867335724 0.01586583304264133 0.00019127679571059 0.01269424860392476
11 1 0.0005 0.000300515796246533 0.01590804866727336 0.0001912920935675582 0.0126946092739324
11 2 0.001 0.0003052287616633606 0.01599728100932163 0.0001913092365961646 0.01269445160146887
11 3 0.005 0.0002998738471849754 0.01590356402515303 0.0001914501499123323 0.01269300568073728
11 4 0.01 0.0002942118052028552 0.01580416914016558 0.0001916276907880823 0.01269112828686292
11 5 0.05 0.0002811493931372362 0.0156160576720703 0.0001930566868578397 0.01267848999887833
11 6 0.1 0.0002622127726878144 0.01531208504042603 0.000194862157586505 0.01266744407462661
11 7 0.5 0.0002872784699467577 0.01625577110174881 0.00020956862658761 0.0127088871622405

15 0 0.0001 4.800217626396523e-06 0.002173613679874897 0.001221391869558252 0.02724037927661382
15 1 0.0005 5.663595445599204e-06 0.002286138581658381 0.001221710723707743 0.02724296075103128
15 2 0.001 4.461223989293268e-06 0.002127608302360695 0.001221923104985832 0.02724456789289809
15 3 0.005 6.219051974186056e-06 0.002356572571775573 0.001223524079555095 0.02725651309550625
15 4 0.01 6.900054795287741e-06 0.002469288570034145 0.00122547908320014 0.02727095982852457
15 5 0.05 7.311900030019236e-06 0.002541135805492534 0.001239458793895737 0.02737039505920724
15 6 0.1 8.355990321049389e-06 0.002739878349462987 0.001253143389432703 0.02745994949813402
15 7 0.5 1.182273854406128e-05 0.003304392976211989 0.001265896413180911 0.02740973048685236

19 0 0.0001 2.755013163734056e-07 0.0007516089059338427 0.0004970145659764959 0.02260069044028357
19 1 0.0005 2.472564108763425e-07 0.0007179724457158088 0.0004932030092966548 0.02257301305396053
19 2 0.001 2.572774393145667e-07 0.0007341785690249125 0.0004932823706152904 0.02257456444476724
19 3 0.005 4.487929290666223e-07 0.000826200504970398 0.0004948282594743285 0.02259326860255062
19 4 0.01 4.795211267894414e-07 0.000860054842128477 0.0004967967735756507 0.0226167525863441
19 5 0.05 4.335208410456735e-07 0.0008028014790339988 0.0005122529996432973 0.02279661316359471
19 6 0.1 6.716541325026104e-07 0.001029338671477475 0.0005310138573032207 0.02300455649385202
19 7 0.5 1.576711857507798e-06 0.001527975945743609 0.0006682792007903372 0.02416819230676803

23 0 0.0001 1.947365042736605e-09 6.036323460856252e-05 2.668172443700155e-05 0.004222544226151204
23 1 0.0005 9.727042014671242e-10 4.286270517495083e-05 2.658976757095456e-05 0.004218062612361018
23 2 0.001 1.388894023644282e-09 4.259229478620341e-05 2.658409287591249e-05 0.004217639503022341
23 3 0.005 2.886491775959274e-07 0.0006669630059032983 2.65620833071541e-05 0.004215370556668985
23 4 0.01 3.664178383627602e-07 0.0007502916522885705 2.653531755301447e-05 0.004212571360873718
23 5 0.05 7.639078166507599e-08 0.0003474560090723777 2.630078833919389e-05 0.004188559826677873
23 6 0.1 4.533106296856658e-07 0.000833541371414448 2.596063319248122e-05 0.004154940479857649
23 7 0.5 2.020064444043009e-06 0.001750845881806296 2.161352661684003e-05 0.003758979329532952

27 0 0.0001 3.298164337669138e-09 7.027545536297808e-05 3.04939986695499e-15 4.078802162688078e-08
27 1 0.0005 1.501842637408821e-10 1.500392976305776e-05 3.049586543870182e-15 4.09765228415182e-08
27 2 0.001 3.276706552864578e-08 0.0002215435447237013 2.975073943988185e-15 4.041494183759653e-08
27 3 0.005 2.925853651846658e-07 0.0006619773594711553 3.161949987698848e-15 4.111950635543593e-08
27 4 0.01 2.843855205485739e-07 0.0006526250460621164 3.690817956883625e-15 4.376788842463952e-08
27 5 0.05 7.721153158875052e-08 0.0003400513272846517 4.990655001326204e-15 5.051670559641508e-08
27 6 0.1 2.166648328209766e-06 0.001801403526340728 5.081477541947186e-15 5.10563099576089e-08
27 7 0.5 2.043125414900447e-06 0.001749302088932758 6.837929568708607e-15 6.056110402052894e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_en_case57_bt5.dat <==
3 0 0.0001 0.000601340169746611 0.04116381862791885 2.239577099537142e-10 2.542844018127433e-05
3 1 0.0005 0.0006015604281550644 0.04116450028885721 2.263968067213568e-10 2.556637858508459e-05
3 2 0.001 0.000601848231029244 0.04116534741761368 2.296277662094188e-10 2.574764766938298e-05
3 3 0.005 0.0006041936851414084 0.04117263468605614 2.569885793720343e-10 2.723442811947141e-05
3 4 0.01 0.0006072432726884411 0.04118131923486201 2.948326001421041e-10 2.916620718507179e-05
3 5 0.05 0.0006155609264609644 0.04158620279089575 7.925574502838349e-10 4.776702251496623e-05
3 6 0.1 0.0006296830873266593 0.04208195492959943 2.227127432080503e-09 7.995692121309794e-05
3 7 0.5 0.00112364523228422 0.04297620655553258 2.985840952678923e-07 0.0009106564513258197

7 0 0.0001 0.0002822323353323696 0.02940167300924568 6.383987165510359e-05 0.01383838013286354
7 1 0.0005 0.0002888158530347327 0.02948111579165058 6.382211029596556e-05 0.01382845259727405
7 2 0.001 0.000286820841706695 0.02945730996433671 6.381563279300547e-05 0.01383020531913093
7 3 0.005 0.0002884104643419112 0.02949284253266615 6.351513432987401e-05 0.01381772442460705
7 4 0.01 0.0002916795008551362 0.02952327602579929 6.365796640227695e-05 0.013817138176629
7 5 0.05 0.0001757361536432868 0.02762978402468841 6.291760146892017e-05 0.01374225027886111
7 6 0.1 0.0001811001474854116 0.02772244603463658 6.278288074345616e-05 0.01371531793804381
7 7 0.5 0.0002580945958911276 0.02697144662875584 6.581043099687368e-05 0.01389890140414929

11 0 0.0001 0.0001926369700895507 0.01361288584972442 0.0001874900998031947 0.01239206502635071
11 1 0.0005 0.0001929756349776642 0.01362147162263838 0.0001875138928355887 0.01239260849302193
11 2 0.001 0.0001955520795098463 0.01368514363663031 0.0001875502126651897 0.01239248830751349
11 3 0.005 0.000194100569009292 0.01365316314335718 0.0001878422466355788 0.01239162818809469
11 4 0.01 0.0001922238346182661 0.01361138330144973 0.0001881945596351272 0.01239047435877438
11 5 0.05 0.0001721215507025007 0.01312743359431456 0.0001904402752851896 0.01238909457579873
11 6 0.1 0.0001497099146501563 0.01252974536375495 0.0001918116553442714 0.01240278183987442
11 7 0.5 0.0001825308878719066 0.01339562106766845 0.0001602196695228376 0.01231227280989167

15 0 0.0001 3.504772702730455e-06 0.001947798902208309 0.00118263603645995 0.02684254343196291
15 1 0.0005 3.690342763431984e-06 0.001978129171466225 0.001182889458607366 0.02684479046387944
15 2 0.001 3.589718344509453e-06 0.00196257939416844 0.001183081222427014 0.02684628362345198
15 3 0.005 5.776864566765836e-06 0.002267914005838367 0.001184493843476275 0.02685704375988329
15 4 0.01 5.596111323882836e-06 0.00224938899789251 0.001186127311375789 0.0268691870764256
15 5 0.05 5.406688303597244e-06 0.00224777620634864 0.001193994992089666 0.02691691963329146
15 6 0.1 6.372996560187916e-06 0.002382553298975854 0.001190915412247424 0.02685793230975375
15 7 0.5 3.052635815640172e-06 0.001911517243530891 0.0008600779287255056 0.02325150122469211

19 0 0.0001 2.889425595642987e-07 0.0007711640623284666 0.0004780534436359382 0.02225065882610611
19 1 0.0005 2.663061335796425e-07 0.0007536400045280445 0.0004761775089203272 0.02223745834691893
19 2 0.001 3.077481007781765e-07 0.0007849318270718442 0.0004761533975852844 0.02223803899514276
19 3 0.005 4.22180234764812e-07 0.0008048336498265307 0.0004765528946388628 0.02224628498933823
19 4 0.01 3.771802809096543e-07 0.0007454938581981096 0.0004775286328571512 0.02225953030756378
19 5 0.05 3.724248107829233e-07 0.0007342863988015758 0.0005024946667088025 0.02246881619932839
19 6 0.1 6.600234917215175e-07 0.001021675644069742 0.0005661728392144679 0.02287593787855702
19 7 0.5 0.0002912485027293237 0.02082360400088445 0.0007225707342761265 0.02121518442216719

23 0 0.0001 2.208545798324407e-09 6.406719032581165e-05 2.646324035902365e-05 0.004207759895781593
23 1 0.0005 5.67354373635619e-09 8.121455712561954e-05 2.641637840218752e-05 0.00420550243767237
23 2 0.001 3.117510625421809e-07 0.0006927647506445034 2.64138033616251e-05 0.004205375323832028
23 3 0.005 3.059591813177216e-07 0.0006863591551806714 2.641155826908932e-05 0.00420534159858732
23 4 0.01 3.087901833001639e-07 0.0006894654972664505 2.642657098652886e-05 0.004206425587548135
23 5 0.05 1.841690167605307e-07 0.0005344374646329975 2.723383147545875e-05 0.004259227453607073
23 6 0.1 2.039406543386527e-06 0.001757062471136717 2.982654922753386e-05 0.004425308535392469
23 7 0.5 2.140174929742994e-06 0.001794615652155773 5.117955627795196e-05 0.005592261623099781

27 0 0.0001 1.840295078261965e-10 1.66070848419686e-05 3.181653074434498e-15 4.192123936874737e-08
27 1 0.0005 3.315938417461476e-09 7.04771848361041e-05 2.992806979409673e-15 4.178504586782594e-08
27 2 0.001 2.211309006772892e-07 0.0005754857975497352 2.937464987847107e-15 4.01352019396839e-08
27 3 0.005 2.83057313347382e-07 0.0006510965803818713 3.186036484452339e-15 4.122653485261196e-08
27 4 0.01 1.616057638035694e-07 0.0004919674402130703 3.680648213020557e-15 4.366923433973824e-08
27 5 0.05 1.973339759236883e-07 0.000543641616040258 4.621392904390443e-15 4.859666713485922e-08
27 6 0.1 2.070864420783212e-06 0.001761120838249752 4.636289688171657e-15 4.919581597651046e-08
27 7 0.5 1.960060397236062e-06 0.001713369165990741 7.540719365572919e-15 6.417112730083829e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_en_case57_bt7.dat <==
3 0 0.0001 0.0006113200140849399 0.04095840214222202 3.454299893928324e-10 3.147118309543284e-05
3 1 0.0005 0.0006116271991217819 0.0409590143593852 3.492775155615104e-10 3.164599896954279e-05
3 2 0.001 0.0006120328137586463 0.040959728687052 3.544419793621503e-10 3.18783857424787e-05
3 3 0.005 0.0006153240218833869 0.04096615965793005 3.980118469126246e-10 3.37775030377907e-05
3 4 0.01 0.0006195862989418254 0.04097370726751581 4.581179715666519e-10 3.623369358840556e-05
3 5 0.05 0.0006173819070848629 0.04154774585915844 1.226063813434988e-09 5.922765661969809e-05
3 6 0.1 0.0006295192110623272 0.0421588295708073 3.293884711479246e-09 9.696666697101008e-05
3 7 0.5 0.0008745010058292138 0.04368828716627871 2.65018144905427e-07 0.0008570083945229623

7 0 0.0001 0.0003534627875788218 0.03017295622898875 6.121314595424299e-05 0.01359700852195533
7 1 0.0005 0.0003579832328992404 0.03022960118262441 6.097761609327899e-05 0.01358569976207713
7 2 0.001 0.0003563819236813455 0.03020256780812103 6.119396205602463e-05 0.01359051151719148
7 3 0.005 0.000360388806064212 0.03024727470925193 6.114215500213356e-05 0.01358023901268712
7 4 0.01 0.0003604488215605245 0.03025734699621907 6.104690090352062e-05 0.01358110782007849
7 5 0.05 0.0001931334937115113 0.02807356368548852 6.062404510779821e-05 0.01353577837800712
7 6 0.1 0.0001998596838228671 0.02814091429791965 6.096942194520648e-05 0.01355277997399018
7 7 0.5 0.0002736392980527371 0.02714674014257801 6.481685269459095e-05 0.01379140899806364

11 0 0.0001 0.0001317505278388975 0.01192579068866184 0.000184798403664429 0.01217498682720564
11 1 0.0005 0.0001335474200985166 0.01198312738727747 0.0001848229482450437 0.01217596418901734
11 2 0.001 0.0001353653610052564 0.01204061297619896 0.0001848648812876129 0.01217622224094783
11 3 0.005 0.0001332904869767074 0.0119764848254138 0.0001852031373957088 0.01217844765139953
11 4 0.01 0.000134915567446986 0.01202938107360785 0.0001856104744557513 0.01218117239920735
11 5 0.05 0.0001235117421837059 0.01166757473200963 0.0001881787363903893 0.01221144025517584
11 6 0.1 0.0001062448928416792 0.01105185405014364 0.0001896980804418818 0.01226414621521221
11 7 0.5 0.0001617008405478037 0.01270563640265276 0.0001572900360745237 0.01234936572496093

15 0 0.0001 3.024366168888871e-06 0.00184129385068621 0.001153607344989225 0.02653996150289817
15 1 0.0005 2.704509926413947e-06 0.001783239505163348 0.00115386152545826 0.02654234165971325
15 2 0.001 2.928686698116795e-06 0.00182525708854131 0.001154071876501728 0.02654408183958257
15 3 0.005 5.123224828215099e-06 0.002159298958075873 0.001155623194961718 0.0265566487110207
15 4 0.01 5.293771543232784e-06 0.002184834932814184 0.001157399217099754 0.02657072511046399
15 5 0.05 4.429058966808197e-06 0.002088929461746325 0.001165287087386656 0.02662215214316443
15 6 0.1 8.808522026661018e-06 0.002939256268741808 0.001159975474375661 0.02654417281515131
15 7 0.5 2.985703855598365e-06 0.001903286908353952 0.0008414195697815799 0.0230007624854851

19 0 0.0001 2.571421013328816e-07 0.0007489889444043385 0.0004648464129829757 0.02199426670075044
19 1 0.0005 3.647810898692456e-07 0.0008206070821645817 0.0004636211349423449 0.02198623288399093
19 2 0.001 2.993422124516087e-07 0.0007851339083688735 0.0004635749214712216 0.02198673571829124
19 3 0.005 3.987332403992446e-07 0.000782132509770328 0.0004636506946010388 0.02199293167832617
19 4 0.01 3.628076834277305e-07 0.0007321329297398371 0.0004642622898935014 0.02200375053538284
19 5 0.05 3.401603608625694e-07 0.0006930005717853405 0.0004881840286958138 0.02220537338570239
19 6 0.1 5.525016174164405e-07 0.0009335086677686455 0.0005531811973791257 0.02261000921188161
19 7 0.5 0.000282673215741101 0.02049305644578325 0.0007177416847118711 0.02107027478436141

23 0 0.0001 2.291367019275826e-09 4.85882122926995e-05 2.631503041746838e-05 0.004197272951081188
23 1 0.0005 1.196858847817861e-08 0.0001228422441914567 2.628345349941976e-05 0.004195777759993913
23 2 0.001 2.370541058738694e-07 0.0006052518480936797 2.628191694623655e-05 0.004195749011260075
23 3 0.005 2.059394550512055e-07 0.0005647239149721983 2.628397879544349e-05 0.004196291136073227
23 4 0.01 2.996878446079983e-07 0.0006793541627567734 2.630331189981353e-05 0.004197945833883998
23 5 0.05 1.652303386002527e-07 0.0005067293950902219 2.712390707912596e-05 0.004251095357869272
23 6 0.1 1.884165315130509e-06 0.00168940680623697 2.970198785822746e-05 0.00441247680593615
23 7 0.5 2.174732549834884e-06 0.001808161462153901 5.073296663734833e-05 0.005566389713205111

27 0 0.0001 9.786511404090863e-11 1.209302080917851e-05 3.193409458470973e-15 4.206799619765889e-08
27 1 0.0005 4.618525663383873e-08 0.0002630157497827135 2.959197228415528e-15 4.035460132723045e-08
27 2 0.001 2.203386648186318e-07 0.0005744600629840058 2.937003437981217e-15 4.016397181505482e-08
27 3 0.005 3.162696522113014e-07 0.0006882395166249999 3.427946599992148e-15 4.25541475390645e-08
27 4 0.01 1.670586799478889e-07 0.0005002016053503588 3.713617264935315e-15 4.375576712067897e-08
27 5 0.05 1.527823928574073e-06 0.001512694442123763 4.446067417981433e-15 4.772295447708075e-08
27 6 0.1 1.887473861451043e-06 0.001681306147702788 4.499239774954486e-15 4.868174241501322e-08
27 7 0.5 1.855240472289332e-06 0.001666923687190458 7.64650273920265e-15 6.477533687210268e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.0001 0.0008506158197719304 0.06215790307892233 0.0001058141590074937 0.02126589519335709
3 1 0.0005 0.0008506202409174355 0.06215865083279626 0.0001054858154417631 0.02121145627057586
3 2 0.001 0.0008505987208683008 0.06215559021395567 9.410697615718848e-05 0.02002402339204745
3 3 0.005 0.0008504563575177251 0.06213424626111319 3.236307038596395e-05 0.01169268210321039
3 4 0.01 0.0008503346951025999 0.06212054261458455 4.9922211680634e-06 0.004566755546593138
3 5 0.05 0.0008502337423096191 0.06212665362359848 0.0005093611376712645 0.04373612036834262
3 6 0.1 0.0008538115678718433 0.06204664859447995 0.01261498900583714 0.2008032562757511
3 7 0.5 599.6095573758519 29.97939844500302 0.3324781525785112 0.6641574075755754

7 0 0.0001 0.0001152494031815456 0.01523455929086825 0.007293311808732448 0.1158302931992563
7 1 0.0005 5.831015953018339e-05 0.01048455522506808 0.007443529155148406 0.1196710055277288
7 2 0.001 2.717051525639038e-05 0.008628207037237878 0.007848722820434702 0.1223051879292789
7 3 0.005 2.337373294441391e-05 0.007516748943196649 0.008092223308363667 0.1230657489593532
7 4 0.01 2.337732861058755e-05 0.007516157319211292 0.008103220194084241 0.1231426926346946
7 5 0.05 2.376408064776845e-05 0.00759859833798826 0.008174439470475909 0.1237206841192897
7 6 0.1 2.433847452601597e-05 0.007709559893842144 0.008264898723374218 0.1244537305497029
7 7 0.5 2.81566369449027e-05 0.008519740231912376 0.009063818685731724 0.130816698973409

11 0 0.0001 2.838708217016222e-05 0.007646140146069236 0.007261881194560033 0.1202685549932492
11 1 0.0005 2.393531098536044e-05 0.006664213925462015 0.007294431504096392 0.1191221815114705
11 2 0.001 1.512411938177421e-05 0.004864652542269976 0.007579746006178422 0.1186265531488293
11 3 0.005 2.812425130454775e-05 0.00691656104258831 0.007912213913805909 0.1189362396876765
11 4 0.01 3.204266621189113e-05 0.007375404094277282 0.007935166085422636 0.1190095591396432
11 5 0.05 3.121644137793341e-05 0.00727001683359596 0.00803948350758367 0.1196575369753807
11 6 0.1 2.990591981881233e-05 0.007102895520270103 0.008162009069624302 0.1204145802673766
11 7 0.5 3.124640184265051e-05 0.007128659958802519 0.008920017243003505 0.1246041726185281

15 0 0.0001 4.397020866929197e-06 0.003774097044016322 0.006577086018905753 0.09793094131677371
15 1 0.0005 3.551416694235376e-06 0.003323910217790438 0.006936647190597707 0.102147135414274
15 2 0.001 4.30275779497042e-06 0.003146638348419994 0.008305249164105482 0.1138553391616175
15 3 0.005 1.712813454931767e-05 0.005581748756839477 0.007261138706374658 0.132214035160214
15 4 0.01 1.270149884421894e-05 0.004732709223869147 0.00699429733040641 0.1269511050747442
15 5 0.05 1.337782739959443e-05 0.004841138890831598 0.007157208447193669 0.1287910267978829
15 6 0.1 1.477404661417663e-05 0.005085945761064803 0.007526341548708531 0.1322049332060347
15 7 0.5 2.96049021358938e-05 0.007140482525953118 0.01180161915135571 0.1579981039895977

19 0 0.0001 2.97801697991606e-06 0.002320405341436516 0.01367475045706501 0.0985555357301513
19 1 0.0005 1.636594012022596e-05 0.00498736988548254 0.01195496902726129 0.09488636051433397
19 2 0.001 1.735446487885731e-05 0.00488010671026462 0.006668401441984428 0.09113272729949706
19 3 0.005 2.660029019574722e-06 0.002162583142995445 0.003781856172203736 0.07928447803466043
19 4 0.01 2.491600926044073e-06 0.002183651792145636 0.003889009074513577 0.07814544296448234
19 5 0.05 2.549107979958537e-06 0.002232728952977325 0.004988005161005476 0.07699325949862978
19 6 0.1 2.341945994628517e-06 0.002118106834289701 0.005430826239349703 0.08491143524371969
19 7 0.5 2.555058729555092e-06 0.002105434851214838 0.00696538676892454 0.1211991493182234

23 0 0.0001 1.454224546420409e-06 0.00215341738049224 0.009446910982377578 0.08201153193407951
23 1 0.0005 1.387876017422101e-05 0.004720479929204213 0.01074919210586365 0.08411742094622987
23 2 0.001 1.922684170537488e-05 0.005676987531758826 0.01519879900066621 0.1026759189670081
23 3 0.005 2.28957227160005e-06 0.001934619026394468 0.01567285933954378 0.11918901406617
23 4 0.01 8.823597169015865e-07 0.001428101779652469 0.01002608663751861 0.1091440820673844
23 5 0.05 2.731155275706363e-06 0.002522462966096928 0.02118358342492228 0.1601217796108532
23 6 0.1 2.777248916317969e-06 0.002480541911320522 0.02067831520747056 0.1577040013371966
23 7 0.5 3.245956121879235e-06 0.002551714233573144 0.0215043538897497 0.169230957879742

27 0 0.0001 2.012157802118793e-05 0.006088019652112475 0.01032260809434927 0.08215775487053567
27 1 0.0005 2.194866857295671e-05 0.006199560982299346 0.01038544193653119 0.08171809998432455
27 2 0.001 1.841689604705423e-05 0.005517319435125234 0.01171777757610465 0.08719463161081875
27 3 0.005 3.423476017128381e-06 0.002438629404159176 0.01691384473697606 0.1192963272738039
27 4 0.01 1.285611046610269e-06 0.001422770963714459 0.01856220883937352 0.1275968617893768
27 5 0.05 1.668115456284852e-06 0.002124413091451949 0.01989741270639801 0.1542667367749
27 6 0.1 1.653276651470166e-06 0.002118433784546792 0.01987718038773012 0.1547598427017773
27 7 0.5 1.604364501397636e-06 0.002033961122967387 0.01950260918821414 0.1583530408536302

31 0 0.0001 2.200969438504974e-05 0.006384869002249882 0.01923124311532623 0.1147064439177643
31 1 0.0005 2.602431442166767e-05 0.006605186337275359 0.01725412778479054 0.1093335228262333
31 2 0.001 2.068295074770496e-05 0.005605237930478069 0.01661202715649495 0.1051546519511364
31 3 0.005 4.614985090866223e-06 0.002766059533937604 0.01757473735595981 0.1171571619694833
31 4 0.01 1.372905690254892e-06 0.00155620772456766 0.0344208126842734 0.1597617705247907
31 5 0.05 1.0242962952503e-06 0.001556997573726182 0.0442330560013028 0.2309226269845119
31 6 0.1 1.06497500407233e-06 0.001593504605979845 0.04204747516449136 0.2262904847959877
31 7 0.5 1.310392199377008e-06 0.001778557875030007 0.03134869799080375 0.1967271936247024

35 0 0.0001 2.563706538099593e-05 0.006462618191630298 0.0161254765133251 0.1122304271571373
35 1 0.0005 2.465958995956049e-05 0.006196778871790265 0.01511911906770863 0.1080536443866578
35 2 0.001 1.258938876422729e-05 0.004396335625998837 0.01356192758972453 0.1031736956405049
35 3 0.005 2.476794307896542e-06 0.001977765668340403 0.01602812286850609 0.1161874533161402
35 4 0.01 6.632122781073447e-07 0.0009915795267101402 0.03622892451167504 0.1764978469679117
35 5 0.05 4.340674600049472e-06 0.002709952875599164 0.04749623398828818 0.1928509525659767
35 6 0.1 3.043541095822057e-06 0.002417110723214932 0.03773749881764021 0.1764628494542637
35 7 0.5 1.17937846487115e-06 0.001718971895329435 0.02505310246082753 0.1601192336340953

39 0 0.0001 1.009833517343813e-05 0.004150754280072722 0.01382178694735428 0.1053919846926454
39 1 0.0005 8.505368530920952e-06 0.003765755888162303 0.01314296134440232 0.102160713394754
39 2 0.001 7.587636802089588e-06 0.003507077457180152 0.01290314986241442 0.1007723557439166
39 3 0.005 7.198815156736423e-06 0.003034515806807914 0.01259531876387216 0.08999265720816352
39 4 0.01 1.817701339931208e-06 0.001797657064431579 0.03018860044504194 0.1439694626926646
39 5 0.05 1.39510793198804e-06 0.001745774155878177 0.0622048753077987 0.225025650597918
39 6 0.1 3.879694622017644e-06 0.002812472023379087 0.11414174836572 0.3428597317328739
39 7 0.5 0.003347369950906847 0.07144191872859107 0.177746364750801 0.455054811060545

43 0 0.0001 1.261406869219793e-05 0.004592300759003631 0.01453652241421584 0.109477525744796
43 1 0.0005 1.32518755205342e-05 0.00460795964149785 0.01362566388343748 0.1056736047321378
43 2 0.001 1.311599315291789e-05 0.004370146178705792 0.01193169486163615 0.100413401608515
43 3 0.005 5.659582882048047e-06 0.00271641872945283 0.008412075946879469 0.08446949197667597
43 4 0.01 1.631362483203949e-06 0.001688950366349307 0.02555747130724566 0.13802176263024
43 5 0.05 1.314290033179869e-06 0.001704579956659291 0.0379418571933719 0.1738083723148991
43 6 0.1 6.397508425842284e-06 0.003747412184737176 0.1166451746330645 0.3267191941804555
43 7 0.5 NaN 0 NaN 0

47 0 0.0001 5.124867063420745e-06 0.003005403558375974 0.01633457917498269 0.1206006450653534
47 1 0.0005 4.866045127980487e-06 0.002908176090725689 0.01540053738154169 0.1167703217838572
47 2 0.001 1.064500460070974e-05 0.003967037260363071 0.01321602019274033 0.1074360771278327
47 3 0.005 5.355928689573856e-06 0.002640087932854751 0.009706053584390648 0.09038541186177129
47 4 0.01 1.744065347586704e-06 0.001745419254056468 0.02700988190930602 0.1452146337070668
47 5 0.05 8.537553502800091e-07 0.001268112010201161 0.04974536703861806 0.223235054456278
47 6 0.1 1.047807251330492e-06 0.001392783933107822 0.05300200423025285 0.23537923935508
47 7 0.5 0.005709298506409857 0.0918813400019971 0.03505540880494613 0.2343365422978492

51 0 0.0001 1.609960044781356e-05 0.004513694282177738 0.01430091380318021 0.1155310780030292
51 1 0.0005 1.021909518958604e-05 0.003513679297904915 0.0136468590021618 0.1126213231559547
51 2 0.001 5.020828923014331e-06 0.002491046407223863 0.01317991197541008 0.1103350702669341
51 3 0.005 2.439178578930718e-06 0.001887386411475234 0.0106261104762278 0.09911770555949828
51 4 0.01 1.129378402514544e-06 0.001455513880947112 0.02084675971485387 0.136183461871854
51 5 0.05 7.233088998827141e-07 0.001093994625223527 0.03957130612430784 0.2040213993163948
51 6 0.1 1.203523074811276e-06 0.001470423813542343 0.03971209037828604 0.224865348324069
51 7 0.5 0.004376461280397093 0.08052398429372953 0.1387287385097896 0.3817759940956831

55 0 0.0001 7.114332613290338e-06 0.003129443645868424 0.01360763166964885 0.1125044055583044
55 1 0.0005 7.126381042462566e-06 0.003087486093911629 0.01283416298375712 0.1090014266689903
55 2 0.001 5.268680583106126e-06 0.002629810105975405 0.01203196798845955 0.1053188570702146
55 3 0.005 2.386031258914873e-06 0.001894055427301033 0.007885879537761976 0.08609377497686443
55 4 0.01 1.573844188367752e-06 0.001662240001121695 0.00454593532661839 0.06652296364662758
55 5 0.05 1.473110364870502e-06 0.001620100431761085 0.005805689411122026 0.075499630489404
55 6 0.1 0.004648206316260417 0.08372117291427683 0.04071225678138733 0.2050030410647541
55 7 0.5 0.004584977101783038 0.08234184187982452 0.1394022561330537 0.348996744880069

59 0 0.0001 3.460678607440065e-06 0.002184913171867198 0.01358352391546512 0.1117703522342723
59 1 0.0005 4.936634354598118e-06 0.002564822620574336 0.01280831353556798 0.1083256237391881
59 2 0.001 4.911686047233705e-06 0.002557533611415419 0.01189873897316663 0.1045009346901
59 3 0.005 2.514969709602e-06 0.001965650306480438 0.007779411595042692 0.08570191867219101
59 4 0.01 1.704730289402954e-06 0.001722837391235021 0.004617785017514627 0.06707808100972712
59 5 0.05 1.574437545989461e-06 0.001668975549168561 0.005422345150812048 0.07295869255100862
59 6 0.1 0.004662326993916667 0.08366004930588566 0.007242003697189854 0.08333318628429165
59 7 0.5 0.004564551146696416 0.08245907862260982 0.008255184638466201 0.0851358709885548

63 0 0.0001 4.091288512459847e-06 0.002411508806993812 0.006726427753774133 0.0797514872925198
63 1 0.0005 4.459948030874509e-06 0.002505419958678257 0.006325976327233293 0.0772098295858108
63 2 0.001 4.096812290494424e-06 0.002411262682504578 0.005886496778655526 0.07444096227546604
63 3 0.005 2.623214758119765e-06 0.002009864092830771 0.00520926953726519 0.0687127934259395
63 4 0.01 2.099072147933506e-06 0.001857528711596945 0.005046441899386822 0.06785438704352886
63 5 0.05 0.004663649284406383 0.08364846479826538 0.004032561834026628 0.06158075871156465
63 6 0.1 0.004663668180616636 0.08359300479939824 0.003526575294791076 0.05844818120254425
63 7 0.5 0.004674380342723099 0.08365682441071876 0.01557554251451845 0.1168560174209495

67 0 0.0001 4.091452766847858e-06 0.002447409909610787 0.006455714907225976 0.07916731569193836
67 1 0.0005 4.317741406367543e-06 0.002507028479380224 0.006102785048636299 0.07685708126089641
67 2 0.001 3.717030507663674e-06 0.002335550750729887 0.005734129255980715 0.07440570123863743
67 3 0.005 2.321320365374236e-06 0.001923215569969106 0.004246813219767233 0.06281692897601432
67 4 0.01 1.88854254073956e-06 0.001788986036888041 0.004189454974916324 0.06159405229591308
67 5 0.05 0.004668536971590223 0.08369021811269439 0.003054289530253321 0.05234973809777299
67 6 0.1 0.004663127864685545 0.08357486987401774 0.005450806256002114 0.06740670572193341
67 7 0.5 0.004675368800424127 0.08365011336776584 0.003636945801507127 0.05931680426038455

71 0 0.0001 3.43345266533139e-06 0.002249833250277167 0.003412643848891882 0.05643385271438062
71 1 0.0005 3.545435991286656e-06 0.002282367866497381 0.003297440514876466 0.05547182731437261
71 2 0.001 3.121996815233357e-06 0.002152929244586321 0.003185661859065892 0.05450921035442424
71 3 0.005 2.278647337214958e-06 0.001893510298731638 0.002375993781544023 0.04719422084551828
71 4 0.01 2.077625339025575e-06 0.001838179155028818 0.001978852924279792 0.04088772734743751
71 5 0.05 0.004689098903983542 0.08382309742369776 0.00497303210192175 0.06513011006499236
71 6 0.1 0.004688371745631834 0.08374802556701333 0.00830356558202062 0.0835207894640666
71 7 0.5 0.004661438915396622 0.0835862401437848 0.005642226661009159 0.07095172626023483

75 0 0.0001 3.225854110317825e-06 0.002206829067036509 0.003576810884397476 0.05749315415220191
75 1 0.0005 3.199982475896243e-06 0.002189430324373465 0.003465914210560681 0.05658045432980652
75 2 0.001 3.030271277879773e-06 0.002128122277696765 0.003355153378788418 0.05564093170897477
75 3 0.005 2.364255474425113e-06 0.001918300250274729 0.002540691279656047 0.04850730702891526
75 4 0.01 2.203011656360269e-06 0.001876800964707659 0.002279670633632755 0.04359865075905378
75 5 0.05 0.004686249701320913 0.08377974246419351 0.002630941441856221 0.0466478277621879
75 6 0.1 0.004672372064775072 0.08365859736785541 0.002750996865529154 0.04945123138556595
75 7 0.5 0.004688538940498329 0.08378830823862593 0.00305754553671664 0.05282170648328055

79 0 0.0001 3.216204223922074e-06 0.002204715413909764 0.002213203273499319 0.04296744066991742
79 1 0.0005 3.232221481733852e-06 0.00220183943310337 0.002269731985654836 0.04333253397026438
79 2 0.001 2.988698713824225e-06 0.002112255781594907 0.002318603805833856 0.04379828705273392
79 3 0.005 2.519658757648111e-06 0.001964414984219509 0.002431579827152826 0.04487394624773333
79 4 0.01 2.429565139925079e-06 0.001947247135471564 0.002427589316652076 0.04478990513470549
79 5 0.05 0.004684937995703197 0.08377622392898676 0.002554006048213512 0.04707488999200038
79 6 0.1 0.004675697266456369 0.08369325951461493 0.002991092775602429 0.05094261353564988
79 7 0.5 0.004685232710177721 0.08380365166241743 0.003183811409425254 0.05342335722314395

83 0 0.0001 3.014628854328529e-06 0.002129941785365297 0.002615179293029255 0.04632140022961029
83 1 0.0005 3.059367385819408e-06 0.002138601949037255 0.002673488487755786 0.04686876853884514
83 2 0.001 2.971010498203342e-06 0.002104521509045831 0.002725845597796903 0.04733082605872063
83 3 0.005 2.555513254441185e-06 0.001980502136234019 0.002833660537629999 0.04829509785113006
83 4 0.01 2.386440239013494e-06 0.001936307043756802 0.002801420111729041 0.04797934144241256
83 5 0.05 0.00467886111183007 0.08373058499568309 0.002492825984831068 0.04499435844930755
83 6 0.1 0.004667734411868715 0.08362871881791545 0.002749470333725585 0.04894771312086599
83 7 0.5 0.004681545622323416 0.0837522204991763 0.004034082079521119 0.05960443373974478

87 0 0.0001 3.138935830671246e-06 0.002168315930098252 0.002536182121774182 0.04559133977056362
87 1 0.0005 3.127082457052434e-06 0.002157049226547691 0.002591622429226085 0.04611073408248911
87 2 0.001 3.013920841244138e-06 0.002113965395548423 0.002641551084520191 0.04655299035297511
87 3 0.005 2.575086206398243e-06 0.001981427037776928 0.002741440640194493 0.04745199347324502
87 4 0.01 2.441876887739652e-06 0.001951322125734567 0.002710367795542287 0.04713767628973642
87 5 0.05 0.004681631891158282 0.08374963188369033 0.002415253330274052 0.04426442794609697
87 6 0.1 0.00466968898659133 0.08364159787223668 0.002700076651020981 0.04852165675289921
87 7 0.5 0.004679344385104861 0.08373707147707155 0.003998272456778738 0.05940042086616382

91 0 0.0001 3.12699725154857e-06 0.002168252779143565 0.002497565630721501 0.04522042235674606
91 1 0.0005 3.096081478947849e-06 0.00214826811274671 0.002554305170025371 0.04574690059722353
91 2 0.001 3.020493697954464e-06 0.002113388714840347 0.002603188121052543 0.04619170277850304
91 3 0.005 2.674664949025196e-06 0.002012580633579564 0.002699402563144337 0.04707532687797689
91 4 0.01 0.004667499451439333 0.08364701423949761 0.002646634703581065 0.04659058380700587
91 5 0.05 0.004679502106131441 0.0837361473288043 0.002263583423172392 0.04288922385972427
91 6 0.1 0.004671157902594966 0.08365865646468729 0.002090474197197384 0.04310187737139182
91 7 0.5 0.004678543811509429 0.08374374618585945 0.002878389149027558 0.05078692716918876

95 0 0.0001 3.111098017650254e-06 0.002165647387939007 0.002438446811649 0.04482855630054861
95 1 0.0005 3.057348875500326e-06 0.002139247408834866 0.002482580583289599 0.04524146268118556
95 2 0.001 2.973399459588915e-06 0.002101786014281348 0.002519361351757394 0.04557981652900334
95 3 0.005 2.688276169545317e-06 0.002018702793910698 0.002577173277563622 0.04612134616986518
95 4 0.01 0.004670044978716054 0.08366827081994632 0.00250577731438265 0.04544944395462669
95 5 0.05 0.004681611162644407 0.08376016797624475 0.002086263381080347 0.04126300976662012
95 6 0.1 0.004672947452313128 0.08368033738550595 0.002203402335234722 0.04441307937246752
95 7 0.5 0.004679004389852349 0.08373084711707746 0.002953023415073488 0.05167413918590769

99 0 0.0001 3.074031486351238e-06 0.002151912609678064 0.002010819675091851 0.04049538617088599
99 1 0.0005 3.004711350191116e-06 0.002121502177824031 0.002035459402005782 0.04074325529283063
99 2 0.001 2.896273427122221e-06 0.002076365992318419 0.002052172703992211 0.0409034930709723
99 3 0.005 2.718226110787123e-06 0.002028368948871595 0.002049723454795635 0.040862670365715
99 4 0.01 0.004667524275970813 0.08364086453876363 0.001965990144320083 0.03997229418667014
99 5 0.05 0.004678066098248017 0.08372598580735602 0.001644026672608028 0.03636178756848707
99 6 0.1 0.004669796609117019 0.08365045709365448 0.001536042855108887 0.03700121447212035
99 7 0.5 0.004676196310011308 0.083703096992092 0.002456959507436866 0.04705078485389547

103 0 0.0001 3.076447784343405e-06 0.002152440046623294 0.00165341935106034 0.03643686454033379
103 1 0.0005 2.997227886024578e-06 0.00211879238519197 0.001672919713747023 0.03665180631271348
103 2 0.001 2.891188516200334e-06 0.002074684335641397 0.001684681053958822 0.03677271290700546
103 3 0.005 2.72122171749594e-06 0.002029151630030146 0.001667627635742606 0.03656514193383842
103 4 0.01 0.004668426050586679 0.08364814061582893 0.00157957600630796 0.03553163828617312
103 5 0.05 0.004679045738317714 0.08373362895246927 0.001279611455664652 0.03176166025692129
103 6 0.1 0.004670604646183754 0.08365672294511128 0.001291370380429981 0.0338885224106853
103 7 0.5 0.004675195188635605 0.08369517446912456 0.001569519795112138 0.03774277020831573

107 0 0.0001 3.05202429692824e-06 0.002144550185339877 0.0009362691856583185 0.02753636648434044
107 1 0.0005 2.988379084549471e-06 0.002117194188516081 0.0009485597215154065 0.02771813821034941
107 2 0.001 2.911380246117891e-06 0.002084632721341961 0.0009548281413507992 0.02780252485968726
107 3 0.005 0.004658639546969889 0.08354182142176825 0.0009217747460919907 0.02727904497849454
107 4 0.01 0.004666202079386349 0.08362588914553282 0.0008448849515794129 0.02604895389488149
107 5 0.05 0.004676938812133297 0.08371639388241769 0.0007441006835734032 0.02598659594215658
107 6 0.1 0.004665775403834014 0.08361619068311654 0.0008564796328176168 0.02791697067490073
107 7 0.5 0.004669268807830121 0.08364324128138945 0.001083967818375731 0.03160504994645907

111 0 0.0001 3.071665398615957e-06 0.002154126381786359 0.0009798099508304197 0.02825235334790344
111 1 0.0005 2.973100797973828e-06 0.002115046643955676 0.0009889241584621247 0.02837873330867102
111 2 0.001 2.862951106346833e-06 0.002070526080544255 0.0009922385558584269 0.02841347308438624
111 3 0.005 0.004667486056026245 0.08362212745165865 0.0009658883052427159 0.02800536885571958
111 4 0.01 0.004671267454752517 0.08366924355084171 0.0009052895576622365 0.02707609145233836
111 5 0.05 0.004675950963091785 0.08370376914606936 0.0007214118540580072 0.02558015909641642
111 6 0.1 0.004664612976405362 0.08360167860676215 0.000810984160930406 0.02713537322941817
111 7 0.5 0.00466915542384697 0.08363887019218819 0.0009245942114574695 0.02889875074436743

115 0 0.0001 3.057319487130929e-06 0.002148204786661001 0.001045822748546454 0.02928671404668681
115 1 0.0005 2.976201206136243e-06 0.00211532813872406 0.001054442632355753 0.02940220815790262
115 2 0.001 2.862880015871905e-06 0.00206961035427744 0.001057273505379454 0.02942848466584891
115 3 0.005 0.004663634415051925 0.08358516370330404 0.001035988031701074 0.02910445605983791
115 4 0.01 0.004667909210217845 0.08363440915152731 0.0009812222896134688 0.02829698132247549
115 5 0.05 0.004675063037602403 0.08369385147269215 0.0007368099266916974 0.0254239969232346
115 6 0.1 0.004664921769345142 0.08360583423680223 0.000797908344196663 0.02697285357602763
115 7 0.5 0.004669508713182518 0.08364678966310723 0.0007400277878163307 0.02594566687038502

119 0 0.0001 3.000659239194723e-06 0.002123184446316095 0.0003625502876929294 0.01670673773768483
119 1 0.0005 2.91875738028723e-06 0.002091893572903292 0.0003624584673352752 0.01670276360727851
119 2 0.001 2.895504303669641e-06 0.002080851569236319 0.0003628425020291418 0.01670879376100309
119 3 0.005 0.00465808147566855 0.08352940487274507 0.0003801955491879757 0.01707418396477189
119 4 0.01 0.004652846097272172 0.08348723866710328 0.0003915554735759998 0.01729901174385473
119 5 0.05 0.004663760162285466 0.08357657718443878 0.0004013421792683138 0.01747037726809086
119 6 0.1 0.004651960871391754 0.08346980329179665 0.0003971774938987611 0.01733308873805628
119 7 0.5 0.004656924348748265 0.08351547496207745 0.0005121945355097963 0.02036735158613556

123 0 0.0001 2.95730860893834e-06 0.002106847210327611 0.0001991715290682543 0.01243258111225887
123 1 0.0005 2.931259290684503e-06 0.002095898941406382 0.0001993310462827173 0.01243686856758885
123 2 0.001 2.936669214896258e-06 0.002095671718187031 0.0001993206787376896 0.01243546510866977
123 3 0.005 0.004657545278355979 0.08352278126706203 0.0001980435710639026 0.01239871014485849
123 4 0.01 0.004661683603914944 0.0835627435963362 0.0002031906232668824 0.01256246859457633
123 5 0.05 0.004659596334624636 0.08353619358144027 0.0002487966563426137 0.0139059256173667
123 6 0.1 0.004649963873629119 0.08344983168419828 0.0002729008394724155 0.01457146274318855
123 7 0.5 0.00465428878671768 0.08348768628495895 0.0003715388001393793 0.01698594968668155

127 0 0.0001 2.956217679480114e-06 0.002105551699083552 0.0002314184432885198 0.01334880843180553
127 1 0.0005 2.944024645024893e-06 0.002099685329363332 0.0002315743832403386 0.01335259484389439
127 2 0.001 2.948094264153251e-06 0.002099242401222501 0.0002315470563986257 0.01335065354435605
127 3 0.005 0.004658289591232347 0.08352847556476828 0.0002302118925409406 0.01331486756122824
127 4 0.01 0.004656406201892836 0.08351403164524207 0.0002350724483872788 0.01345961105244986
127 5 0.05 0.004658950020757747 0.08353187326744926 0.0002725587682048847 0.01451538604019453
127 6 0.1 0.004649537782125096 0.0834477588253586 0.0002890183247917677 0.0149667862699262
127 7 0.5 0.004652639170845713 0.08347679081726955 0.0001913531112061126 0.01252498822651704

131 0 0.0001 2.898472713204825e-06 0.002084152789355365 0.0001691906740082425 0.01163256943452184
131 1 0.0005 2.97041005196835e-06 0.002108768907114644 0.0001692805572540332 0.01163533552484974
131 2 0.001 2.887564080123231e-06 0.002077963896065071 0.0001692407399644809 0.01163351652121325
131 3 0.005 0.004660154124607123 0.08354562137157773 0.0001677147670950361 0.01158504995254928
131 4 0.01 0.00466303832077493 0.08357360462874031 0.0001702216058280164 0.01167707750480651
131 5 0.05 0.004658094673578096 0.08352591653793429 0.0001933260032935446 0.01246960226972837
131 6 0.1 0.004648497535984066 0.08344045549192947 0.0002044917617378654 0.01284054970707704
131 7 0.5 0.004652631881658403 0.08347657021802668 0.0001987361222642806 0.01275285309482743

135 0 0.0001 2.886894691699599e-06 0.002080184371876737 9.59016810041071e-05 0.008941393555248034
135 1 0.0005 2.962554152481009e-06 0.002106652228233585 9.590645302342849e-05 0.008941565479435476
135 2 0.001 2.88443347058406e-06 0.00207781073169544 9.584589987962274e-05 0.00893850587968259
135 3 0.005 0.004660449903888287 0.08354718876949141 9.562410581500486e-05 0.008929725990292847
135 4 0.01 0.00466282926361584 0.083568842724695 9.765601204939932e-05 0.009027659977554392
135 5 0.05 0.004657162734980097 0.0835138093707517 0.0001116257484519901 0.009668320502244643
135 6 0.1 0.004647493402215184 0.08342740092909562 0.0001169823953421444 0.009911257098481174
135 7 0.5 0.004651644350936839 0.08346405474911922 0.0001253403045184145 0.01028711198414456

139 0 0.0001 2.882674838545776e-06 0.002078512510180097 9.197060541615933e-05 0.008767310092965941
139 1 0.0005 2.964596572317408e-06 0.00210727480614592 9.199384620242314e-05 0.008768257167064752
139 2 0.001 2.888290385150653e-06 0.002079184689090852 9.195837142242408e-05 0.008766214909830095
139 3 0.005 0.004660614546732533 0.08354823448749027 9.218888490194392e-05 0.008776216571244388
139 4 0.01 0.00465538404539927 0.08350114039165035 9.483446320998893e-05 0.008901866605411812
139 5 0.05 0.004657551435848842 0.08351632450283342 0.000111055852534492 0.009642686451462823
139 6 0.1 0.004652503590748878 0.08347171080815974 0.0001188241006695017 0.009981253061300932
139 7 0.5 0.004652330065162887 0.08347066703447137 0.0001417562821439309 0.01091899359317205

143 0 0.0001 2.887862433606808e-06 0.002079961404400699 8.72387726357191e-05 0.008728985157874125
143 1 0.0005 2.934275566301696e-06 0.002096057270446927 8.728559990383536e-05 0.008731184277156578
143 2 0.001 2.920638596513301e-06 0.002090412827934873 8.728091895333479e-05 0.008730663358147761
143 3 0.005 0.004661175627666121 0.08355332008724803 8.758243619459917e-05 0.008745376223365131
143 4 0.01 0.004652318304523003 0.08347395968430105 9.024206925203546e-05 0.008875628111538969
143 5 0.05 0.004657718069576532 0.08351798109941777 0.0001085690114502721 0.009723253352474481
143 6 0.1 0.004665767394085283 0.08359073472967848 0.0001188765139919824 0.01016744826840366
143 7 0.5 0.004651646409231895 0.0834644984913373 0.0001398029232029494 0.01098767934251343

147 0 0.0001 2.940564668525263e-06 0.002098862300629722 9.064619974585415e-05 0.008783478073354778
147 1 0.0005 2.939197847075769e-06 0.002097824449035723 9.091160204384815e-05 0.008785520731516838
147 2 0.001 2.902171201151178e-06 0.002083793620217822 9.097294058067912e-05 0.008784766933469967
147 3 0.005 0.004660608396615726 0.08354826938999604 8.919356705626383e-05 0.008796672096615832
147 4 0.01 0.004653380343018618 0.08348351531751375 9.11704802591867e-05 0.008924118982450713
147 5 0.05 0.004656877968524294 0.08351048273678652 0.0001089489320852933 0.009742966960940125
147 6 0.1 0.004649074949565388 0.08344110913199732 0.0001185991660647322 0.01015799685639596
147 7 0.5 0.004651602918846201 0.08346400220218975 0.000140176886844825 0.01099592275359029

151 0 0.0001 2.903883228557526e-06 0.002085848296215609 9.057286317891811e-05 0.008744415539472028
151 1 0.0005 2.890632090664688e-06 0.002080483026426716 9.083311860773549e-05 0.008746416005683599
151 2 0.001 2.863136873720901e-06 0.002069723519231736 9.088965456764149e-05 0.008745707889311283
151 3 0.005 0.004660331844981313 0.08354578363860155 8.910759485117522e-05 0.008758821035834363
151 4 0.01 0.004661124916976268 0.08355304530760987 9.085634205705901e-05 0.008884761071552338
151 5 0.05 0.004655039614387317 0.08349445028062785 0.0001080947938819588 0.009668669400969332
151 6 0.1 0.0046657726459814 0.08359138331041116 0.0001174711180064201 0.01007475859181906
151 7 0.5 0.004651472827126685 0.0834630705870687 0.0001426930327996397 0.01112751072767093

155 0 0.0001 2.865811154784769e-06 0.002072557032316347 8.296145838048856e-05 0.008522029205973114
155 1 0.0005 2.864950869982521e-06 0.002071564243709911 8.302043347949592e-05 0.008524941618412329
155 2 0.001 2.905155834676767e-06 0.002085162659732909 8.303827225834837e-05 0.00852567900836243
155 3 0.005 0.004659325843327274 0.08353715207467749 8.337387681549868e-05 0.008542883385714628
155 4 0.01 0.004662789784502753 0.08356835917753624 8.575464912659931e-05 0.008661329321213218
155 5 0.05 0.004655152283976132 0.08349575527087394 0.0001037381422607362 0.009493617380612385
155 6 0.1 0.004645580283875375 0.08341031400151655 0.0001160269426646144 0.01002199015698779
155 7 0.5 0.00465135611151065 0.08346133849408766 0.000128415373410479 0.01062198554704341

159 0 0.0001 2.895802643183994e-06 0.002081954965101662 7.010093029270354e-05 0.007874837434256321
159 1 0.0005 2.872165728019358e-06 0.002073185570865999 7.008263493195814e-05 0.007873877445664701
159 2 0.001 0.004655593249718307 0.0835027563186217 7.009089605791029e-05 0.007874171049695122
159 3 0.005 0.004657837374038655 0.08352300723589323 7.007640760637888e-05 0.007874425462828682
159 4 0.01 0.004661272087138298 0.08355361826468588 7.144831442676915e-05 0.007950551213824486
159 5 0.05 0.004655285240694929 0.08349767748850834 7.75127280962687e-05 0.008274531234160332
159 6 0.1 0.004650424994671188 0.083454003132994 8.031870776616544e-05 0.008422221340438907
159 7 0.5 0.004652014909996435 0.08346755146472873 9.219713364235705e-05 0.009012399362434365

163 0 0.0001 2.916957055826918e-06 0.002089810951487525 7.0780686669083e-05 0.007911909885058854
163 1 0.0005 2.869029024077788e-06 0.002072346885692244 7.077132764021993e-05 0.007911427280751893
163 2 0.001 0.004655343088767641 0.08350083785068563 7.077608502020598e-05 0.007911559363853238
163 3 0.005 0.004667826909560207 0.08361296639075588 7.066828810147571e-05 0.007907057944506524
163 4 0.01 0.004661185686596854 0.08355344085039551 7.170057758782506e-05 0.007965394446315388
163 5 0.05 0.004655025468616773 0.08349623623933544 7.623433295595853e-05 0.008212388460251296
163 6 0.1 0.004650745667407318 0.08345781086821979 7.741243731806456e-05 0.008279948974059259
163 7 0.5 0.004653108947229904 0.08347924198849421 7.442897664397825e-05 0.008137275419232037

167 0 0.0001 2.88883691868547e-06 0.002080290388392303 6.57322372735208e-05 0.007663976133109984
167 1 0.0005 2.872033951741745e-06 0.002074064884393767 6.575905077884358e-05 0.007665599678263968
167 2 0.001 0.004658991498975695 0.08353419529515937 6.562804298319299e-05 0.007658412281584148
167 3 0.005 0.004657280091191623 0.083518929767052 6.553535565394372e-05 0.007653916177873699
167 4 0.01 0.004664373332558827 0.08358233338773458 6.708688012345933e-05 0.007740996946321022
167 5 0.05 0.004657624689072749 0.08351997392068489 7.271642630965065e-05 0.008048355828903619
167 6 0.1 0.00465132119772263 0.08346372886593345 7.305568146149308e-05 0.008074004015909853
167 7 0.5 0.004653761186528357 0.08348550611059702 3.60656701565738e-05 0.005778892708092176

171 0 0.0001 2.87540461780805e-06 0.002074747148604672 3.720676441249502e-05 0.005736414345235641
171 1 0.0005 2.875362637354259e-06 0.002074626501410659 3.707878317671343e-05 0.005725780281642168
171 2 0.001 0.004661897725660004 0.08355975530393556 3.711572194761227e-05 0.005728525668727613
171 3 0.005 0.004654663092528023 0.08349543396692782 3.738097507018692e-05 0.005748590375584062
171 4 0.01 0.004691841096276229 0.08382851986103956 3.759003224254296e-05 0.005764004870637551
171 5 0.05 0.004658002830537139 0.08352456768525318 3.92610327093039e-05 0.005892558197153175
171 6 0.1 0.004652410817478968 0.083474788985054 4.110240170519814e-05 0.006029128083553381
171 7 0.5 0.004653971876711134 0.0834892120306181 4.176598049158428e-05 0.006050477204264659

175 0 0.0001 2.904642627349704e-06 0.00208553153979274 3.933216074811324e-05 0.00590785129244531
175 1 0.0005 2.907249572703205e-06 0.002086388361468572 3.883897705802549e-05 0.005868838184810432
175 2 0.001 0.004658463433573444 0.08352921969738381 3.884280895801354e-05 0.005868868808563077
175 3 0.005 0.004658912300102838 0.08353357005861684 3.882536972273708e-05 0.005866675270306931
175 4 0.01 0.004659269776099665 0.08353697032929475 3.886654352452365e-05 0.005868047862909398
175 5 0.05 0.004658497453813141 0.08352905934877697 3.85994346444124e-05 0.005845474915004534
175 6 0.1 0.004652943362776442 0.08347956731560879 3.716009181846864e-05 0.005735449104460999
175 7 0.5 0.004654205587396256 0.08349106211657764 2.498973549459899e-05 0.004780258891773137

179 0 0.0001 2.884922957284645e-06 0.002078724560289125 4.091153915782569e-05 0.006078740741909394
179 1 0.0005 2.931445304165922e-06 0.002095328400117946 4.040986877168438e-05 0.006038356802488654
179 2 0.001 0.004667316621039202 0.0836088457297457 4.037134721485561e-05 0.006036999296282097
179 3 0.005 0.004658980825705943 0.08353438321890083 4.070838607460712e-05 0.006056762189104337
179 4 0.01 0.004659569871288533 0.0835397710238257 4.078043923463307e-05 0.006060009213582074
179 5 0.05 0.004664917526497725 0.08358692391923128 4.042721509085499e-05 0.005990125792350476
179 6 0.1 0.0046527350139491 0.08347794717127011 3.717835104185257e-05 0.00573777974696954
179 7 0.5 0.004654025919406318 0.08348950345766859 2.58289839795395e-05 0.004862658743687964

183 0 0.0001 2.905302162424683e-06 0.002086014846797823 3.836531650979501e-05 0.00593763535580738
183 1 0.0005 2.937093640361181e-06 0.00209730724034829 3.913465486369151e-05 0.005968466640878578
183 2 0.001 0.004657345398084106 0.08351951768632748 3.998266004641317e-05 0.006021453108847163
183 3 0.005 0.004656644829709528 0.08351330093552889 3.298019662338643e-05 0.005519364751205513
183 4 0.01 0.004658264670530955 0.08352790862679793 3.153512071907256e-05 0.005430846808074152
183 5 0.05 0.004665117756320258 0.08358926378072873 3.363130691771679e-05 0.005599054334477827
183 6 0.1 0.004653576540358128 0.08348569281789375 3.096395851354371e-05 0.005450180272422167
183 7 0.5 0.004655304316959397 0.08350123526993514 2.932826484096056e-05 0.005263801112552202

187 0 0.0001 2.924194030238971e-06 0.002092894595763006 3.725224366067656e-05 0.005849700813927772
187 1 0.0005 2.937194374918207e-06 0.002097466453420793 2.95114228315035e-05 0.005126188286634248
187 2 0.001 0.004656774883495764 0.08351447091984543 2.825761315914519e-05 0.005044846218636989
187 3 0.005 0.004660840189991801 0.08355132759371608 2.097358839449056e-05 0.004310341872361789
187 4 0.01 0.004665607100686149 0.08359394058127778 2.275063181969963e-05 0.004653481008899951
187 5 0.05 0.004665070855647281 0.08358919721758751 3.183671548497982e-05 0.005574092119800977
187 6 0.1 0.004654178695064726 0.08349155708562428 2.876811415437952e-05 0.005370309897757108
187 7 0.5 0.004655318873306453 0.08350175855200836 2.70321126930234e-05 0.005288426813561897

191 0 0.0001 2.888663799235804e-06 0.002080296049655317 3.778585051066017e-05 0.005898251676959232
191 1 0.0005 2.877478503703106e-06 0.002076040801611168 2.934563934628182e-05 0.005118705462844764
191 2 0.001 0.004659394722926017 0.08353788748293001 2.697921115373161e-05 0.004928112044918942
191 3 0.005 0.004654666466344748 0.08349597293980349 2.069337572302638e-05 0.004292569829135395
191 4 0.01 0.004666947862937662 0.08360609789800044 2.329237058712486e-05 0.004732196484013573
191 5 0.05 0.004666406977364174 0.0836013354156333 1.327693437477623e-05 0.003825137097996589
191 6 0.1 0.004654868720677634 0.08349792664218603 2.811006839946848e-05 0.005343301677429912
191 7 0.5 0.004655444485382557 0.08350286877604729 2.606855793100626e-05 0.005213088088832474

195 0 0.0001 2.884196511390528e-06 0.002078673573191914 3.720917950691187e-05 0.005833929049610553
195 1 0.0005 0.004661160629871054 0.08355404473973937 3.028389742467837e-05 0.005194610443370662
195 2 0.001 0.004659118721536929 0.08353543470840963 2.696865199273483e-05 0.004926963090710723
195 3 0.005 0.004659273345592571 0.08353735866868783 2.235817431381235e-05 0.004428040467936656
195 4 0.01 0.004662589806810601 0.08356685578957324 7.216223663475005e-06 0.002644670952276273
195 5 0.05 0.0046660779974411 0.08359835471642674 1.134589730479926e-05 0.00355242169777048
195 6 0.1 0.00465336579065311 0.0834843634348017 1.120827403167904e-05 0.003483457035303505
195 7 0.5 0.00465610529391528 0.0835086369845679 7.784850653519447e-06 0.002985974005659697

199 0 0.0001 2.884901270191292e-06 0.002078748363986804 3.075394862708732e-05 0.005365315523492509
199 1 0.0005 0.004659130273456518 0.08353566046042671 2.883011791368826e-05 0.005092297515305155
199 2 0.001 0.004656549220867078 0.08351237673835987 2.295407886106573e-05 0.004471979145631355
199 3 0.005 0.004659040369963043 0.08353529274537896 2.211616159596034e-05 0.004368860378688666
199 4 0.01 0.004663146176973288 0.08357179733528897 6.912542634312214e-06 0.002280115609249123
199 5 0.05 0.004666131799688569 0.08359887951669132 1.164491390369233e-05 0.003586041954346975
199 6 0.1 0.004653522001723797 0.08348541475049576 3.545749676279559e-06 0.00205883467301049
199 7 0.5 0.004656115588918113 0.08350870986065706 7.806684724708493e-06 0.002982589641097766

203 0 0.0001 2.879009422610037e-06 0.002076735735639268 2.819037832971839e-05 0.005133844107431784
203 1 0.0005 0.004659246376960944 0.08353673395272709 2.823497698770082e-05 0.005048306755906395
203 2 0.001 0.004656458550484577 0.08351159745567793 2.331631058968566e-05 0.004365867891070296
203 3 0.005 0.004661085780277024 0.08355354131471593 1.118435630967822e-05 0.002715657746654943
203 4 0.01 0.0046609165131942 0.08355180577951016 8.264517528736624e-06 0.002415396403275372
203 5 0.05 0.004666132086156709 0.08359879613808463 1.005898494319836e-05 0.003368191516948005
203 6 0.1 0.004653512756921194 0.08348536460006306 3.613598416071187e-06 0.001920345151552261
203 7 0.5 0.004656151299416502 0.08350904734175302 7.32337092670649e-06 0.002883108178633242

207 0 0.0001 2.929245709097551e-06 0.002094739404913337 2.837301832863488e-05 0.00514990890781708
207 1 0.0005 0.004659002845997304 0.08353451305482817 2.798651275132281e-05 0.005031926371476425
207 2 0.001 0.004661344602416021 0.08355544534572568 2.209442578811528e-05 0.004198335319552049
207 3 0.005 0.004660778738727623 0.08355077731867055 7.431922596339891e-06 0.002453993849318437
207 4 0.01 0.004661185648818361 0.08355428185694924 1.02099161555047e-05 0.00272660154805493
207 5 0.05 0.004666137793133203 0.08359868306297935 5.364096803112365e-06 0.002259022285028278
207 6 0.1 0.004653522309291456 0.08348545994761336 3.632029556514481e-06 0.00193914021877406
207 7 0.5 0.004656183602833533 0.08350934023094947 7.253260965364937e-06 0.002825291734880997

211 0 0.0001 2.939540370425458e-06 0.00209830128012678 2.547852632703491e-05 0.004962672362830656
211 1 0.0005 0.004657226854844328 0.08351844859312019 1.822807709656115e-05 0.003909369088807013
211 2 0.001 0.004660469687697391 0.0835476641166415 2.149331665978742e-05 0.004319795080154787
211 3 0.005 0.004660148305849955 0.08354487744163297 3.4930266409168e-06 0.001985623345726384
211 4 0.01 0.004663353522461318 0.08357377970307667 7.255688728931362e-06 0.002177617184060177
211 5 0.05 0.004666778538750821 0.0836043805987714 5.011731587417968e-06 0.002137506272226752
211 6 0.1 0.004653779835652389 0.08348769276094314 4.065720229317645e-06 0.00192446127352941
211 7 0.5 0.004656193744477666 0.08350944413471906 7.72168154330785e-06 0.002935498852006169

215 0 0.0001 2.934711086305396e-06 0.00209672854129872 1.766807598247559e-05 0.00412249428228284
215 1 0.0005 0.004658375013081834 0.083528717841586 1.756651917217691e-05 0.003837388264142927
215 2 0.001 0.004662774482449315 0.08356844177608469 2.375361693216062e-05 0.004489339851657004
215 3 0.005 0.00465855205208829 0.08353051803564249 4.040557809296386e-06 0.0020754706142877
215 4 0.01 0.004663856233826702 0.08357832165267043 7.218205571158002e-06 0.002172100876660199
215 5 0.05 0.004666756162967536 0.08360418943194059 4.72002564891572e-06 0.002069730395248159
215 6 0.1 0.004653793987905692 0.08348783396936765 4.078568173131356e-06 0.001936798278336038
215 7 0.5 0.004656304350438728 0.08351030642640644 1.80574736761984e-06 0.001200500428845674

219 0 0.0001 2.881546162982955e-06 0.002077515390405793 1.035973883291461e-05 0.003341747250961147
219 1 0.0005 0.004659687357198783 0.08354036490271666 5.244903697348912e-07 0.0007502841992205189
219 2 0.001 0.004655891912625972 0.08350675214517267 2.189383656982759e-05 0.004081096611234125
219 3 0.005 0.004658574464325226 0.08353072639454195 4.216089492441011e-06 0.002077504621507242
219 4 0.01 0.004663646879089132 0.08357641341167277 6.065772422508109e-06 0.002047519057985836
219 5 0.05 0.004666934609211087 0.08360574556206091 6.020461398161183e-06 0.002363074833447554
219 6 0.1 0.004653874791903957 0.08348856453824283 3.723638249074158e-07 0.0005325097953212676
219 7 0.5 0.004656303300093883 0.08351025909099974 1.242311063864929e-06 0.001195400782350808

223 0 0.0001 2.928072139833644e-06 0.002094248164249635 4.40538747618578e-06 0.002223088863023026
223 1 0.0005 0.004658398311139346 0.08352899398776037 4.108519781907843e-07 0.0007998404908856616
223 2 0.001 0.004659980784512114 0.08354337455440142 1.202465531800822e-05 0.002799037744492638
223 3 0.005 0.004673872350759072 0.08366776254248798 1.895149005912505e-07 0.0005173121087349575
223 4 0.01 0.004660980627846656 0.08355229492582916 8.824758810185696e-07 0.0008405955538011156
223 5 0.05 0.004666536756685451 0.08360209672176566 1.766983412064855e-06 0.001396623377034611
223 6 0.1 0.004654097070892951 0.08349055046665566 3.019133872215356e-07 0.0005257608791188195
223 7 0.5 0.004656665393675773 0.08351358143689191 6.230261858766801e-07 0.0006711209969620935

227 0 0.0001 2.934155339346616e-06 0.002096337787726554 1.960186623219319e-18 1.11460229934579e-09
227 1 0.0005 0.004658339153763967 0.08352861309970727 1.765303420317025e-17 3.120415037471957e-09
227 2 0.001 0.004662203926827979 0.08356325551611121 8.554550562146558e-17 6.710747513238857e-09
227 3 0.005 0.004661348637963876 0.08355558983751443 5.114622418667749e-16 1.606422539435215e-08
227 4 0.01 0.004657172423313742 0.08351815181075484 7.487551216336299e-16 1.951911199338241e-08
227 5 0.05 0.004666677524385232 0.08360333621690996 7.144660404741524e-14 2.773208329642785e-07
227 6 0.1 0.004653813787127685 0.08348802856200033 3.307105604779006e-12 1.716111918792507e-06
227 7 0.5 0.004656677728979425 0.08351370067781394 4.299556476773067e-12 2.030163910982097e-06



==> results/shifts/backup-2020-04-25-2/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.0001 0.1282930936017925 0.3154053007212072 0.0002317537955876607 0.02086962086795463
3 1 0.0005 0.08672357949493512 0.2496014004870388 0.0003300187124287483 0.0254039915375216
3 2 0.001 0.07347328095443897 0.2352950858348399 0.0005912156062424026 0.03456283573886121
3 3 0.005 0.009168378560562089 0.1035636252040688 0.02503949285113188 0.2242189190368884
3 4 0.01 1.642926683773571 1.662719364556499 0.3328185470728404 0.7300469617112596
3 5 0.05 0.0008462700804542926 0.043414529227642 0.006999751735992806 0.1399086846975521
3 6 0.1 0.001383511058372267 0.04605236923218614 0.007891098881325559 0.1497309620866658
3 7 0.5 2.601459624288137 1.959057522547508 0.06416084926691638 0.3792613677591365

7 0 0.0001 0.06075519758970561 0.2514305231043612 0.0005499026078817004 0.02568975921539185
7 1 0.0005 0.03933187416978573 0.2004791206236103 0.0007998285602245147 0.03282625471463274
7 2 0.001 0.006550113687455191 0.09507081107787263 0.001329874783349714 0.04525028763370043
7 3 0.005 0.002550969801402717 0.0735606033642533 0.00701037488659604 0.1155730690027316
7 4 0.01 0.02260124709743139 0.1382487456615253 0.01184794091946459 0.1476445364845052
7 5 0.05 0.02022427191563958 0.1266543058874881 0.01200934738285008 0.1661631273484279
7 6 0.1 0.001176022707972814 0.0452251513280042 0.02431585506324592 0.2291795190528145
7 7 0.5 0.0006141626084513589 0.02835670731446038 0.03590103420315606 0.2691220579482116

11 0 0.0001 0.2398911092097085 0.398907622959856 0.003209523890472045 0.04560801936629555
11 1 0.0005 0.1979859574238673 0.3578004140549496 0.002685855049190256 0.04251034134526344
11 2 0.001 0.2032764290170711 0.3837420983167301 0.002007994178212142 0.03788453283026416
11 3 0.005 0.07635022855435207 0.379926014860811 0.01616804688404241 0.1526255377759584
11 4 0.01 0.006195924000307921 0.07394021926291128 0.01112748716749213 0.104323502282053
11 5 0.05 0.007378313549668348 0.08441870977275956 0.006445882247583627 0.1110309868973506
11 6 0.1 0.0003860845087478804 0.02075064909074342 0.006208228393680134 0.111118272646617
11 7 0.5 0.0002445785273247588 0.02188834346310564 0.006038029780336806 0.110535166922898

15 0 0.0001 0.03437605889858614 0.1641535458310686 0.01288350330472595 0.1030356902256548
15 1 0.0005 0.01039692780330955 0.08797608082824926 0.01487931466352702 0.1192640782294361
15 2 0.001 0.0006126693631887104 0.04978733582968697 0.01343369199843279 0.1262257598322032
15 3 0.005 0.009618732411842872 0.1037361342833139 0.009619102822568892 0.1225065316955716
15 4 0.01 0.009914480906080072 0.1047289813974479 0.009618492147717872 0.1252656792531006
15 5 0.05 0.0002127431119825999 0.0217025619105935 0.005976201943424751 0.1095831375144654
15 6 0.1 0.001540160644057787 0.04254147644936479 0.0064038086058318 0.1096561077004854
15 7 0.5 0.0009259045279788151 0.02875253009459655 0.006479949959072227 0.1117253119948978

19 0 0.0001 0.1117716163723036 0.2752683494440795 0.04241472708567222 0.1630628550579929
19 1 0.0005 0.02655536499661259 0.1382651499744201 0.006859198244887093 0.0867524878404291
19 2 0.001 0.001258153170658792 0.05596502492355349 0.008043537871119756 0.0895318197608137
19 3 0.005 0.007995397280591622 0.09569463952243007 0.009634552506627198 0.1177971809215393
19 4 0.01 0.007169139892204354 0.09195282981166875 0.008490401659649083 0.1144396682493419
19 5 0.05 0.0003237563128681738 0.02000866171123006 0.005631433030837248 0.1003547206981009
19 6 0.1 0.0003677438153240301 0.02421661806089181 0.006521819354933535 0.09661835522551943
19 7 0.5 1.364801264691831e-05 0.004129768218619212 0.004249994143575858 0.08713421828709245

23 0 0.0001 0.0001792979466524093 0.01547081351531121 0.003800814108990958 0.07694604695177421
23 1 0.0005 3.219502696461325e-05 0.01002918393651742 0.003493608621495817 0.07632230853231869
23 2 0.001 1.953430027043876e-05 0.00847150061257107 0.004164037628334617 0.08455301166520712
23 3 0.005 2.047047986922253e-05 0.007623382381274801 0.002538669322354544 0.06272054779883685
23 4 0.01 5.747306567059272e-05 0.01026516374050779 0.002346801099018605 0.05609894916955571
23 5 0.05 0.0003289225718825434 0.02163079443236571 0.003098477951534861 0.06116344470626367
23 6 0.1 0.0003995248458997413 0.02311494569465333 0.0028685510425494 0.06372816900930589
23 7 0.5 3.579426796590928e-05 0.007536525533771599 0.004447868418649598 0.09073069078892271

27 0 0.0001 0.0002648123907794632 0.01595272651481894 0.003562193675542616 0.07090335095127887
27 1 0.0005 0.0001162737167354327 0.009439119089814429 0.0007807204083303291 0.03308685901248565
27 2 0.001 9.19947171465131e-05 0.009665664688175202 0.002126765040403443 0.04427965718780569
27 3 0.005 9.517541998514917e-06 0.005784118761204216 0.007316519296788083 0.07777491711915341
27 4 0.01 7.244910803147878e-05 0.01058564059744693 0.01126826478009906 0.09847550044272146
27 5 0.05 0.0001616370440487748 0.01405461630627824 0.01237147885506829 0.1152889809070148
27 6 0.1 6.759767632173209e-05 0.008144113708639544 0.01529560202064829 0.1275133247877507
27 7 0.5 4.619421012239239e-06 0.002557563607003654 0.01981021710702423 0.1443895973223657

31 0 0.0001 0.0001370419490968703 0.01244236736327275 0.009642201739197142 0.1050620920750673
31 1 0.0005 1.753138898312315e-05 0.004127634626761356 0.007924386390978635 0.08599244622569824
31 2 0.001 5.907768970707812e-06 0.002599226418204204 0.01147334796218633 0.1039223212534273
31 3 0.005 3.645931833452999e-06 0.002363408022831859 0.01136211997289418 0.1068822188162906
31 4 0.01 1.967842019621334e-06 0.00279655293593839 0.01233545925581216 0.1082931500590695
31 5 0.05 1.448125480983008e-05 0.004101627333730207 0.01037793737575144 0.1040637991885611
31 6 0.1 2.984082802302725e-06 0.00216094301174552 0.01240854593420061 0.1138168293155093
31 7 0.5 1.12605906470156e-06 0.001331369596415222 0.01809916974659421 0.1357079899967373

35 0 0.0001 6.635808906082687e-05 0.00751542779067238 0.006972199030230581 0.08900626940612177
35 1 0.0005 3.769657320552794e-05 0.005588533020823849 0.004702703783880597 0.06508345228018775
35 2 0.001 3.180761985360833e-05 0.005415792402804431 0.005651539841727997 0.07571721843460644
35 3 0.005 2.731647814840822e-05 0.005392505282883153 0.016080657110143 0.1274861306932462
35 4 0.01 2.620447570314436e-05 0.005079467731446297 0.01798393427155908 0.1341586040017511
35 5 0.05 5.166366769442354e-06 0.003140725112839249 0.0127061580013869 0.1143265799681702
35 6 0.1 5.29963254223509e-06 0.002887159744107581 0.009127589900664925 0.09694618446013814
35 7 0.5 3.999271589881181e-06 0.002418870659051997 0.007290661175842741 0.08930114012342183

39 0 0.0001 2.737943025170942e-05 0.004899685562701261 0.002273457296812222 0.04353172670217198
39 1 0.0005 5.191273832339136e-05 0.005872978661009221 0.00511562668215706 0.07186992549901627
39 2 0.001 5.511441830237969e-05 0.006261763769420448 0.007648966129104914 0.08759923265218217
39 3 0.005 4.661494802909513e-05 0.005968561615032897 0.007415733461420931 0.0826037704868402
39 4 0.01 3.056105647213125e-05 0.005154847601649859 0.005408961149681084 0.07357830470186344
39 5 0.05 5.918022974601891e-06 0.002773782454676965 0.008070841367070536 0.09318993979271795
39 6 0.1 1.166350549333285e-05 0.00393962316618035 0.006657010641820786 0.08275385185506989
39 7 0.5 5.943446320297526e-06 0.002802435386343838 0.008037251104336644 0.09080957409951029

43 0 0.0001 6.703393700419192e-05 0.007341411036035694 0.00135681866928588 0.04149614754400655
43 1 0.0005 4.109938142281695e-05 0.005837365579953069 0.009972265061411226 0.09351479300569809
43 2 0.001 2.800396923617591e-05 0.005167332410040526 0.01064874593534689 0.09813582353628014
43 3 0.005 8.982052402918156e-06 0.00397332337461398 0.00707916024757863 0.08261275036589144
43 4 0.01 3.617114181464371e-06 0.003127770268258612 0.006855137094502459 0.08152516110673469
43 5 0.05 3.737870262810344e-07 0.001052555274979383 0.006416308130212944 0.07740208533514381
43 6 0.1 1.83923406580559e-07 0.0007208934484879137 0.005495842736341567 0.07092584542366231
43 7 0.5 2.80392650748749e-06 0.00199586695259768 0.007389588853706415 0.08692829727804052

47 0 0.0001 7.196382138597936e-05 0.007499552510365159 0.001912904319199807 0.04509485097677612
47 1 0.0005 4.445846471756823e-05 0.005983915410167295 0.00369568332158143 0.05722405065573932
47 2 0.001 2.936906978966081e-05 0.005257710881442001 0.004711289540914298 0.06522339777605901
47 3 0.005 1.988361978948501e-05 0.004008959556133007 0.006128622378474111 0.0767698364524575
47 4 0.01 1.227521698024652e-05 0.002826160100687591 0.007001143143729954 0.08294750368163151
47 5 0.05 1.93394219852496e-06 0.001150566365323957 0.007857092750517007 0.08521360925264432
47 6 0.1 9.542799759832155e-07 0.0008282050012993203 0.006787099109128181 0.07870272631827235
47 7 0.5 2.941617232106761e-06 0.001992872645685928 0.004250151063827578 0.0705772993637428

51 0 0.0001 6.714876586945621e-06 0.001970289193709451 0.002283586251965077 0.04852528280450774
51 1 0.0005 5.01302093423638e-05 0.00624132179450676 0.00420507302099747 0.06213962018039432
51 2 0.001 3.155952193715039e-05 0.004642523770121976 0.008639293114243453 0.08462279560054631
51 3 0.005 7.407391633674255e-07 0.0007851108769116877 0.007412005562922722 0.08199396399765635
51 4 0.01 3.708425973042482e-08 0.0002639587124861897 0.006410377065402559 0.07835989930217035
51 5 0.05 2.408763883260219e-07 0.0005090108658478698 0.005675989255582358 0.07259046009346093
51 6 0.1 8.519125967898773e-07 0.0008481463707892267 0.005895560392319429 0.07386289525412748
51 7 0.5 2.486329226416033e-06 0.001884297594952677 0.00754140346008605 0.08198910366778878

55 0 0.0001 1.519884210327787e-07 0.000664233064711528 0.001157152896954594 0.03415085645269533
55 1 0.0005 3.279645714514042e-07 0.0006791817816012014 0.005062171994036014 0.06555113607900465
55 2 0.001 2.20001181891826e-06 0.001464354614118868 0.006943645625720927 0.07447102837512032
55 3 0.005 5.716037838316656e-07 0.0008737309906106105 0.006680830806240995 0.07585290320468074
55 4 0.01 1.827766543014216e-07 0.0006113215951537576 0.007514750172844891 0.08129307879146164
55 5 0.05 4.86435489980659e-08 0.0003346664758185902 0.008159923663002619 0.08532934382356883
55 6 0.1 3.279725811596764e-07 0.0005654476040448664 0.008094942411370895 0.08507067264742418
55 7 0.5 2.557810671952926e-06 0.001977216611135368 0.007526181071835501 0.08197748698054841

59 0 0.0001 3.054910556090956e-07 0.0006124494769079725 0.001512567468884131 0.03716333225551327
59 1 0.0005 1.30960094360558e-07 0.0004992488034880616 0.005623172891092794 0.06959201695292672
59 2 0.001 2.697596318299668e-07 0.0006285295886701014 0.006837419874993319 0.07449504094848747
59 3 0.005 2.496303374119223e-07 0.0005844169825719447 0.005973115548792751 0.06992704239093095
59 4 0.01 5.273064655215006e-08 0.0003628087220692855 0.005985530077890185 0.07230478083879233
59 5 0.05 1.02748507963614e-07 0.0004344134533540434 0.007853514850194063 0.0837459783103075
59 6 0.1 5.290102038414591e-07 0.0007138929766199453 0.007956738630483455 0.08451916512716706
59 7 0.5 2.794995053001346e-06 0.002082092189598317 0.004215954693425064 0.05817781978106051

63 0 0.0001 1.138233203380603e-06 0.0008954286271687373 0.001882110143435379 0.04050871487368124
63 1 0.0005 7.275979339310491e-07 0.0008841041760243584 0.005300868606268799 0.0689707955876856
63 2 0.001 1.45991060219816e-06 0.0010490375634018 0.004908436282089464 0.06543697205897614
63 3 0.005 4.277956909043074e-07 0.0005571938857693581 0.003720761718215484 0.05246442501674131
63 4 0.01 1.326347626453587e-08 0.0001689516263656543 0.003912508286590795 0.0540432437172973
63 5 0.05 5.753621215830157e-07 0.0006789916328711065 0.006004890301501739 0.07009988305061798
63 6 0.1 9.995245849547863e-07 0.0009669724712404459 0.004850452816496086 0.06281972488570742
63 7 0.5 3.406164346891868e-06 0.002309504638109861 0.004314509040260772 0.05886904755417044

67 0 0.0001 1.049679957657415e-06 0.0008788906955268239 0.001820093600835998 0.03950747569057034
67 1 0.0005 1.852135340568029e-07 0.0005346365503382522 0.007487877698692952 0.07884322795586307
67 2 0.001 5.243912267369851e-08 0.0003618416068937869 0.007182507455777953 0.07709947430782849
67 3 0.005 7.72199390641796e-08 0.0003073396267230244 0.00613896230462781 0.07074547094610284
67 4 0.01 1.363196587523938e-07 0.0003662466281224575 0.005845855932390152 0.06901315507202943
67 5 0.05 4.230419899309842e-07 0.0005727862773960979 0.00609779696506758 0.07053547254808901
67 6 0.1 1.132362208648472e-06 0.001026866979526808 0.005799305559312552 0.0688676068081856
67 7 0.5 4.323523672284898e-06 0.002579377461720433 0.004401579455353942 0.05953727231710626

71 0 0.0001 1.055009998736028e-06 0.0008591039548133672 0.002066730897296894 0.04242636959564972
71 1 0.0005 2.541864026792102e-07 0.0005558254297262089 0.009050239132308256 0.0897799921192366
71 2 0.001 1.318032862430556e-07 0.000431040091027235 0.009215665266007145 0.08928052267606357
71 3 0.005 9.900527815476489e-09 0.000155865660055543 0.00734907196073611 0.07808108910808809
71 4 0.01 4.034614715219222e-08 0.0002356506758305343 0.006546713669265522 0.07339049169813106
71 5 0.05 5.056747408066462e-08 0.0002599607656330605 0.005561388700972877 0.06714092556513451
71 6 0.1 3.167237672474174e-07 0.0006129058603137061 0.005227871813578661 0.06504929314022323
71 7 0.5 2.855853529151578e-06 0.002086933978507233 0.004022554768940378 0.05702783755423879

75 0 0.0001 1.374643840245904e-07 0.0005675682697110496 0.001422805240183302 0.03652125980127252
75 1 0.0005 1.491635749650077e-07 0.000375491586185106 0.004539834523209109 0.06402670442179281
75 2 0.001 1.237396971727909e-07 0.0003367654162564904 0.005628685353277802 0.07017365367513206
75 3 0.005 1.646488561232203e-08 0.0001523097228304238 0.005725158464406311 0.06965586454569117
75 4 0.01 2.491982094511149e-09 9.100116425608817e-05 0.005385230832621138 0.06726735162371678
75 5 0.05 2.252534681598074e-07 0.0005380641744623382 0.005045939127432151 0.06457675141542096
75 6 0.1 2.309712542896521e-07 0.0005482184716156802 0.004954698409923799 0.06387206196858908
75 7 0.5 2.912257418424144e-06 0.002087852316655869 0.00426472946552454 0.05886620741723492

79 0 0.0001 1.379060996980048e-07 0.0005693112866516081 0.0014281393367747 0.0362617072497543
79 1 0.0005 3.160096229116739e-08 0.0002328790340500042 0.003431568711768156 0.05614926736488568
79 2 0.001 1.20477962816807e-08 0.0001653722686367765 0.003786023343526882 0.05820726916776409
79 3 0.005 1.873860543776443e-08 0.0001593484370672194 0.005837616479248998 0.07298791479000488
79 4 0.01 7.559134942074598e-09 0.0001261031249901734 0.006440946629848985 0.07562064432670434
79 5 0.05 1.541571877766113e-07 0.0004713560018103635 0.006319932801909719 0.07339480562876066
79 6 0.1 1.735734286950922e-07 0.0004929932771027268 0.006002018919271656 0.0712284884880372
79 7 0.5 3.093692448103521e-06 0.002150697652449907 0.005149817980017574 0.06513326541659803

83 0 0.0001 5.217366520332717e-08 0.0004786863250534346 0.001571362123877603 0.03723059217988656
83 1 0.0005 3.699380252641123e-08 0.0001792392893804617 0.005186346671081107 0.06937401555798861
83 2 0.001 2.663126915243977e-08 0.0001549621388790001 0.00607268221181402 0.07438878096458035
83 3 0.005 1.176129166920828e-09 5.494274567885427e-05 0.006255687497671219 0.0744499501448338
83 4 0.01 1.755926692821123e-08 0.0001306219000314357 0.006005951017820409 0.07268686785479295
83 5 0.05 2.487753815589504e-07 0.0005661131931984364 0.006064201176310507 0.07219672247547049
83 6 0.1 2.974027559328647e-06 0.002135087612567865 0.005985225343444972 0.07131315416216699
83 7 0.5 2.571863690409287e-06 0.001972234145411811 0.004018934115680836 0.05756817117019775

87 0 0.0001 4.047787323852126e-08 0.0004086281724875462 0.00154664082853825 0.03715731278582224
87 1 0.0005 4.503803966067749e-08 0.0002031179133528127 0.004632452105974871 0.06498735800367017
87 2 0.001 3.906946553444441e-08 0.0001890245402433877 0.005742936733538459 0.07151262990011109
87 3 0.005 3.664493268535834e-09 6.465824593071545e-05 0.005856274760624427 0.07120359376919028
87 4 0.01 2.683065536963183e-09 6.225961827377446e-05 0.005561561085487974 0.06911371193155202
87 5 0.05 2.256886948948083e-07 0.0005450560132143067 0.004956713546529531 0.06459697584636725
87 6 0.1 2.410507673936535e-06 0.001931111166724619 0.004570222701657212 0.0617762521177907
87 7 0.5 2.471445433424529e-06 0.001955462831893406 0.003396983941536721 0.05271832578618874

91 0 0.0001 4.799176158158689e-08 0.0004305127225632255 0.0015983155986401 0.03796004255109109
91 1 0.0005 5.437010021735291e-08 0.0002165220544889657 0.005058873532561417 0.0674117785211672
91 2 0.001 5.028950438145723e-08 0.0002093209162783438 0.005969762921686996 0.07238745405418312
91 3 0.005 6.599555792284453e-09 8.367237430473295e-05 0.00579513982780484 0.06996198675164944
91 4 0.01 6.386421294276924e-10 3.324148749461742e-05 0.006127716648742508 0.0707400778188163
91 5 0.05 2.504951761628732e-07 0.0005686668210200807 0.004523838631838079 0.06172102136225788
91 6 0.1 2.300177066499828e-06 0.001900339737629597 0.003898396866229673 0.05738021456097975
91 7 0.5 2.447125959114547e-06 0.001942008896936187 0.002653207535905622 0.04603225123630894

95 0 0.0001 5.145633434132372e-08 0.0004325898808068551 0.001509830828793234 0.03699970631922977
95 1 0.0005 7.162512401699159e-09 9.45108450034482e-05 0.00361200719438713 0.05909464610002846
95 2 0.001 2.03282539484884e-08 0.0001474784717441224 0.004489697005962529 0.06442973672592944
95 3 0.005 5.435471359302262e-09 8.348783278888661e-05 0.004282033706126178 0.06162428094135908
95 4 0.01 1.548095768084732e-09 3.890306972387236e-05 0.00518764711229259 0.06487698491301608
95 5 0.05 2.448725723356435e-07 0.000567913528382924 0.003982351686145004 0.05724066693006091
95 6 0.1 2.573210981603811e-06 0.002005620644865314 0.003552167597852163 0.054328506764726
95 7 0.5 2.511438708402992e-06 0.001964183268266417 0.002717507427569201 0.04684489271918313

99 0 0.0001 4.040754495477788e-08 0.0004137551815208695 0.001606999775687508 0.03774442545029588
99 1 0.0005 1.219739983506286e-09 4.529326401447875e-05 0.003031780767148911 0.05324686095209286
99 2 0.001 5.189260633157096e-09 8.29265401316448e-05 0.002979555491257938 0.05230932962449664
99 3 0.005 2.382386616314253e-09 4.962695650689852e-05 0.003219169792909539 0.05333682476517987
99 4 0.01 1.285353762978656e-08 9.665158074412261e-05 0.002793992034525226 0.04958741773761721
99 5 0.05 3.000903986440322e-07 0.0006194547548825646 0.003380001833274721 0.05194210374398101
99 6 0.1 2.369839735476357e-06 0.001933881522074632 0.002781818375811943 0.04718336556100233
99 7 0.5 2.50561317845834e-06 0.001963206717636279 0.002553941585917385 0.04414544324710734

103 0 0.0001 4.530606437730354e-08 0.0004247233426881714 0.001618810287866008 0.03798485775651295
103 1 0.0005 1.295857205687086e-09 3.852230586343097e-05 0.003267410926229846 0.05464961330442153
103 2 0.001 3.11035907496794e-10 2.92314256551407e-05 0.003278469353593277 0.05430398195200525
103 3 0.005 8.346488955795767e-09 8.485198984908848e-05 0.002810341154601188 0.04970970984975642
103 4 0.01 3.104614380357611e-08 0.000155736805843798 0.002472173026801982 0.0464624381738008
103 5 0.05 3.565814712265152e-07 0.0006621266362945022 0.001875145625641927 0.04030434046727704
103 6 0.1 2.412500777397584e-06 0.00196124632817174 0.001501468911765919 0.03611769240528984
103 7 0.5 2.640381137563322e-06 0.002004680548888693 0.002141407560961594 0.04132751754133768

107 0 0.0001 3.822622063848246e-08 0.0003685469513570183 0.001710903856667879 0.0389107309933443
107 1 0.0005 7.275702139193608e-10 3.257950150015176e-05 0.003243121152027433 0.05455175698142778
107 2 0.001 1.263038104935999e-09 4.174669580780943e-05 0.0032495384570255 0.05399717355165623
107 3 0.005 8.123979492000329e-09 8.016371673980061e-05 0.002971573134573952 0.05038099848942623
107 4 0.01 2.53072353362173e-08 0.000142595926609701 0.002669449719833442 0.04768295428784519
107 5 0.05 2.595604787809987e-07 0.0005849254415530858 0.001969501756308546 0.04111427387844679
107 6 0.1 2.7147810944743e-06 0.00204699197717817 0.001504429046916271 0.03607378135882389
107 7 0.5 2.759651721946293e-06 0.002037567405272611 0.001738337912715269 0.03765378324804125

111 0 0.0001 1.102598599189089e-08 0.000154534426642261 0.001386501888136119 0.03406286623618615
111 1 0.0005 1.911373426380923e-09 7.261536642655386e-05 0.002914644419123982 0.05130732614594369
111 2 0.001 7.336335721705497e-10 5.452754770152168e-05 0.003244845956485143 0.05352845124824979
111 3 0.005 1.445346836966716e-08 0.0001140448437526587 0.00301580396643645 0.05088846248081247
111 4 0.01 2.021120055109103e-08 0.0001337064572402014 0.002607971059412375 0.04723032858893672
111 5 0.05 2.593947413688671e-07 0.0005848882326269234 0.001889396889476519 0.04003559953569102
111 6 0.1 2.817421934461918e-06 0.002079509796925283 0.001524565330476161 0.03590055328892927
111 7 0.5 2.742085390889617e-06 0.002032373355147943 0.001761299076641915 0.03797091100314431

115 0 0.0001 2.283508872960217e-08 0.0001885136509338636 0.001321147386391897 0.03275262492954722
115 1 0.0005 3.361432876276646e-09 9.137677913928499e-05 0.002786824807216043 0.0493102386715184
115 2 0.001 3.12118999857599e-09 8.574256712190476e-05 0.003591691906062795 0.05591112609634286
115 3 0.005 4.331053834456061e-09 6.753354211186391e-05 0.003959143983628528 0.0581736157815208
115 4 0.01 7.458091783326139e-09 8.530106805304527e-05 0.003632902139848575 0.05549477753326215
115 5 0.05 2.498342492971227e-07 0.0005766283095378633 0.002549073707605945 0.04635986172290352
115 6 0.1 2.894030792191673e-06 0.002109435512532176 0.001797686638062416 0.03813449125072643
115 7 0.5 2.789843174611169e-06 0.002049737398762463 0.001847651725763284 0.03924897370008429

119 0 0.0001 2.073176408668043e-08 0.0001679323025474133 0.00137305204836042 0.03380363337774639
119 1 0.0005 2.790628062857044e-09 7.497971867920228e-05 0.003412935337635087 0.05431991799538682
119 2 0.001 4.25000606646188e-09 7.927177228639337e-05 0.004125641684050677 0.05961082156738851
119 3 0.005 7.436435860994453e-10 4.185611088880492e-05 0.003538371019874822 0.05471999070075562
119 4 0.01 8.957112575368588e-10 4.598251182486024e-05 0.00272445743342472 0.04798874319449131
119 5 0.05 1.659810444579939e-07 0.0004870395303004926 0.001711475193534468 0.03729584519007423
119 6 0.1 3.120061211834326e-06 0.002170525609568319 0.002264146998144752 0.04275310684408951
119 7 0.5 2.780069761297451e-06 0.002047149878789956 0.00176007791945592 0.03848325873055414

123 0 0.0001 1.626644755959843e-08 0.0001561909851268695 0.001448669487931418 0.03544271678528954
123 1 0.0005 9.356477982451376e-09 9.78121858032921e-05 0.002927670825634511 0.05169422028530613
123 2 0.001 6.643210078263621e-09 8.319972918435781e-05 0.003582674306780726 0.0559707061604493
123 3 0.005 3.81627049901149e-10 3.046124282590768e-05 0.00373131827418288 0.05627695385897324
123 4 0.01 2.01720655583917e-10 1.805669873400362e-05 0.00200513573463106 0.04128826451069278
123 5 0.05 1.588492948296226e-07 0.0004800798069388712 0.001875696157641744 0.04066788824761014
123 6 0.1 2.969344567550835e-06 0.002117488845238658 0.001891747100800973 0.04097049806835229
123 7 0.5 2.768339778883935e-06 0.002040873524299158 0.002094157945873146 0.04240966610900698

127 0 0.0001 1.798799765018589e-08 0.0001459439248234773 0.001732463338068828 0.03876634265450341
127 1 0.0005 1.46912027509402e-09 4.74430716459473e-05 0.002738759029586025 0.04970655905881871
127 2 0.001 3.648012305566746e-09 6.846141217176083e-05 0.003449453124817936 0.05530243316530692
127 3 0.005 1.331530762939447e-10 1.621754415648269e-05 0.002713527865458414 0.04823592888979034
127 4 0.01 7.253307949574136e-11 1.98793818166898e-05 0.002183115349587098 0.04317115482919709
127 5 0.05 1.784542153055583e-07 0.0004984461039625465 0.0006746384133537831 0.02386178608004386
127 6 0.1 2.899997775831943e-06 0.002096042283179056 0.0006618127361613246 0.02324481679724533
127 7 0.5 2.763181846378991e-06 0.002038536021787607 0.001200277063214262 0.03214375994834007

131 0 0.0001 2.443231479496291e-08 0.0001520321407952885 0.001751449647169359 0.038997701134451
131 1 0.0005 1.047234754032869e-09 4.260575885650653e-05 0.002810780095317489 0.05048763071297369
131 2 0.001 2.957759416088789e-09 6.558582088223019e-05 0.00245511756736795 0.04654343132190597
131 3 0.005 2.5500614754125e-10 2.235001698824846e-05 0.002630395921155305 0.04760870518952209
131 4 0.01 7.742265445039905e-10 2.73087965281249e-05 0.001985073940343383 0.04147498633875624
131 5 0.05 1.674275208297998e-07 0.0004874397234897465 0.0005275681569435038 0.0212914445268001
131 6 0.1 2.884923020903187e-06 0.002086338301653168 0.0006705048827331786 0.02360387030288824
131 7 0.5 2.779063972949119e-06 0.002044390629996062 0.001192628031456774 0.03188971536930896

135 0 0.0001 2.978618119718829e-08 0.0001560737137289436 0.001879008444048745 0.04023217211039354
135 1 0.0005 6.479504464640769e-09 8.823879165875681e-05 0.002199312933016999 0.04466642789853315
135 2 0.001 2.965079532773895e-09 6.535209026825584e-05 0.001931701993331976 0.04116228414514544
135 3 0.005 3.025312921343462e-10 2.905639941008786e-05 0.0008735984422580768 0.02742871291776894
135 4 0.01 3.553311493845287e-10 2.752044833531642e-05 0.0006013834231314665 0.02298607329971325
135 5 0.05 2.86629091712036e-06 0.002081655066650701 0.0004207633260304627 0.01890679353465374
135 6 0.1 2.889077506183297e-06 0.002086921990838597 0.0005433385622604056 0.02101055563172438
135 7 0.5 2.817250736645279e-06 0.002057628147059898 0.0007298681963537993 0.02479564627014164

139 0 0.0001 2.846981583751979e-08 0.0001503562631532951 0.001868042255724148 0.04021124757410288
139 1 0.0005 7.079096995370088e-09 9.012625181847866e-05 0.001608603300399723 0.03749364609097683
139 2 0.001 3.400686352308087e-09 6.937244052274139e-05 0.001232374075535958 0.03228636895743597
139 3 0.005 1.477419644176912e-11 6.580880496986907e-06 0.001360547020148819 0.03367457791467454
139 4 0.01 2.906592567463517e-11 8.000232991189904e-06 0.001110592036300372 0.03036445349581673
139 5 0.05 2.959867852877174e-06 0.002106667571155185 0.0008735931976200881 0.02692536270344981
139 6 0.1 2.952775168562313e-06 0.002104576060539376 0.0009760976299048998 0.02844045169680232
139 7 0.5 2.867652990331457e-06 0.00207584422808571 0.0005853007312188531 0.02221278554648531

143 0 0.0001 1.36341736792068e-08 0.0001027573860956643 0.001173302516451879 0.03219038139458708
143 1 0.0005 9.861871569755588e-09 0.0001008334811980482 0.001579226259344666 0.03703688537344252
143 2 0.001 7.832670636322347e-09 9.242606336590242e-05 0.001764545571972588 0.03832794271136941
143 3 0.005 1.367968126818906e-09 3.263411138876293e-05 0.001351825830120454 0.03321580290211967
143 4 0.01 1.719440099817911e-09 3.896264899960755e-05 0.001148280584749438 0.0306154572114482
143 5 0.05 3.050244365840877e-06 0.002131277603288684 0.000914659973000219 0.02748472162732007
143 6 0.1 3.002962621362843e-06 0.002119452185712856 0.0009493382304457377 0.02805237553801376
143 7 0.5 2.84841967263107e-06 0.002066457252247744 0.0005038839560153174 0.02040208821173406

147 0 0.0001 9.844075431952301e-09 9.63702445333503e-05 0.001150761345775761 0.03181298517200382
147 1 0.0005 3.989657445489395e-09 7.359162927844665e-05 0.001776122851636534 0.03948201023907705
147 2 0.001 3.850439802900771e-09 7.177528765955898e-05 0.001774707752069148 0.0387504132828087
147 3 0.005 7.795038758548792e-10 2.631933566510369e-05 0.001307867971033361 0.03291653302548192
147 4 0.01 1.118324080214837e-09 3.290714972870035e-05 0.001080634169784791 0.0299530739957492
147 5 0.05 2.976692821019989e-06 0.002106391152006282 0.0006887100887567565 0.02417208503591761
147 6 0.1 2.99547577454168e-06 0.002116510803491511 0.0005405448755327941 0.02157796159896264
147 7 0.5 2.843264095822494e-06 0.002064228861843098 0.0004191099526304848 0.01878636760263008

151 0 0.0001 9.069042155561621e-09 9.671580874792696e-05 0.001085844784387711 0.03106684621974287
151 1 0.0005 4.133274818047062e-09 7.567837513544617e-05 0.00157132643018738 0.03776717203767777
151 2 0.001 3.954151948684075e-09 7.379418336261878e-05 0.001731957945452004 0.03852357729053824
151 3 0.005 8.078738648186888e-10 2.725960087879287e-05 0.001228887075128046 0.03190938543305355
151 4 0.01 1.328244525155906e-09 3.489571335313357e-05 0.0009884573649174598 0.02861688300056264
151 5 0.05 2.965592881991687e-06 0.002101887129986935 0.0006024620576354542 0.02261514200791137
151 6 0.1 2.93790213107942e-06 0.002095947612990923 0.0004789550059911475 0.02035330495679077
151 7 0.5 2.839419420581583e-06 0.002062864838059841 0.0004308443005600181 0.01904795788390556

155 0 0.0001 2.977999027296778e-09 9.917243702606271e-05 0.001021325948421303 0.03042292314928263
155 1 0.0005 4.198739832157134e-09 7.54484807243827e-05 0.001527027974118715 0.03704067891949259
155 2 0.001 2.972131766465777e-09 6.575271804987182e-05 0.001465976424673894 0.03612674472573063
155 3 0.005 4.483983505190741e-10 2.057170472369307e-05 0.001144380659943137 0.03122940658376694
155 4 0.01 7.969527085816251e-10 2.698658412070287e-05 0.0009579079341560657 0.02841588571038656
155 5 0.05 2.962167102228772e-06 0.002101548961980004 0.0005888710265589588 0.02235698101065231
155 6 0.1 2.992960573082672e-06 0.002115682421635512 0.0004902927140371436 0.02055721249557829
155 7 0.5 2.83960885228244e-06 0.002062825195314755 0.0003935701678100032 0.01829152862177463

159 0 0.0001 4.308954967489184e-09 7.316895419329228e-05 0.0009767515686259847 0.02934794561455945
159 1 0.0005 3.352767346428732e-09 6.833708974607333e-05 0.001602162686952317 0.0379409776072438
159 2 0.001 3.393614116558249e-09 6.761346474837282e-05 0.001649608500280592 0.03814698752652046
159 3 0.005 5.139594927817691e-10 2.109904168978716e-05 0.001612002605010699 0.0367675000796609
159 4 0.01 6.313376495935182e-10 2.320289881341253e-05 0.001397888155469102 0.03406290570038495
159 5 0.05 2.925309556822571e-06 0.002088905325336565 0.0008272116219188714 0.02625575749464892
159 6 0.1 2.986376249957458e-06 0.002114313741573337 0.0007664540399529711 0.02538523505374934
159 7 0.5 2.838746873412031e-06 0.002062840186126014 0.0002595765276083587 0.01466770215041069

163 0 0.0001 7.391304290319263e-09 8.658879915302009e-05 0.00110869642012759 0.0312087526287268
163 1 0.0005 3.422895943042908e-09 6.832849105808947e-05 0.001626353977833098 0.03829300019307624
163 2 0.001 3.960241592776455e-09 7.228490675048604e-05 0.001907455745404064 0.04074534542999575
163 3 0.005 3.063172904695182e-10 2.112657277120178e-05 0.001462902588681888 0.03507211600588112
163 4 0.01 3.427346248543431e-10 1.993058949034676e-05 0.001244333341806262 0.0321449575692313
163 5 0.05 2.971702121824771e-06 0.002107389530128678 0.0005757978850110692 0.02208336652788367
163 6 0.1 2.99892389103549e-06 0.002118634007076015 0.0003486376403577875 0.01768941503533583
163 7 0.5 2.836645896744575e-06 0.00206225999814702 0.000308371852590165 0.01592377299644454

167 0 0.0001 6.197063415644706e-09 8.172418582974572e-05 0.001163260137013198 0.03201868526951923
167 1 0.0005 4.061692522163305e-09 7.324634221728132e-05 0.001931934310471865 0.04148242907304955
167 2 0.001 3.811030222033277e-09 7.135620633436091e-05 0.001968371136749397 0.0414371700855577
167 3 0.005 2.829415665900909e-10 2.044838370718338e-05 0.001518501191190156 0.03571184408229255
167 4 0.01 3.898219274219174e-10 1.995762750794938e-05 0.001202352435058995 0.03159667572042324
167 5 0.05 2.939299994928981e-06 0.0020960724293273 0.0005370002263210477 0.02117917880485598
167 6 0.1 3.000333668541532e-06 0.002119383022978649 0.0003293836639112833 0.0170305802035432
167 7 0.5 2.84039849522447e-06 0.00206355925959123 0.0003024361879907984 0.01596491417685297

171 0 0.0001 7.333315987756896e-09 9.126569136297391e-05 0.001181506900980307 0.03228501896135139
171 1 0.0005 3.696219851506457e-09 6.998205900288212e-05 0.001917189011183863 0.04122475269972858
171 2 0.001 3.550279487286857e-09 6.861545884095932e-05 0.001984296302643894 0.04151685168501495
171 3 0.005 3.022547189785841e-10 2.078993406851026e-05 0.001504750899341074 0.03578236432991255
171 4 0.01 3.930562964278846e-10 1.992784052928798e-05 0.001123132633276707 0.0309350242614036
171 5 0.05 2.93361506473525e-06 0.00209406631678144 0.0003737449033382501 0.01827289408843857
171 6 0.1 2.9353856895461e-06 0.00209621660225956 0.0002192818508197786 0.01443679337698034
171 7 0.5 2.845165733446484e-06 0.002064637296564253 5.249522349608969e-05 0.006917163963807482

175 0 0.0001 7.65782683371361e-09 9.264995066127213e-05 0.001168554564375199 0.032195319866131
175 1 0.0005 4.095502335359231e-09 7.416728924880545e-05 0.001419512357977614 0.03585508269635795
175 2 0.001 4.126416826473974e-09 7.397384829133102e-05 0.001228936775311505 0.03303400454671857
175 3 0.005 4.113726611577222e-10 1.875348975222124e-05 0.0009861548161627727 0.02918583138898234
175 4 0.01 4.657976229422846e-10 2.071086234334274e-05 0.0008065015326830459 0.0262914594412792
175 5 0.05 2.921554867373084e-06 0.002089615196779526 0.000347491366857899 0.01759383482083721
175 6 0.1 2.92886220301359e-06 0.002093869980241969 0.0002224524839999183 0.01446611250193885
175 7 0.5 2.849796733704399e-06 0.002065986980406276 4.41693602113622e-05 0.006749207502887655

179 0 0.0001 7.785476108214265e-09 9.15433141637223e-05 0.001013448363741299 0.02991520297236494
179 1 0.0005 3.666224331427653e-09 6.942317788150021e-05 0.001353958037213036 0.03492852290170489
179 2 0.001 3.930204354142197e-09 7.198210326686549e-05 0.001084734983284224 0.03142028292668364
179 3 0.005 4.224829638382123e-10 1.942783651465163e-05 0.0009216656516636874 0.02879166867985006
179 4 0.01 4.635007977528786e-10 2.077496921026878e-05 0.0008266774994588504 0.02711361052350747
179 5 0.05 2.923390623084604e-06 0.002090300189629524 0.0004339531294167966 0.01955006100589463
179 6 0.1 2.931390696597808e-06 0.002094557154618037 0.0002638993834723921 0.01543817793737989
179 7 0.5 2.848756295540275e-06 0.002065495322875144 4.324282618411798e-05 0.006791711096647779

183 0 0.0001 6.100674179622416e-09 8.328626191156374e-05 0.001015071067579825 0.02992354966613264
183 1 0.0005 4.162060667492183e-09 7.413513201548483e-05 0.001295558569672342 0.03413750758322009
183 2 0.001 4.075710240470904e-09 7.347872592422533e-05 0.00105914082615322 0.03117182362716786
183 3 0.005 3.737264494778936e-10 1.80695441471812e-05 0.0009380384080039248 0.02857908583503432
183 4 0.01 4.579247546951043e-10 2.078379857417545e-05 0.0008424224642389457 0.02695016309113329
183 5 0.05 2.917397317634537e-06 0.002089214402361872 0.0004745267412377647 0.02087231015345015
183 6 0.1 2.930176376851064e-06 0.002094995609861705 0.0003118383898031274 0.01772010826834647
183 7 0.5 2.850319459672203e-06 0.002065949482420226 4.068955514442291e-05 0.006254805179552791

187 0 0.0001 4.936774789625002e-09 7.69117024739252e-05 0.0006478048097734979 0.02432144569730521
187 1 0.0005 3.897728082641048e-09 7.323496028499576e-05 0.001089715232255773 0.03093416722676734
187 2 0.001 2.957972097305673e-09 6.374876326153966e-05 0.0009979241008436306 0.02980304691868041
187 3 0.005 1.72983319515407e-10 1.263735965206791e-05 0.0008639894774763418 0.02741339496424133
187 4 0.01 1.836137697056971e-10 1.397694883786826e-05 0.0007070865627100253 0.02488903981488111
187 5 0.05 2.904423747361098e-06 0.002085555768303937 0.0003133989355621281 0.01718080844519976
187 6 0.1 2.927086290232622e-06 0.002093894010359865 0.0001924468851492917 0.0137267206501579
187 7 0.5 2.849634887480435e-06 0.002065695072568818 4.911921731940968e-05 0.006965147920783732

191 0 0.0001 3.225216634704947e-09 6.49206451264206e-05 0.0005465736619832953 0.02242442153428803
191 1 0.0005 3.213334724981572e-09 6.816930360953322e-05 0.001090688902210137 0.03086651228039783
191 2 0.001 2.381967660935323e-09 5.907599290777554e-05 0.001000227416793386 0.02976344790863317
191 3 0.005 6.735065858254237e-11 8.78433565176806e-06 0.0008939320735543646 0.02830171417497096
191 4 0.01 1.137238868991324e-10 1.180847608894808e-05 0.0007353496323898172 0.02568464934106618
191 5 0.05 2.904482759504528e-06 0.002085584116177319 0.0003128809855478469 0.01715343671198832
191 6 0.1 2.926139248103008e-06 0.002093534183250423 0.0001875137786402903 0.01346829811686945
191 7 0.5 2.849555227249611e-06 0.002065753070233711 4.217044792254149e-05 0.006395224867064231

195 0 0.0001 3.70340562154633e-09 6.817699473504746e-05 0.0005743312195420542 0.02301486036425526
195 1 0.0005 2.578820271830461e-09 6.024950779881522e-05 0.001067321117721009 0.03054292708834483
195 2 0.001 2.522969426780507e-09 6.220196290307456e-05 0.0006180790415003684 0.02318501869967093
195 3 0.005 8.628257283640432e-11 1.088691634754113e-05 0.0005949027914620992 0.02338302335499076
195 4 0.01 1.161761540572776e-10 1.163694225070344e-05 0.0004176620444359292 0.0198553237012149
195 5 0.05 2.906635559235031e-06 0.002086354073216778 3.901490184748457e-05 0.005921937785333231
195 6 0.1 2.926011303309979e-06 0.00209338278017368 3.810034996373471e-05 0.005886152913076259
195 7 0.5 2.846699886686405e-06 0.002064795146051956 3.684280247461837e-05 0.005878431509784399

199 0 0.0001 2.48603048459129e-09 6.076621603723353e-05 2.821697100224185e-05 0.005031278190370747
199 1 0.0005 2.423730692480094e-09 6.027635420080557e-05 1.172726057234792e-05 0.003436059749739151
199 2 0.001 2.650489764842559e-09 6.280557318838476e-05 1.272695377331123e-05 0.003126714336439074
199 3 0.005 5.255849623738965e-11 8.557341950155006e-06 3.273221256667001e-05 0.005326679068117901
199 4 0.01 8.480058195629509e-11 1.095711670018318e-05 5.401834079997054e-05 0.006890784177739473
199 5 0.05 2.90083136139748e-06 0.002084265954859887 3.971497146866333e-05 0.005986539602001795
199 6 0.1 2.920891014525814e-06 0.002091520686237747 3.793933539794483e-05 0.005876758819399974
199 7 0.5 2.845154578607792e-06 0.00206423312140247 3.387829526516975e-05 0.005617399332663364

203 0 0.0001 2.549764751502643e-09 6.21622616554518e-05 5.214840719321492e-06 0.002304955262644848
203 1 0.0005 2.841591477529049e-09 6.530625747869223e-05 1.1021003754709e-05 0.003170604400976273
203 2 0.001 2.624751589817082e-09 6.255325046033988e-05 1.279206941495634e-05 0.003123775087447878
203 3 0.005 4.922151373727546e-11 8.225583559173799e-06 1.839392018260254e-05 0.003996212487245465
203 4 0.01 5.551245845059139e-11 8.723698159851523e-06 1.929664222301592e-05 0.004158456186532322
203 5 0.05 2.899065213761384e-06 0.002083756300078399 1.779445116681358e-05 0.004133436017779268
203 6 0.1 2.919073170056272e-06 0.002091033707116274 1.37273375146771e-05 0.00368612782113098
203 7 0.5 2.842772830692568e-06 0.002063485807154208 4.81575837797159e-06 0.00226796054964884

207 0 0.0001 2.468326434247048e-09 6.096842385705514e-05 1.846224270159916e-06 0.001366817466866177
207 1 0.0005 2.756290289355977e-09 6.436197086623352e-05 1.149946089277666e-05 0.00299740066787213
207 2 0.001 2.672283425370028e-09 6.293792118183816e-05 9.420511489550775e-06 0.002673802489259192
207 3 0.005 5.266218180678332e-11 8.467393136868395e-06 1.613120224342786e-05 0.003717150291001281
207 4 0.01 5.987753461193805e-11 8.985137163186607e-06 1.962468133586686e-05 0.004175775366658252
207 5 0.05 2.897079668642701e-06 0.002083024021648505 1.021034035530359e-05 0.003218629882228097
207 6 0.1 2.91808371851629e-06 0.00209062868539478 7.327431943723487e-06 0.002789759238773115
207 7 0.5 2.843193502319881e-06 0.002063580599052983 3.822509328210101e-06 0.00206323169325906

211 0 0.0001 2.577570538370252e-09 6.210251443494741e-05 1.842103174367211e-06 0.00139828674609932
211 1 0.0005 2.747051677427467e-09 6.403453667935821e-05 1.029224261411955e-05 0.002971112650074215
211 2 0.001 2.66129066071403e-09 6.29895613002418e-05 7.250197267074296e-06 0.002467114043795293
211 3 0.005 4.23488535766885e-11 7.881879430460259e-06 7.992923763447859e-06 0.002721618240261625
211 4 0.01 3.602776937416004e-11 7.284578758870452e-06 7.134851452389671e-06 0.002600457799903699
211 5 0.05 2.896476161826785e-06 0.002082819768517208 3.118990939141103e-06 0.001748654462693455
211 6 0.1 2.918205051863745e-06 0.002090632167258466 1.757962786288934e-06 0.001317535651667257
211 7 0.5 2.843522037400155e-06 0.002063670102045556 1.943458089364208e-06 0.00113573350703855

215 0 0.0001 2.514255781705491e-09 6.129527806786328e-05 8.098682114236504e-07 0.0009595687210529613
215 1 0.0005 2.844965519776548e-09 6.517092919722245e-05 4.163061130578985e-07 0.000548601669639659
215 2 0.001 2.619476219856879e-09 6.254822452067543e-05 6.179356051294463e-07 0.0007080420514600227
215 3 0.005 4.098632919175826e-11 7.792586807386925e-06 1.920661347481879e-06 0.001144403368192215
215 4 0.01 3.516150110074902e-11 7.224156479246346e-06 1.970743051593517e-06 0.001159534021910824
215 5 0.05 2.897380622039172e-06 0.002083122202968024 1.952155741832886e-06 0.001153502230138992
215 6 0.1 2.91897064362534e-06 0.002090865439732692 1.938916477254703e-06 0.001146994333563134
215 7 0.5 2.843454034259439e-06 0.002063651255184151 1.986112243072359e-06 0.001145161248030213

219 0 0.0001 2.616142578672431e-09 6.256837773266355e-05 5.426933864902021e-08 0.0001914411799128768
219 1 0.0005 2.82439927408015e-09 6.504907456861275e-05 3.635809425148692e-07 0.0004877709191216661
219 2 0.001 2.580762835857515e-09 6.217994971269292e-05 6.555497097916496e-07 0.0006816505004281215
219 3 0.005 3.870761472739627e-11 7.622544211827176e-06 1.688602150729356e-08 0.0002264421105567793
219 4 0.01 3.327709422499765e-11 7.066389796417383e-06 2.444979829205364e-08 0.000255057109852852
219 5 0.05 2.89711015197589e-06 0.002083045901904335 9.77269298655456e-09 0.0002079538120497437
219 6 0.1 2.918786584900578e-06 0.002090814389128948 8.534765751739968e-09 0.000209352819241948
219 7 0.5 2.843295537425863e-06 0.002063601519208369 1.157636618453663e-08 0.0002391844286678824

223 0 0.0001 2.548253455903813e-09 6.177822070796424e-05 1.822582215495977e-09 4.179199357490226e-05
223 1 0.0005 2.82840015215636e-09 6.508663597992737e-05 3.350911326411457e-08 0.0001841663892229173
223 2 0.001 2.582994629790491e-09 6.219877553714781e-05 6.668614855611484e-08 0.000250565258382851
223 3 0.005 3.890158727277823e-11 7.633153882302679e-06 1.519072251520855e-08 0.0001427726534243279
223 4 0.01 3.927910051532649e-11 7.670093876033235e-06 6.462818593968616e-09 0.00010452580005893
223 5 0.05 2.896966689949847e-06 0.00208300848840004 7.061556966639737e-10 4.565535443856739e-05
223 6 0.1 2.918589747900691e-06 0.00209076131360364 1.272011367299788e-10 2.377173613776762e-05
223 7 0.5 2.843170081883415e-06 0.002063566010991114 4.660424980800906e-10 2.281374154433635e-05

227 0 0.0001 2.543557077668693e-09 6.172200802767591e-05 5.023714255430579e-16 1.901587931563142e-08
227 1 0.0005 2.828214435738529e-09 6.508355124124066e-05 1.033946731933932e-16 9.197732131482894e-09
227 2 0.001 2.582623027861641e-09 6.219398074325255e-05 3.844377158342713e-16 1.711320163355623e-08
227 3 0.005 3.891076134913662e-11 7.633706049947619e-06 5.437697817440638e-16 1.918043524007373e-08
227 4 0.01 3.927262140444725e-11 7.669211252725461e-06 5.793507474969997e-16 1.925773873701075e-08
227 5 0.05 2.89695107426408e-06 0.002083003420400686 1.268937104549536e-15 2.755926675757081e-08
227 6 0.1 2.91857858045097e-06 0.002090758130848247 1.43771400813557e-15 2.916453600843028e-08
227 7 0.5 0.004658260983553805 0.08352789946797534 4.574237750935191e-15 5.224696231209691e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.0001 0.1427022119067856 0.3526379676372113 0.0008537770488728499 0.03998442038539007
3 1 0.0005 0.1382801205369219 0.3484121807385301 0.001030181946702317 0.04398655588961542
3 2 0.001 0.1349169385638966 0.3466144358086689 0.001281374673719525 0.04915643758756905
3 3 0.005 0.2321042448704614 0.5135434973223489 0.005938945570023965 0.1057409624580041
3 4 0.01 1.752474760639019 1.382528793690782 0.05979984612677389 0.2724687381901821
3 5 0.05 0.0007586405911648141 0.05230636465027505 0.0005543245152476635 0.04057802911601716
3 6 0.1 0.0007606698270961488 0.05128824626094897 0.0006280044208021685 0.04321046581766241
3 7 0.5 0.002653957013602826 0.07057761894337 0.004342865070037066 0.08248427191337049

7 0 0.0001 0.1269006665951889 0.399093906319973 0.001757502809861622 0.04727464226788103
7 1 0.0005 0.1444320179979842 0.430643790894166 0.002139348163960202 0.05283649334736118
7 2 0.001 0.1613433473317787 0.4602292107011694 0.002669061466596532 0.05993741602962466
7 3 0.005 0.006156867191965865 0.09091994287281713 0.008585398556147711 0.1180211216296988
7 4 0.01 0.1080417632722716 0.4445852176725573 0.01769733530466912 0.1784188988735006
7 5 0.05 0.04061316086858061 0.1819313190675942 0.00461757122062965 0.06779940742180735
7 6 0.1 0.005175232549735005 0.07180242593695718 0.001744643935887765 0.04339109139337283
7 7 0.5 0.003135129078083411 0.05938590674491495 0.001494620755578049 0.04341529404883659

11 0 0.0001 0.2626568767251743 0.4130908739778811 0.002895118493836738 0.04386620944031949
11 1 0.0005 0.2669925184097636 0.4144656583168769 0.002630395309807696 0.04250869934175627
11 2 0.001 0.2715765551454474 0.415613802100316 0.002312218943835659 0.04097956662649138
11 3 0.005 0.2962965778952871 0.4333690328892246 0.005249770442611 0.07816540775238578
11 4 0.01 0.1774806912380588 0.3590520677114202 0.04333001000572977 0.2137610215337159
11 5 0.05 0.03734770738725995 0.1610122986051099 0.002924811419402397 0.07003585422654557
11 6 0.1 0.004748874068189442 0.06380341440141502 0.003202792248694922 0.08619291856906086
11 7 0.5 0.0003024790834794893 0.01569642755069722 0.003679179315983739 0.1083875669685512

15 0 0.0001 0.04844030118202089 0.1840464100136523 0.01301875884257769 0.1014090706355488
15 1 0.0005 0.04542201657117459 0.1780086190044221 0.0132407172396666 0.1022021093746828
15 2 0.001 0.03729381059050794 0.1653608296617151 0.01341250231286396 0.1033423911776827
15 3 0.005 0.05528266410759798 0.2498780451781539 0.01481413593745986 0.1168251602202974
15 4 0.01 0.2606348039328811 0.6498799305367768 0.01506491358520232 0.1347641548228418
15 5 0.05 0.02120998146277912 0.1216310881577836 0.006618553478436261 0.1317919393705278
15 6 0.1 0.002955393429326564 0.04862437363563776 0.005012685025690931 0.1198873658151927
15 7 0.5 0.0004817187620058212 0.02039919664821799 0.003785860056684584 0.08598306953457791

19 0 0.0001 0.131915125454524 0.297345761013426 0.04637092888524132 0.172335581661615
19 1 0.0005 0.1335282200009926 0.2949027939586331 0.04128930005686476 0.1637071190562962
19 2 0.001 0.1368688383905007 0.2913364775296388 0.03463352334153483 0.1511815363001592
19 3 0.005 0.03890805548367422 0.1600327407507742 0.009399315119066545 0.08973481876105371
19 4 0.01 0.1355582057142453 0.4738157704459893 0.01566018015139918 0.1414392190162405
19 5 0.05 0.009191746563801898 0.07951973233348841 0.003306771321541661 0.0814229659016994
19 6 0.1 0.001444264908856989 0.03346675084289297 0.002254220457613826 0.06656656984642906
19 7 0.5 0.0002661470893243611 0.01503101305405874 0.001068615442213755 0.03168796015248687

23 0 0.0001 0.0002691299285791613 0.0193220982417901 0.004728921413188232 0.09173479626910741
23 1 0.0005 0.0002652841018543888 0.01719958208710137 0.003543382927109862 0.07354856954229094
23 2 0.001 0.0002911500418087123 0.01649576693715105 0.003326566247498334 0.06778013621884726
23 3 0.005 0.0002002155284570004 0.01398614530836317 0.001115325025103594 0.04554276684112857
23 4 0.01 7.092628938953155e-05 0.01019696990493202 0.0007026634009628534 0.03351866087674416
23 5 0.05 9.345996149510422e-07 0.001759249974986776 0.001873443429159 0.05629382085534507
23 6 0.1 1.365892010716251e-06 0.001915676596143445 0.002228055449264519 0.06193872236065778
23 7 0.5 4.285033553147334e-06 0.002553004316284024 0.004491266465611433 0.07196767570446072

27 0 0.0001 0.0004012516928044869 0.01916012609892181 0.005078223934268477 0.08560593045855169
27 1 0.0005 0.0003922042005069042 0.01879772314584294 0.004185605102827033 0.07655508767768926
27 2 0.001 0.0003683925429262661 0.01812378884812382 0.003394904922960398 0.06852450172712765
27 3 0.005 0.0001664009356566779 0.01180229668395283 0.0006953350482551075 0.03244755755469897
27 4 0.01 5.978500903372789e-05 0.006975590289757694 0.0007363501423419421 0.03400979661815107
27 5 0.05 1.329720112879619e-06 0.001477071105545402 0.00164775864159769 0.05361817453949935
27 6 0.1 1.026888048610328e-06 0.001373220111675177 0.002187699870362121 0.06102476250340094
27 7 0.5 1.555031331407998e-06 0.001513286768348721 0.003721696935485188 0.0624165913876269

31 0 0.0001 0.0003080608010406551 0.01833363438631963 0.01257248250787288 0.1203752248389853
31 1 0.0005 0.0002920806382450735 0.01732247547442967 0.01308311934316026 0.1221329579928325
31 2 0.001 0.0002419816339827848 0.015502950863862 0.0104393935685271 0.1109947850376531
31 3 0.005 6.664646998458368e-05 0.007688819113736756 0.003366398433052675 0.05204260512996728
31 4 0.01 2.224881510268062e-05 0.004682573249604971 0.003576989240306996 0.04977969716537678
31 5 0.05 4.163276634347036e-07 0.001459378636794462 0.003455002947155761 0.04907860100442674
31 6 0.1 2.508232536055451e-06 0.002040398931853815 0.001626979389088664 0.03492599628845661
31 7 0.5 2.433125362814001e-06 0.001949506911149257 0.001815671597084425 0.04248198320366359

35 0 0.0001 0.0002507546433216095 0.01521953149086785 0.01204964077307738 0.1201680851388802
35 1 0.0005 0.0002434241698566002 0.01431373886748766 0.01113124156334657 0.1069551567147773
35 2 0.001 0.0002301550657830098 0.01353377104065512 0.009970948959590225 0.09791183235975476
35 3 0.005 0.0001247400983467059 0.009527137542099329 0.004237385291291429 0.05693961927129221
35 4 0.01 7.19170821938601e-05 0.007043676088761774 0.003971499620935 0.05381444217376574
35 5 0.05 5.847799797833094e-07 0.001286556546813422 0.001722525521367542 0.03445782807826059
35 6 0.1 3.611125295450413e-06 0.002439714868474496 0.0008624868550226538 0.0312371556742832
35 7 0.5 2.199862744931208e-06 0.001843364514442225 0.001137739482483093 0.03421388363599198

39 0 0.0001 0.0001006953767914286 0.008287167401858309 0.007660245844522772 0.08396390820986599
39 1 0.0005 7.203727640089395e-05 0.006819245155190501 0.007778997150457478 0.09305500716972359
39 2 0.001 6.743766444123547e-05 0.006527387459752898 0.007196760008262969 0.09170584856537278
39 3 0.005 3.916982211361539e-05 0.005023244679198235 0.00646909982557118 0.07080142024016345
39 4 0.01 3.105976496118517e-05 0.004632780797378278 0.009881831289536515 0.08824165377043358
39 5 0.05 3.607815547240931e-07 0.001185898742909863 0.01474084736866492 0.1028484315017657
39 6 0.1 2.524066206292479e-06 0.002000558995299606 0.007697581707770506 0.07514899056450752
39 7 0.5 2.607899084238204e-06 0.002046211162576306 0.009690521905249612 0.08571012261197763

43 0 0.0001 5.130376143875407e-07 0.001933461144401072 0.002456405740420468 0.04180045982571179
43 1 0.0005 1.115145782033184e-06 0.001962806232973069 0.003231402491172027 0.07329666517633693
43 2 0.001 1.428232702582044e-06 0.001884565243734482 0.003042868552629698 0.06838848857861568
43 3 0.005 1.236232179065259e-06 0.001664555414887747 0.005191332784022684 0.0608878069437786
43 4 0.01 3.259954695996213e-06 0.001860575077751836 0.00644154471648139 0.0704606041222402
43 5 0.05 3.689266537943812e-07 0.001027259812507175 0.006405885042663689 0.07167445112545345
43 6 0.1 3.201768243006524e-06 0.002141194135942381 0.00474628495906828 0.06070584835006931
43 7 0.5 3.064284892917659e-06 0.002222305455034768 0.003416419452968702 0.05504841510380754

47 0 0.0001 8.248501172458039e-07 0.001737203014597899 0.002730479872623294 0.04749749676075066
47 1 0.0005 3.197014491993965e-07 0.001393686501334646 0.003634089275768567 0.05475090741036071
47 2 0.001 2.379558335285416e-07 0.001332932604847237 0.003876871219933148 0.05569822215059128
47 3 0.005 4.40366539075012e-07 0.001472473679390962 0.004808958883402827 0.0591839291756513
47 4 0.01 9.852799160809786e-07 0.00141120974217479 0.006065484618694744 0.06793201075433708
47 5 0.05 3.682234693910858e-07 0.0006035256835290603 0.006502935992244272 0.06976068912324651
47 6 0.1 2.870178457515947e-06 0.002029075963306148 0.01369023420065695 0.1027726513639484
47 7 0.5 3.384237560438059e-06 0.002227339557868024 0.001399376845706411 0.0315358257146916

51 0 0.0001 2.841821525614935e-07 0.001265962417546618 0.002439954621176028 0.04267259911335408
51 1 0.0005 1.363408998817438e-06 0.001099402677999795 0.001780510280009401 0.04030899618438077
51 2 0.001 2.106972170166209e-06 0.001202480098148495 0.002055475044037654 0.04206860808878199
51 3 0.005 1.817867463320691e-06 0.00118669877003752 0.002787964504966091 0.04727999419959183
51 4 0.01 1.251666694449111e-07 0.0006995871552040178 0.006058611821743868 0.06679231428403942
51 5 0.05 1.539525301566503e-07 0.0004896075816085421 0.009276315628046155 0.08475764937822827
51 6 0.1 1.983935806895926e-06 0.001736470426673353 0.01360039709350492 0.1026227554061134
51 7 0.5 3.776306504335253e-06 0.002312217002073513 0.0006533103290414164 0.02152127086872735

55 0 0.0001 1.074170222370006e-07 0.0008580832177802478 0.00233001768004255 0.03898463991089507
55 1 0.0005 1.435110038948966e-06 0.001062082163290956 0.0036378369223971 0.06247619060996845
55 2 0.001 2.003968579191526e-06 0.001244854457759903 0.003494239514431804 0.05897975734862326
55 3 0.005 7.874194069445263e-07 0.0007731727930075927 0.004310194423442364 0.05590005164523504
55 4 0.01 3.412351490688132e-07 0.0007517957268357023 0.005052125805947232 0.06237081072514705
55 5 0.05 1.071488283562999e-07 0.0003910268627289604 0.01175685939807351 0.09752000158155139
55 6 0.1 1.049653936179832e-06 0.00129184109920466 0.009673616403103755 0.09308188692089336
55 7 0.5 2.872335958116356e-06 0.002086260299177134 0.000640360404311304 0.02136761727099312

59 0 0.0001 2.394502878582132e-07 0.0008428470457180204 0.003027665352356765 0.04725299268937722
59 1 0.0005 2.150239912683862e-07 0.0006586446352652153 0.002556682341282144 0.04332627377662601
59 2 0.001 4.435165096384471e-07 0.0006660223345265059 0.003333089975183916 0.0473655136928659
59 3 0.005 3.523255601033648e-07 0.0006359254192931374 0.006736447891356153 0.07293262110250232
59 4 0.01 1.202381393473577e-07 0.000366708217998557 0.008877608261043758 0.08339193341474482
59 5 0.05 1.511778486117892e-07 0.0004625428940547849 0.0145062847111883 0.1081492632879248
59 6 0.1 1.298406928887947e-06 0.001400718648704835 0.00516902048190856 0.06507241127371977
59 7 0.5 2.533473162068281e-06 0.002004100654020124 0.0001736139720579077 0.01209415144426362

63 0 0.0001 1.533269542713335e-07 0.0007776017112628431 0.002571985358485405 0.04377766271127292
63 1 0.0005 2.762735333936529e-07 0.000638126219343782 0.003159040605269653 0.04701106633621799
63 2 0.001 1.90114178994012e-07 0.0006654946560500363 0.0047190346534989 0.05899409162940183
63 3 0.005 9.619272012407573e-08 0.0005382673144924688 0.009091922647717819 0.08180976177887223
63 4 0.01 1.871549902792811e-07 0.0003798493849935802 0.009114385565132983 0.08300725036998835
63 5 0.05 2.458342067575428e-06 0.001925213262389036 0.005632614899848887 0.06864165477587014
63 6 0.1 2.629801886862109e-06 0.001989499597936373 0.0002612729341687105 0.01352825937202473
63 7 0.5 2.586614871662433e-06 0.002024193468749491 0.0001143720399127387 0.01087787093376447

67 0 0.0001 1.867029029482569e-07 0.000781763853384021 0.003290264558836825 0.04942084719410667
67 1 0.0005 1.813662820514973e-07 0.0007797730046332774 0.005457679936846125 0.06301317781332383
67 2 0.001 1.060030863004352e-07 0.0007446913129962596 0.005761889340951384 0.06531929681983195
67 3 0.005 6.039104065724664e-08 0.0005373052556802982 0.01038480109044337 0.08643021494308645
67 4 0.01 7.352144180586074e-08 0.0003401140842917982 0.01149506183733116 0.09081655505843655
67 5 0.05 2.573305253092199e-06 0.001956005447516951 0.0005226138500482962 0.02587387036744015
67 6 0.1 2.529994684084905e-06 0.001961627072478933 0.0001431818144093449 0.01075073927842651
67 7 0.5 0.004638959122144194 0.08339560031696536 0.0001063923065338752 0.01000545585089263

71 0 0.0001 2.120186041152356e-07 0.0007998965720954487 0.003586559254983055 0.05094705324085758
71 1 0.0005 1.091379749618716e-07 0.0007998954866970109 0.006000416358834757 0.06505732293258459
71 2 0.001 1.582663140758459e-07 0.000989881556502592 0.008675187946926713 0.07846580042105233
71 3 0.005 6.444399651048778e-08 0.0004993483644124552 0.01013506206909515 0.08567165659851339
71 4 0.01 9.674718647747286e-08 0.0002717649465684424 0.01173165085231912 0.09189972939822688
71 5 0.05 2.611182089433168e-06 0.001989641179501067 0.000234253132796451 0.01982314554348119
71 6 0.1 2.511407053956548e-06 0.001958778353560398 4.513119060787183e-05 0.007519442045311964
71 7 0.5 0.00464409177386672 0.08343777723448431 9.065716194546496e-05 0.008554742031030349

75 0 0.0001 2.63096196642524e-07 0.0009387720366542673 0.004189575104343311 0.05283845107541496
75 1 0.0005 2.256808723782816e-07 0.001013794294762782 0.006485970848866908 0.06748172896799254
75 2 0.001 2.167492756558937e-07 0.000994607624938304 0.007241979468446644 0.07274874957139144
75 3 0.005 5.935085564817083e-08 0.000473319713104825 0.003177920204460589 0.04875653460029383
75 4 0.01 5.304768195746795e-08 0.0002727523279131283 0.003542576912431051 0.05482164280633772
75 5 0.05 2.693220738587461e-06 0.002018951979374961 0.0001863244705322212 0.01727650307951389
75 6 0.1 2.644318986766819e-06 0.002004714480879688 9.611662803736049e-05 0.00910067066369824
75 7 0.5 0.004657756291186398 0.08355975359827905 0.0001273899009033332 0.01039222296354847

79 0 0.0001 2.504620688075693e-07 0.0009121820675783709 0.003733674695391554 0.0503572831477479
79 1 0.0005 1.201477651851397e-07 0.0008157947566487245 0.00183766487256818 0.03413990533279088
79 2 0.001 8.754169402061098e-08 0.0006117290988378876 0.001668044643957175 0.03333465866312268
79 3 0.005 6.567521755251086e-08 0.0002313124443520387 0.002662748696697248 0.04634294372036685
79 4 0.01 2.751514560258735e-08 0.0001500490540693455 0.001255236632917851 0.03507574684520121
79 5 0.05 3.128466290097727e-06 0.002141145936449984 0.0002272753580266354 0.01327759581066035
79 6 0.1 3.004816848157497e-06 0.002099152111458835 0.000103987545083279 0.008391229149203427
79 7 0.5 0.004658445419178797 0.08355686912018356 7.76831695935146e-05 0.008362359459497926

83 0 0.0001 1.600557434297176e-07 0.001076944272012881 0.0008130247756817079 0.02493072834870824
83 1 0.0005 1.29752219464921e-07 0.000600883868297597 0.001042220674487366 0.02997313816295866
83 2 0.001 1.201690252812934e-07 0.0004454632377801637 0.001046652656973423 0.03021800509188166
83 3 0.005 5.86492567043142e-08 0.0002187482522701956 0.001196460867748782 0.03314373762456668
83 4 0.01 1.926210885242417e-08 0.0001347799233295532 0.001067937507930966 0.02862169069581777
83 5 0.05 2.763411541755298e-06 0.002050431185000701 4.631938967403472e-05 0.006434201673479967
83 6 0.1 2.704042374296939e-06 0.00201962159485225 5.639899479797148e-05 0.006947387557853624
83 7 0.5 0.004652501085055586 0.08350338361318732 9.378903856033379e-05 0.008960228925707581

87 0 0.0001 1.031365692526128e-07 0.0008255559729382078 0.001614690511128957 0.03383541643145072
87 1 0.0005 1.577935851482118e-07 0.0006618411681134084 0.001086777403277384 0.02959427269599435
87 2 0.001 4.912305137977589e-08 0.0003428049851366133 0.001372734445756743 0.03439191961904986
87 3 0.005 7.928258832588588e-09 0.0001611287528975325 0.001449538811545601 0.03809541083507217
87 4 0.01 1.494114750996763e-09 7.085529381312128e-05 0.0007854980778164883 0.02967338929083896
87 5 0.05 2.814381079229146e-06 0.002067059147788708 7.884509346044301e-05 0.007911835820885171
87 6 0.1 2.713910632433391e-06 0.002023933234323039 5.448378181066822e-05 0.006769128620679687
87 7 0.5 0.004655710722571098 0.08352156537164612 5.550997004544021e-05 0.007111683579514194

91 0 0.0001 1.338833026244514e-07 0.0008528055703567183 0.001999525656132279 0.03847037059367486
91 1 0.0005 1.341950633273848e-07 0.000677864477447887 0.001162134367845801 0.02997763516137364
91 2 0.001 7.457413585400353e-08 0.0004167384022304432 0.001144375746765264 0.03146238858176775
91 3 0.005 7.970086926545557e-09 0.000111598742124297 0.001547892367711556 0.03839898793376229
91 4 0.01 2.102565696339251e-09 6.955594784940899e-05 0.0005894695544585615 0.02693658953529732
91 5 0.05 2.832405544473413e-06 0.00207314948043491 4.720317600316944e-05 0.006014356962585454
91 6 0.1 2.666723240620842e-06 0.00201306206299634 3.681274484005592e-05 0.00533350751731998
91 7 0.5 0.004655183487324634 0.0835182401179444 4.656658570935148e-05 0.006364311354542407

95 0 0.0001 1.250764677763865e-07 0.0008506570625317345 0.0008749498009594461 0.02814745685402509
95 1 0.0005 5.434041686182185e-08 0.0004444961148903914 0.0009155402417169131 0.0278920565662919
95 2 0.001 2.385874467700043e-08 0.0002165503130795443 0.0008847713936800558 0.02839154081223749
95 3 0.005 1.047886252880749e-08 9.764388912048005e-05 0.00171888519096002 0.03736601677503915
95 4 0.01 1.48612063531194e-09 4.437091572784269e-05 0.0005635452343094712 0.02314384855407192
95 5 0.05 2.953649308191868e-06 0.002105253953764485 3.021620674423091e-05 0.005416482552703661
95 6 0.1 2.797966965224781e-06 0.002049674172270866 2.440058748459855e-05 0.004944769677739602
95 7 0.5 0.004649555244585258 0.08346260612827328 4.522611517536346e-05 0.006320999811311179

99 0 0.0001 1.181461993441058e-07 0.0008016370719530208 0.000743198249284361 0.02593850432385092
99 1 0.0005 4.562998120972739e-08 0.0003631086027637842 0.000459473195132773 0.02159279992006424
99 2 0.001 1.447483458248591e-08 0.0001760381606894512 0.001205372392403437 0.03316568776143725
99 3 0.005 8.702067899482494e-09 8.92742440381511e-05 0.001640962809628057 0.03555319428465598
99 4 0.01 8.907656066853631e-10 5.097246624785612e-05 0.0001690060976517374 0.01307104846794627
99 5 0.05 2.938306933258918e-06 0.002101969027194173 3.015014854331741e-05 0.005434872180381412
99 6 0.1 2.793327047359956e-06 0.002049703432914551 2.794806905561121e-05 0.005291938266577034
99 7 0.5 0.004649476287322691 0.08346076189107965 2.402871458756055e-05 0.004996672363256849

103 0 0.0001 8.84364523021189e-08 0.0007004348742820632 0.00105175808335709 0.0299412653111919
103 1 0.0005 3.970454405977567e-08 0.0003376075351262386 0.0004744416236073165 0.02362002288211273
103 2 0.001 6.57246533043075e-09 0.0001301205781483183 0.001176861400516828 0.03328871309596815
103 3 0.005 7.612846117420254e-09 8.342254106308289e-05 0.001371880827287308 0.03252223240411367
103 4 0.01 2.033091145766653e-09 4.469469595980158e-05 0.0001534856307634892 0.01248221174581088
103 5 0.05 2.913581974576727e-06 0.002095300727163352 3.992830656189867e-05 0.005875602581949968
103 6 0.1 2.757700450123378e-06 0.002040983387594064 4.30010794771525e-05 0.006082376476440166
103 7 0.5 0.004649149377039643 0.08345707222623933 2.30260112751252e-05 0.004527206148838725

107 0 0.0001 8.712727050295906e-08 0.0005826127302279716 0.0008977847431706913 0.02852770899785151
107 1 0.0005 1.662421207755191e-08 0.0002798964217989308 0.0004627540834961682 0.02098234075434835
107 2 0.001 6.354921840057083e-09 0.0001361743416365968 0.0010107548411858 0.03056203890023312
107 3 0.005 4.750036391058908e-09 0.0001060306704778746 0.0004716357352073731 0.02105133170024831
107 4 0.01 3.14245583641903e-09 7.256294029156507e-05 0.0001228700563887477 0.01026173797714491
107 5 0.05 2.913128166590318e-06 0.002096491250230148 3.781350174036894e-05 0.00577984579469959
107 6 0.1 2.741488602863829e-06 0.002037532426330202 3.697989792044344e-05 0.005644229409797918
107 7 0.5 0.004652040586242286 0.08347389119708071 2.114873818464861e-05 0.004409827633724106

111 0 0.0001 4.370826034222302e-08 0.0002411223380747174 0.0004515059901546424 0.01992779465219485
111 1 0.0005 1.119461488716473e-08 0.0002284213853327444 0.0008361032667040143 0.02841483203715922
111 2 0.001 2.579031499241187e-09 9.102984141451387e-05 0.0009971352415568187 0.0302178369592867
111 3 0.005 3.722707687486671e-09 0.0001030440612503902 0.0004114333463796145 0.01975964736192681
111 4 0.01 3.065750468592741e-09 6.98861034544862e-05 0.0001550105387788041 0.01115444160518675
111 5 0.05 2.834108995259568e-06 0.002071814503772806 4.348772232431465e-05 0.006090534486216104
111 6 0.1 2.750702249707502e-06 0.002040436242283228 4.623910692121048e-05 0.00652381644646316
111 7 0.5 0.004650641485433782 0.08345894411451704 1.938077465374509e-05 0.003849947747546212

115 0 0.0001 1.762346538477093e-09 5.920860359820423e-05 0.0003562860063725291 0.01734380780129596
115 1 0.0005 5.359374405333132e-09 0.000105315454092203 0.0004732452854302907 0.02086969611699185
115 2 0.001 4.374930996918215e-09 6.863273077373222e-05 0.0004829440540651308 0.02192029885678037
115 3 0.005 3.782944439822502e-09 0.0001061756776969958 0.0004652630124641423 0.02085795139250446
115 4 0.01 2.137400572631835e-09 7.561737097505628e-05 0.0001751387806806276 0.01173902412597272
115 5 0.05 2.893883987225694e-06 0.002091797718771993 5.31390610277367e-05 0.00654968984698967
115 6 0.1 2.758326820726004e-06 0.00204216010255065 5.324695633671561e-05 0.006825085463228353
115 7 0.5 0.004655921425837588 0.08350802800779089 1.776599997366128e-05 0.003418846061676528

119 0 0.0001 1.154175465306252e-09 7.380422670788533e-05 0.0003502556516032044 0.01709981565359731
119 1 0.0005 4.892525965444786e-09 0.0001193760251809728 0.0004049306833048831 0.01949283237458466
119 2 0.001 4.233072151150348e-09 8.636013316731805e-05 0.0004567210737534193 0.02127993993081789
119 3 0.005 3.689264834146826e-09 9.921478775964943e-05 0.000328296692036018 0.01661427432211915
119 4 0.01 2.13281991140389e-09 6.457576048024549e-05 0.0001635218036797938 0.01146036573760023
119 5 0.05 2.859160527786536e-06 0.002081312476569952 5.592604535194344e-05 0.007003882493926916
119 6 0.1 2.74743217962916e-06 0.002038472846600303 2.732801360537727e-05 0.005002171624114982
119 7 0.5 0.004650893367727435 0.083464150662655 2.079805218686178e-05 0.003729484509050862

123 0 0.0001 1.197451106689402e-09 7.524982309448092e-05 0.0002040865802340101 0.01246794799197115
123 1 0.0005 4.426834338495754e-09 0.0001138539033171959 0.0003177010990023256 0.01769238520316418
123 2 0.001 3.223745609710134e-09 6.631622831809736e-05 0.0005582552331269519 0.02254318116755805
123 3 0.005 1.431300794982604e-09 3.386077037959012e-05 0.0002624872233831854 0.01566838335538911
123 4 0.01 9.571338964853824e-10 2.82448041204475e-05 0.0001568280470834003 0.01123490769324631
123 5 0.05 2.81720363043713e-06 0.002064874567245134 3.567438217973934e-05 0.004999983030704591
123 6 0.1 2.743242296199632e-06 0.002037536985258992 2.078221557893476e-05 0.003610340217924168
123 7 0.5 0.004650360855009444 0.08345890769539022 1.808227397429986e-05 0.003465895524964013

127 0 0.0001 6.632465601057718e-09 8.338764995086123e-05 0.0001870650313713934 0.0119841845127171
127 1 0.0005 3.704524704571954e-09 0.0001159818191776019 0.0002949136328262507 0.01740661136872412
127 2 0.001 1.765558983942002e-09 7.387942001946257e-05 0.0003543346213060438 0.01854001641615999
127 3 0.005 1.739818732042124e-09 3.788073855437446e-05 0.0002772115087323898 0.01600209576021805
127 4 0.01 7.204990153442254e-11 1.037219641109033e-05 0.0002056132997206897 0.01348457231739142
127 5 0.05 2.788802219471424e-06 0.002051543752530804 1.596804077450625e-05 0.004087121534429805
127 6 0.1 2.73612057830538e-06 0.002034674349729038 7.568721459235607e-06 0.002943770185524164
127 7 0.5 0.00465222147965441 0.08347288162273836 1.463511365910053e-05 0.003703570795592248

131 0 0.0001 5.844205920357086e-09 6.340421426376253e-05 0.0001400148862105914 0.009796449383909112
131 1 0.0005 2.382250185669504e-09 0.0001156940925151062 0.0001965322175072204 0.01270268206821634
131 2 0.001 2.717755185830629e-09 7.693932161512151e-05 0.0003164681492281083 0.01725345816057411
131 3 0.005 1.01104414902117e-09 2.953037124253655e-05 0.0001272408987367137 0.01002384287858593
131 4 0.01 1.7163383837283e-10 1.262195957751899e-05 7.971698538657017e-05 0.007966362402607396
131 5 0.05 2.869142970535388e-06 0.00207856299889464 1.803775297222366e-05 0.004324018170715815
131 6 0.1 2.828119805878535e-06 0.002059005947646408 1.090769745918625e-05 0.003491190084942808
131 7 0.5 0.00465210793738709 0.08347094653041021 1.117271842339743e-05 0.003115702696325662

135 0 0.0001 2.644328487488759e-09 5.852166100916989e-05 0.0001067193390456497 0.008562023300573318
135 1 0.0005 1.975378149558447e-09 0.0001073882042277319 0.0001646664534931351 0.01165524711740495
135 2 0.001 1.318879672804082e-09 8.767000304965578e-05 0.0001923667584266763 0.01351940979357857
135 3 0.005 5.655185546003033e-10 2.20033107765083e-05 0.0001431026996833532 0.01069167033536922
135 4 0.01 4.82137190356375e-11 1.191965908509118e-05 6.167848377267162e-05 0.007042528945952586
135 5 0.05 2.851488498657207e-06 0.002072050941011927 1.399506091713245e-05 0.003659557211954878
135 6 0.1 2.797279983350026e-06 0.002051456135959473 1.291392744261408e-05 0.0036284159992096
135 7 0.5 0.004654070514930404 0.08348325928575262 1.698695424367481e-05 0.003913103929709227

139 0 0.0001 3.436520670785707e-10 4.661328860766645e-05 9.725676746801785e-05 0.008182493739657848
139 1 0.0005 5.422555035191614e-09 0.0001095976864604609 0.0001727583036519694 0.01258769606842758
139 2 0.001 3.615072638255414e-09 8.458811980904812e-05 0.0001460963991482353 0.01119141044201166
139 3 0.005 8.875033815609535e-11 1.653440001403439e-05 5.80467167335076e-05 0.006715150338281628
139 4 0.01 4.04600138507843e-11 1.273491646625047e-05 5.817607209716338e-05 0.007278714846659762
139 5 0.05 2.932359172237223e-06 0.00209283879362987 1.649188710247456e-05 0.003749477276327351
139 6 0.1 2.811137234288664e-06 0.002055036971305935 8.027500573844478e-06 0.002380495579632602
139 7 0.5 0.00465316461991441 0.08347796922879525 1.147680743905995e-05 0.002970127826346647

143 0 0.0001 3.059010392063903e-09 6.23772386245669e-05 7.183114963846145e-05 0.007610918088420293
143 1 0.0005 2.976176652878088e-09 9.390761571514972e-05 0.0001819315160931717 0.01293367635831943
143 2 0.001 4.34125080683634e-09 6.934677201186901e-05 0.0001548626532822101 0.01164562060673346
143 3 0.005 3.24415616111684e-11 9.823982584311608e-06 5.385847291675341e-05 0.006716603908163865
143 4 0.01 8.27594523477937e-11 1.324094405630305e-05 5.076986052983864e-05 0.00635600074588849
143 5 0.05 2.950600709795863e-06 0.002100725785771029 8.473238504811192e-06 0.002911537298059486
143 6 0.1 2.807138595708625e-06 0.002054432686682706 1.517372198983466e-05 0.003182470659014891
143 7 0.5 0.004652978910314859 0.08347612251567815 1.143719733854619e-05 0.003211477049584577

147 0 0.0001 3.685579441552525e-09 6.843565793879236e-05 5.833604369660314e-05 0.006433205845294498
147 1 0.0005 2.774456528920459e-09 9.537013977212183e-05 9.298743592203787e-05 0.008872605847391135
147 2 0.001 3.692094274745641e-09 7.02119348603425e-05 0.0001471520124735009 0.0113061379400905
147 3 0.005 5.850201583168812e-11 8.465954138614507e-06 4.379583786270167e-05 0.006091742786244358
147 4 0.01 5.967745196783879e-11 1.164629451144705e-05 5.213897474228282e-05 0.006374147203754177
147 5 0.05 2.934777219297829e-06 0.002096397043413578 2.292605103670333e-05 0.003951230820465002
147 6 0.1 2.825603852886641e-06 0.002058985964345617 2.255585289450014e-05 0.003857956459649037
147 7 0.5 0.004650700259443531 0.08346346472871424 1.1930753854786e-05 0.003174583705314316

151 0 0.0001 6.914964841421832e-09 8.805565174574426e-05 7.593479275171041e-05 0.006910654086748513
151 1 0.0005 3.100201258011137e-09 9.633943401432532e-05 0.000107526939364636 0.00971001143062844
151 2 0.001 3.442682279540846e-09 6.762076305077969e-05 0.0001127074754724565 0.01001779340434139
151 3 0.005 9.121176161644207e-11 1.009044848165885e-05 6.033139985834391e-05 0.007072855043227744
151 4 0.01 6.691928594299423e-11 1.256721307063557e-05 3.209436916917527e-05 0.005054161887426467
151 5 0.05 2.9331230776582e-06 0.002095947791346031 2.53907474699084e-05 0.004110336951747007
151 6 0.1 2.836410992681111e-06 0.002062312794986365 1.9777634959758e-05 0.003687848402775362
151 7 0.5 0.004650530415476816 0.08346175477548456 7.843490698992936e-06 0.002540469918110855

155 0 0.0001 6.708754201098299e-09 8.6157464235459e-05 7.954506952496639e-05 0.007093422435425989
155 1 0.0005 2.741973281307991e-09 9.527006217169287e-05 0.0001310582096996792 0.01033587762746591
155 2 0.001 2.037284469714724e-09 5.32112065276813e-05 3.906013819369779e-05 0.006333256569537982
155 3 0.005 2.870478845986506e-11 8.57180380720024e-06 5.482334376494725e-05 0.006566137227328239
155 4 0.01 1.632274329534026e-10 1.440954005449413e-05 3.145705497313352e-05 0.004901787871585128
155 5 0.05 2.886096487977742e-06 0.002078876412900499 2.623167569642967e-05 0.004154260866483073
155 6 0.1 2.831462912016252e-06 0.002060775500891232 1.843013077086648e-05 0.003532691979353242
155 7 0.5 0.004650817186491916 0.08346441043751707 6.563184972224771e-06 0.002291504966538405

159 0 0.0001 4.839499167999434e-09 7.504294928661892e-05 8.528468292888179e-05 0.007279363244673709
159 1 0.0005 2.748186912149123e-09 8.180242797095616e-05 9.46171240988719e-05 0.008612342329985312
159 2 0.001 1.467328753142865e-09 4.578152203738028e-05 4.870826346307804e-05 0.006536721755890262
159 3 0.005 5.809972203426599e-11 1.094299924542241e-05 5.264642932329595e-05 0.006340532921030206
159 4 0.01 1.505535895180296e-10 1.143650238644156e-05 3.230214964917911e-05 0.004914941821072327
159 5 0.05 2.928494839942846e-06 0.002094067269434507 2.441019401647633e-05 0.004031112123204172
159 6 0.1 2.831389493016196e-06 0.002060792195877958 1.437757390463028e-05 0.003120568661030276
159 7 0.5 0.004650890951328923 0.0834635950901732 7.218057715140611e-06 0.002366239812616522

163 0 0.0001 3.962199973018985e-09 6.908399109128993e-05 0.0001049550431322358 0.007977925681113107
163 1 0.0005 2.561699069363695e-09 5.912346119751888e-05 4.271909040276986e-05 0.00590504776948253
163 2 0.001 3.042392075103827e-09 6.667277613869871e-05 3.910142693230987e-05 0.006074690871050503
163 3 0.005 1.073704182335797e-10 1.104182866118464e-05 4.424391288415468e-05 0.005752663763452626
163 4 0.01 1.845303804237299e-10 1.206586853319536e-05 2.965529741258214e-05 0.004510852050006786
163 5 0.05 2.935474985821769e-06 0.002095953850037358 1.961518230921785e-05 0.00361963307834734
163 6 0.1 2.849709257538244e-06 0.002065599228270987 1.14023621048176e-05 0.002800997691625451
163 7 0.5 0.004651292204631486 0.08346687583139278 5.061652009169639e-06 0.001990463219351701

167 0 0.0001 3.726195270970987e-09 6.798616106040711e-05 0.0001056178092974372 0.008097498621259969
167 1 0.0005 1.78699787916395e-09 5.473673470657303e-05 4.512606377248514e-05 0.005982030118178994
167 2 0.001 2.592703147551652e-09 6.405210795845662e-05 2.972710952856421e-05 0.005122036594402912
167 3 0.005 8.552550005046673e-11 9.697352388204905e-06 1.702121006891795e-05 0.003588742851209803
167 4 0.01 3.796236997956678e-10 2.03584682831881e-05 1.70830326838741e-05 0.003510017132942744
167 5 0.05 2.971554097792752e-06 0.002105116754198111 1.709564694778346e-05 0.003401589821431905
167 6 0.1 2.866850501439611e-06 0.002069830070262402 1.192718889179044e-05 0.00283993469415833
167 7 0.5 0.004651153397625259 0.08346583835640287 2.539691405076129e-06 0.001312972805542878

171 0 0.0001 2.977976873356246e-09 6.332754642590643e-05 8.350903866294749e-05 0.007122789848363231
171 1 0.0005 2.365121550118409e-09 6.01518980842819e-05 3.344993592863797e-05 0.005466823383996844
171 2 0.001 1.753174721196508e-09 5.418859187678038e-05 3.73353111587805e-05 0.00540058753697048
171 3 0.005 1.330126601633749e-10 1.009934751161623e-05 1.864418670477491e-05 0.003895479134121249
171 4 0.01 5.251118302327079e-10 2.322964895551394e-05 1.358067059922521e-05 0.003178073500895495
171 5 0.05 2.968849759026414e-06 0.002104264410299983 1.604135667445665e-05 0.003359362449635084
171 6 0.1 2.854884385269904e-06 0.002066542392383131 6.750640144371334e-06 0.002264291196787838
171 7 0.5 0.004651341376373517 0.08346595674096102 2.704584033779737e-06 0.001323571650644784

175 0 0.0001 3.493135563631593e-09 6.85977018091144e-05 8.786409196167264e-05 0.007314571322463825
175 1 0.0005 1.787814627919506e-09 5.281492017417122e-05 3.219972647091161e-05 0.005350651158399833
175 2 0.001 1.822224528478483e-09 5.651449331978142e-05 3.13972893137014e-05 0.005406931564170936
175 3 0.005 2.636033492475784e-11 5.686883886912852e-06 2.161663976377672e-05 0.003976754482589717
175 4 0.01 7.165156789375801e-11 9.14884545899497e-06 1.135818864314557e-05 0.002922555171177788
175 5 0.05 2.922378723970903e-06 0.002092622182194859 5.846754288464862e-06 0.002015580744486822
175 6 0.1 2.840547130550756e-06 0.002062807721219251 2.741650853019733e-06 0.001335588921478781
175 7 0.5 0.004651944265567165 0.08346885820649197 1.053447289150261e-06 0.0008732600842320526

179 0 0.0001 3.375576482698177e-09 6.653890946939356e-05 9.425301864078523e-05 0.007626094325794863
179 1 0.0005 1.882650979519153e-09 5.687304336365884e-05 3.130803534890521e-05 0.004942721864854782
179 2 0.001 2.028522287051416e-09 5.724748727953255e-05 2.493959451946628e-05 0.004333451790332843
179 3 0.005 2.239042595559907e-11 5.265626693784498e-06 1.158095372824814e-05 0.003270582714193893
179 4 0.01 5.832929360333219e-11 9.096022818511074e-06 1.064896234419577e-05 0.002942417230069938
179 5 0.05 2.92930361410816e-06 0.002094647335435962 5.328968162832581e-06 0.001935836333265439
179 6 0.1 2.854305964988143e-06 0.002066511148331784 2.369530576993631e-06 0.00124992586313144
179 7 0.5 0.004651951991651545 0.08346897515798579 1.036650049537808e-06 0.0008793713281105564

183 0 0.0001 3.426607518983217e-09 6.722148202609191e-05 0.0001003329310502895 0.007921846255976694
183 1 0.0005 1.698627075799809e-09 5.265672232690477e-05 2.8798562558445e-05 0.004852844214432883
183 2 0.001 2.116330866471937e-09 5.826067118208655e-05 2.442602005056259e-05 0.004488212944319336
183 3 0.005 6.135272724136362e-12 3.23491186593472e-06 1.235206394992205e-05 0.00332282849222354
183 4 0.01 2.323256056679272e-11 5.708598266096487e-06 5.790608723448344e-06 0.002293283500194532
183 5 0.05 2.93054450255471e-06 0.002095028035542068 1.634299477445515e-06 0.001056762329187722
183 6 0.1 2.847374297893429e-06 0.002064834410740346 1.513858533872675e-06 0.00108624588596784
183 7 0.5 0.00465196964243854 0.08346910103459138 1.054219838284804e-06 0.0008375813898202633

187 0 0.0001 3.284254453089644e-09 6.58999256719639e-05 6.711123829005775e-05 0.006763970572687628
187 1 0.0005 1.656319521809072e-09 5.194266345887044e-05 1.437283637621952e-05 0.003539132128693501
187 2 0.001 2.150685410578888e-09 5.912442129174522e-05 2.770770392338875e-05 0.004721204421965552
187 3 0.005 5.791946569736165e-12 3.288872408635513e-06 1.279399186019709e-05 0.003345368717100783
187 4 0.01 1.199196725531899e-10 1.310324590164669e-05 7.697124731004623e-06 0.002535227146696295
187 5 0.05 2.930961815306275e-06 0.002095138950888309 1.590343165611705e-06 0.001038077155651962
187 6 0.1 2.84438099702619e-06 0.002064035034893941 7.210741159871519e-07 0.0006981875383829106
187 7 0.5 0.004651358758746618 0.08346613812346249 9.01138522863439e-07 0.0007772643356975806

191 0 0.0001 3.212218566055135e-09 6.498160857448809e-05 4.493193013715726e-05 0.00550514727618745
191 1 0.0005 1.919001186899888e-09 5.455085472982901e-05 1.060315125360317e-05 0.003307137846212282
191 2 0.001 2.821374218061532e-09 6.5235469667968e-05 1.747677717134315e-05 0.003686599018362546
191 3 0.005 2.847740392042422e-11 5.716446177750356e-06 1.74249619349268e-05 0.003761296158782068
191 4 0.01 1.069435267807399e-10 1.246801574961154e-05 8.012440287816573e-06 0.002608885255583449
191 5 0.05 2.92941787666598e-06 0.002094715028476468 1.845258413112351e-06 0.001101112954465133
191 6 0.1 2.842067712838912e-06 0.002063447917708849 7.734637672606105e-07 0.0007137697920811537
191 7 0.5 0.004651327456381631 0.08346589019794282 8.143653844850571e-07 0.000737334700879444

195 0 0.0001 3.452193478423821e-09 6.798157972598418e-05 1.28574829601077e-05 0.002812967948264911
195 1 0.0005 1.900387466966826e-09 5.433428312517918e-05 1.086569220256293e-05 0.003301629693680752
195 2 0.001 2.438767391542244e-09 6.111709453371361e-05 1.768762635723345e-05 0.00371978440513665
195 3 0.005 2.172974844238704e-11 5.446923412755211e-06 1.139419887955464e-05 0.003031088900933288
195 4 0.01 1.05651914095504e-10 1.238698607508582e-05 4.721530136750655e-06 0.001868557108967828
195 5 0.05 2.92842572679329e-06 0.002094645580003718 6.955062810849319e-07 0.0007299294039080362
195 6 0.1 2.843323822105029e-06 0.002063828803180012 4.896293326460976e-07 0.0006242798481899126
195 7 0.5 0.004651362310318962 0.08346619263861621 3.044551721388737e-07 0.0004807424007771122

199 0 0.0001 3.640766100242718e-09 7.042556063208139e-05 6.742326966644441e-06 0.002049607726172575
199 1 0.0005 2.413805216232645e-09 5.93508510933205e-05 1.240188137695675e-05 0.003009433380390614
199 2 0.001 2.828441890616691e-09 6.453340140000208e-05 1.231758083814878e-05 0.002999508451285826
199 3 0.005 2.247911402236286e-11 5.44697901538882e-06 7.618872288376368e-06 0.002323911465047734
199 4 0.01 2.024501289949863e-11 5.589650117876488e-06 5.321415330946795e-06 0.001936289413338343
199 5 0.05 2.92594859784579e-06 0.002093851361509191 7.023642136150158e-07 0.0007416241972215687
199 6 0.1 2.843544270172572e-06 0.002063896579466373 4.932316460723958e-07 0.000642676706583023
199 7 0.5 0.004651428763631424 0.08346675635108358 2.998508940445063e-07 0.0004679853767930453

203 0 0.0001 3.070628131412546e-09 6.543403895697963e-05 3.747608660313855e-06 0.001566015128093734
203 1 0.0005 2.527163299252227e-09 6.091274121011736e-05 1.497501317809928e-05 0.003450367158891909
203 2 0.001 2.942123042210988e-09 6.571098340701909e-05 5.498877808671656e-06 0.002168937273196114
203 3 0.005 2.071336410926084e-11 5.306529455406661e-06 6.753237877365117e-06 0.002234729944019076
203 4 0.01 1.254064380431464e-11 4.37579587453385e-06 7.246124276401646e-07 0.0007383221568680876
203 5 0.05 2.926736903893505e-06 0.0020942206463892 4.984882161011009e-07 0.0006286182643887583
203 6 0.1 2.84114383632568e-06 0.002063281550479079 6.187443438200014e-07 0.0006911026620776139
203 7 0.5 0.004651415920771541 0.08346675136222581 8.164809261544713e-08 0.0002738085650373367

207 0 0.0001 2.656640785272686e-09 6.176832512538866e-05 4.64669090999636e-06 0.001707448617502716
207 1 0.0005 2.425524947309092e-09 5.951596948561289e-05 1.127622269434723e-05 0.002940361667512548
207 2 0.001 2.927669867183606e-09 6.551950228983472e-05 4.824289336503772e-06 0.001967046812568318
207 3 0.005 2.391234209300484e-11 5.724535875994974e-06 9.941967540420669e-07 0.0008565534815454523
207 4 0.01 1.505690952791356e-11 4.68173648382475e-06 4.389298858395481e-07 0.000549306725815879
207 5 0.05 2.925973570119947e-06 0.00209402398530889 6.533149844436556e-07 0.0007073405709255853
207 6 0.1 2.8410973662567e-06 0.002063270289568653 5.073966017934416e-07 0.0006293084109818547
207 7 0.5 0.004651443702792966 0.0834669728046924 8.854379468805866e-08 0.0002692850329122365

211 0 0.0001 2.343125908757128e-09 5.839067172530576e-05 2.839586132054907e-06 0.001410561018354017
211 1 0.0005 2.280190842783538e-09 5.80448536431355e-05 7.621955949526446e-06 0.002533107582137317
211 2 0.001 2.749924354250103e-09 6.409321486966491e-05 4.077453472420118e-06 0.001959986026143112
211 3 0.005 2.429370526580718e-11 5.76130505702821e-06 3.046273483060824e-07 0.0005075809564801803
211 4 0.01 1.421405503349214e-11 4.579433535045752e-06 2.772633603678384e-07 0.0004166635077632597
211 5 0.05 2.92994285294986e-06 0.002095027342167821 2.902666331189674e-08 0.0001936201980941021
211 6 0.1 2.843162001390981e-06 0.002063785164266196 4.182696595953103e-08 0.0001865143192771868
211 7 0.5 0.004651479976193358 0.08346719467513175 2.189049197510353e-08 0.0002420286980777675

215 0 0.0001 2.410906484711922e-09 5.944972961247075e-05 2.486533856768073e-06 0.00140697395626832
215 1 0.0005 2.441716654474511e-09 6.036361349659458e-05 8.462689665820972e-07 0.0009007336709063729
215 2 0.001 2.599377163200299e-09 6.247463392039521e-05 4.361993226428185e-06 0.001990842123475778
215 3 0.005 2.521710862301867e-11 5.849468622809439e-06 2.755714266251946e-07 0.0004676031144101866
215 4 0.01 2.771455617938718e-11 6.382683245043097e-06 1.075855297895491e-07 0.0003201269483422697
215 5 0.05 2.929460176193049e-06 0.002094893956130051 1.710658322677736e-08 0.0002263404171189976
215 6 0.1 2.842914604908261e-06 0.002063722332022788 1.409535368958179e-08 0.0002285944638886761
215 7 0.5 0.004651481538510005 0.08346720338954494 2.917583696123245e-08 0.0002349637555145723

219 0 0.0001 2.412243988617589e-09 6.004117437363732e-05 6.836755641735088e-07 0.0008251764157582997
219 1 0.0005 2.276591351132119e-09 5.841103907400225e-05 3.145217590061061e-07 0.0004845530897996664
219 2 0.001 2.726751528505739e-09 6.394201485004913e-05 4.642808892417227e-07 0.0005869554523538767
219 3 0.005 1.586613210253213e-11 4.858336877244795e-06 3.519329314249115e-07 0.0004866418780709036
219 4 0.01 2.568642886328772e-11 6.19871861484711e-06 1.425836122531698e-07 0.0003049263624230747
219 5 0.05 2.93112104378733e-06 0.002095297981066224 1.306449995725498e-08 0.0001072780074178326
219 6 0.1 2.844629506499723e-06 0.002064153438426253 5.565331438819168e-09 8.124480431825898e-05
219 7 0.5 0.004651494960319921 0.08346729748112658 1.315093590544302e-08 0.0001094226340642157

223 0 0.0001 2.205048838005712e-09 5.747468431227531e-05 3.240770135218351e-08 0.0001921300040157448
223 1 0.0005 2.338115088036391e-09 5.917387581888534e-05 9.791766558260003e-08 0.0003074734339250096
223 2 0.001 2.73614315427719e-09 6.401624333385314e-05 1.414971687548822e-07 0.0003508754721734952
223 3 0.005 1.547707045481378e-11 4.812124991815381e-06 8.334899025224285e-09 9.404713830230005e-05
223 4 0.01 1.570919607098779e-07 0.0004850629687478403 1.14706939597462e-10 1.439278814308054e-05
223 5 0.05 2.931526312441169e-06 0.002095399248848384 7.207327523430861e-09 7.637431571572151e-05
223 6 0.1 2.845115596511829e-06 0.00206427620417049 6.082828365835695e-09 7.574683268773974e-05
223 7 0.5 0.004651514683637401 0.08346740938935637 1.375915147106371e-09 4.284509517082924e-05

227 0 0.0001 2.438098890722375e-09 6.04287822745242e-05 9.54135975100571e-16 2.4621096272881e-08
227 1 0.0005 2.335094415334592e-09 5.913870878959671e-05 8.199421667894475e-16 2.274148558356615e-08
227 2 0.001 2.736298945425976e-09 6.401758703944438e-05 3.751617599385158e-15 4.819027510372109e-08
227 3 0.005 1.54309638998923e-11 4.806686845437724e-06 1.81401394756922e-15 3.433717821188509e-08
227 4 0.01 1.570919724863944e-07 0.0004850618233107618 2.428181841144384e-15 3.866228748261591e-08
227 5 0.05 2.931537814009104e-06 0.002095401698660737 5.497804963919118e-15 6.073048852694996e-08
227 6 0.1 2.845109565165925e-06 0.00206427345700666 5.873132973141692e-15 6.149627496121468e-08
227 7 0.5 0.004651514834931382 0.08346741259497792 7.690041903590144e-15 6.447862344050037e-08



==> results/shifts/backup-2020-04-25-2/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.0001 0.1498730387523187 0.3793437439599581 0.001787758997000588 0.05794882133632473
3 1 0.0005 0.1487635981962117 0.3807588256020318 0.002053906109617825 0.06216273740883538
3 2 0.001 0.1514807369053107 0.3889817650817009 0.002435669902441713 0.06775027877353557
3 3 0.005 0.936072019141043 1.116758823489299 0.01055220612954686 0.1383073937650063
3 4 0.01 15.82900023181348 3.865823623281447 0.1900877179525865 0.5147849758237713
3 5 0.05 0.0007581098593437476 0.05172073810968403 0.0005152175578489988 0.03898968181490581
3 6 0.1 0.0007621036067215715 0.05102885981531413 0.0005579604581509773 0.04075914746359266
3 7 0.5 0.001312293719978491 0.07371009093366565 0.0002556058289105666 0.02617966909302116

7 0 0.0001 0.2198538886913034 0.5518644605864385 0.003497952377072525 0.06950474087375125
7 1 0.0005 0.2320691576530652 0.5706572093496129 0.004046229651266321 0.0751107211714036
7 2 0.001 0.2322995626461049 0.5749445138889184 0.004795970628547233 0.08230446759252197
7 3 0.005 0.000866262566486701 0.04217945441162785 0.01288594804004984 0.1455829318456741
7 4 0.01 0.2158964467698246 0.6427519217582116 0.02408772352752806 0.2054029093197514
7 5 0.05 0.07081328197403643 0.2332663515721936 0.005679524231616495 0.068764863316222
7 6 0.1 0.01547245895549069 0.1159754962659085 0.002641172482106214 0.04955377482022472
7 7 0.5 0.01563941046076432 0.1071137252794574 0.002068223285889906 0.04989831469055062

11 0 0.0001 0.2654260041924112 0.4132688856127738 0.002577124485695778 0.04218650171856653
11 1 0.0005 0.26754433430339 0.4133335401652301 0.002319317401865514 0.04087016059641879
11 2 0.001 0.2691755024086785 0.4127778179274424 0.002009407914946292 0.03928316441334867
11 3 0.005 0.264260040952633 0.4093343679177326 0.00719643406223299 0.09015143997707065
11 4 0.01 0.1847983072754039 0.3743861114624494 0.05517045057365767 0.2422569279886035
11 5 0.05 0.06374436020932683 0.2001417593512458 0.005189931873490886 0.06891034791463468
11 6 0.1 0.01322752479059677 0.09441040063161354 0.001488749599403886 0.03895135599925081
11 7 0.5 0.001880315852604634 0.03720177267312597 0.001550718184817247 0.05716379104687186

15 0 0.0001 0.05365517678982092 0.187707121454562 0.01322378157870069 0.1014768420729717
15 1 0.0005 0.0498201812015274 0.1812304000350755 0.01353148617079111 0.1024861840461511
15 2 0.001 0.04010953347694198 0.1675202970583585 0.01384714700372405 0.1039352337821509
15 3 0.005 0.08017546465708661 0.3137787765625699 0.01713482222994873 0.1290574197908592
15 4 0.01 0.4254810117513079 0.8336448142750532 0.02002460202453963 0.1488806397046213
15 5 0.05 0.01202697179470437 0.08976352197283566 0.006283378053112409 0.1147535612409063
15 6 0.1 0.002161667028664353 0.04048363140488354 0.005833672605578741 0.1144501625032206
15 7 0.5 0.003872557980186601 0.05461443864614068 0.00189808059447053 0.05884357388581951

19 0 0.0001 0.1358752282208909 0.2988419135973799 0.04533248703113173 0.1723222667206095
19 1 0.0005 0.1383750356917011 0.2967110596115052 0.04085525114751442 0.1647464677674344
19 2 0.001 0.1449268152214451 0.2943088395681412 0.0346900077257933 0.1531587581534157
19 3 0.005 0.05133300919082505 0.1933325788575138 0.01001184453842408 0.09733027328590482
19 4 0.01 0.1226166608572518 0.4583703415904501 0.01779634417450222 0.154513967659873
19 5 0.05 0.009521324696231379 0.0792211551971822 0.002606345385081902 0.06071244498121986
19 6 0.1 0.001692084782786293 0.03469555151292436 0.002110212364509774 0.05545925150242115
19 7 0.5 0.003539439314419294 0.0521564217599999 0.002932501211814171 0.05757883977512823

23 0 0.0001 0.0002626402926313744 0.01951668883930724 0.004847627775164853 0.09399389006848957
23 1 0.0005 0.0002236147013995389 0.01763505208287919 0.003929870808899396 0.07766941461031007
23 2 0.001 0.0002160652565210476 0.01657093683198951 0.003155386868322763 0.067879171781704
23 3 0.005 0.0001638891503031512 0.0140075018193011 0.001022358171271019 0.04313104674369161
23 4 0.01 8.533310822600871e-05 0.01107141156288405 0.0009858463813495915 0.03904093320936264
23 5 0.05 2.820462567588066e-05 0.006479527523818973 0.001658416552093342 0.05205122643538818
23 6 0.1 1.849835644301982e-05 0.005042748028146526 0.001627438792517113 0.05218047652372904
23 7 0.5 7.969579567724348e-06 0.002638906058173074 0.001040197442540278 0.0367773387105329

27 0 0.0001 0.0004043671418919433 0.01927532864509862 0.005304297965191822 0.08754251625022325
27 1 0.0005 0.0003866545629644683 0.01871711810724586 0.004395641112777301 0.07905688872585159
27 2 0.001 0.0003491933445246654 0.01764226906196686 0.003387561067514976 0.06877550804188592
27 3 0.005 0.0001290953974277368 0.01011380769177084 0.0006493661544161143 0.02982357162290383
27 4 0.01 5.123236962691233e-05 0.00664545169259112 0.001123949173504455 0.04235898817955275
27 5 0.05 2.706386941121312e-05 0.006305473894957725 0.00163528657972635 0.05274567251823536
27 6 0.1 2.015681138062529e-05 0.005206967566049769 0.001217481052641771 0.04720140152668939
27 7 0.5 8.062129151903935e-07 0.002367939480635517 0.002087419164943287 0.03818924033292426

31 0 0.0001 0.0003162077410810803 0.01866326869658286 0.01312399221909221 0.1222995785280379
31 1 0.0005 0.0002962771108365602 0.01755227345730148 0.01267464342043769 0.1199056395345424
31 2 0.001 0.0002357385782755234 0.01530504454670645 0.01000824067689442 0.1080537280576288
31 3 0.005 4.55985587086336e-05 0.006309515558220014 0.003160167684698473 0.04694380847316248
31 4 0.01 1.626559611571288e-05 0.004691033264879074 0.003549788267381169 0.04972755322341293
31 5 0.05 9.784695098143272e-07 0.002080164881018476 0.002707455499359979 0.04766015809504243
31 6 0.1 6.403354479728789e-07 0.001944023873764689 0.003140146664611938 0.0480385527604974
31 7 0.5 8.843687540593528e-07 0.002388069088600009 0.002136012127851698 0.03999659023761426

35 0 0.0001 0.0002571258925268551 0.0154763213942779 0.01243851759881145 0.1230647319255442
35 1 0.0005 0.0002378065602856538 0.01432492029725729 0.01086721851851517 0.108328877800562
35 2 0.001 0.0002130061703422716 0.01314306466803439 0.008997324054882306 0.09503028938339741
35 3 0.005 9.452688383521451e-05 0.008235327881551679 0.003864812030239897 0.05226441636043422
35 4 0.01 5.489484034242523e-05 0.006154487026330369 0.003981066090372705 0.05271870737262629
35 5 0.05 7.982517187074187e-07 0.001890629315060899 0.003407943527818866 0.05421706823852568
35 6 0.1 1.442121647667791e-06 0.001966412518389582 0.003060843106231539 0.04779508885824768
35 7 0.5 7.684929544457819e-07 0.002271565797411057 0.002192796180721131 0.04041921106266932

39 0 0.0001 9.77128389031374e-05 0.008179625120028344 0.007996806078353933 0.08617012502301646
39 1 0.0005 7.236270204341222e-05 0.006831185615667312 0.007952473887991928 0.08376336409579621
39 2 0.001 6.498133684512621e-05 0.006419753516845095 0.007280301075674076 0.08272346601486991
39 3 0.005 3.230547872894484e-05 0.0045475930739034 0.005778037176111756 0.06539602231675845
39 4 0.01 2.29820972602887e-05 0.003918743580921369 0.008039637886195144 0.0771027130583295
39 5 0.05 1.289979964112223e-06 0.001408127104437273 0.01833760972368352 0.1093677672462823
39 6 0.1 2.449344148298714e-06 0.001993445217912893 0.01627840737157617 0.1044818931590821
39 7 0.5 1.333452511699935e-06 0.001662327541689823 0.009149407887676334 0.08123239648804237

43 0 0.0001 5.73406044419024e-07 0.001904981295697272 0.0028026732533793 0.04571264304632949
43 1 0.0005 7.888148550062748e-07 0.001956972961807413 0.002757586742947345 0.0640610049313548
43 2 0.001 1.066624354232052e-06 0.001883345111235446 0.002920291259598409 0.06113013147754409
43 3 0.005 1.036213557216584e-06 0.001675986987162315 0.005642774173848848 0.06319158918436441
43 4 0.01 1.985313027962909e-06 0.001786377191403954 0.007715253308587582 0.07682037125517427
43 5 0.05 6.118338371283672e-07 0.001598096784348968 0.007214788871312516 0.0752021371251832
43 6 0.1 2.77438467862429e-06 0.001908133890898167 0.004204030434862675 0.05713171801242067
43 7 0.5 2.987047779706497e-06 0.001992409346796897 0.002471088019157559 0.04812954584832063

47 0 0.0001 9.234475126790851e-07 0.001773946995175191 0.002949857321637008 0.04980174734017329
47 1 0.0005 4.591688556301935e-07 0.0014665473842701 0.00358565294869915 0.05447255753266611
47 2 0.001 2.917440532674379e-07 0.001391815374708116 0.00363185635485924 0.05378553817894605
47 3 0.005 3.661439845208859e-07 0.001476554070110936 0.004808982268423111 0.05956725595142665
47 4 0.01 4.990203818521588e-07 0.001351152560812974 0.006719831483952274 0.07122907480577978
47 5 0.05 8.351016292564545e-07 0.000853541252574086 0.004649818431470006 0.05909745212506179
47 6 0.1 1.871273197043999e-06 0.001675363977760913 0.003367801864859681 0.0509738408931788
47 7 0.5 4.397750367382281e-06 0.002364961316601466 0.0008302457625883683 0.02900450377873476

51 0 0.0001 2.801619783777404e-07 0.001278024709033154 0.002407561593149117 0.0425500937491663
51 1 0.0005 8.985110472385801e-07 0.00104877254893454 0.001899543529029766 0.04052920679786776
51 2 0.001 1.513071670583356e-06 0.001104933052020751 0.001837613502233594 0.04031184278621502
51 3 0.005 9.682827202838019e-07 0.0009644995060402728 0.002896529287650842 0.0477069586392489
51 4 0.01 1.551597896250135e-07 0.0005649635016640175 0.005224463120989338 0.06126021078396771
51 5 0.05 1.367036094670228e-07 0.0004667657660624158 0.004162306353806981 0.05659011949726711
51 6 0.1 2.393509069117433e-06 0.001842655479552757 0.003630853789465743 0.05322745378903515
51 7 0.5 4.24205941442869e-06 0.002316075666304762 0.0002705119035537028 0.01759394699627448

55 0 0.0001 1.288617268197757e-07 0.0008628621089075139 0.002279067694773209 0.03848336562220633
55 1 0.0005 9.125566491085754e-07 0.0008516524758226396 0.002169174698905148 0.0513730317854566
55 2 0.001 1.352616732762865e-06 0.001024626027614328 0.002100158852096275 0.04367724748252266
55 3 0.005 4.430872138143911e-07 0.0005886458074861878 0.004742458581842916 0.05883842604171274
55 4 0.01 1.906255655265111e-07 0.0005883279319682799 0.004781601036880695 0.05962529893740154
55 5 0.05 1.388274813503843e-07 0.0004330111645418633 0.004293741960370885 0.06082813735818826
55 6 0.1 1.131272291960428e-06 0.001378255488419633 0.002794934838015765 0.05202361493507124
55 7 0.5 1.376727431390162e-06 0.001544336471170027 0.0002093870576821665 0.01570057742608988

59 0 0.0001 3.005556825633014e-07 0.0008618990697990547 0.002951919119606031 0.04687914906375479
59 1 0.0005 1.44298628341022e-07 0.000593760917949826 0.00276100710605071 0.04314798909333128
59 2 0.001 3.253303091830661e-07 0.0005621508157140909 0.003912979067422413 0.05168678560648488
59 3 0.005 6.230577767524855e-07 0.000673115814112446 0.007156290663989441 0.07262486676296076
59 4 0.01 6.333011604169145e-08 0.0002709121683333038 0.008048930826150167 0.07939993749688967
59 5 0.05 2.072477348782583e-07 0.0005061525438394554 0.004453128588209914 0.06161203445601138
59 6 0.1 2.044415691434794e-06 0.00179524964821276 0.0002466242503476521 0.01503670802575074
59 7 0.5 1.972518695424492e-06 0.001759336682769508 0.0003156591781937115 0.01813070139715434

63 0 0.0001 1.890442098951336e-07 0.0007951213407615398 0.002563822352769369 0.04385410841980875
63 1 0.0005 2.033834206779031e-07 0.000559929354408073 0.003182846052290459 0.04683261014739304
63 2 0.001 1.879023602373619e-07 0.0005539041007631695 0.004901575093631361 0.06013216188263337
63 3 0.005 1.03887018361611e-07 0.0004205425280559005 0.009794991049562869 0.08511146204501108
63 4 0.01 1.76323325946149e-07 0.0003843669592673571 0.009054413204083185 0.08271512415719107
63 5 0.05 1.299348293316854e-07 0.0004494869419464642 0.003464231682823896 0.0578949931122501
63 6 0.1 2.550756400456038e-06 0.001984409538080101 0.0002041002666723447 0.0139752476373074
63 7 0.5 2.49307423235266e-06 0.001957800747497185 9.216589910264757e-05 0.008980700619832804

67 0 0.0001 2.374429381874347e-07 0.0007976836666161446 0.003302830628830797 0.04932927931177322
67 1 0.0005 1.335212999577827e-07 0.0006556582810381961 0.005559432866163152 0.06348318173955336
67 2 0.001 6.443877566824633e-08 0.0005755556379414273 0.006038713813349967 0.06709549848065044
67 3 0.005 6.024339301848125e-08 0.0004143912267142724 0.01204830884145723 0.09285812905435997
67 4 0.01 7.466500853949034e-08 0.0002868184777833349 0.01233229000276148 0.09388824175776067
67 5 0.05 3.130110890699229e-06 0.002128503092526657 0.00106397549632395 0.03359732971788287
67 6 0.1 2.923380513399689e-06 0.002086785528322199 0.0001390115098503299 0.01181656178564894
67 7 0.5 2.689825401469652e-06 0.002014201229366908 8.766093463168248e-05 0.008863895115921006

71 0 0.0001 2.692075896791293e-07 0.0008425436740640002 0.003667261709318438 0.05146809468060121
71 1 0.0005 7.321221965980556e-08 0.0006838592647087083 0.006513978405842336 0.06809473556436307
71 2 0.001 9.92311649709066e-08 0.0008009539117472819 0.009978672629890538 0.08432568510383831
71 3 0.005 7.414939715618067e-08 0.0003792238927213809 0.01100813113870368 0.0903294378004349
71 4 0.01 1.039693260928584e-07 0.000294226393553032 0.01313953120251793 0.09711522378594961
71 5 0.05 3.226539408056147e-06 0.002151192208557973 0.0002574668744707662 0.01348751546621019
71 6 0.1 2.842297365837921e-06 0.00206865684110058 0.0001901795434649281 0.01245957979208767
71 7 0.5 2.673494717028754e-06 0.00201518564198544 0.0002358188786133299 0.01253230946595052

75 0 0.0001 2.838190836137279e-07 0.0009559182168579206 0.004175349519952851 0.05281012333346657
75 1 0.0005 1.81986678943885e-07 0.0009395592226741911 0.007072142021254913 0.07082927413407059
75 2 0.001 1.364274130061278e-07 0.0008316624655693161 0.00840491457785443 0.07883901279467609
75 3 0.005 5.510398333830113e-08 0.000296514651972668 0.005575324094921495 0.06512673784185852
75 4 0.01 5.418365830776199e-08 0.0002081098021906591 0.00680525224239034 0.07568891961365121
75 5 0.05 3.201643619414595e-06 0.002156980626888849 0.0003695058629703083 0.01729542408238904
75 6 0.1 2.95076575818474e-06 0.002104186632655214 0.0001685681119180764 0.01137187680525509
75 7 0.5 2.759327216406813e-06 0.002046867778329187 0.0002428437816491479 0.01283958283825459

79 0 0.0001 2.784258519311945e-07 0.0009384149690125909 0.003237736828192454 0.04677598337809341
79 1 0.0005 9.835090853426261e-08 0.000730376175248626 0.001837711330775204 0.03395894266897681
79 2 0.001 4.72229373460025e-08 0.0004560414047611872 0.001328423792320333 0.02987897281482388
79 3 0.005 6.943753006279097e-08 0.0002452557612051542 0.004464533506819548 0.05950374377382417
79 4 0.01 2.539297272583433e-08 0.0001475940814321675 0.002650131485649815 0.04860327224443206
79 5 0.05 3.147709041201752e-06 0.00213706791022128 0.0004174210161859086 0.0172210562535372
79 6 0.1 2.963006171658432e-06 0.002094698051641863 7.553309727525122e-05 0.007010770635706653
79 7 0.5 2.888239412708045e-06 0.00207451431984973 0.0001033985357078994 0.009129155570861358

83 0 0.0001 1.688602692326988e-07 0.001103326488000711 0.000787484262996937 0.02376458400034021
83 1 0.0005 1.328112119460876e-07 0.0004491427380943769 0.001539115693649377 0.03582333125467985
83 2 0.001 1.348006491876984e-07 0.0004500093152781659 0.001654096255860963 0.03744324327272186
83 3 0.005 6.762750720548302e-08 0.0002375187642558174 0.001147668153592491 0.03597339967582269
83 4 0.01 4.023736284688756e-08 0.0001720956642885518 0.000705713663213357 0.02816422277748409
83 5 0.05 2.701580442056939e-06 0.002026017670770042 5.156647225651748e-05 0.006198715983618763
83 6 0.1 2.759099477988064e-06 0.00204473785536452 5.533176677421558e-05 0.00722194517242869
83 7 0.5 2.887957868178446e-06 0.002074944686824676 8.663708668098082e-05 0.009301195231145032

87 0 0.0001 9.86839660404613e-08 0.0008120058699074839 0.001772201372073318 0.03576368919787054
87 1 0.0005 1.071248050276758e-07 0.0004599518714671902 0.001564682258542694 0.03616329499643367
87 2 0.001 2.203033348765076e-08 0.0002588398737994879 0.001901047945748135 0.04031686221661013
87 3 0.005 9.091896010815894e-09 0.0001642056946167259 0.001287863425580458 0.03564923776595541
87 4 0.01 4.438447455403034e-09 0.0001381927309451747 0.0005224020424953634 0.02247532829638121
87 5 0.05 2.702390409251948e-06 0.002026427952309895 5.658883953714118e-05 0.007187744259635309
87 6 0.1 2.753119005266959e-06 0.002042835495051243 5.569199631875312e-05 0.006977075259555932
87 7 0.5 2.896833250864473e-06 0.002082838982002233 3.088299601777548e-05 0.005829831617541581

91 0 0.0001 1.253529059324371e-07 0.0008473865305669293 0.001962694184789334 0.03826298935769268
91 1 0.0005 8.442431038386831e-08 0.0005016355051634669 0.001166289037946138 0.03158504729959333
91 2 0.001 4.057741093384122e-08 0.0003219974340482601 0.001604328689000574 0.0371852818538958
91 3 0.005 1.21848591409879e-08 0.000125144825098733 0.001237174823318431 0.03304114950771742
91 4 0.01 6.359486279034009e-09 0.0001429720890055997 0.0006072357394930588 0.02608029858017535
91 5 0.05 2.724162334196772e-06 0.00203483070262811 7.038127311564114e-05 0.00764148569524159
91 6 0.1 2.720798343140469e-06 0.002034618642829056 6.139159332762576e-05 0.007106007047074314
91 7 0.5 2.93796105046397e-06 0.002092901131936387 4.261245034595478e-05 0.006382266067769926

95 0 0.0001 1.242738921315661e-07 0.0008486029130807538 0.0009794978876184288 0.02963404806711145
95 1 0.0005 1.920727293361794e-08 0.0002393985531519149 0.001299744209647158 0.03324959652936865
95 2 0.001 5.63330046188654e-09 0.0001413154390057514 0.001603981737356898 0.03777621825015332
95 3 0.005 1.633131546163018e-08 0.0001158480354455094 0.001420708343594578 0.03379876582409524
95 4 0.01 5.564597903852564e-09 6.484891486202571e-05 0.0005222501049245095 0.02178839961759071
95 5 0.05 2.662862721445994e-06 0.00202186524184933 8.520629330328794e-05 0.008166171973705172
95 6 0.1 2.588624163538427e-06 0.001998663173921944 7.447108691150527e-05 0.00792934425973324
95 7 0.5 2.789178063067353e-06 0.002048283953235863 3.715289946962747e-05 0.005852002716038252

99 0 0.0001 1.107743303099212e-07 0.0007787503228660064 0.0008421686147021983 0.02729221135089732
99 1 0.0005 1.516738149119653e-08 0.000184030955683312 0.0008627658485817802 0.02816925938089443
99 2 0.001 6.416250736864199e-09 0.0001346794296428477 0.001441879181838517 0.03623217148509639
99 3 0.005 9.76273180218416e-09 8.944153867140869e-05 0.001664918489612189 0.0360136027719119
99 4 0.01 9.944153255305864e-09 8.787547155986175e-05 0.0007239124325380807 0.02453991993600046
99 5 0.05 2.648936257524474e-06 0.002015987112777395 9.483785075547192e-05 0.008805250507067486
99 6 0.1 2.608201756580651e-06 0.002005218322095548 8.195731425908971e-05 0.008413461096007824
99 7 0.5 2.90564341294237e-06 0.002081645044777591 4.145001807516233e-05 0.006364332928102234

103 0 0.0001 7.904511837177084e-08 0.0006574382585315952 0.001104149016001946 0.030481078031104
103 1 0.0005 1.289575266257422e-08 0.0001937088021404243 0.000628979984082279 0.02422567890991667
103 2 0.001 4.999833999025308e-09 0.0001285927782639362 0.001264473195742421 0.03454601799449875
103 3 0.005 1.152213154957266e-08 9.411357578503754e-05 0.001338727241397671 0.03175474563931291
103 4 0.01 1.138369121434482e-08 9.411977825779516e-05 0.000573168525451107 0.02168650950931783
103 5 0.05 2.718743253601381e-06 0.002032666684738782 0.0001130879624637173 0.009222504084320793
103 6 0.1 2.720812794567814e-06 0.002037531290140837 7.753620156074413e-05 0.007736297198394748
103 7 0.5 2.886772224312576e-06 0.002074509181706485 3.806371959540698e-05 0.006154394650983441

107 0 0.0001 8.188137436056474e-08 0.0005496265857436455 0.0009713038109173159 0.02946480698468912
107 1 0.0005 8.061350992682692e-09 0.0001908670346160157 0.0006042189248963498 0.0237776021028806
107 2 0.001 4.053060281394765e-09 0.0001113127753167298 0.0008487059333385677 0.02756040431496776
107 3 0.005 5.629653058326389e-09 8.991553627968329e-05 0.0005119640169482779 0.02210008457048795
107 4 0.01 5.208929015163734e-09 6.132990783180858e-05 0.0001726338142179158 0.01269243421671173
107 5 0.05 2.756133155733378e-06 0.00204581936629511 0.0001094283523559645 0.009446620514705684
107 6 0.1 2.717419460888968e-06 0.002037829654073509 7.398102624934678e-05 0.007610360388848214
107 7 0.5 2.872729239474219e-06 0.002069381600378062 3.76119915721795e-05 0.006032283771784996

111 0 0.0001 2.55473660964561e-08 0.0001803251295546815 0.0003252952547434003 0.01690914741553762
111 1 0.0005 2.905752330415265e-09 0.0001135983262736673 0.0008009994815660716 0.02732799741186498
111 2 0.001 2.06169474667324e-09 8.48704462192984e-05 0.0008689939944558384 0.02785916918362186
111 3 0.005 3.984790949328068e-09 9.629703878788476e-05 0.0004980906369260578 0.02188588893690702
111 4 0.01 3.129364703283914e-09 7.908051703342522e-05 0.0001742655496488952 0.01306950267345719
111 5 0.05 2.760583774991666e-06 0.002047104087351759 0.0001134440902771053 0.009555864588852936
111 6 0.1 2.812068945259583e-06 0.002065384100882639 8.507607741171422e-05 0.008207295905965362
111 7 0.5 2.808988753128463e-06 0.002052785691179171 3.600578841539942e-05 0.006274759164654364

115 0 0.0001 2.052748455245921e-09 6.589913012167159e-05 0.0003707728204031054 0.01761641226947486
115 1 0.0005 4.517163781789018e-09 0.0001025919390684749 0.0005370903134986782 0.02224920688180387
115 2 0.001 3.163333872071621e-09 6.77440789917938e-05 0.0005637879684601283 0.02328148764322879
115 3 0.005 4.216311875164197e-09 9.64043427273964e-05 0.0003501936380141058 0.01777253230530151
115 4 0.01 3.433388794589097e-09 6.473373788118408e-05 0.0002096184692915003 0.01278359443327814
115 5 0.05 2.801894823710826e-06 0.002053666884339389 0.0001320744773608672 0.01014410742503791
115 6 0.1 2.789851220998538e-06 0.002055790637303101 6.009648146322113e-05 0.0072706799227924
115 7 0.5 2.810847117652738e-06 0.00205393034230239 2.467262214712269e-05 0.004676292833057483

119 0 0.0001 3.01362604573927e-09 6.610662833850256e-05 0.0003987186255226816 0.01822318955728741
119 1 0.0005 3.852326548880057e-09 0.0001005190938432321 0.0004483647976514064 0.02058949433069746
119 2 0.001 3.338910046277271e-09 8.377225695621604e-05 0.0005158689329752026 0.02229767710561381
119 3 0.005 2.631975008189331e-09 4.65484571656738e-05 0.0004262913858372828 0.01897837116623646
119 4 0.01 2.703621282758318e-09 6.194050128405237e-05 0.0001859632601586745 0.01236219713825149
119 5 0.05 2.842193861532877e-06 0.002064622156391138 0.0001272941403013278 0.01009760806761562
119 6 0.1 2.879059957579338e-06 0.002080027797092932 5.618873107408155e-05 0.006901783571248155
119 7 0.5 2.839179156475056e-06 0.002060737525377387 3.076155668066231e-05 0.004387902101716579

123 0 0.0001 2.391780215434231e-09 7.061281559206378e-05 0.0002184020550738927 0.01286716829997381
123 1 0.0005 3.454681138845412e-09 8.661532603726485e-05 0.0003871044328252906 0.01937950326366633
123 2 0.001 2.571786044946387e-09 7.82711882942877e-05 0.0005202052871315661 0.02120761053359088
123 3 0.005 2.210086341967548e-09 4.356575383335226e-05 0.0002660860429697633 0.01609058364326188
123 4 0.01 5.310499378601513e-10 2.713170008705745e-05 0.0001982506126961483 0.01277682658531698
123 5 0.05 2.882761255321465e-06 0.002078238751846317 0.0001133158979881859 0.00969132885087487
123 6 0.1 2.891828857219759e-06 0.002083875290794346 5.480292182981818e-05 0.006906994199564975
123 7 0.5 2.841367776196535e-06 0.002061860992897735 2.392242983126743e-05 0.003847109757163958

127 0 0.0001 5.868954021885791e-09 7.707570566939381e-05 0.0002035946946641288 0.01248351585279417
127 1 0.0005 1.808834086542095e-09 9.594489217468194e-05 0.0002532610000846403 0.01562558666562652
127 2 0.001 9.9773697155062e-10 5.502293280201798e-05 0.0002488306316069651 0.01584970591501023
127 3 0.005 1.769130192450923e-09 3.90588372440881e-05 0.0002404882374517445 0.01387955309782307
127 4 0.01 1.899975290792341e-10 1.772306713432314e-05 0.0002360816443635225 0.01386310716781769
127 5 0.05 2.887325831238473e-06 0.002081539511855635 5.078461150528437e-05 0.006577271479191515
127 6 0.1 2.878869780755997e-06 0.002081222683318895 3.259834743775952e-05 0.004636362686702755
127 7 0.5 2.889406662446134e-06 0.00207741077255541 2.444370529210339e-05 0.004336650708305356

131 0 0.0001 1.263680762224035e-08 0.000110337085137413 0.0001373928829016198 0.009812099452414236
131 1 0.0005 1.889638910939599e-09 9.66948907681342e-05 0.0002049202723888347 0.01405719450841159
131 2 0.001 1.603739106523663e-09 5.734861452122431e-05 0.0002420219745071256 0.01492309206801845
131 3 0.005 5.297110252479319e-10 2.161705416225956e-05 0.000160323019080076 0.01189231392616508
131 4 0.01 9.585956179822712e-11 1.616474904686527e-05 0.0001310751196388758 0.01040141865800326
131 5 0.05 2.871594367964832e-06 0.002076535611769348 1.698181805068532e-05 0.004973618264914492
131 6 0.1 2.873512100283612e-06 0.002079404004635244 3.376816518199606e-05 0.005221908275747866
131 7 0.5 2.887810055641639e-06 0.002076580187687416 1.333715639521187e-05 0.003538422647244355

135 0 0.0001 2.03219930548482e-09 5.394707045880409e-05 0.0001164138573287757 0.009073056123251377
135 1 0.0005 2.241552539671653e-09 0.000102135013200666 0.0001550079162436186 0.01193356301392723
135 2 0.001 9.160331513262846e-10 7.053741245321987e-05 0.0002505895929620135 0.01528769399169416
135 3 0.005 5.568721271406005e-10 2.150329876826618e-05 0.0002007805926006559 0.01290735899449125
135 4 0.01 7.477693283500166e-11 1.706805710144366e-05 0.0001120001438146799 0.009624343388680234
135 5 0.05 2.854409591313939e-06 0.002068725346599187 1.356916789748137e-05 0.003178364343324191
135 6 0.1 2.89753500678317e-06 0.002085245420643478 2.549905308648941e-05 0.004856415275031667
135 7 0.5 2.84991357131379e-06 0.002066640046844981 9.752942855311696e-06 0.003037440301787653

139 0 0.0001 2.152344941680351e-09 5.274482609385345e-05 0.0001037629076858468 0.008466395065718557
139 1 0.0005 3.705948244108813e-09 0.0001025981009714627 0.0001473036808346049 0.01126956984044614
139 2 0.001 2.144884232830532e-09 7.277435070740523e-05 0.0001493472253573273 0.01190607999611248
139 3 0.005 4.039665783944178e-10 1.898337154981888e-05 0.0001491086167843046 0.01117312747496513
139 4 0.01 5.952529564725883e-11 1.381902560027015e-05 8.991119088807633e-05 0.008947444289037154
139 5 0.05 2.908620875241794e-06 0.002087820108538807 1.393628121523146e-05 0.003554916158262866
139 6 0.1 2.886846286286453e-06 0.002080689448588746 6.535557503178659e-06 0.002518862372291264
139 7 0.5 0.00465764050263629 0.08352592389663149 1.17522248909483e-05 0.002910440417944526

143 0 0.0001 2.831964195482551e-09 6.035616178978742e-05 7.805537931278512e-05 0.007964819100179543
143 1 0.0005 3.127761015934125e-09 9.085355238713788e-05 0.0001690141418892555 0.01236102881084999
143 2 0.001 3.858562115237723e-09 6.475317043808104e-05 0.0001864263294092582 0.01260357382322796
143 3 0.005 1.596676153377814e-11 7.756019290816596e-06 7.726109230113722e-05 0.007992607997936219
143 4 0.01 3.976714515215662e-11 1.239381468343126e-05 4.941399079283927e-05 0.006505272088085157
143 5 0.05 2.910332050100882e-06 0.002088008727755053 1.150416610210239e-05 0.003193169318504774
143 6 0.1 2.891953324331852e-06 0.002081498353362576 1.308045024198627e-05 0.003165818052573988
143 7 0.5 0.004658030497080788 0.08352734890686353 1.440774231782986e-05 0.003281001824600893

147 0 0.0001 3.260885468678872e-09 6.466263042170795e-05 5.662100667753903e-05 0.006579772269899031
147 1 0.0005 2.230687072022758e-09 8.664222479337624e-05 9.303329097139431e-05 0.009198430795485768
147 2 0.001 3.638744147202455e-09 6.376043673128606e-05 0.0001572628266155584 0.01158564369792647
147 3 0.005 1.635284289942001e-10 1.163439203555328e-05 6.887419415061454e-05 0.007720490153946491
147 4 0.01 1.206684472950082e-10 9.9047859465351e-06 5.852430468101206e-05 0.006839834806962042
147 5 0.05 2.918486412013849e-06 0.002089271579117646 1.522468004945073e-05 0.003517600573114121
147 6 0.1 2.852715268776203e-06 0.002066918745309287 8.83897616486595e-06 0.002475286661274501
147 7 0.5 0.004656046492752343 0.08350940166873588 1.208840995946312e-05 0.002939916519785313

151 0 0.0001 6.829916284717815e-09 8.600762536836726e-05 7.314113769929767e-05 0.00688314265790857
151 1 0.0005 2.688068980401796e-09 9.16629438414418e-05 0.0001111367984734284 0.0101698410438168
151 2 0.001 2.742294925669276e-09 5.883429846731403e-05 0.0001119958273992331 0.009907479259137597
151 3 0.005 1.576687494340115e-10 1.145753634679281e-05 6.87470665717839e-05 0.007706778440927931
151 4 0.01 5.422838806297083e-11 1.219507290883826e-05 4.020116797548467e-05 0.005735571869117884
151 5 0.05 2.912562814815345e-06 0.002087627620806831 1.488748913180772e-05 0.003476208988327567
151 6 0.1 2.856395882495804e-06 0.002067960713975303 7.838287218384669e-06 0.002365411443280063
151 7 0.5 0.00465578556984954 0.08350720505829345 1.04731503585016e-05 0.002971008096921746

155 0 0.0001 6.977684358211655e-09 8.632503323058316e-05 7.162093343277404e-05 0.006951473846759981
155 1 0.0005 2.582306478851911e-09 9.264087558147338e-05 9.339091604823531e-05 0.008962296956876337
155 2 0.001 2.042234615905842e-09 5.555787751054808e-05 8.699153345767354e-05 0.008383240499983735
155 3 0.005 4.545723890583779e-11 8.886750760161988e-06 4.559251879232617e-05 0.00579704345427734
155 4 0.01 1.277866296264826e-10 1.530211496758582e-05 5.159632824898555e-05 0.006084066203817962
155 5 0.05 2.903867741765346e-06 0.002085028119669374 1.248382915328939e-05 0.003080222247086151
155 6 0.1 2.843088894366266e-06 0.002064399570708808 7.858443710937568e-06 0.002338230973666811
155 7 0.5 0.004656766552345294 0.083516124119138 9.851277211908084e-06 0.002860982820766522

159 0 0.0001 5.018802409288357e-09 7.689133979615903e-05 7.88021799815015e-05 0.007052308987797296
159 1 0.0005 1.86837632259178e-09 6.479876025222708e-05 4.363715855552403e-05 0.005973890643917734
159 2 0.001 1.664385014672381e-09 5.127390858739034e-05 5.322994708943171e-05 0.006769939664367453
159 3 0.005 4.905251479177031e-11 1.143272198245171e-05 3.760879665753918e-05 0.005570609056397613
159 4 0.01 5.957049794541987e-11 1.382627111423673e-05 5.065476282040449e-05 0.006056911285504452
159 5 0.05 2.904882779184049e-06 0.002084951978116312 1.228837462976209e-05 0.00294567705165405
159 6 0.1 2.87244376650619e-06 0.00207607079377059 7.073125432093424e-06 0.002354916780599403
159 7 0.5 0.004654261878773205 0.08349160833868652 2.303042630906371e-06 0.001560783581607827

163 0 0.0001 3.289073757442778e-09 6.314496143788872e-05 9.704167176459811e-05 0.007723300532219257
163 1 0.0005 1.576776129100626e-09 4.854290571820741e-05 4.116234757653199e-05 0.006004226538435686
163 2 0.001 2.158105005955462e-09 5.765915947142375e-05 4.90572119984366e-05 0.006714286081527465
163 3 0.005 4.938208999281093e-11 1.318835911368055e-05 3.638347923210505e-05 0.005232484721829689
163 4 0.01 1.270496490848826e-10 1.640758294296774e-05 2.952491063458371e-05 0.004442515245937639
163 5 0.05 2.920050437801751e-06 0.00208982468879082 7.315960055590858e-06 0.002359747819312918
163 6 0.1 2.894100192266503e-06 0.002082227957906913 2.844793117946578e-06 0.001440497249601824
163 7 0.5 0.004654302877078619 0.08349192964339514 2.364115542755449e-06 0.001563147277192867

167 0 0.0001 3.490578664131512e-09 6.618481851772273e-05 9.729969330886245e-05 0.007802831621621764
167 1 0.0005 1.358038084333393e-09 4.568801745108431e-05 3.213514108071095e-05 0.005110608043153331
167 2 0.001 1.745941411347916e-09 5.442413062795026e-05 2.565583108399961e-05 0.004597259668580822
167 3 0.005 1.232340823242288e-10 1.238164617722859e-05 1.968444000417359e-05 0.003987546697943767
167 4 0.01 1.716223962254444e-10 1.421257303979573e-05 1.068311191338745e-05 0.002800925400940457
167 5 0.05 2.915600779437535e-06 0.002088298851115056 6.869430728794937e-06 0.002264172279147436
167 6 0.1 2.894117303019657e-06 0.002082253203083528 3.002724961310144e-06 0.001401115052987678
167 7 0.5 0.004654141118584802 0.08349059588307295 2.511993871348154e-06 0.001517410760463189

171 0 0.0001 2.989814466229961e-09 6.323529773011316e-05 8.654821481187755e-05 0.007276979493332392
171 1 0.0005 2.455674412932441e-09 6.158078261631061e-05 2.965520433770847e-05 0.005032578429774115
171 2 0.001 1.731163426296172e-09 5.318797520548202e-05 2.287679715864588e-05 0.004511055365168382
171 3 0.005 2.373573274918588e-10 1.471467323943543e-05 2.146274842819383e-05 0.004291866672443412
171 4 0.01 9.815438904159148e-11 1.248634528305814e-05 8.417137167801315e-06 0.002537704835610999
171 5 0.05 2.905203192257141e-06 0.00208601521000995 8.046525502204706e-06 0.002338390367767396
171 6 0.1 2.89066673994864e-06 0.002081221279861545 5.888569505808101e-06 0.001967225025364616
171 7 0.5 0.004654284665226646 0.08349200553153047 2.415901817072128e-06 0.001364483632972924

175 0 0.0001 2.880360981340102e-09 6.20827452824102e-05 8.573410880993468e-05 0.007244965807843617
175 1 0.0005 2.699234536767953e-09 6.465275054834407e-05 3.59574867226544e-05 0.005554612801083048
175 2 0.001 1.116035910837874e-09 4.490028301162852e-05 2.170880388271492e-05 0.004541126468880607
175 3 0.005 9.659982724735148e-12 3.955047364723185e-06 2.425814120409556e-05 0.004574622149340124
175 4 0.01 5.52049905234246e-11 8.581982177346958e-06 1.024063404706122e-05 0.00292890429412962
175 5 0.05 2.910105120288446e-06 0.002087820715979571 2.603939582935493e-06 0.001345253962837467
175 6 0.1 2.891928292818232e-06 0.00208163603823186 1.906476729810053e-06 0.001148320259283908
175 7 0.5 0.004654704634524362 0.08349550998288446 1.533854997561105e-06 0.001170088342004272

179 0 0.0001 3.471262522875733e-09 6.789488704939117e-05 7.361229828655484e-05 0.006793545648878463
179 1 0.0005 1.455672549469593e-09 4.919959175841981e-05 2.465412421986426e-05 0.004399020231954598
179 2 0.001 1.952389697549905e-09 5.532781095451966e-05 2.478018845396036e-05 0.004537619907889479
179 3 0.005 7.621118637208631e-12 2.881859515913021e-06 1.864919087015894e-05 0.004096777951062558
179 4 0.01 2.638835065198514e-11 5.632351103290745e-06 1.041362619526955e-05 0.002898399251904715
179 5 0.05 2.909759353330559e-06 0.002087747004881457 1.359109133839114e-06 0.0009386477011661398
179 6 0.1 2.893405007004478e-06 0.002082026634774969 7.378755319696455e-07 0.0007151813948789165
179 7 0.5 0.004654612346698296 0.08349479015078964 1.984764935399589e-06 0.001297889852966527

183 0 0.0001 3.460508852584949e-09 6.845865038451748e-05 3.091706611024715e-05 0.004685668178688873
183 1 0.0005 1.893376047361755e-09 5.46441439581713e-05 2.030937404405394e-05 0.004105372186971934
183 2 0.001 1.54932836787938e-09 5.047433396621059e-05 2.930665183379617e-05 0.004840440522990042
183 3 0.005 4.417739518170063e-11 8.347236803096791e-06 1.819612746400473e-05 0.004011582257755553
183 4 0.01 1.974838401546025e-11 5.183356587945553e-06 8.817067751504352e-06 0.002737100675275439
183 5 0.05 2.906556514284098e-06 0.002086942985182638 1.699200216571551e-06 0.001062166022464783
183 6 0.1 2.890011685807974e-06 0.002081117423616163 8.076287360839943e-07 0.0007581053171789032
183 7 0.5 0.004656209010596193 0.08350914558583034 2.33217195245844e-06 0.001380090624049535

187 0 0.0001 2.835609644348825e-09 6.196253093904147e-05 1.522066312140772e-05 0.003354242326374601
187 1 0.0005 2.22191644076003e-09 5.92124140750272e-05 1.358002802660977e-05 0.003521525373884726
187 2 0.001 1.835710761055405e-09 5.420671716116487e-05 3.263154416930898e-05 0.005064365944153604
187 3 0.005 3.042297202710377e-12 2.171011031393277e-06 1.845135813847806e-05 0.00392467784983408
187 4 0.01 1.868060681274473e-11 5.08568709767232e-06 9.694436744667623e-06 0.002789818048371639
187 5 0.05 2.906062388713359e-06 0.002086817101211391 1.773220912080774e-06 0.001099842914564775
187 6 0.1 2.888910496264056e-06 0.002080829231409176 1.088928755529009e-06 0.0008363972299183509
187 7 0.5 0.0046560165932881 0.08350819964512235 1.20960518361203e-06 0.0009900901311350463

191 0 0.0001 3.752957645090304e-09 7.166417686654825e-05 6.421557620222794e-06 0.002007940507071648
191 1 0.0005 1.90576661190517e-09 5.380010455136031e-05 1.302459294247241e-05 0.003577030129380487
191 2 0.001 2.690763417167211e-09 6.295130899403034e-05 2.433283268682089e-05 0.00440010698278992
191 3 0.005 1.667797867736492e-11 4.081772986719301e-06 2.059326928903697e-05 0.004082432642380729
191 4 0.01 1.918274252124258e-11 5.05198701583609e-06 1.128072618604433e-05 0.003029527927964848
191 5 0.05 2.905975536239658e-06 0.002086776076865693 5.218561296782122e-07 0.0006737519755161125
191 6 0.1 2.889300930092627e-06 0.002081065485285638 2.794804316017357e-07 0.0005178239211733882
191 7 0.5 0.004656020322451885 0.08350823543622088 4.393139519239867e-07 0.0005829424632535218

195 0 0.0001 3.911916107338499e-09 7.32391804882937e-05 6.800541783847963e-06 0.002032609523692441
195 1 0.0005 2.084444047591332e-09 5.636457105584469e-05 1.332718603339457e-05 0.003609750286759139
195 2 0.001 2.083497448783894e-09 5.629955408403831e-05 2.042959203922935e-05 0.004021460971757262
195 3 0.005 8.00406337146625e-11 1.042341821078097e-05 1.199642296410228e-05 0.003157483476570855
195 4 0.01 1.717065071525215e-11 4.821236668117734e-06 4.923351698115617e-06 0.002044052325358314
195 5 0.05 2.904229326735274e-06 0.002086480670207447 4.549369267988971e-07 0.0006349167777194298
195 6 0.1 2.888833019413367e-06 0.002080959563058205 2.497254786091058e-07 0.0004944604636016869
195 7 0.5 0.00465602733049436 0.08350831027268413 5.862042525273835e-07 0.0007095342727517773

199 0 0.0001 2.958479852170449e-09 6.329866954057906e-05 5.82580626302174e-06 0.001877811993641232
199 1 0.0005 2.90869375553734e-09 6.536080341268402e-05 1.201655194043774e-05 0.003081196389289831
199 2 0.001 2.531040531154475e-09 6.158671079647959e-05 1.955843034737694e-05 0.003896785142649462
199 3 0.005 1.406173056467584e-11 4.003652913642242e-06 1.024082528971335e-05 0.003004841032515304
199 4 0.01 3.05653529078805e-11 6.999921353223471e-06 3.50002342912254e-06 0.001594789225313642
199 5 0.05 2.904080493315833e-06 0.002086463234420854 5.268095483494789e-07 0.0006871145223685815
199 6 0.1 2.888303289844224e-06 0.002080850126271017 3.214029526658513e-07 0.0005721243885877803
199 7 0.5 0.004656030416157446 0.08350833466624286 6.109396630295079e-07 0.0007234909171814907

203 0 0.0001 3.579331023073841e-09 7.026514981944842e-05 4.361445284895365e-06 0.001625622612606015
203 1 0.0005 2.805008033744012e-09 6.417682120973822e-05 1.240824129360339e-05 0.003134121024008896
203 2 0.001 2.38630226063105e-09 5.927211692080547e-05 3.760506007560294e-06 0.001950932753236212
203 3 0.005 1.340864669708441e-11 4.294140203864316e-06 2.725521693515361e-06 0.001435109509876353
203 4 0.01 3.034818759276073e-11 7.042505998366977e-06 1.594745839294325e-06 0.00100791071392814
203 5 0.05 2.907605195740637e-06 0.0020874359084746 3.020584999316124e-07 0.0005103574247967702
203 6 0.1 2.892291367021343e-06 0.002081947382521765 2.308070250865939e-07 0.0004886475298226944
203 7 0.5 0.004656029247903588 0.0835082762157624 1.660291990427847e-07 0.0004214372990796189

207 0 0.0001 1.947374548036494e-09 5.280581051403388e-05 4.264170074424891e-06 0.001608122056899086
207 1 0.0005 2.428202658315545e-09 5.944470959651227e-05 9.564107705793964e-06 0.002724203073279918
207 2 0.001 2.403411630559362e-09 5.946274823775966e-05 4.401543749942943e-06 0.002020815898444495
207 3 0.005 1.371068117348133e-11 4.362405745528264e-06 1.897919116306958e-06 0.001205478444576968
207 4 0.01 3.716719972919046e-11 7.563154848622133e-06 8.840084148828361e-07 0.0007555712045125285
207 5 0.05 2.907929604651628e-06 0.002087517062373312 3.452351000039631e-07 0.0005730564841206487
207 6 0.1 2.893567425635261e-06 0.002082303977273714 2.549368077080573e-07 0.0005130204562742158
207 7 0.5 0.004656001294864726 0.08350808158934342 5.520430230325039e-08 0.0003130523894088189

211 0 0.0001 2.514290596942306e-09 6.055351667821895e-05 3.171105282362569e-06 0.001451575823523954
211 1 0.0005 2.362296050528264e-09 5.889268153902449e-05 9.139637405603845e-06 0.002798011310694348
211 2 0.001 2.30899550338804e-09 5.86425394857315e-05 5.283189852896765e-06 0.002222228616428068
211 3 0.005 7.195502539528066e-11 1.02998435185242e-05 1.075049509414879e-06 0.0009952795344594367
211 4 0.01 1.549951817117055e-07 0.0004818355624154336 8.434088793209798e-07 0.0007367626362650981
211 5 0.05 2.910364667601582e-06 0.002088097856717042 7.903233801696431e-08 0.0002687389841031784
211 6 0.1 2.894610444029286e-06 0.002082561520518222 6.326706662561734e-08 0.0002179836281028802
211 7 0.5 0.004656086060235119 0.08350873740443099 1.695937138652851e-08 0.0001254861716453171

215 0 0.0001 2.391525643256182e-09 5.927982694675649e-05 1.843567793542643e-06 0.001200327878802865
215 1 0.0005 2.530396595258152e-09 6.14660046140969e-05 1.303510798822182e-06 0.00107248689579964
215 2 0.001 2.333197976913011e-09 5.8909464716983e-05 4.619527564278781e-06 0.002085834242390949
215 3 0.005 7.04000180045159e-11 1.022824621710328e-05 3.091170604095272e-07 0.0005180523396662862
215 4 0.01 1.550775032885393e-07 0.000481914495029212 1.455620120047056e-07 0.0003413256804362108
215 5 0.05 2.910296860849815e-06 0.002088084366397513 1.725291963069908e-08 0.0001801952869593393
215 6 0.1 2.89536862375601e-06 0.002082744266717729 5.31969428161371e-08 0.0002151954165415804
215 7 0.5 0.004656083825591276 0.08350877561475123 9.502624627038897e-09 8.479541437056426e-05

219 0 0.0001 2.149301519926333e-09 5.669259303298091e-05 8.114262104836767e-07 0.0008725974789225432
219 1 0.0005 2.437102468897313e-09 6.044069062927093e-05 3.04255397422241e-07 0.0004666776587067822
219 2 0.001 2.334356676422484e-09 5.916894064039724e-05 5.740648509096104e-07 0.0006398333285451141
219 3 0.005 6.932421441933232e-11 1.018308747324781e-05 3.742184023955823e-07 0.0004993037449856352
219 4 0.01 1.550375725486559e-07 0.0004818796134129499 1.730082456048729e-07 0.000335949452213713
219 5 0.05 2.91221595200847e-06 0.002088560730769906 1.608021262382187e-09 4.091937208650087e-05
219 6 0.1 2.897432526987272e-06 0.002083241025129912 3.201989056774015e-09 6.082510706539868e-05
219 7 0.5 0.004656136764021466 0.08350896927959095 5.43670535764873e-09 6.820721793465712e-05

223 0 0.0001 2.137256787939754e-09 5.658681934539445e-05 1.679369926935708e-08 0.0001507758384594604
223 1 0.0005 2.483199315133799e-09 6.098372651219819e-05 9.967242747992337e-08 0.0003064442210839458
223 2 0.001 2.344506080693438e-09 5.924858395678356e-05 1.240303563395799e-07 0.0003275442407886242
223 3 0.005 6.868450753507397e-11 1.013935925797682e-05 1.709231685592554e-08 0.0001234516948540598
223 4 0.01 1.550443838809363e-07 0.0004818909968791196 4.396419746690809e-09 6.640306087168923e-05
223 5 0.05 2.912919872606258e-06 0.002088734958755278 8.744992308089133e-10 2.958461418389735e-05
223 6 0.1 2.898102068990013e-06 0.002083401896904036 1.01566816010225e-09 2.938360572080079e-05
223 7 0.5 0.004656152797813604 0.08350904751082666 1.067047115481611e-10 9.871088263224692e-06

227 0 0.0001 2.140623772596467e-09 5.662247342330673e-05 6.093173662124742e-16 1.987559927751903e-08
227 1 0.0005 2.5179034322794e-09 6.140986339930876e-05 1.230985669994455e-15 3.24065163592735e-08
227 2 0.001 4.003473388352698e-11 7.732746373001476e-06 1.169640090194216e-15 2.869262716309606e-08
227 3 0.005 6.869510186732192e-11 1.013995226450959e-05 5.639722489365066e-15 5.742556996590764e-08
227 4 0.01 1.550452463548174e-07 0.0004818922662006564 5.303624619331378e-15 5.94421892818886e-08
227 5 0.05 2.91291941162885e-06 0.002088734568425288 7.801072157037811e-15 7.010543012775372e-08
227 6 0.1 2.898092312896032e-06 0.002083398744125553 4.434873470241277e-15 5.194880015046976e-08
227 7 0.5 0.004656152976176931 0.08350904919337276 2.302120487513133e-14 1.138566030345345e-07



==> results/shifts/backup-2020-04-25/output_error_shifts_en_case57_bt1.dat <==
3 0 0.0001 0.004519374643813425 0.08914196707649191 7.04214070924611e-06 0.00458628531226013
3 1 0.0005 0.001989938396814608 0.05405551424776434 1.321883709387871e-06 0.001973866043080696
3 2 0.001 0.001936261900631692 0.0530503035354668 1.236214491703101e-06 0.001908397759419089
3 3 0.005 0.001911177166397183 0.05257063940478846 1.192671703787875e-06 0.001874209458073817
3 4 0.01 0.001899937214381728 0.05235179703455595 1.17007072212233e-06 0.001856185475101357
3 5 0.05 0.00181541684831994 0.0506794304551117 1.008996129899912e-06 0.001722423275651308
3 6 0.1 0.001216559624330213 0.04261384274945934 8.387519162752158e-07 0.00156901475055693
3 7 0.5 0.0008299630422589217 0.04496652727127914 2.101072004804482e-07 0.0007805960138431711

7 0 0.0001 1.677153981955357e-05 0.00658943001410206 0.0001429692503975757 0.009579827732942525
7 1 0.0005 1.494865176514514e-05 0.006665620512795734 0.0001430054542618361 0.00957561100958515
7 2 0.001 1.494668873668021e-05 0.006669056022368114 0.0001426047260045074 0.00956242669438101
7 3 0.005 3.450448060336159e-05 0.007133064911904352 0.000233370751694011 0.01239318669487499
7 4 0.01 3.490283541196368e-05 0.01075592135302195 0.0004411865050006874 0.01763081462987759
7 5 0.05 0.0001192488461193058 0.01458013256277768 0.0002687195491719887 0.01414830692692592
7 6 0.1 0.0001052235257578184 0.01398070967875276 0.0003433989483956935 0.01588391030907133
7 7 0.5 0.0001009622113748183 0.014030297224497 0.000281839647361274 0.0142256408417365

11 0 0.0001 0.0001455425624175911 0.01517349076243235 0.0001733768192885208 0.01121968666575435
11 1 0.0005 0.0001242272402164549 0.01466982093288571 0.0001732409386562548 0.0112218481649885
11 2 0.001 0.000119864447572983 0.01455244631563746 0.0001733785855541144 0.01125690391656309
11 3 0.005 0.0002187511871393558 0.01605711376768637 0.0001910785529480209 0.01252515163335821
11 4 0.01 0.0003753035444147961 0.01859616056173596 0.0004002171012502035 0.01808040719848902
11 5 0.05 0.0005409796004383299 0.02174653226200141 0.0002345624191883103 0.01435011955652454
11 6 0.1 0.0005224526104192452 0.02127858146701689 0.0002465899087512224 0.01474776185566506
11 7 0.5 0.0003707291464944036 0.01718491135556155 0.0003381947015727686 0.01773847676728968

15 0 0.0001 1.748945429541073e-05 0.008107773939694418 0.0001311011599827674 0.01047969836481466
15 1 0.0005 3.660380983494563e-05 0.007661691714121233 0.000130470614057087 0.01045616510371372
15 2 0.001 3.820792929171768e-05 0.007907854897522881 0.0001266143672407156 0.01032816535113101
15 3 0.005 0.0003933673761678519 0.0240763940961326 7.663102745670146e-05 0.009077258021931711
15 4 0.01 0.0004331433512006968 0.02511563685194185 6.551744037503927e-05 0.009132173294386647
15 5 0.05 0.000444335837507796 0.02476005373299506 4.122991558290762e-05 0.009223392939657571
15 6 0.1 0.0004426958960529907 0.0246938927574587 3.860852183864097e-05 0.009284406196063522
15 7 0.5 0.0004595121959014703 0.0251808420299735 2.720315016456704e-05 0.009673846767365601

19 0 0.0001 3.115256941021854e-06 0.002068836152250508 0.000109131534284676 0.01196741496805132
19 1 0.0005 3.504682809081543e-06 0.002211983501890114 0.000108854859790444 0.01196510450997945
19 2 0.001 0.0003011781576181302 0.02128144290236333 0.0001091353974861659 0.01200760570583392
19 3 0.005 6.570806412036818e-05 0.01252433608340509 0.0006168719578676246 0.02241108995601426
19 4 0.01 0.0003483691628441384 0.02237115354950836 9.656677503103266e-05 0.009967519126733215
19 5 0.05 0.0003750105171997 0.02283411648310052 5.933986526435973e-05 0.007916093437807414
19 6 0.1 0.0003731135641526905 0.02274645518737595 5.52838354452932e-05 0.007681867516243113
19 7 0.5 0.0003681508603964706 0.02252672217508378 3.076466506919489e-05 0.006157832621476289

23 0 0.0001 8.051897587355661e-07 0.001147158860403064 7.747796003308522e-07 0.001220461148772278
23 1 0.0005 0.0003844655069388484 0.0241194554642572 7.749991408954148e-07 0.001220777050728872
23 2 0.001 0.0003743490545445676 0.02379701070849327 7.789704132093306e-07 0.001222812516985861
23 3 0.005 0.000274081571123969 0.02031017647393663 9.287296236138593e-07 0.001287606823088039
23 4 0.01 0.0002918412687438806 0.02091812934558535 1.216703617984631e-06 0.001397236731268903
23 5 0.05 0.000289859374840364 0.02081384913923001 1.587489722708045e-06 0.001550949504664167
23 6 0.1 0.000284980164774698 0.02064388757405489 1.597242897321086e-06 0.001581237453116002
23 7 0.5 0.0002748193120572268 0.02029540474221925 1.837185413865808e-06 0.002524524657461669

27 0 0.0001 1.752472236042892e-06 0.001620105779510883 3.119160041762561e-15 4.129090513949052e-08
27 1 0.0005 6.629054739877951e-06 0.00315098584672624 3.237631087598221e-15 4.262818409372926e-08
27 2 0.001 0.0002944620938316258 0.02100074111854511 4.342135245774837e-15 4.867739922254088e-08
27 3 0.005 0.0002738309572207695 0.02025169099861168 1.406024912224055e-15 2.813707566939883e-08
27 4 0.01 0.0002979948581059414 0.02112633726195501 2.0031195794007e-15 3.553523542088044e-08
27 5 0.05 0.0002857271431605834 0.02068685083160249 3.279285060264422e-15 4.503010508916105e-08
27 6 0.1 0.0002809108773694207 0.02051166781267311 4.241554198410023e-15 5.219506582498923e-08
27 7 0.5 0.0002749470214225473 0.02029284709570023 6.870821776445937e-15 6.441798849898817e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_en_case57_bt3.dat <==
3 0 0.0001 0.0008718063771150704 0.04455807460251915 9.597060929745485e-08 0.0005279722154782895
3 1 0.0005 0.0007262575628948897 0.04320048790708508 1.748078519467957e-08 0.0002252791978861746
3 2 0.001 0.0007224967276380405 0.04315380291965409 1.637309190668259e-08 0.0002180212945631643
3 3 0.005 0.0007225725766414109 0.04312014381616347 1.628459986629124e-08 0.0002174188460856152
3 4 0.01 0.0007242651668777606 0.04309532031388397 1.660935396627795e-08 0.000219558551111998
3 5 0.05 0.0007410873385446553 0.04290509879741355 1.944041110490962e-08 0.0002373878445265376
3 6 0.1 0.0007696913738186068 0.04267540172353534 2.341646129691766e-08 0.0002603243427656832
3 7 0.5 0.0007255863211109941 0.04415557373906864 9.473029721785957e-08 0.0005191104822738213

7 0 0.0001 0.0002483231298183732 0.03222758875470388 6.990041863544122e-05 0.01429656829968973
7 1 0.0005 0.0002438709713898959 0.03136562556931466 6.333851726316336e-05 0.01380928491607347
7 2 0.001 0.0002418705024338185 0.03127637297765373 6.330852676876116e-05 0.01379241562011335
7 3 0.005 0.0002423672806968311 0.03128223360031113 6.311846166378873e-05 0.01377188633104065
7 4 0.01 0.0002403929886880254 0.03123902452656679 6.293192329303937e-05 0.01376287960897649
7 5 0.05 0.0002354968539839114 0.03115155691105143 6.164428306177123e-05 0.01363058612538359
7 6 0.1 0.0002176221333186121 0.0306750697244258 6.04012153959698e-05 0.01348709418850613
7 7 0.5 0.0001873785881302114 0.02959326629904746 5.218010523090755e-05 0.0125585148671763

11 0 0.0001 0.000107549183488943 0.01232009457717043 0.0002751763250323106 0.0146173862877258
11 1 0.0005 0.0001268761478509678 0.01075471001068751 0.0001981628921590558 0.012314090294411
11 2 0.001 0.0001303467116671227 0.01057573479619878 0.0001907391912891536 0.01268709945160618
11 3 0.005 0.0001329894696566429 0.01049773041212321 0.0001883290225268569 0.01281660470425772
11 4 0.01 0.0001312485767014347 0.01050108725158783 0.0001884586967644963 0.0128197468280129
11 5 0.05 0.0001285539613480274 0.01046087508980209 0.0001901211830083224 0.01281437824655951
11 6 0.1 0.0001493356067755019 0.01091171529887669 0.0001922116697725003 0.01281026733234181
11 7 0.5 0.0001647480745311198 0.01200614407195655 0.0002080886544939009 0.01289722102041213

15 0 0.0001 8.578689828639999e-06 0.005658738537491992 0.0007478909701884316 0.02121637410424726
15 1 0.0005 1.835923732603529e-06 0.00134595807600002 0.001126722479626601 0.02605240924092933
15 2 0.001 3.926998585997132e-06 0.002004857963513018 0.001153670123731137 0.0264284372833804
15 3 0.005 3.260531584874465e-06 0.001760370382288823 0.001163636521856164 0.0265607768292504
15 4 0.01 3.7579162816735e-06 0.001920295636405722 0.001165009255267061 0.02657145049123921
15 5 0.05 3.33696736712673e-06 0.001778626374483672 0.001172864829677239 0.02661666478858271
15 6 0.1 7.448196191399444e-06 0.002848145052359197 0.001180487655996969 0.0266519916955259
15 7 0.5 7.219198277415093e-06 0.002780992479989752 0.001186496414092013 0.02653333489753495

19 0 0.0001 1.500412049255318e-07 0.0004911392357800359 2.878806783782755e-05 0.005630362932156352
19 1 0.0005 6.446260976240984e-07 0.0009878453689768918 0.0004078565673991404 0.02071636022248313
19 2 0.001 1.448649173938228e-07 0.0005035397254458118 0.0004601115887927588 0.02187980167333381
19 3 0.005 6.007821546159497e-07 0.0009843852073792014 0.0004748483075315496 0.02219301358229353
19 4 0.01 5.217112940557263e-07 0.0009113069379198535 0.0004750762190037883 0.02220473068932205
19 5 0.05 5.123238811114366e-07 0.0009013690881527481 0.0004740513240139305 0.02222853681986814
19 6 0.1 6.895032267734604e-07 0.001055946124253193 0.000473630880081587 0.02225459261790341
19 7 0.5 1.200932222795589e-06 0.001391281518979604 0.0004998188762544365 0.02248305062820477

23 0 0.0001 8.946271660247006e-08 0.0004128050435117103 2.356654911978431e-05 0.003954014771859971
23 1 0.0005 3.247071788677789e-08 0.000195750962217911 2.627284282997571e-05 0.004188354478047662
23 2 0.001 2.930893178274714e-07 0.0006778972287921903 2.638734986215627e-05 0.004201875320170245
23 3 0.005 2.606063534408264e-07 0.0006379073609377173 2.640582898919083e-05 0.004205109160137499
23 4 0.01 2.970815149677892e-07 0.0006801555092961209 2.638136826864975e-05 0.004203539614997198
23 5 0.05 2.867117762904429e-07 0.0006683134629121845 2.61700725205069e-05 0.004188562404844554
23 6 0.1 1.293134060783855e-06 0.001404882773236693 2.59060861073995e-05 0.004168156391702427
23 7 0.5 1.77790661327532e-06 0.001645812524819767 2.329754715338466e-05 0.003924874927005773

27 0 0.0001 1.164599532775217e-08 0.0001320637993957874 2.675547431351008e-15 3.963221650860049e-08
27 1 0.0005 1.429498837826211e-08 0.0001463266292920373 2.74085665617601e-15 4.002111742007486e-08
27 2 0.001 3.207366198354628e-07 0.0006930833706384476 2.669464241692582e-15 3.804733128554005e-08
27 3 0.005 2.949103732148161e-07 0.0006646009390633978 3.050237319865538e-15 4.071227499569119e-08
27 4 0.01 2.114203692346512e-07 0.0005627109709265277 3.19205332113405e-15 4.127227304362435e-08
27 5 0.05 1.789906996313585e-06 0.001637316069806882 3.777192970100168e-15 4.395870267792645e-08
27 6 0.1 1.460829237850801e-06 0.001479076250144651 3.93137814472587e-15 4.585717761074193e-08
27 7 0.5 1.824154926948749e-06 0.001652912130014172 6.770375334930097e-15 6.074916225617955e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_en_case57_bt5.dat <==
3 0 0.0001 0.0008793303671434671 0.04183003272791197 2.837833798175779e-08 0.0002856142867816436
3 1 0.0005 0.000736737605337872 0.04145485071787114 7.511186030478901e-09 0.0001468604808185781
3 2 0.001 0.0007334025431683246 0.04144324564755975 7.187826261058181e-09 0.0001436617489138925
3 3 0.005 0.0007365456098762179 0.04144001181381496 7.4130026917449e-09 0.0001458832643966845
3 4 0.01 0.000742028068890468 0.04144043824929078 7.846607908992504e-09 0.000150077842734464
3 5 0.05 0.0007889921106815075 0.04143050124621706 1.188601348772039e-08 0.0001845919123798501
3 6 0.1 0.0007657581129266585 0.04183920664773799 1.837696974808521e-08 0.0002293382809264166
3 7 0.5 0.0007517951068447652 0.04386095969787984 1.670839703202228e-07 0.0006852745010912376

7 0 0.0001 0.000239483519200379 0.030713524607906 6.091021389199637e-05 0.01357315954374616
7 1 0.0005 0.0002751532428794362 0.0307119385900938 5.885571421079467e-05 0.0133931210738707
7 2 0.001 0.0002740513733338697 0.03066662720944624 5.899111860030452e-05 0.01339159685475488
7 3 0.005 0.0002411046941732725 0.03015361323016652 5.889057674602463e-05 0.01338232572011899
7 4 0.01 0.0002119625491467085 0.0295716670645696 5.873192098966873e-05 0.01337387053032779
7 5 0.05 0.000213028606829334 0.02966785697415331 5.804576864655494e-05 0.0132960098075654
7 6 0.1 0.0001946927529294538 0.02916994675693507 5.77876651245e-05 0.01325954001576934
7 7 0.5 0.0002148952406033386 0.0278429003584848 6.219242909998771e-05 0.01366243802071454

11 0 0.0001 7.890824832969028e-05 0.01078151818258277 0.0002314670888689602 0.01324969760831762
11 1 0.0005 0.0001084634621831439 0.01035576183320996 0.0001855092885961775 0.01205136922487049
11 2 0.001 0.0001105934344367572 0.01043595523291163 0.0001830940542644919 0.01217732017499773
11 3 0.005 0.0001111352952001163 0.01045551728082561 0.0001825799371061322 0.01222116977642251
11 4 0.01 0.0001104229792793755 0.01042944158920545 0.0001829136952723774 0.01222541017333389
11 5 0.05 0.0001043503423911152 0.01020389772726649 0.0001854392638196936 0.01225586512185295
11 6 0.1 0.0001675879389200242 0.01213855164117383 0.0001877472255228719 0.01230674071594762
11 7 0.5 0.0001304868031107881 0.01106209433908978 0.0001807152664427361 0.01265501900634125

15 0 0.0001 1.474772429663427e-06 0.002473052654948571 0.000927836926410759 0.02339571022847253
15 1 0.0005 2.137852229944807e-06 0.001506764851275655 0.00111171433606354 0.02601373583726907
15 2 0.001 3.677535380702183e-06 0.001841893878758771 0.001119833418103845 0.02613158589291675
15 3 0.005 4.271233682845386e-06 0.002009690777238671 0.00112353658016692 0.02617771563674243
15 4 0.01 3.963347692536437e-06 0.001917849108582281 0.001124893681859773 0.02618792098623879
15 5 0.05 4.075213176072619e-06 0.001949660171146395 0.001130933140917194 0.02621883086125698
15 6 0.1 7.360266267604855e-06 0.002777255591909888 0.001128082535833727 0.02615749934177458
15 7 0.5 2.511919326533014e-06 0.001741200969775925 0.0007793132524455648 0.02235327114613106

19 0 0.0001 4.821049397189744e-07 0.0007735215598341227 7.72856279778555e-05 0.01003935975048409
19 1 0.0005 1.272545341382489e-07 0.0005017541616516574 0.0004368339539724265 0.02138096817929158
19 2 0.001 2.28842107779937e-07 0.0006734778304835487 0.0004500478456282444 0.02168514562909829
19 3 0.005 3.852991421064736e-07 0.0007709788207725943 0.0004531333847659553 0.02177144159962929
19 4 0.01 4.304767963415917e-07 0.0008259955425509169 0.0004526313353448022 0.02177330120819243
19 5 0.05 4.780770396699978e-07 0.0008788462438862332 0.000451722746342608 0.02177801116571365
19 6 0.1 1.415950634184742e-06 0.001496864569318745 0.0004583560902433394 0.02179588520671061
19 7 0.5 1.020693916461353e-06 0.001312055787283661 0.0004192666003418213 0.01911780742743197

23 0 0.0001 1.173159967949714e-07 0.000350884978773891 2.49631024094681e-05 0.004063905370121801
23 1 0.0005 2.972188999388334e-09 6.161210432642505e-05 2.613500913409317e-05 0.004182568610971882
23 2 0.001 3.391030578707305e-07 0.000725134977965336 2.61733172699623e-05 0.004187322178408115
23 3 0.005 1.788776649894141e-07 0.0005289575364462173 2.61761300973229e-05 0.004188676098141331
23 4 0.01 3.161786710076048e-07 0.0006995762518262616 2.616554583521923e-05 0.004188460066642752
23 5 0.05 1.292079753286859e-06 0.001402764288967795 2.611652319275335e-05 0.004183058802328055
23 6 0.1 1.830866099071695e-06 0.001667908137229279 2.614572300559452e-05 0.004169578365190052
23 7 0.5 1.919444615295617e-06 0.001711114735388541 3.061521181800601e-05 0.00438768289243141

27 0 0.0001 1.603143765476994e-08 0.0001549616711984392 2.939335843740272e-15 4.035000977786751e-08
27 1 0.0005 6.507169330278172e-08 0.0003122019451695657 2.788172939218105e-15 3.919847058053705e-08
27 2 0.001 2.572246195607226e-07 0.000620683387353882 2.834783193886891e-15 3.941172188604014e-08
27 3 0.005 1.537602554842014e-07 0.0004798843610944736 3.192689434103532e-15 4.28087691961565e-08
27 4 0.01 2.899909793525674e-07 0.0006590292318215951 3.429810029795742e-15 4.253825403033318e-08
27 5 0.05 1.333219293989337e-06 0.001413077303408006 3.88854115871033e-15 4.48249843909565e-08
27 6 0.1 1.86386026334063e-06 0.00167078443635571 4.33077585956719e-15 4.831515076908488e-08
27 7 0.5 0.0002810401343219716 0.02051652666306714 7.081791006178135e-15 6.104108751792126e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_en_case57_bt7.dat <==
3 0 0.0001 0.0007916234869661109 0.04096517485817541 8.117586660324189e-09 0.0001519962825864418
3 1 0.0005 0.0007094628080833835 0.04086875328040795 3.219954499803965e-09 9.569167441525472e-05
3 2 0.001 0.0007080538231668157 0.04086689604504601 3.157237927872412e-09 9.475411275960965e-05
3 3 0.005 0.000714798096957372 0.04087440210725601 3.468357273517175e-09 9.931364785431551e-05
3 4 0.01 0.0007241118664415528 0.0408846645635883 3.924145291256657e-09 0.0001056394033284169
3 5 0.05 0.0007013070573620756 0.04150514187371224 8.585522816938505e-09 0.0001562648222152019
3 6 0.1 0.0007119377768369684 0.04190857269963999 1.670807355483745e-08 0.000217952406342925
3 7 0.5 0.0007607091645877061 0.04373022731749865 1.829231314309461e-07 0.0007158840577755621

7 0 0.0001 0.0003152298856742458 0.03083662869320936 5.716286653101621e-05 0.01322701318269748
7 1 0.0005 0.0003591830570796519 0.03097765145173215 5.622243255259164e-05 0.01314446263261138
7 2 0.001 0.0003614953122286726 0.0309814005135709 5.641123856803628e-05 0.01315063480269196
7 3 0.005 0.0003198307922519623 0.03057261446341331 5.635469937127873e-05 0.01314285515290436
7 4 0.01 0.0002204655662147492 0.0292222819324266 5.627927679176383e-05 0.01313566143480493
7 5 0.05 0.0002186003801872442 0.02936455991459352 5.600810969648602e-05 0.01309252587880794
7 6 0.1 0.0001923965940947804 0.02882856571386805 5.610213384838808e-05 0.01310146197241191
7 7 0.5 0.0002252487079340318 0.02778123043255398 6.171148188410844e-05 0.0136002003735447

11 0 0.0001 5.765231124526998e-05 0.01009743621038472 0.0002060791356598642 0.01237703691693004
11 1 0.0005 7.334092553579447e-05 0.00936787634272962 0.0001808164528406915 0.01181362098199368
11 2 0.001 7.357960603183597e-05 0.009345516374902108 0.0001798261767567595 0.0118677211013769
11 3 0.005 7.368550458131022e-05 0.009350932459668559 0.0001798253733351534 0.01189268375256036
11 4 0.01 7.519157667406463e-05 0.009349267597414723 0.000180223585262416 0.01190256471798268
11 5 0.05 7.204436443712433e-05 0.009466196405543581 0.0001830563496204463 0.01197939552562022
11 6 0.1 0.0001537477706421421 0.01199161160345241 0.0001855486881699507 0.01207863575853296
11 7 0.5 0.0001211377042321164 0.01076049961510162 0.0001799735224794345 0.01254416348442544

15 0 0.0001 1.749467034780908e-06 0.001401166704923185 0.00100532841795377 0.02454573251764247
15 1 0.0005 2.260773856360363e-06 0.001583251182734724 0.001090456662015133 0.02582923469533294
15 2 0.001 3.649062617916682e-06 0.001843556152184789 0.001093698979388287 0.02587707337677836
15 3 0.005 4.000546475470885e-06 0.001906549141091229 0.001096107577618092 0.02590346729815907
15 4 0.01 3.74638160382842e-06 0.001866460436595663 0.001097768161195915 0.0259166980936012
15 5 0.05 3.921812797496876e-06 0.00189902302831646 0.001105254956928688 0.02596270384963384
15 6 0.1 7.342979387967604e-06 0.002765571055784566 0.001101549032875552 0.0258928140238136
15 7 0.5 1.921244007758036e-06 0.001528046638710201 0.0007370182835856297 0.02182649725460029

19 0 0.0001 1.47021723743674e-07 0.0004566848309202065 0.0002477691515913689 0.01660652940924168
19 1 0.0005 1.80870807386504e-07 0.0006217019110961175 0.0004344059571904272 0.02135121900056147
19 2 0.001 2.683035933671619e-07 0.0007389240645356843 0.0004386611095144876 0.02146309449535355
19 3 0.005 3.832489308456045e-07 0.0007745107748013957 0.000439352439824665 0.02149746985604073
19 4 0.01 2.836833760753097e-07 0.0006339033563249608 0.0004388158359548076 0.0214995813109381
19 5 0.05 3.885895143730371e-07 0.0007822674185273826 0.0004389338509247503 0.02151901569142223
19 6 0.1 1.25818638343591e-06 0.001423178742110398 0.0004477233711623867 0.02154943272417087
19 7 0.5 8.251177287366041e-07 0.001192626052626711 0.0003964964744328223 0.01863145400799704

23 0 0.0001 2.751861098207471e-08 0.0001902744372830334 2.54710985558528e-05 0.004112607998481455
23 1 0.0005 2.258889115536649e-09 5.286543114069175e-05 2.600616428036643e-05 0.004174376461115403
23 2 0.001 3.288437295257649e-07 0.0007128072431292765 2.602204801055646e-05 0.004176466795299816
23 3 0.005 2.866321325865335e-07 0.0006656918689431635 2.602187213241639e-05 0.00417740363236152
23 4 0.01 2.269758187401398e-07 0.0005935000559347259 2.601801703621609e-05 0.004177792733309982
23 5 0.05 1.080220403808828e-06 0.001282875798803929 2.603367205782545e-05 0.004176535467428688
23 6 0.1 1.836012122586539e-06 0.001669753318077394 2.615841537888673e-05 0.004166803311148826
23 7 0.5 2.10076548099771e-06 0.001789985929046889 3.232533110295417e-05 0.004506146369394837

27 0 0.0001 1.355477267277205e-09 4.50500411890431e-05 3.163048035710213e-15 4.17066954305767e-08
27 1 0.0005 2.245303437077476e-07 0.0005798994848964512 2.840386604216902e-15 3.957114169672593e-08
27 2 0.001 2.923810764114281e-07 0.0006617421825545478 2.922622464213314e-15 4.037940082302072e-08
27 3 0.005 1.365220347934477e-07 0.0004521820570237978 3.386334696565241e-15 4.250828211649349e-08
27 4 0.01 1.560219395666786e-07 0.0004834000191080712 3.604259127246321e-15 4.321621538405651e-08
27 5 0.05 1.173726556916961e-06 0.001325824803764863 3.938581060919735e-15 4.512377171916881e-08
27 6 0.1 1.858433400709807e-06 0.001668295124344521 4.711866381064373e-15 5.024638982664698e-08
27 7 0.5 0.0002697913491363198 0.02010175111691215 7.393183141093701e-15 6.290284471077712e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.0001 0.0008506158177659857 0.06215790278106681 0.000105813026968431 0.02126578056167894
3 1 0.0005 0.0008506202408730005 0.06215865082634453 0.0001054857910859237 0.0212114538055943
3 2 0.001 0.000850598720850254 0.06215559021124761 9.410696556077414e-05 0.02002402225123223
3 3 0.005 0.0008504563575173484 0.06213424626105857 3.236307022898487e-05 0.01169268207444873
3 4 0.01 0.0008503346951026518 0.06212054261458455 4.99222117441633e-06 0.004566755549510138
3 5 0.05 0.0008502337423095969 0.06212665362359493 0.0005093611376666574 0.04373612036815122
3 6 0.1 0.0008538115678719874 0.06204664859447373 0.01261498900578016 0.200803256275397
3 7 0.5 599.6095569989121 29.97939843558354 0.3324781525784478 0.6641574075755126

7 0 0.0001 0.0001152511265210957 0.01523463774391676 0.007293309051805986 0.1158302229641022
7 1 0.0005 5.830811049601311e-05 0.01048450303519166 0.007443497994409541 0.1196706471313658
7 2 0.001 2.717086662041752e-05 0.008628266906373749 0.007848699859366752 0.122305105149862
7 3 0.005 2.337375497042395e-05 0.007516751737050242 0.008092222064334489 0.1230657465317972
7 4 0.01 2.337733323656629e-05 0.007516157942780488 0.008103219976649605 0.1231426925088739
7 5 0.05 2.376408064675728e-05 0.007598598337941187 0.008174439470459647 0.1237206841193312
7 6 0.1 2.433847446932328e-05 0.007709559889328865 0.008264898723524535 0.124453730549076
7 7 0.5 2.815663690706524e-05 0.00851974022898494 0.009063818685729386 0.1308166989734065

11 0 0.0001 2.838711877375408e-05 0.00764616319816902 0.007261881863338928 0.1202685755105188
11 1 0.0005 2.393501173181984e-05 0.006664161066581631 0.007294390762516493 0.1191217353351797
11 2 0.001 1.512432308845262e-05 0.004864685496314802 0.007579725105748687 0.1186264732172291
11 3 0.005 2.812448050578361e-05 0.006916587119416562 0.007912220457606787 0.118936277477409
11 4 0.01 3.204274800046809e-05 0.00737541280291687 0.007935168734601277 0.1190095739529571
11 5 0.05 3.12164413974245e-05 0.007270016835649429 0.008039483508299373 0.1196575369790229
11 6 0.1 2.990591905609643e-05 0.007102895430755485 0.008162009065101242 0.1204145802448027
11 7 0.5 3.124640178324169e-05 0.007128659951883165 0.008920017242937724 0.1246041726184284

15 0 0.0001 4.397152049202864e-06 0.003774140064801479 0.006577064807697933 0.09793063478621544
15 1 0.0005 3.551367382478677e-06 0.003323858800998281 0.006936698319347764 0.1021467595541261
15 2 0.001 4.302719393664084e-06 0.003146628354177228 0.008305196656507583 0.1138549207892474
15 3 0.005 1.712850781100927e-05 0.005581799133500542 0.007261165464904543 0.1322140659848232
15 4 0.01 1.270164023654606e-05 0.004732731645042954 0.006994305503340386 0.1269511065692044
15 5 0.05 1.337782689188004e-05 0.00484113879513659 0.007157208449348647 0.1287910267947643
15 6 0.1 1.477404689107473e-05 0.005085945815978654 0.00752634154015025 0.132204933250093
15 7 0.5 2.960490273167016e-05 0.007140482597732589 0.01180161915115082 0.1579981039912494

19 0 0.0001 2.978248875919071e-06 0.0023204321326733 0.01367492379770312 0.09855553933257055
19 1 0.0005 1.636598776931632e-05 0.004987381113255918 0.01195488284294753 0.0948859326178042
19 2 0.001 1.735399698606169e-05 0.004880026088311951 0.00666842700932958 0.09113277153183974
19 3 0.005 2.660151228196595e-06 0.002162638248331294 0.003781858004751695 0.07928441132912978
19 4 0.01 2.491617198595543e-06 0.002183660405849164 0.003889018830413102 0.07814534036922116
19 5 0.05 2.549108010566623e-06 0.002232728967945352 0.004988005158233277 0.07699325949868285
19 6 0.1 2.341946240617749e-06 0.002118106965352418 0.00543082633469948 0.08491143452958472
19 7 0.5 2.55505866202197e-06 0.002105434807093687 0.00696538677041857 0.1211991493129805

23 0 0.0001 1.454289007892934e-06 0.002153456202765636 0.009446930762233716 0.08201173079114366
23 1 0.0005 1.387912828625675e-05 0.004720518410312735 0.01074880968468798 0.08411585970453239
23 2 0.001 1.92275052404132e-05 0.005677087041629836 0.01519870611583713 0.1026756178234365
23 3 0.005 2.289569147516774e-06 0.001934617280632267 0.01567289856170635 0.1191890690866149
23 4 0.01 8.823575269981771e-07 0.001428099582438946 0.01002607644171384 0.1091439833800534
23 5 0.05 2.731156237686137e-06 0.002522463103734829 0.02118358338296156 0.1601217794530949
23 6 0.1 2.777248217944725e-06 0.002480541839357198 0.02067831562376804 0.1577040031549077
23 7 0.5 3.245956770582523e-06 0.002551714304141584 0.021504353915267 0.1692309579786806

27 0 0.0001 2.012158559941038e-05 0.006088027202810764 0.01032263911391038 0.08215783807824839
27 1 0.0005 2.194812495520547e-05 0.006199500656920875 0.01038531700034638 0.08171766337573017
27 2 0.001 1.841807297429781e-05 0.00551749543998703 0.01171772505614336 0.08719447509256995
27 3 0.005 3.423481714708756e-06 0.002438631431269211 0.01691381750135159 0.1192962280800449
27 4 0.01 1.28561412851614e-06 0.001422774604926236 0.01856216468764264 0.1275966923246696
27 5 0.05 1.668116005661336e-06 0.002124413284579685 0.01989741264402567 0.1542667365586565
27 6 0.1 1.653276801927344e-06 0.002118433860581526 0.01987718089553829 0.1547598448434639
27 7 0.5 1.604364487490386e-06 0.00203396115274046 0.0195026092098366 0.158353040947822

31 0 0.0001 2.200955889387825e-05 0.006384862746483311 0.01923136042858939 0.1147065575255499
31 1 0.0005 2.602302553706811e-05 0.006605055868152299 0.01725378179223637 0.1093332776353138
31 2 0.001 2.06841498063511e-05 0.005605411231970781 0.01661200783732926 0.1051547149022571
31 3 0.005 4.614998482262611e-06 0.002766063231836036 0.01757472617161821 0.1171570966101414
31 4 0.01 1.372911038643127e-06 0.001556212288611469 0.03442082466596905 0.1597617678107661
31 5 0.05 1.024296253553292e-06 0.001556997540899552 0.0442330550173671 0.2309226243659726
31 6 0.1 1.064974777082169e-06 0.001593504456906203 0.04204746632372294 0.2262904640139634
31 7 0.5 1.310391989151458e-06 0.001778557806616732 0.03134869790480573 0.1967271933952819

35 0 0.0001 2.563746435202988e-05 0.006462671998876512 0.01612550178917629 0.1122305397450873
35 1 0.0005 2.465924374667996e-05 0.00619672831246687 0.01511897045706024 0.1080531834047789
35 2 0.001 1.258655831608844e-05 0.004395958323293314 0.01356167741106395 0.1031732847220408
35 3 0.005 2.476797511415947e-06 0.001977766909029288 0.01602817509032251 0.1161876655950995
35 4 0.01 6.632109523546228e-07 0.0009915786822856099 0.03622927874442867 0.1764990028650122
35 5 0.05 4.340673628699458e-06 0.00270995273095842 0.04749623107642471 0.1928509479125817
35 6 0.1 3.043540728103646e-06 0.002417110741952833 0.03773750401096652 0.1764628675741968
35 7 0.5 1.179378053466796e-06 0.001718971637328703 0.02505310245500637 0.1601192335939114

39 0 0.0001 1.009859578129676e-05 0.004150807230407061 0.01382180158577485 0.1053920708424756
39 1 0.0005 8.504930319423479e-06 0.003765663381933848 0.01314287701897235 0.102160369802605
39 2 0.001 7.588546845498111e-06 0.003507274504301439 0.01290327691785883 0.1007725842168978
39 3 0.005 7.198810660749039e-06 0.003034515063421672 0.01259532769254959 0.08999269299029411
39 4 0.01 1.817708864157044e-06 0.001797660526014155 0.03018868776974871 0.1439696249682341
39 5 0.05 1.395107834541246e-06 0.001745774095605057 0.06220487449667337 0.2250256487018074
39 6 0.1 3.879695382311103e-06 0.002812472242674335 0.1141417540157998 0.3428597561969882
39 7 0.5 0.003347369946647901 0.07144191868437089 0.1777463651681732 0.4550548122563973

43 0 0.0001 1.261416512617594e-05 0.004592319873955475 0.0145365391692305 0.1094776181351544
43 1 0.0005 1.32518739929741e-05 0.004607943541812709 0.01362549015061797 0.1056730488193776
43 2 0.001 1.311770647712721e-05 0.004370372654933341 0.01193140990247013 0.1004125175064041
43 3 0.005 5.65957200015001e-06 0.002716416353881534 0.008412077901502644 0.08446950100398798
43 4 0.01 1.631366673953056e-06 0.001688952316126091 0.02555753201924595 0.1380219003160681
43 5 0.05 1.314290038218527e-06 0.001704579953367702 0.03794185823566522 0.1738083745631203
43 6 0.1 6.397507609180849e-06 0.003747412659197202 0.1166452314509059 0.3267193062667744
43 7 0.5 NaN 0 NaN 0

47 0 0.0001 5.124918254483615e-06 0.003005417719581072 0.01633460477774613 0.1206007630337731
47 1 0.0005 4.866389268919499e-06 0.002908259495224996 0.01540026192833509 0.1167693257120086
47 2 0.001 1.065049344865029e-05 0.003967896853712904 0.01321579979582132 0.1074339106154429
47 3 0.005 5.355922008830066e-06 0.002640086476075165 0.009706056500267582 0.09038542927223836
47 4 0.01 1.744071575491436e-06 0.001745422124391105 0.02700995729134312 0.1452148757276437
47 5 0.05 8.53755289417286e-07 0.001268111952694273 0.04974537145379643 0.2232350650944539
47 6 0.1 1.047807116437495e-06 0.001392783924629715 0.053002014629687 0.2353792605007137
47 7 0.5 0.005709298821103265 0.09188134235633161 0.03505541569212513 0.2343365756370381

51 0 0.0001 1.610035618988838e-05 0.004513807886547649 0.01430092497867798 0.1155311219822233
51 1 0.0005 1.021742370470579e-05 0.003513393342004179 0.01364679455366983 0.1126210621297639
51 2 0.001 5.020725331219838e-06 0.002491044949769261 0.01317989329666424 0.110335018014895
51 3 0.005 2.43917660299305e-06 0.001887385827159527 0.01062610586028486 0.09911767958802309
51 4 0.01 1.12937927904796e-06 0.001455514519063783 0.02084680701382171 0.1361836135869186
51 5 0.05 7.233086084366729e-07 0.001093994344142146 0.0395713047732164 0.2040214076859848
51 6 0.1 1.203522875708722e-06 0.001470423863154213 0.03971210164599168 0.2248654068887124
51 7 0.5 0.004376461552565788 0.0805239873553143 0.1387286752612864 0.3817759294379424

55 0 0.0001 7.114443244402713e-06 0.003129469455701361 0.01360764673104472 0.1125044759984994
55 1 0.0005 7.126473258738661e-06 0.003087516341813146 0.01283409003006528 0.1090011052119555
55 2 0.001 5.268693220526107e-06 0.00262983003812689 0.01203194394602963 0.1053187782851963
55 3 0.005 2.386013547365412e-06 0.001894048587032238 0.007885876802360759 0.0860937596529503
55 4 0.01 1.573847229274132e-06 0.001662241499344574 0.004545947311281519 0.06652305368244193
55 5 0.05 1.473110349679321e-06 0.001620100428514348 0.005805688925374875 0.0754996276530181
55 6 0.1 0.004648206179618511 0.08372117148597225 0.04071224595855896 0.2050030016172568
55 7 0.5 0.004584977078751428 0.08234184211559548 0.1394022253005062 0.3489967363967363

59 0 0.0001 3.460620703269288e-06 0.002184895952916932 0.01358354025683381 0.1117704224749518
59 1 0.0005 4.936745851374611e-06 0.00256485634893977 0.01280823705191514 0.1083253057826856
59 2 0.001 4.911728065977695e-06 0.002557559456595637 0.01189871397430419 0.1045008798719511
59 3 0.005 2.514966596734916e-06 0.001965649284483728 0.007779409130151261 0.08570190497685859
59 4 0.01 1.704734171330975e-06 0.001722839249913566 0.004617796180926618 0.06707826981670384
59 5 0.05 1.574437588477386e-06 0.001668975583191123 0.005422345153370684 0.07295869300971281
59 6 0.1 0.00466232700334738 0.08366004909192526 0.00724202604936521 0.08333331297528412
59 7 0.5 0.004564551262415693 0.0824590798446021 0.00825517769008989 0.08513579273132277

63 0 0.0001 4.091262299303285e-06 0.002411501316411435 0.00672643659762151 0.07975154089908143
63 1 0.0005 4.460016821554721e-06 0.002505444493670517 0.006325937778220482 0.07720959969740093
63 2 0.001 4.096902935770697e-06 0.002411297065116891 0.005886486051050524 0.07444091972553446
63 3 0.005 2.623212197276519e-06 0.002009863234095022 0.005209265948033527 0.06871277001642684
63 4 0.01 2.099076001930583e-06 0.001857530189770529 0.005046450524168941 0.06785444852333178
63 5 0.05 0.004663649295509791 0.08364846490043076 0.004032561708296155 0.061580757499754
63 6 0.1 0.004663668242478629 0.08359300524053292 0.003526570031306311 0.05844813554454875
63 7 0.5 0.004674380246779714 0.08365682350924608 0.01557554929151901 0.1168560448068211

67 0 0.0001 4.091434132402936e-06 0.002447404686608756 0.006455722144264123 0.07916736235546784
67 1 0.0005 4.317725786297001e-06 0.00250702706913275 0.006102749667131839 0.07685685943409792
67 2 0.001 3.717112034969052e-06 0.002335578840670038 0.005734118832723566 0.07440563764090591
67 3 0.005 2.32131860542962e-06 0.001923214985922961 0.004246811330151231 0.06281694140367766
67 4 0.01 1.888546275415639e-06 0.00178898758400825 0.004189460352326091 0.06159409442654928
67 5 0.05 0.004668536962777057 0.08369021805721744 0.003054289281642884 0.05234973688630862
67 6 0.1 0.004663127846521765 0.08357486966175687 0.005450786444497767 0.06740657334614264
67 7 0.5 0.004675368724169857 0.08365011273905143 0.003636943368187604 0.05931678526777728

71 0 0.0001 3.433432255557584e-06 0.002249826839486158 0.003412647110202046 0.05643387854366932
71 1 0.0005 3.54540796352921e-06 0.002282362609149491 0.003297425317571456 0.05547170593650819
71 2 0.001 3.122037537369004e-06 0.002152946088619601 0.003185648566792644 0.05450910532544273
71 3 0.005 2.278643607678802e-06 0.001893508864022841 0.002375995534615109 0.04719423712424797
71 4 0.01 2.077623155016278e-06 0.001838178075421748 0.00197885287776784 0.04088772678934649
71 5 0.05 0.004689098897561028 0.08382309741516902 0.00497303323179558 0.06513011705879101
71 6 0.1 0.004688371717390281 0.08374802514394952 0.008303578553798057 0.08352084878797084
71 7 0.5 0.004661438858931827 0.08358623964616818 0.00564222184555946 0.07095169927732381

75 0 0.0001 3.225846467069694e-06 0.002206827090784014 0.003576813617753695 0.05749317630495576
75 1 0.0005 3.199995512997735e-06 0.002189435548201057 0.003465901278763907 0.05658035169357878
75 2 0.001 3.030323471085157e-06 0.002128141232681457 0.003355140836397491 0.05564083293507815
75 3 0.005 2.364266229495916e-06 0.001918304633275358 0.002540692533985164 0.04850731931455288
75 4 0.01 2.203015516489101e-06 0.001876802406085343 0.002279670896798521 0.04359865239664618
75 5 0.05 0.004686249705236517 0.08377974250682296 0.002630941038379873 0.04664782424235581
75 6 0.1 0.004672372031683155 0.08365859684829191 0.002751007192199544 0.04945131750566922
75 7 0.5 0.004688538888167229 0.08378830770051149 0.003057545813057374 0.05282170500184047

79 0 0.0001 3.21619863353893e-06 0.002204714066285085 0.002213201665295349 0.04296745898138798
79 1 0.0005 3.232226806628613e-06 0.002201842202198545 0.002269737019439272 0.04333258233876436
79 2 0.001 2.988716931950091e-06 0.002112263745239762 0.002318608184793011 0.0437983265486519
79 3 0.005 2.519655935278417e-06 0.001964413948273958 0.002431578317991824 0.04487393217545865
79 4 0.01 2.429566203545811e-06 0.001947247499552329 0.002427588868853107 0.04478990100443669
79 5 0.05 0.004684938004585609 0.08377622398927054 0.002554006249788996 0.04707489165573864
79 6 0.1 0.004675697142480404 0.0836932583397525 0.002991098796622696 0.05094266344759646
79 7 0.5 0.004685232674800905 0.08380365127401435 0.003183813063346552 0.05342336607399178

83 0 0.0001 3.014613675171978e-06 0.002129936892323769 0.002615177688320242 0.04632138478733827
83 1 0.0005 3.059376491214188e-06 0.002138606118795572 0.002673493759997181 0.04686881525966624
83 2 0.001 2.971021779532397e-06 0.002104527256997279 0.002725850549112279 0.04733086729566804
83 3 0.005 2.555515276348219e-06 0.001980502949886276 0.002833658733599146 0.04829508240963976
83 4 0.01 2.386441139204021e-06 0.001936307330077991 0.002801420013633742 0.04797934052183073
83 5 0.05 0.004678861112215302 0.08373058497477848 0.002492825778663041 0.04499435646855743
83 6 0.1 0.004667734377764451 0.08362871844492492 0.002749470524365165 0.04894771511082885
83 7 0.5 0.004681545596702069 0.08375222018343731 0.004034083782450571 0.05960444158789491

87 0 0.0001 3.138937781958801e-06 0.002168317070460724 0.002536180616624564 0.0455913253924296
87 1 0.0005 3.127040369375109e-06 0.002157035467374779 0.002591627398248904 0.04611077897633087
87 2 0.001 3.013932605053982e-06 0.002113971305058193 0.002641555955591087 0.04655303161064495
87 3 0.005 2.575084448590758e-06 0.001981426409426224 0.002741438792445744 0.04745197743498675
87 4 0.01 2.441875793617672e-06 0.001951321622537527 0.002710368299357959 0.04713768044308098
87 5 0.05 0.004681631885869344 0.08374963181737716 0.002415253217797737 0.04426442683948406
87 6 0.1 0.004669689011608739 0.08364159794146309 0.002700080670106305 0.04852169119190619
87 7 0.5 0.004679344379969011 0.08373707135180863 0.003998272369274276 0.05940041814449182

91 0 0.0001 3.126995206650214e-06 0.002168252613039101 0.00249756404088749 0.04522040750534184
91 1 0.0005 3.096090678468321e-06 0.002148271696262416 0.002554310302906645 0.04574694829515169
91 2 0.001 3.020504071035331e-06 0.00211339400767363 0.002603192707209725 0.04619174369150469
91 3 0.005 2.674664686832733e-06 0.002012580558410804 0.002699400734229343 0.04707531064429626
91 4 0.01 0.004667499340635007 0.08364701317788148 0.002646635218876407 0.04659058816197337
91 5 0.05 0.00467950210845376 0.08373614732362222 0.002263583327444868 0.04288922286313634
91 6 0.1 0.004671157896834353 0.08365865631856773 0.002090474704444807 0.04310188366564804
91 7 0.5 0.004678543810514049 0.08374374609633195 0.002878389358106399 0.05078692701796683

95 0 0.0001 3.111097679716233e-06 0.002165647678603833 0.002438445625536278 0.04482854522728541
95 1 0.0005 3.05735280059652e-06 0.002139248936553262 0.002482584259212631 0.04524149832137125
95 2 0.001 2.973410793333555e-06 0.002101790959916361 0.002519364574103598 0.04557984759900846
95 3 0.005 2.688279045416872e-06 0.002018703886329298 0.002577171969860189 0.04612133429313137
95 4 0.01 0.004670044952776021 0.08366827057044679 0.002505777078681486 0.04544944160096187
95 5 0.05 0.004681611163796762 0.08376016796753971 0.002086263270515652 0.04126300863956944
95 6 0.1 0.004672947491446795 0.08368033761927718 0.002203401338788393 0.04441307050040311
95 7 0.5 0.004679004389960511 0.08373084704851674 0.002953024920385721 0.05167415055017832

99 0 0.0001 3.074021730969971e-06 0.002151909530613061 0.002010818885959883 0.04049537814806148
99 1 0.0005 3.004714324281497e-06 0.00212150336716288 0.002035461470669912 0.04074327742041028
99 2 0.001 2.896286536957313e-06 0.002076371450460357 0.002052174606337046 0.04090351368074241
99 3 0.005 2.718223937677211e-06 0.002028368156937965 0.002049722510475019 0.04086266082460932
99 4 0.01 0.004667524270850104 0.0836408644951292 0.001965990044110355 0.03997229296294613
99 5 0.05 0.004678066098894653 0.08372598579430557 0.001644026566161341 0.03636178634149367
99 6 0.1 0.004669796649210382 0.08365045732319754 0.001536040636098899 0.03700118911306061
99 7 0.5 0.004676196313355149 0.08370309696192191 0.002456960750145431 0.04705079509138121

103 0 0.0001 3.076451202016887e-06 0.002152441557417006 0.001653418666651731 0.03643685687191967
103 1 0.0005 2.997236860126643e-06 0.002118795695735809 0.001672921517431127 0.03665182753538621
103 2 0.001 2.891199977223496e-06 0.002074689223294346 0.001684682897010287 0.03677273498209388
103 3 0.005 2.72122181193373e-06 0.002029151680156271 0.001667626769743494 0.0365651322233268
103 4 0.01 0.004668426019039372 0.08364814032343126 0.001579576078077908 0.03553163902678125
103 5 0.05 0.004679045738680761 0.08373362893774194 0.001279611265107003 0.03176165781176299
103 6 0.1 0.004670604673438313 0.08365672308122729 0.001291369001474499 0.03388850551536504
103 7 0.5 0.004675195191945453 0.08369517445466057 0.001569520180948027 0.03774277362977041

107 0 0.0001 3.052025383990142e-06 0.002144550857568817 0.0009362687092316871 0.02753635932001253
107 1 0.0005 2.988400614168377e-06 0.002117201898564236 0.0009485607561097105 0.02771815455943349
107 2 0.001 2.911388999352304e-06 0.002084636334660495 0.0009548288864066784 0.02780253704158098
107 3 0.005 0.004658640038644251 0.08354182584067171 0.000921774215650269 0.0272790368537964
107 4 0.01 0.00466620199570781 0.08362588837999185 0.0008448850628482158 0.02604895554681397
107 5 0.05 0.004676938815187381 0.08371639390071106 0.0007441006391468771 0.02598659517144553
107 6 0.1 0.004665775435543607 0.08361619087549554 0.0008564770599142976 0.02791693201124312
107 7 0.5 0.004669268808164736 0.08364324123914546 0.001083967885463622 0.03160504998732327

111 0 0.0001 3.071670144809531e-06 0.002154128297894076 0.0009798095644545689 0.0282523478119342
111 1 0.0005 2.973102678313385e-06 0.002115047436107353 0.0009889249642388042 0.0283787456422413
111 2 0.001 2.862956388929336e-06 0.002070528425346385 0.0009922393670205349 0.02841348613188255
111 3 0.005 0.004667486671151699 0.08362213297238075 0.0009658878286873287 0.02800536179031166
111 4 0.01 0.004671267374578211 0.08366924282034516 0.0009052897448278347 0.02707609431210145
111 5 0.05 0.004675950964055274 0.08370376914428279 0.0007214117950565602 0.02558015804840097
111 6 0.1 0.004664612998061961 0.08360167863459234 0.0008109804602103533 0.02713531398947189
111 7 0.5 0.004669155423096472 0.08363887016705052 0.0009245950780261544 0.02889876395671642

115 0 0.0001 3.057311717674489e-06 0.002148202313764003 0.001045822372771951 0.02928670886421902
115 1 0.0005 2.97620265463822e-06 0.002115328806504113 0.001054443352210877 0.02940221853332448
115 2 0.001 2.862885702012611e-06 0.00206961293465735 0.001057274295651633 0.02942849631026356
115 3 0.005 0.004663634948313533 0.08358516848988851 0.00103598758111735 0.02910444961836012
115 4 0.01 0.004667909111448041 0.08363440826159296 0.0009812224488780366 0.02829698365891198
115 5 0.05 0.004675063036915792 0.08369385144773167 0.0007368099190527275 0.02542399425649777
115 6 0.1 0.004664921737225927 0.08360583364346841 0.000797907243393319 0.02697283768876035
115 7 0.5 0.004669508713705394 0.0836467896496158 0.0007400282283926708 0.02594567419168015

119 0 0.0001 3.000657727007405e-06 0.002123184045333293 0.0003625502756561297 0.01670673748054141
119 1 0.0005 2.918760274286484e-06 0.002091894642174186 0.0003624585475650021 0.01670276550508354
119 2 0.001 2.895503411451725e-06 0.002080851575318565 0.0003628425688673885 0.01670879540089776
119 3 0.005 0.00465808171501787 0.08352940702295752 0.0003801955031067224 0.01707418284402706
119 4 0.01 0.004652846120268062 0.08348723886292664 0.0003915554007941321 0.01729901003811873
119 5 0.05 0.004663759790972692 0.08357657385209949 0.0004013421344020054 0.01747037613691926
119 6 0.1 0.004651960997289968 0.08346980436352425 0.0003971770052259527 0.0173330794403157
119 7 0.5 0.004656924344387383 0.08351547490593125 0.0005121947299981473 0.02036735502112452

123 0 0.0001 2.957304022525738e-06 0.002106845677685598 0.0001991715208427673 0.01243258088583266
123 1 0.0005 2.931271005720424e-06 0.002095903147997458 0.0001993310288625316 0.01243686804432242
123 2 0.001 2.936677758932025e-06 0.002095675057478541 0.000199320729153389 0.01243546664080941
123 3 0.005 0.004657545505179936 0.08352278330449803 0.0001980435752663756 0.01239871025024075
123 4 0.01 0.004661683552760009 0.08356274313694234 0.0002031906102103967 0.01256246829556984
123 5 0.05 0.00465959636265911 0.08353619383187283 0.0002487966537903341 0.01390592554666104
123 6 0.1 0.004649963981724356 0.08344983261040495 0.0002728998987769451 0.01457143883610668
123 7 0.5 0.004654288783652939 0.08348768624092395 0.0003715389736069588 0.01698595333073716

127 0 0.0001 2.956223413929308e-06 0.002105553836755814 0.0002314184642133531 0.01334880902043001
127 1 0.0005 2.944023356072575e-06 0.002099684887987507 0.0002315743829656055 0.01335259479888162
127 2 0.001 2.948095157981426e-06 0.002099242956139502 0.0002315471277028236 0.01335065555015924
127 3 0.005 0.00465828959943659 0.08352847564125954 0.0002302118967640228 0.01331486764422807
127 4 0.01 0.00465640634220631 0.08351403290220061 0.0002350724559788163 0.01345961134960671
127 5 0.05 0.004658949948602477 0.08353187261923045 0.0002725587845625237 0.01451538648541673
127 6 0.1 0.004649537890777695 0.08344775977010022 0.0002890178035560776 0.01496677330540819
127 7 0.5 0.004652639166555469 0.08347679077459613 0.00019135274109091 0.01252497734403291

131 0 0.0001 2.898471307813414e-06 0.0020841523550712 0.0001691905621140494 0.01163256617348418
131 1 0.0005 2.970411558272806e-06 0.002108769479461259 0.0001692807104079205 0.01163534029240043
131 2 0.001 2.887573642726555e-06 0.002077967576283868 0.0001692408455710325 0.01163352017423891
131 3 0.005 0.004660154166457341 0.08354562174938707 0.0001677146668187774 0.01158504677247374
131 4 0.01 0.0046630383619048 0.08357360499590039 0.000170221636885107 0.0116770785655369
131 5 0.05 0.004658094541991157 0.08352591535681908 0.0001933261989458816 0.01246960807890163
131 6 0.1 0.004648497654245397 0.08344045653483656 0.0002044914578114566 0.01284054051893502
131 7 0.5 0.004652631875604848 0.08347657014530308 0.0001987355747591862 0.01275283721631415

135 0 0.0001 2.886894383193871e-06 0.002080184309698918 9.590166749854816e-05 0.008941393024750499
135 1 0.0005 2.962555225310244e-06 0.002106652617772209 9.59065436973347e-05 0.008941569262731153
135 2 0.001 2.884437980589107e-06 0.002077812511528609 9.584603827769715e-05 0.008938512036013813
135 3 0.005 0.00466044997441239 0.08354718940355532 9.56239532953988e-05 0.008929719607744135
135 4 0.01 0.004662829327020335 0.08356884328587455 9.765633152152108e-05 0.009027673860657282
135 5 0.05 0.004657162724397709 0.08351380927293484 0.0001116257891994056 0.009668322266801255
135 6 0.1 0.004647493514388227 0.08342740193833675 0.000116982491098947 0.009911261024355134
135 7 0.5 0.004651644348980185 0.08346405473385765 0.0001253400551842514 0.01028710282228196

139 0 0.0001 2.882675361043283e-06 0.00207851274537596 9.197067022080389e-05 0.008767313405225186
139 1 0.0005 2.96459739432372e-06 0.002107275091763672 9.199394104901319e-05 0.00876826073981829
139 2 0.001 2.888292240064023e-06 0.002079185490025282 9.195840168203898e-05 0.008766215673326028
139 3 0.005 0.004660614574316361 0.08354823473613315 9.218870802774618e-05 0.008776209334464435
139 4 0.01 0.004655384302210935 0.08350114269140407 9.48348168676149e-05 0.008901882190581745
139 5 0.05 0.0046575513881603 0.08351632407257936 0.0001110558993520053 0.009642688405880673
139 6 0.1 0.004652503566745703 0.08347171059902214 0.0001188242040915169 0.009981256407609607
139 7 0.5 0.004652330064653811 0.08347066706111939 0.0001417558455200295 0.01091897637338346

143 0 0.0001 2.887860115035107e-06 0.002079960625103627 8.723971018302716e-05 0.008729028282179141
143 1 0.0005 2.93427579155417e-06 0.002096057355636116 8.728629126554248e-05 0.008731214759673867
143 2 0.001 2.920635543977436e-06 0.002090411893878485 8.728125053733738e-05 0.008730678331732578
143 3 0.005 0.004661175657805945 0.08355332035967056 8.758216513556815e-05 0.008745359506259986
143 4 0.01 0.004652318096510242 0.08347395781506295 9.024257126043405e-05 0.008875648723167595
143 5 0.05 0.004657718045424909 0.08351798086193885 0.0001085695041599139 0.009723274933202908
143 6 0.1 0.004665767427871434 0.08359073502618131 0.0001188769209944576 0.01016746234622878
143 7 0.5 0.004651646416901311 0.08346449859436023 0.0001398020672163467 0.01098764896466209

147 0 0.0001 2.940562510512249e-06 0.00209886158234962 9.064668139142462e-05 0.008783519248174776
147 1 0.0005 2.939198194383296e-06 0.002097824571986706 9.091171780217627e-05 0.008785546766724828
147 2 0.001 2.902169997572214e-06 0.002083793340958096 9.097354225094595e-05 0.008784782117911005
147 3 0.005 0.004660608514050891 0.08354827044830859 8.919329317876017e-05 0.008796640520076671
147 4 0.01 0.004653380281993285 0.08348351476891036 9.117089609162124e-05 0.00892413519273294
147 5 0.05 0.004656877845889206 0.08351048162761687 0.0001089491554296018 0.009742976327599462
147 6 0.1 0.004649075045062968 0.08344110997228293 0.000118599875984189 0.01015802420363887
147 7 0.5 0.004651602914434142 0.08346400219635353 0.0001401759067787766 0.010995888049529

151 0 0.0001 2.903927720491476e-06 0.002085864403799764 9.057316161371375e-05 0.008744466385451011
151 1 0.0005 2.890622256050037e-06 0.002080479493998588 9.083329761367064e-05 0.008746482246763665
151 2 0.001 2.863127539786394e-06 0.002069720322231738 9.089015680606865e-05 0.008745713926367249
151 3 0.005 0.004660331994621006 0.08354578492773657 8.910770257851102e-05 0.008758782235642859
151 4 0.01 0.004661124689076316 0.08355304328864355 9.085684874408482e-05 0.008884793296188187
151 5 0.05 0.004655039880877102 0.08349445268855371 0.0001080936389288832 0.00966858652715763
151 6 0.1 0.004665772786891133 0.08359138438359981 0.0001174710915098872 0.01007475504527866
151 7 0.5 0.004651472755847002 0.0834630689858562 0.0001426882245621266 0.01112733698498924

155 0 0.0001 2.865778878859037e-06 0.002072545425944483 8.295618711222388e-05 0.008521770633085013
155 1 0.0005 2.864958786499948e-06 0.0020715671962801 8.301736813241575e-05 0.008524824852175095
155 2 0.001 2.905150606906036e-06 0.002085160822303145 8.303998669006943e-05 0.008525740140395976
155 3 0.005 0.004664252332896086 0.08358130417950216 8.337547419349744e-05 0.008542969881524698
155 4 0.01 0.004662789809993673 0.08356835921127947 8.575686895658117e-05 0.008661436506515297
155 5 0.05 0.004655151620737476 0.083495748264375 0.0001037499934407823 0.009494087097189463
155 6 0.1 0.004645579151917241 0.08341030272164707 0.000116036992450175 0.01002240628939233
155 7 0.5 0.004651355614755526 0.08346133431502167 0.0001284322329335752 0.01062260637631518

159 0 0.0001 2.895781344319512e-06 0.002081947138977913 7.008390976218948e-05 0.007873926845520907
159 1 0.0005 2.872166036689775e-06 0.002073185570332203 7.008075894368822e-05 0.007873806357163726
159 2 0.001 0.004655593532440094 0.0835027589400914 7.009075405870427e-05 0.007874153985957588
159 3 0.005 0.004657836480355648 0.08352299913890793 7.006528025669436e-05 0.007873841246087032
159 4 0.01 0.004661271971291164 0.08355361779746451 7.145346382330776e-05 0.007950820310254847
159 5 0.05 0.004655285880102698 0.08349768406063118 7.751067029416258e-05 0.008274396476964818
159 6 0.1 0.004650424807481244 0.08345400117200619 8.030398288906929e-05 0.008421495398236778
159 7 0.5 0.004652014845874056 0.0834675515526917 9.220619545918096e-05 0.009012835964635091

163 0 0.0001 2.916962245528565e-06 0.002089812523812906 7.075737762659052e-05 0.007910677586996595
163 1 0.0005 2.869069031148519e-06 0.00207236060640037 7.077073274094541e-05 0.007911431335743568
163 2 0.001 0.004655342709760878 0.08350083535004149 7.077966735925069e-05 0.007911730353871271
163 3 0.005 0.004667830780143311 0.08361300040938158 7.064480931609343e-05 0.007905838948207844
163 4 0.01 0.004661185933608689 0.08355344349126392 7.169585894060794e-05 0.007965156290130171
163 5 0.05 0.00465502724721384 0.08349625311877729 7.621178705466735e-05 0.00821121602282282
163 6 0.1 0.00465074575030463 0.08345781272645647 7.737227110562955e-05 0.008277927047206535
163 7 0.5 0.004653107427040728 0.08347922823463438 7.447214495579209e-05 0.008139568670002539

167 0 0.0001 2.888746188183684e-06 0.002080256421494564 6.564760981653869e-05 0.0076593552785853
167 1 0.0005 2.871964036501289e-06 0.002074039541848371 6.567709963693525e-05 0.00766119618424066
167 2 0.001 0.004656395406927562 0.08351091853782355 6.559878476582009e-05 0.007656707508487126
167 3 0.005 0.004657269677371018 0.08351883509225466 6.555306177834515e-05 0.007654755231020105
167 4 0.01 0.004664378568752995 0.08358237644851352 6.70241850603783e-05 0.007737716162868669
167 5 0.05 0.004657628938380518 0.08352001584719737 7.273930118047223e-05 0.008049424770916969
167 6 0.1 0.004651320061820218 0.08346371707458156 7.295275288863112e-05 0.008068625465216583
167 7 0.5 0.004653744187922872 0.08348536117830774 3.616754417099498e-05 0.005787089036203175

171 0 0.0001 2.875626049966232e-06 0.002074825043784756 3.714834826934995e-05 0.005731877600642976
171 1 0.0005 2.875332608228818e-06 0.002074615250281742 3.702446108214365e-05 0.005721652061848603
171 2 0.001 0.00466196244598902 0.08356033492226933 3.719740846662919e-05 0.005734655657060994
171 3 0.005 0.004654679225929676 0.08349557593385537 3.739249194338786e-05 0.005748900965324655
171 4 0.01 0.004691795569403946 0.08382811222767961 3.755374350164944e-05 0.005761705146424045
171 5 0.05 0.004658018445302015 0.08352470969949399 3.925238197357831e-05 0.005891440843876383
171 6 0.1 0.004652410949379055 0.08347479339508368 4.101117828660837e-05 0.006022262269415712
171 7 0.5 0.00465396736425893 0.08348914798762319 4.168371893794637e-05 0.006045093839599058

175 0 0.0001 2.871956540261745e-06 0.002073768400904896 3.917618167262108e-05 0.005896436518093351
175 1 0.0005 2.908703851057989e-06 0.002086894514730542 3.878572051308678e-05 0.005864697369602156
175 2 0.001 0.004658244666751909 0.08352725243470838 3.86777640075627e-05 0.00585496271137953
175 3 0.005 0.004658841649671952 0.08353292814704405 3.900368259546583e-05 0.005880189454441354
175 4 0.01 0.004659196485239965 0.08353631187180843 3.903734500902742e-05 0.005882316817531041
175 5 0.05 0.004658422227221523 0.08352839317098004 3.857708079442444e-05 0.005843300725715928
175 6 0.1 0.004653038647441708 0.08348041660991568 3.728130827612553e-05 0.0057441825800435
175 7 0.5 0.004654207799189352 0.08349107809767187 2.513306108223784e-05 0.004797046750325995

179 0 0.0001 2.908971592343454e-06 0.002087356789012507 4.077406790706215e-05 0.006066564125540852
179 1 0.0005 2.857442913401129e-06 0.002068701425987918 4.055934620336439e-05 0.006050217494582899
179 2 0.001 0.004657408180173484 0.08352005954264197 4.049127382903515e-05 0.006043662705097486
179 3 0.005 0.004658870866673548 0.08353336658731081 4.088052684363224e-05 0.006068639939347698
179 4 0.01 0.0046585049142585 0.08353024439435597 4.110449618906886e-05 0.006079935777912882
179 5 0.05 0.004664918073242281 0.08358691618435454 4.03465664736492e-05 0.005982263336450577
179 6 0.1 0.004652676951400639 0.08347743634862015 3.70916649571111e-05 0.005730174959408751
179 7 0.5 0.00465401920385935 0.08348943900828987 2.561617874959564e-05 0.004842677686429209

183 0 0.0001 2.879897952672261e-06 0.002076715442907773 3.572343818554625e-05 0.005722552002502601
183 1 0.0005 2.881006849122729e-06 0.002077120587742343 3.978579860701151e-05 0.006001883744436443
183 2 0.001 0.004675327180885123 0.08368050563503227 3.889811156804074e-05 0.005963702620662481
183 3 0.005 0.004683007496228708 0.08374952040965677 4.059586304128348e-05 0.006049128514892477
183 4 0.01 0.004658051457976686 0.08352602084959404 3.011299653340931e-05 0.005289522328996155
183 5 0.05 0.004664208440271943 0.08358109571194916 3.388947030354917e-05 0.005616377083456414
183 6 0.1 0.00465357115039542 0.0834856798509378 3.20674727448153e-05 0.005499217610746454
183 7 0.5 0.004655289064473617 0.08350105103223804 2.976709969852789e-05 0.005332907552582311

187 0 0.0001 2.903402911198301e-06 0.002085139757979082 3.979211130086025e-05 0.005941060851553326
187 1 0.0005 2.878136150950548e-06 0.002076148455137261 3.27001601558331e-05 0.00542503845152309
187 2 0.001 0.004659830642412592 0.08354165977678774 2.625553445613344e-05 0.004921275128627389
187 3 0.005 0.004658137895016463 0.08352677190887015 2.132396796351419e-05 0.004550751911642448
187 4 0.01 0.004667281065850471 0.0836091335532827 2.246636714609209e-05 0.004748834164630122
187 5 0.05 0.004661803266805898 0.08355986280645222 3.173810991001855e-05 0.005575915505130702
187 6 0.1 0.004653857393824479 0.08348862284036462 3.000735960167021e-05 0.005441438284643052
187 7 0.5 0.004655312034108261 0.08350169935778506 2.83830885994566e-05 0.005365296286135912

191 0 0.0001 2.924453857919007e-06 0.002092566772932347 4.179577424249916e-05 0.006073594875721788
191 1 0.0005 2.870812320322675e-06 0.002073345597612075 3.075323957587492e-05 0.00528980225357123
191 2 0.001 0.00466425371732569 0.08358132034080867 1.859694413033897e-05 0.004136207495903044
191 3 0.005 0.004658236349190996 0.08352768587772674 2.128561335640097e-05 0.0045646491786
191 4 0.01 0.004669253336346798 0.0836267499777823 2.519487662524037e-05 0.00480690013991325
191 5 0.05 0.00466619350035076 0.08359918367016084 1.610965522373916e-05 0.004116652618438743
191 6 0.1 0.004654830736999779 0.08349753206307353 2.640893458241738e-05 0.005133704225524727
191 7 0.5 0.004655513877300371 0.08350351742185724 2.646280015114947e-05 0.005223892822405762

195 0 0.0001 2.918293616493837e-06 0.002090404356899889 4.182834137766473e-05 0.006079196362406281
195 1 0.0005 0.004662229067789245 0.0835632940833535 3.042418167952841e-05 0.005262085177863751
195 2 0.001 0.004663642711978086 0.08357581825128912 1.76988043193983e-05 0.004043913412055344
195 3 0.005 0.004660752579337945 0.08355015840410029 1.674443308866299e-05 0.003680909691772594
195 4 0.01 0.004656818129507341 0.08351510033858744 1.18347346588455e-05 0.003357661066514805
195 5 0.05 0.004666480111611691 0.08360183919540853 1.319731150965961e-05 0.003754024090822039
195 6 0.1 0.004655288867641191 0.08350137155671877 7.921527179169538e-06 0.002958350303019497
195 7 0.5 0.004655682115115653 0.08350498199955414 2.217368248859084e-05 0.004849440543046146

199 0 0.0001 2.926194854663439e-06 0.002093239035422911 4.168733975214878e-05 0.006077541793189534
199 1 0.0005 0.004661994537624906 0.083561068053704 2.811100775826144e-05 0.005037114664016906
199 2 0.001 0.004664330465468765 0.08358205424017218 1.495190533423297e-05 0.003649550335679597
199 3 0.005 0.004658672986872928 0.0835315526261553 1.24491476219259e-05 0.002894529680249391
199 4 0.01 0.004656799142249724 0.08351493778650632 1.283463306606573e-05 0.00341019768792683
199 5 0.05 0.004666538708810133 0.08360241562665571 1.404241047879249e-05 0.00383151568928719
199 6 0.1 0.004655283502841378 0.08350130088664276 6.776852833117321e-06 0.002725778608256402
199 7 0.5 0.00465644387659303 0.08351165091031998 4.472002924441539e-06 0.001961255525860128

203 0 0.0001 2.922882394869865e-06 0.002092038865158408 4.165525751358437e-05 0.006046223516468663
203 1 0.0005 0.004661911474474956 0.08356041907876355 2.841366565338714e-05 0.005049770912559648
203 2 0.001 0.004661039823273301 0.08355259957040184 1.447503839272259e-05 0.003597975807618115
203 3 0.005 0.004659332502063745 0.08353718688980916 4.264288520430848e-06 0.001880231372277441
203 4 0.01 0.004656332220501949 0.08351082357727435 1.232051688977658e-05 0.003360227015980266
203 5 0.05 0.004665132943791758 0.0835895087775369 4.400596563655269e-06 0.002238954127883663
203 6 0.1 0.004655420490101815 0.08350248777736358 6.777724331570615e-06 0.002724261355853796
203 7 0.5 0.004656435584431637 0.08351164448321668 4.590981181153042e-06 0.001955914323229946

207 0 0.0001 2.935189411514064e-06 0.002096422886743277 3.181940162831889e-05 0.005186248581285913
207 1 0.0005 0.004662418599736418 0.08356497935824958 2.9518928108927e-05 0.005139549434084456
207 2 0.001 0.004658417916305307 0.08352913415775376 1.767237169037427e-05 0.003405726401271791
207 3 0.005 0.004659237057410384 0.08353628995929308 3.92476892943926e-06 0.001653809492813241
207 4 0.01 0.00466284991436648 0.08356903558913054 3.410005286585948e-06 0.00151275860797373
207 5 0.05 0.004666886136933246 0.08360516354574088 2.169697509596729e-06 0.00143841458078342
207 6 0.1 0.004653294022437056 0.08348339294720519 6.635816487680549e-06 0.00268518498315129
207 7 0.5 0.00465642399434181 0.08351155633383112 4.580218683523327e-06 0.001952903112866444

211 0 0.0001 2.935746849533528e-06 0.002096689254205142 1.725897048550087e-05 0.003816584902817111
211 1 0.0005 0.004662256486689696 0.08356349574506572 2.935031237414425e-05 0.00512038565021844
211 2 0.001 0.004661140860838519 0.08355368782676598 1.32951970592486e-05 0.003381987750409987
211 3 0.005 0.004662185730610453 0.08356273465413988 4.040427319148996e-06 0.001639353442714597
211 4 0.01 0.004663818390945556 0.08357771694952953 3.162437716307829e-06 0.001460623452736121
211 5 0.05 0.004666962422563859 0.08360584746442035 2.02905855417487e-06 0.001412870429642554
211 6 0.1 0.004654111638791068 0.08349070200437225 4.062110602517589e-06 0.001965035894588629
211 7 0.5 0.004656442931086678 0.08351164797127408 3.626074079973908e-06 0.001742138107963864

215 0 0.0001 2.923641149051608e-06 0.002092419033524529 1.9675839229612e-05 0.003967866689572386
215 1 0.0005 0.004658688335766558 0.08353138456909814 2.925516598297675e-05 0.004942728616836423
215 2 0.001 0.004660950700278885 0.08355194670705801 1.381541698871755e-05 0.003456715241728192
215 3 0.005 0.004659557504137321 0.08353927122789928 3.156099781962178e-06 0.001478469840734853
215 4 0.01 0.004660994173444401 0.08355249439657486 3.227691644315634e-06 0.001464347222902784
215 5 0.05 0.004666992438222023 0.08360610136021851 2.714853590915862e-06 0.001727898863284727
215 6 0.1 0.004654348978857165 0.08349279591145242 3.803207564595059e-06 0.001905591650796401
215 7 0.5 0.004656461961755015 0.08351183114627414 3.766601510073979e-06 0.001981800746081896

219 0 0.0001 2.904427256709533e-06 0.002085496767904704 1.320575088715637e-05 0.003115916003876951
219 1 0.0005 0.004661233847846807 0.08355413315067217 5.557333503760022e-06 0.002388655462649103
219 2 0.001 0.004654972170848144 0.0834984327976378 6.085618760090687e-06 0.002339539981170535
219 3 0.005 0.004657511644807805 0.08352097421774252 1.352054624414204e-06 0.0009491094340283723
219 4 0.01 0.004660978199355995 0.08355224527005678 1.642332207162287e-06 0.001148419675863321
219 5 0.05 0.004666550113135933 0.08360210492073206 2.216140046536149e-06 0.001557788541719063
219 6 0.1 0.004654201713037039 0.08349148087865377 3.566038169233043e-06 0.001860484357101733
219 7 0.5 0.004656489897312859 0.08351220806392545 2.79228813591997e-06 0.001697796233186

223 0 0.0001 2.899916032198381e-06 0.002084483937424331 1.244281814016485e-05 0.002992098409192234
223 1 0.0005 0.004662248871740776 0.08356365844935087 1.456660694330906e-06 0.001209005351166859
223 2 0.001 0.004661171075331403 0.08355407673339288 7.014410724443518e-06 0.00254548563743473
223 3 0.005 0.004657758322257293 0.08352322575163384 1.062012618290093e-06 0.0008627489144246159
223 4 0.01 0.004663355318536745 0.08357355693599544 3.703725657706748e-07 0.0005866709666828562
223 5 0.05 0.004666585613757416 0.08360246722027709 7.103370369155653e-07 0.0009238074098384397
223 6 0.1 0.004653770177080316 0.0834877639536642 3.283112633277686e-06 0.001783330604885336
223 7 0.5 0.004656622963827211 0.08351337377735391 2.898974169605127e-06 0.001534804485392227

227 0 0.0001 2.925579144026175e-06 0.002093271875440728 1.980642136397266e-18 1.080829092892088e-09
227 1 0.0005 0.004673505504402398 0.08366447639872687 1.758703090348515e-17 3.072489040967241e-09
227 2 0.001 0.004655670708734544 0.08350468566579705 8.551672149083283e-17 6.651864836726418e-09
227 3 0.005 0.00466669082785629 0.08360345635725563 5.113115310049468e-16 1.609857591677866e-08
227 4 0.01 0.004656831879589231 0.08351509833574866 6.551692962659155e-16 1.926396620000048e-08
227 5 0.05 0.004666676937837051 0.08360333130246156 1.793569265440119e-14 1.344090942989595e-07
227 6 0.1 0.004653815176686961 0.08348804130084586 2.767895228429193e-12 1.590687263131052e-06
227 7 0.5 0.004656677747785472 0.0835137113346045 1.039942934947349e-12 1.024638672353362e-06



==> results/shifts/backup-2020-04-25/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.0001 0.0008532948759009619 0.06227759246961151 1.057841817977378e-14 1.644606288930817e-07
3 1 0.0005 0.000851953722271614 0.06220719162659671 2.262694082916818e-15 7.605845131486433e-08
3 2 0.001 0.0008515948805057844 0.06218812998715872 2.429819154117367e-15 7.88200993362409e-08
3 3 0.005 0.0008486404381111252 0.06203177066755794 3.784165701727426e-13 9.839589214521993e-07
3 4 0.01 0.0008438402572259855 0.06183204054331837 7.828747524138959e-10 4.473331625542976e-05
3 5 0.05 0.00433633730179132 0.06665487764657252 0.0001658090490050931 0.01815647912650753
3 6 0.1 0.003335902747089154 0.06654381738842163 0.007488807548674006 0.08376672525463413
3 7 0.5 6405.101385137208 97.93303458802373 0.2315190267151894 0.770537394095288

7 0 0.0001 0.0008134806381460311 0.05993782460706676 6.802368908455845e-05 0.01112015208701012
7 1 0.0005 0.0008051904504924755 0.05929591871592654 6.736544864247566e-05 0.01188835362581386
7 2 0.001 0.0007821089991380031 0.05769252724303664 6.469752329621572e-05 0.01199742920109581
7 3 0.005 0.00061289353845662 0.04249078225559355 0.0008989210360620703 0.04926620555408356
7 4 0.01 0.0005661320630044849 0.0371507745182762 0.003256099976476791 0.09502703750111818
7 5 0.05 0.0004214182589084453 0.02535594233259353 0.01018232026592877 0.1579022473157028
7 6 0.1 0.0004943758406337317 0.02757132825880815 0.01560145338450504 0.1814966133417928
7 7 0.5 0.0004635781432769581 0.02292604654489105 0.03149631699744582 0.2663611766357161

11 0 0.0001 0.000817591361742703 0.0597901079803802 0.0001601614507435013 0.01992813213773514
11 1 0.0005 0.0008108635974893848 0.05933527796077964 0.0004553905086471127 0.02071006253130758
11 2 0.001 0.0007883510972004305 0.05777443832579543 0.0004595368839906094 0.01928443766010013
11 3 0.005 0.0002267493673380639 0.03108271602434609 0.00341232081032684 0.07517362900817437
11 4 0.01 0.0001191678303423316 0.01957119259862949 0.006249161567711953 0.1155398161548495
11 5 0.05 5.160353701972833e-05 0.01005154926268492 0.004989712110096774 0.1071619929044165
11 6 0.1 4.025313094417157e-05 0.009007838140612012 0.005188731166475344 0.1001253300875783
11 7 0.5 0.0001518086237777373 0.01571088802165477 0.005759702812781297 0.1118132067036929

15 0 0.0001 0.0007550551210245657 0.05767189287939134 0.004397277181726215 0.05490219694172382
15 1 0.0005 0.0004201352844561046 0.03997653685906943 0.01484988590986597 0.1440527376848626
15 2 0.001 0.0001574125212331622 0.02270942640285911 0.01631270518829621 0.1650155734244823
15 3 0.005 1.545249783799863e-05 0.006162105806499785 0.01160608276098508 0.1573933440427652
15 4 0.01 6.703806695807421e-06 0.00338599893762126 0.01380058968739142 0.1722277257322383
15 5 0.05 3.695680291689502e-06 0.003104489633848129 0.01014457466123543 0.1439576292335392
15 6 0.1 3.117100448144212e-06 0.003064922618213117 0.008457239884399398 0.1294444564951027
15 7 0.5 1.183766575859173e-05 0.00415816439233474 0.00766062562241469 0.1195085212045827

19 0 0.0001 0.000169686560903305 0.02512582520826534 0.01897055207928446 0.2008752845402788
19 1 0.0005 0.0003569384410135196 0.03416988795406173 0.009237281663036896 0.1368055865941715
19 2 0.001 0.0001543283926513064 0.0229576000076297 0.008167242576899181 0.1251619150942433
19 3 0.005 3.805829545564583e-06 0.002936456449819325 0.004651354096275011 0.08649470360880518
19 4 0.01 1.441769523771825e-06 0.001768454068944436 0.003682374499877446 0.07466361765930463
19 5 0.05 7.375293684504796e-07 0.001457372176649763 0.007661818751548843 0.1100272609286167
19 6 0.1 1.815062441150068e-06 0.001777963391189186 0.007634597146806554 0.1133658999417559
19 7 0.5 3.879512227179578e-06 0.002462422284705834 0.004386932119311546 0.08811750224939008

23 0 0.0001 8.318367929746791e-05 0.01889049012868504 0.005417794780025444 0.1180592479002405
23 1 0.0005 1.46447991781828e-06 0.002406024160609643 0.002849405042046012 0.07142834064014525
23 2 0.001 1.072631984029222e-06 0.001456905201247416 0.004074676042117869 0.0866830155305568
23 3 0.005 6.760142551348704e-07 0.001161210545355118 0.002157706300882279 0.06088282647574494
23 4 0.01 6.141930608385114e-07 0.001050821925637546 0.002633971788939046 0.06279187137764786
23 5 0.05 5.580198614653211e-07 0.001106713870727916 0.003237839624412823 0.06846512714798825
23 6 0.1 6.115742968184616e-07 0.00130179668593744 0.003112613808202179 0.07058118242825207
23 7 0.5 2.164626877624066e-05 0.005899618724140243 0.004584841710428398 0.09122535907617912

27 0 0.0001 6.182069010234548e-05 0.01546003976814658 0.002391347957936158 0.07966181785495974
27 1 0.0005 9.051647457760729e-07 0.001803496464138021 0.001159534883349797 0.04983384931025425
27 2 0.001 6.437899785485195e-07 0.001084948704865418 0.002398845200782181 0.04693208848710162
27 3 0.005 3.48113669014257e-07 0.0008487482723968931 0.009024772783932678 0.0899903034595626
27 4 0.01 1.125245765752557e-07 0.0004893532791649946 0.01390891720049228 0.1173437982963484
27 5 0.05 4.086168425480792e-07 0.001011688027719782 0.01005714857979591 0.1025599790857326
27 6 0.1 6.5910510869254e-07 0.001395248660112536 0.01003083355274146 0.1072629018752507
27 7 0.5 2.298808991851209e-06 0.002652611023721274 0.01294843299923833 0.1247881608502481

31 0 0.0001 5.456730960412955e-05 0.01464335906709691 0.002504360192961798 0.0765290978215647
31 1 0.0005 9.520084396882669e-07 0.001587540779390384 0.001722816596156775 0.05134521388536539
31 2 0.001 1.096344941678526e-06 0.001905829436148476 0.008216876077772642 0.09073966992373683
31 3 0.005 5.35349163933465e-07 0.001283016245934743 0.01140876628082628 0.1035759382050676
31 4 0.01 2.739084821524397e-07 0.0009086265143869454 0.01343839614056396 0.1145185181522023
31 5 0.05 1.148348897442272e-07 0.0006721575497445897 0.01008952936571323 0.09840508323220409
31 6 0.1 1.768638419091056e-07 0.0007198394434180244 0.0089480923722804 0.09408491210656456
31 7 0.5 3.462020774472286e-06 0.001752805810431468 0.01691731740118746 0.1314365012591094

35 0 0.0001 5.593625397155512e-05 0.01399741455474635 0.001681611226712373 0.03456859161944514
35 1 0.0005 6.848529254780293e-07 0.001104027425670839 0.008463304593211958 0.09146554247664396
35 2 0.001 7.141007286338879e-07 0.001217388060716029 0.00651897640094855 0.0806610929349707
35 3 0.005 5.246201922377554e-07 0.0009847496888331086 0.02125920541779641 0.1451264606969187
35 4 0.01 4.609527932703294e-07 0.0008218333279672585 0.02150145982122425 0.1457653423872457
35 5 0.05 2.673512859860294e-07 0.0005290418254961793 0.01366157634397306 0.1176667147134279
35 6 0.1 1.662466246803061e-07 0.0004845474327601629 0.008933629836937013 0.09500972979878897
35 7 0.5 3.795470396375299e-07 0.0007968965630356095 0.007790763558421507 0.09192862774160226

39 0 0.0001 9.193598450791637e-06 0.006161196183259499 0.002763815972554486 0.04247719197056776
39 1 0.0005 3.274662988313171e-07 0.0007626848979200851 0.006295600037685875 0.07088189964685498
39 2 0.001 6.224297703912432e-07 0.0009845830289068047 0.00839441830324004 0.08752272837331199
39 3 0.005 4.004100196258177e-07 0.001189985019252049 0.02134142492260122 0.1374299315159895
39 4 0.01 2.483106607790465e-07 0.001015697640879498 0.02298480660995595 0.1441825449492833
39 5 0.05 1.764473746073832e-07 0.000488974494791794 0.01128372621630738 0.1101858346843156
39 6 0.1 5.009801933552253e-08 0.0004289471927196864 0.006986941486192075 0.08663501724929779
39 7 0.5 4.035814325578246e-06 0.002332761536103511 0.008948652077822224 0.09445430086757622

43 0 0.0001 9.289884821844126e-06 0.005694762582421298 0.002548853719116854 0.04041791807791517
43 1 0.0005 2.022468810847297e-07 0.0005813457913799169 0.004685908459828037 0.07110583665329406
43 2 0.001 4.434041744868729e-07 0.0008141166320791982 0.006212509599671185 0.07248518901258239
43 3 0.005 2.766233024225989e-07 0.0006098099763263143 0.009608459045256998 0.09482650983821173
43 4 0.01 2.67785441267909e-07 0.0005963432553048875 0.009171329143816201 0.09402667560409983
43 5 0.05 1.909530669764468e-07 0.0004962424608199179 0.006670824539469029 0.07942484570697761
43 6 0.1 3.473009661416269e-08 0.0003496120491277566 0.005118990481259239 0.06858829768988517
43 7 0.5 2.471364464692474e-06 0.001877122170452328 0.008677127895021376 0.09294322521859355

47 0 0.0001 9.206495911977351e-06 0.005688301570347054 0.001814837128367144 0.03459989316624501
47 1 0.0005 6.619479375386391e-08 0.0004478308867286174 0.006359632367703633 0.07688426600263809
47 2 0.001 5.465493873387108e-09 9.915374878799454e-05 0.005967676430975216 0.07008615599643253
47 3 0.005 2.484057658113466e-08 0.0002090107171652811 0.006823900675393154 0.08159534535216284
47 4 0.01 2.577116733970413e-08 0.0002106999061579629 0.007996405706158258 0.08783887013903913
47 5 0.05 1.849156723001532e-08 0.0001835760878137194 0.007899118732234856 0.08528376228421364
47 6 0.1 6.938172299548619e-08 0.0003095944720907795 0.007465623405054704 0.08200103434885486
47 7 0.5 3.270421394694329e-06 0.002099791132708084 0.005489149837690774 0.07595532611234179

51 0 0.0001 2.758852452238344e-06 0.003232410779896444 0.002695336764955014 0.04286130847900038
51 1 0.0005 7.325207501570314e-08 0.0003270431478830105 0.002741734335308786 0.04787885237006118
51 2 0.001 7.425219827943524e-09 0.000126724398493927 0.003844250781480635 0.05672767771560028
51 3 0.005 7.832725149659376e-09 0.0001267154168429485 0.005505910439281413 0.07310969417364221
51 4 0.01 8.82010066702572e-09 0.0001433390220269004 0.004665494426458677 0.06795519347810419
51 5 0.05 9.58165002827759e-09 0.0001477409816827979 0.003803082659820086 0.06388017192877427
51 6 0.1 1.194253677918199e-07 0.0003974968188718009 0.00399878771561649 0.06357345899892919
51 7 0.5 2.315357679003172e-06 0.001857462918056108 0.00617844527804228 0.07624026488782754

55 0 0.0001 6.349176235098917e-07 0.001043303371832227 0.006747947881103923 0.07035880243004367
55 1 0.0005 4.849090110791392e-08 0.0002949970503323129 0.002921774359529393 0.04805415364249366
55 2 0.001 7.063760943982671e-09 9.674017664051959e-05 0.003423284286479548 0.05369050296702693
55 3 0.005 1.028718840001408e-08 0.0001330536046522113 0.002930309695203038 0.05030366086109572
55 4 0.01 1.351493569552179e-08 0.0001441546336189425 0.004138016668563201 0.06025620131891196
55 5 0.05 4.488741449768081e-08 0.0003271918803511298 0.006549027761613151 0.07723303713582996
55 6 0.1 8.697816280794831e-08 0.0003138512131646287 0.006958680423880613 0.0794714399159262
55 7 0.5 2.516210022421609e-06 0.001912720489451569 0.007915688258162327 0.08390764341479073

59 0 0.0001 7.544479872257076e-07 0.001136173041198951 0.007122610652904875 0.07246053877458891
59 1 0.0005 2.61677807227766e-09 6.305990604715817e-05 0.00339897772700127 0.05335425855128206
59 2 0.001 1.373000222733501e-08 0.0001333147588189476 0.003641603140217246 0.05588529847928847
59 3 0.005 7.99999857001395e-09 0.0001297600940626253 0.003436012861998687 0.05987820200011751
59 4 0.01 1.721538054683641e-08 0.0002058038242451765 0.004336531635277063 0.06572792624377555
59 5 0.05 2.607528431376745e-08 0.0002479072623859935 0.004615907986755442 0.06676904574499742
59 6 0.1 1.129466410763292e-07 0.0003856619307240905 0.004437099305098989 0.06521025105023093
59 7 0.5 2.554958492407166e-06 0.001984590264820341 0.00317179421749996 0.05189988723815553

63 0 0.0001 7.128479663610532e-07 0.00123634584111576 0.007277863290310624 0.07290056553745305
63 1 0.0005 1.413827817614202e-08 0.0001950864302133759 0.003322624271829973 0.0544449660023133
63 2 0.001 1.16522563941232e-08 0.0001168551295154252 0.004125682008822493 0.06002247848603859
63 3 0.005 1.472248194971245e-08 0.0001586187302198283 0.003697101533664828 0.05381569490653682
63 4 0.01 1.083966479235033e-08 0.0001469614814713083 0.002855536164329835 0.04810183671958324
63 5 0.05 9.26396457964862e-08 0.0004004984418273239 0.002900662034746456 0.04902913381113305
63 6 0.1 9.760560247598984e-08 0.0004086996828416289 0.002969340042301508 0.04855349156869315
63 7 0.5 2.49786009133347e-06 0.001967310964575475 0.00376925884341531 0.05515392662574015

67 0 0.0001 6.613798669978852e-07 0.001136613167556977 0.004372895603918621 0.05745540165040097
67 1 0.0005 1.22168728815383e-08 0.0001827729158434543 0.002870019843777836 0.05038893414372936
67 2 0.001 2.176686009270227e-08 0.0001721759839750092 0.004288050967595905 0.06095478935674414
67 3 0.005 1.165848333888906e-08 0.0001786909595868913 0.005659074655287376 0.06911089149058791
67 4 0.01 7.988512294881024e-09 0.0001348228033357657 0.005690109275378098 0.06861755713888684
67 5 0.05 1.220283027398347e-07 0.0004383871772826176 0.003508165153317545 0.05339906765333813
67 6 0.1 3.471643197956363e-06 0.00226344017561031 0.003494482967902774 0.05331339143458713
67 7 0.5 4.009974022606745e-06 0.002460541284616369 0.003833010098814613 0.0555151618485652

71 0 0.0001 1.246084616493342e-07 0.0004872660678341134 0.003284243574759082 0.05213681485782184
71 1 0.0005 1.158795987733766e-08 0.0001831939103023039 0.002099462015055462 0.04280009075833413
71 2 0.001 2.16081524915573e-09 7.483115422335374e-05 0.002680415808341104 0.04830138699172315
71 3 0.005 1.151702281837495e-08 0.0001740745535121491 0.005720255891074414 0.06954250579013244
71 4 0.01 6.762051948052802e-09 0.0001214039248802479 0.005599107937000867 0.06804119307041134
71 5 0.05 2.036536867166799e-07 0.0005269048632361439 0.005075542111740417 0.0640418876338803
71 6 0.1 2.968992879709504e-06 0.002125194715312695 0.004856072342989189 0.06264353482896257
71 7 0.5 2.8195066921991e-06 0.002085953089115744 0.003944158806385816 0.05630578461069247

75 0 0.0001 6.214914778838129e-08 0.0004097827467588466 0.00272700637938571 0.05067359744217592
75 1 0.0005 8.214481034870921e-09 0.000137800070111993 0.001825393028949711 0.04058712532114273
75 2 0.001 2.355567494863078e-09 8.201886953695947e-05 0.002147736713486682 0.0436833669180392
75 3 0.005 1.380469905666296e-08 0.0001889341850622728 0.005795498902181733 0.06976445222910288
75 4 0.01 1.027751937149245e-08 0.0001635673694422302 0.004710808297042456 0.06271986686818765
75 5 0.05 1.485037410017282e-07 0.0004702912201852705 0.004599243562267271 0.06141681248652131
75 6 0.1 3.013267920681937e-06 0.002121212298177078 0.004534068983055966 0.06086560234823546
75 7 0.5 2.946089302206017e-06 0.002119656391133873 0.003809314373268922 0.05538964183712913

79 0 0.0001 3.428435511743921e-08 0.0002954552471736704 0.002368305897903222 0.04885392687378665
79 1 0.0005 3.069647370401942e-09 9.260203695760083e-05 0.00181358679498174 0.04054564828452967
79 2 0.001 3.214957369993856e-09 9.801596735803386e-05 0.00213486524008191 0.04391516512957983
79 3 0.005 1.504936392121229e-08 0.0001279099955389107 0.004584024072003054 0.06216353376913997
79 4 0.01 1.397877051427979e-08 0.0001406932049237142 0.005780707446848287 0.06995110359695789
79 5 0.05 1.126868116163748e-07 0.0004271482921565095 0.00513177337021304 0.06480024904207515
79 6 0.1 3.387616959068327e-06 0.002234273731879455 0.004771553219320058 0.06235873524945323
79 7 0.5 3.232539935957761e-06 0.002220350564593243 0.004208856402901951 0.05858224554781744

83 0 0.0001 1.141347137821823e-08 0.0001880222040813173 0.001644973540762275 0.03920606512203806
83 1 0.0005 3.381906162908098e-09 9.120674950002794e-05 0.001742987905622939 0.03995830229293695
83 2 0.001 4.399574713342193e-09 0.0001088192759075568 0.001997254884125207 0.04258893563676802
83 3 0.005 1.556505126770323e-09 7.585088363004644e-05 0.003237045259466011 0.05294335359518898
83 4 0.01 4.293828183652214e-09 9.513159166463225e-05 0.005765657512661664 0.06969000967336347
83 5 0.05 1.111583777941882e-07 0.0004265205352020907 0.003410867852222604 0.05437510721800554
83 6 0.1 3.388407869806344e-06 0.002234683808723936 0.002621917271313548 0.04789611295376817
83 7 0.5 2.673592560393942e-06 0.002036393279781556 0.002543978501601736 0.04501017603163215

87 0 0.0001 6.608066357660456e-09 0.0001406092246365453 0.001603117495576773 0.03833970791480079
87 1 0.0005 3.314006782780439e-09 9.07532283522805e-05 0.001760225368750044 0.04005748744141857
87 2 0.001 4.650516321112446e-09 0.0001061658773013896 0.001963272259007069 0.0423022343883086
87 3 0.005 1.465264436623959e-09 6.545881135044951e-05 0.002983698461604669 0.05100564041514177
87 4 0.01 3.066357214026662e-09 6.278777837653848e-05 0.003397795988778315 0.0541570916332258
87 5 0.05 2.421414233121692e-07 0.0005675586611797456 0.002081388239317038 0.04248074648398503
87 6 0.1 2.654736318850872e-06 0.002040546092909157 0.001476709575032882 0.03673461485099272
87 7 0.5 2.552480487435812e-06 0.001990776254251259 0.002737112288467813 0.0468174387347271

91 0 0.0001 1.143174772533697e-08 0.0001784540315412642 0.001045123461882117 0.03145940524032909
91 1 0.0005 5.17274606725353e-09 8.75155825226237e-05 0.0009078223115602348 0.0291900692150322
91 2 0.001 6.946158365585816e-09 8.959717900935971e-05 0.0007673262298477809 0.02703087428732287
91 3 0.005 7.294368572083926e-10 3.609566843287837e-05 0.001011104923675796 0.03047887071005506
91 4 0.01 7.624886010809947e-09 8.066624435976166e-05 0.001408294863562394 0.03579728820715622
91 5 0.05 2.641762549484264e-07 0.0005909164576274328 0.002170318505008938 0.04356321730592949
91 6 0.1 2.533224345285461e-06 0.001989679585890247 0.001672504503230292 0.03859405356952006
91 7 0.5 2.625754352215771e-06 0.002010286777811565 0.001992772310330225 0.03997365623016025

95 0 0.0001 7.185130389713689e-09 0.000138726856714122 0.001132964536633379 0.03157614521371999
95 1 0.0005 4.053817512835534e-09 8.109978287107467e-05 0.0009541643594348448 0.03004787254944929
95 2 0.001 3.763779877915001e-09 7.473150623127367e-05 0.0008258025011383161 0.02811264783821954
95 3 0.005 1.490131615340471e-09 4.549258800645717e-05 0.0008597596304463507 0.02848225226078538
95 4 0.01 8.342432901755043e-09 8.313430091888563e-05 0.001314660742536431 0.03405055422433623
95 5 0.05 2.512114735115489e-07 0.0005818080705357609 0.001745889579062714 0.03732600890002646
95 6 0.1 2.586882041284198e-06 0.002002113226820867 0.001619826994144867 0.03564626606960686
95 7 0.5 2.687922491907378e-06 0.002026691002249059 0.001724166674330179 0.03827804599469831

99 0 0.0001 6.982895560311403e-09 0.0001371134855814304 0.001067948800714741 0.03068589284433609
99 1 0.0005 4.234945561080079e-09 6.628658426954814e-05 0.0009462912824492719 0.03025965346798509
99 2 0.001 6.143055755411428e-09 8.348851460171502e-05 0.0008535996127938953 0.0285386809319147
99 3 0.005 1.817084960919556e-09 4.363101226800836e-05 0.0008602993134725629 0.02848900237286767
99 4 0.01 8.356369931232579e-09 8.374556509460618e-05 0.001323052856140842 0.03435891513536082
99 5 0.05 2.398045983201882e-07 0.0005718380188359795 0.001603733642376259 0.03595737293004286
99 6 0.1 2.71740078011218e-06 0.002045402512341532 0.001447006726276614 0.03404588243979223
99 7 0.5 2.740670340346941e-06 0.002041984431013333 0.001893102559285466 0.03936823015057422

103 0 0.0001 5.3377894256982e-09 0.0001250137189692246 0.001071234512714229 0.03077587886546196
103 1 0.0005 2.459479763603738e-09 6.288992997172116e-05 0.0009421764190040924 0.03006728185857543
103 2 0.001 5.004398114044676e-09 7.10354101394195e-05 0.0008554556165055454 0.02859413544527256
103 3 0.005 1.815081216642507e-09 4.29771088898967e-05 0.0007372463777292167 0.02648912255326885
103 4 0.01 3.585034998323859e-09 5.606552206982585e-05 0.0008640490758494215 0.02683327056127038
103 5 0.05 2.461539447352886e-07 0.0005797388671138215 0.001503264601676914 0.03531765581490309
103 6 0.1 2.79593065797396e-06 0.002068657331745882 0.001284207574767008 0.0337337328864491
103 7 0.5 2.836349193505991e-06 0.002069640884017954 0.001663695621121109 0.03824853702653597

107 0 0.0001 6.390497081465824e-09 0.0001356670799963489 0.001053634494710794 0.03048669082775812
107 1 0.0005 3.698204029551382e-09 6.810149433089663e-05 0.001117808339405334 0.03196872855072208
107 2 0.001 3.181114790939895e-09 5.955172138172315e-05 0.001250052270733273 0.03357469931152168
107 3 0.005 1.265687705883326e-09 3.670778998809965e-05 0.0007054871223541965 0.02559236030186973
107 4 0.01 6.9036571339231e-10 2.90028712770507e-05 0.0008872543841153304 0.02696950653029218
107 5 0.05 2.011306979243581e-07 0.0005356982682278577 0.001300654351625295 0.03527398422863959
107 6 0.1 2.882124181618583e-06 0.0020885330686915 0.001243872186725778 0.03454422463745521
107 7 0.5 2.926264082985174e-06 0.002095538901367711 0.001615532741929698 0.03836085525378752

111 0 0.0001 7.580778405397455e-09 0.0001401909635720955 0.001085223530380015 0.03070639146283227
111 1 0.0005 3.065651197845953e-09 6.227118341550764e-05 0.001341708947811117 0.03469298859484748
111 2 0.001 3.785681542719906e-09 6.756165594534735e-05 0.001348819065613365 0.03455676097667215
111 3 0.005 1.330893860962292e-10 2.395250041997699e-05 0.0007058468488301596 0.02564024172079005
111 4 0.01 5.773517080547327e-10 2.482753711285923e-05 0.0009314061195856221 0.02819001204345861
111 5 0.05 1.95471345440856e-07 0.0005293032824305044 0.001353614640751671 0.03394654261258712
111 6 0.1 2.93064190225493e-06 0.002105563026696178 0.001149910397669658 0.03119052095665342
111 7 0.5 2.887140307612576e-06 0.002082231705029081 0.001693349563667265 0.04069917148142621

115 0 0.0001 2.85579299630479e-09 8.719404515478146e-05 0.001043465478780954 0.03042624101291169
115 1 0.0005 4.797146427695143e-09 6.650889085113576e-05 0.001316690924409468 0.03465713964748351
115 2 0.001 4.369165167955709e-09 6.7350569648017e-05 0.001298058787616224 0.03416365857219517
115 3 0.005 9.094961773942064e-11 1.207500384925453e-05 0.0004928918663791528 0.02138900011482958
115 4 0.01 3.909873825865043e-10 2.240515214202432e-05 0.001010121238744515 0.0304486765582257
115 5 0.05 2.980588598220187e-06 0.002122778183326623 0.001526247363776839 0.03516901469043154
115 6 0.1 3.040735428988208e-06 0.002141403386129337 0.001879795688378141 0.03915667173844006
115 7 0.5 2.889876201506733e-06 0.002082985943032245 0.001072493593971072 0.03029999759527491

119 0 0.0001 2.448078614000666e-09 6.251002081736345e-05 0.001008184736850917 0.03059650925460966
119 1 0.0005 5.0298624365469e-09 7.080819028137952e-05 0.0005716157816180884 0.02303018480466168
119 2 0.001 2.75831739030912e-09 5.485341996847026e-05 0.0004907738394119237 0.02080125131454913
119 3 0.005 1.119209034180788e-10 1.347198290835294e-05 0.0005925622732756477 0.02258701353620662
119 4 0.01 2.472666923181053e-10 1.999476570357928e-05 0.001045009189009126 0.02977492759822842
119 5 0.05 2.986062709448589e-06 0.002125319577504392 0.001591263484200462 0.0359505309455963
119 6 0.1 3.014370131486568e-06 0.002135133053328797 0.001713581006840708 0.03739811661239634
119 7 0.5 2.900336363697414e-06 0.002086665304900759 0.001268358991632657 0.03253643191599376

123 0 0.0001 1.508707686646899e-09 5.501192286105905e-05 0.0004557396282566779 0.02078269953109024
123 1 0.0005 5.237402750171998e-09 7.236336532168153e-05 0.0005305983185031819 0.02232480810189119
123 2 0.001 2.330769205097532e-09 5.079816670372495e-05 0.0004194019822040689 0.01982154781551015
123 3 0.005 2.691952226815703e-10 1.969487664510439e-05 0.0005850568428251199 0.02253669763611899
123 4 0.01 5.326438495611896e-10 2.681492464917667e-05 0.0008032058488883408 0.02611911604553496
123 5 0.05 3.011487842737798e-06 0.002130290221222797 0.001486080180179635 0.0369356535208627
123 6 0.1 3.084343787082407e-06 0.002153763874393366 0.001682494233636894 0.0369833535296108
123 7 0.5 2.882396853633977e-06 0.002080228543129614 0.001210973490718135 0.03190143252618416

127 0 0.0001 8.173432185337048e-09 8.802782096140049e-05 0.0003930637695817808 0.01951341811399288
127 1 0.0005 3.916524043562419e-09 6.626278540133868e-05 0.0005192678467283877 0.02203168623108431
127 2 0.001 2.315576453981653e-09 5.314756907282003e-05 0.000432417047935704 0.02009535175192245
127 3 0.005 1.862900295280307e-10 1.968263853724395e-05 0.0006694676529784273 0.0239899047312423
127 4 0.01 4.930759592158672e-10 2.900235121261474e-05 0.0008206332137553342 0.02680378581592113
127 5 0.05 2.912912073233069e-06 0.002086729001995913 0.0004163190299569677 0.01854142299813977
127 6 0.1 2.960999691405344e-06 0.002103948588215054 0.0004517413990946766 0.01967019764396905
127 7 0.5 2.942622004699525e-06 0.002101086331282698 0.0004860236482289714 0.01991577344369544

131 0 0.0001 7.160260112009658e-09 8.333282926686891e-05 0.0002733953441088376 0.0159241374538952
131 1 0.0005 3.822007338091246e-09 6.814026903612103e-05 0.0004871212327035775 0.02138081282229054
131 2 0.001 1.800988364741343e-09 4.723421519159388e-05 0.000439937785755599 0.02029290950393703
131 3 0.005 1.544135382828514e-10 1.867914718989283e-05 0.0005338423123014994 0.02151084417630378
131 4 0.01 5.545208087037877e-10 3.167707160889321e-05 0.0008649805301300251 0.02719194620827214
131 5 0.05 2.887341238229969e-06 0.00207745850449248 0.000463572864250452 0.01982713731347918
131 6 0.1 2.945654130365418e-06 0.002098422199461769 0.0004180483055245804 0.0185717371208054
131 7 0.5 2.94650465167744e-06 0.002102653435370083 0.0003877928888125359 0.01867785211127471

135 0 0.0001 6.081622588310464e-09 7.615610811395612e-05 0.0002002755773202563 0.01368013474364504
135 1 0.0005 3.749503247530993e-09 6.387691007914142e-05 0.0002953170296543027 0.01556820404502379
135 2 0.001 2.509140583591548e-09 5.584393519431075e-05 0.0002827585113734006 0.01570394455146951
135 3 0.005 2.568223653463337e-10 1.868815923122824e-05 0.0002838173450479254 0.01561806049078507
135 4 0.01 2.952257958140339e-11 8.910500975289892e-06 0.000519732519002347 0.0210853902270165
135 5 0.05 2.880013016156218e-06 0.002074802610080084 0.000305702021004544 0.01573696231754873
135 6 0.1 2.930587398443371e-06 0.002094241380046657 0.0003873006727519432 0.01778308501168457
135 7 0.5 2.948854131411253e-06 0.002104142442190149 0.0003927350846804979 0.01756464910137945

139 0 0.0001 2.707463032081235e-09 5.486337385107731e-05 0.0002627841521648147 0.0147948138819225
139 1 0.0005 3.856243412597539e-09 6.36465829013666e-05 0.0002733734054698987 0.01497996357493347
139 2 0.001 2.637500681438997e-09 5.8324692578271e-05 0.0002621993613455513 0.01525611851218001
139 3 0.005 2.17038005886516e-11 5.999045786353463e-06 0.0003147827690256706 0.01634607274222954
139 4 0.01 3.694547017892129e-11 8.468755126056493e-06 0.0002769822357104217 0.01518028326179122
139 5 0.05 2.915451642572751e-06 0.002088343047510932 0.0002847893252596642 0.01578107154365971
139 6 0.1 2.949005327423441e-06 0.002100994886534924 0.0003847434550171769 0.01774914384998749
139 7 0.5 2.957053874090503e-06 0.002106263024281407 0.0003548599201710248 0.016903124473028

143 0 0.0001 1.789235011255769e-09 4.991452969127508e-05 0.000258959751101984 0.01471527465568623
143 1 0.0005 4.011106203608448e-09 6.495067603440319e-05 0.0002708771322046893 0.01532767059493789
143 2 0.001 2.467942858001403e-09 5.615515359114198e-05 0.0002464920086591641 0.01492186255469341
143 3 0.005 3.818374953167728e-11 8.353206802702573e-06 0.0003339456825787941 0.01683897438696602
143 4 0.01 1.495117787269216e-10 1.403826761681159e-05 0.0002841486842437857 0.0153748214833147
143 5 0.05 2.871597209622764e-06 0.002072400595718893 0.0005544056709965731 0.021344648383263
143 6 0.1 2.931035004077092e-06 0.002094499628396029 0.0004722682017304853 0.01981312408572666
143 7 0.5 2.948899080694126e-06 0.002103337448086329 0.0002704690813227271 0.01507364071272921

147 0 0.0001 2.18900299679801e-09 5.608528230149901e-05 0.0001094743140970125 0.009409553481913191
147 1 0.0005 2.882519938995235e-09 6.165530111035267e-05 0.0002391145537542164 0.01448116469063798
147 2 0.001 1.486939215414757e-09 4.693849012005202e-05 0.0002371761462012845 0.01447724348143609
147 3 0.005 3.943329101203278e-11 7.292431287719836e-06 0.0001082536673987911 0.009546506687846623
147 4 0.01 5.68709447030164e-11 9.009345559363169e-06 0.0002813571372817456 0.01528257324357596
147 5 0.05 2.834775138439478e-06 0.002058161071888165 0.0003088127894712905 0.0162503301980409
147 6 0.1 2.894231270846281e-06 0.002080167824922263 0.0003102360424292718 0.01584826658169547
147 7 0.5 2.966491532515099e-06 0.002108206153851544 0.0002515830449674676 0.01466005937261172

151 0 0.0001 1.587910675284934e-09 5.108187762248306e-05 6.051957525300728e-05 0.007678815912473214
151 1 0.0005 1.627102156217145e-09 5.043382150660136e-05 0.0003399779792003323 0.0172556349304962
151 2 0.001 1.291158993641323e-09 4.606339569601658e-05 0.0003639911166224827 0.01781775387785456
151 3 0.005 3.238370503866965e-11 8.163310491138276e-06 0.0001038837456729549 0.009314688301214735
151 4 0.01 4.552366206760088e-11 9.036656062555437e-06 0.0001312982025710107 0.01042343677040303
151 5 0.05 2.89416865603611e-06 0.00207904422474936 0.0004365138049799322 0.01916362657141091
151 6 0.1 2.89345408844219e-06 0.002079929333123065 0.0002711552746820071 0.01462172270985618
151 7 0.5 2.961701967194223e-06 0.002106544450418024 0.0002572997679250361 0.01475674251795267

155 0 0.0001 1.710384837854257e-09 5.261736684936125e-05 3.910235363401698e-05 0.005943632796078901
155 1 0.0005 1.813725989371328e-09 5.26700656626744e-05 7.172002390337622e-05 0.007852104582582342
155 2 0.001 1.372167865644912e-09 4.719319168877689e-05 7.825246276343148e-05 0.008205034277697365
155 3 0.005 3.600380358460024e-11 8.499490263158549e-06 0.0001224949059146215 0.0101010298510531
155 4 0.01 6.043051330472006e-11 1.019940093494043e-05 0.0001404226124354273 0.01078786423371469
155 5 0.05 2.828911985814757e-06 0.002055913231524542 0.0005294246133915912 0.02091921154164045
155 6 0.1 2.87961854149026e-06 0.00207473744675557 0.0004844512633508726 0.02031694649175864
155 7 0.5 2.963283353396475e-06 0.002106986865153981 0.0002966650946379588 0.01609410847119286

159 0 0.0001 1.032574887821805e-09 4.39657593158671e-05 3.195227790979902e-05 0.005011792960075256
159 1 0.0005 2.135211564239688e-09 5.621060851579429e-05 6.598626026887559e-05 0.007582748108796888
159 2 0.001 1.639522000662967e-09 5.093542180301114e-05 7.751178405821067e-05 0.008073631551595906
159 3 0.005 9.548507665093544e-12 4.631457933168548e-06 0.0001218224470847794 0.01006015318105646
159 4 0.01 6.339471548749563e-11 1.035604053756245e-05 0.0001414030128135758 0.010808910978088
159 5 0.05 2.820345140055924e-06 0.002054329348615269 0.0006596813066645262 0.0232029562280911
159 6 0.1 2.881478209604662e-06 0.002076927729632416 0.0006899434893930265 0.02431298826666251
159 7 0.5 2.953731410989404e-06 0.002103915383409483 0.0004858731469036636 0.02082651745128761

163 0 0.0001 1.36446214856085e-09 4.973273963182478e-05 3.515212229825568e-05 0.005546061241923361
163 1 0.0005 2.003122936866608e-09 5.440035036752278e-05 6.959084623955181e-05 0.00763794257425765
163 2 0.001 1.822959250975613e-09 5.255289612726699e-05 7.618712473400759e-05 0.007987216366946659
163 3 0.005 3.770899188215638e-11 8.01560994689865e-06 6.235071665676778e-05 0.007583791006638529
163 4 0.01 6.723867466360116e-11 1.098638941465779e-05 7.983585443517227e-05 0.008587754921955515
163 5 0.05 2.847794045997348e-06 0.002064163303813871 0.0006353710070620841 0.02268173732157475
163 6 0.1 2.893950340004968e-06 0.002081512306727706 0.0006367736944244467 0.02315787287922833
163 7 0.5 2.960636322757518e-06 0.002106176803538418 0.0004782143210582587 0.02065242219689278

167 0 0.0001 1.505492916905862e-09 5.076420431926465e-05 3.430776988646282e-05 0.005009144204518035
167 1 0.0005 2.002225633659948e-09 5.481039434451773e-05 4.253949684017396e-05 0.006135327734575258
167 2 0.001 1.949918755822609e-09 5.423227427758803e-05 4.086155847128524e-05 0.006036766305551611
167 3 0.005 5.795935190378318e-11 9.459576778780843e-06 5.703373974828278e-05 0.007386168948426475
167 4 0.01 8.755402265383587e-11 1.20539600967362e-05 7.747502578594198e-05 0.008291119412550119
167 5 0.05 2.838863900370407e-06 0.002061655323025491 0.0001285121057416919 0.01128168386188344
167 6 0.1 2.893855269226865e-06 0.002082204149939759 0.0003082319463707422 0.01743291273662928
167 7 0.5 2.960231172310493e-06 0.002105885075410985 0.000294239231171172 0.01571979160365256

171 0 0.0001 1.917502352526608e-09 5.478829302418831e-05 1.594325233467017e-05 0.003315873144638437
171 1 0.0005 2.05779415473975e-09 5.554406397090261e-05 4.328958427781484e-05 0.00600917015855218
171 2 0.001 2.119633381186088e-09 5.664924142223526e-05 3.650762488440461e-05 0.005475015335455913
171 3 0.005 4.659333320302238e-11 8.68559614186637e-06 3.621196687275145e-05 0.00535479593214272
171 4 0.01 8.792698544941923e-11 1.199269876739351e-05 5.763321874998701e-05 0.007145064577970039
171 5 0.05 2.836816011982407e-06 0.002061113667818137 0.0001326425780978504 0.01130870543179285
171 6 0.1 2.894477822022766e-06 0.002082320062251508 0.0002852541068713282 0.01678629620930616
171 7 0.5 2.964026891051344e-06 0.002107237127587869 7.093474238045526e-05 0.008593535580688427

175 0 0.0001 2.227690684134712e-09 5.813822967670745e-05 1.462809696183872e-05 0.003240010190674214
175 1 0.0005 2.484378265538557e-09 6.00550044453918e-05 3.639636294073302e-05 0.005496776851986906
175 2 0.001 2.2336471440683e-09 5.736501400832594e-05 2.880038241587844e-05 0.004796795903948992
175 3 0.005 4.312810316423999e-11 8.456186207261851e-06 2.069111404420193e-05 0.004268557214636148
175 4 0.01 6.507603703795783e-11 1.026955657756901e-05 5.403409937824686e-05 0.007050236126909581
175 5 0.05 2.827406073289317e-06 0.002057919651056395 0.0001321866782287952 0.01112449025773776
175 6 0.1 2.890551815115706e-06 0.002080974055608475 0.0002916970262422003 0.01679884448674551
175 7 0.5 2.965366319584315e-06 0.002107624982190082 8.797574101352509e-05 0.009372512826362756

179 0 0.0001 2.215404670640679e-09 5.786840672916682e-05 1.192651238696162e-05 0.002909703790587304
179 1 0.0005 2.409933565730016e-09 5.936834310382721e-05 3.036319996077457e-05 0.005044200273688237
179 2 0.001 2.416325914917151e-09 6.015534436309977e-05 3.182167329561467e-05 0.005200963054625252
179 3 0.005 5.980174310631527e-11 9.512919162180111e-06 2.919530597797683e-05 0.00514699986392575
179 4 0.01 8.53172506590463e-11 1.157910732940692e-05 3.403933581021823e-05 0.005580795726012555
179 5 0.05 2.824362646901172e-06 0.002056388689681388 4.57290606002159e-05 0.006242691072121054
179 6 0.1 2.889469440980141e-06 0.002080565512574406 0.0001608390500720437 0.01331697253512831
179 7 0.5 2.965489804348394e-06 0.002107561121843737 6.635885836816048e-05 0.008063962727745899

183 0 0.0001 2.444215898201961e-09 6.046500069212257e-05 7.666943607562535e-06 0.002335992373077023
183 1 0.0005 2.401673681889428e-09 6.024818586691794e-05 3.38625350685617e-05 0.005581242957405141
183 2 0.001 2.064627774055916e-09 5.575406142677153e-05 3.477357316754123e-05 0.005411444534960008
183 3 0.005 6.08483959722321e-11 9.473878244570244e-06 2.784592630769588e-05 0.005017098814688259
183 4 0.01 8.937015277743106e-11 1.175784571438854e-05 2.968508739838052e-05 0.005221949285836525
183 5 0.05 2.812878151481585e-06 0.002052679285025505 4.44672528265854e-05 0.006093157121177417
183 6 0.1 2.888636586711286e-06 0.002080387374205461 0.0001739795470665564 0.01323399592614183
183 7 0.5 2.966394056125282e-06 0.002107799537465649 6.841863482251303e-05 0.008214267077902737

187 0 0.0001 2.533919100802742e-09 6.131892054028754e-05 6.024317036214699e-06 0.00205661503766108
187 1 0.0005 2.445493593418014e-09 6.099032102069302e-05 1.182097255735891e-05 0.003177443263754909
187 2 0.001 2.331044734733001e-09 5.945105703508702e-05 1.212844076412873e-05 0.003371359199678237
187 3 0.005 4.317889197667161e-11 7.847080496947711e-06 2.72633576293955e-05 0.005000694954499174
187 4 0.01 1.125633243463183e-10 1.28885548735802e-05 2.498010829053383e-05 0.00480402335078689
187 5 0.05 2.818283336268072e-06 0.002054290816683402 3.838951045980626e-05 0.006057069734472176
187 6 0.1 2.886719284529019e-06 0.002079811875637994 0.0001768485292908318 0.01334384927775367
187 7 0.5 0.004657563632774251 0.08352151949959241 8.075290643561244e-05 0.008844512005259708

191 0 0.0001 2.395507478469221e-09 5.930143968502222e-05 6.120324513684859e-06 0.00207426243484099
191 1 0.0005 1.970444045443356e-09 5.469567966098765e-05 8.744738609737231e-06 0.002810121775904895
191 2 0.001 2.053815541448609e-09 5.566497732845122e-05 1.51396141787434e-05 0.003630049003682467
191 3 0.005 5.441168567457767e-11 9.056486728553637e-06 2.718562425504417e-05 0.005044703413590534
191 4 0.01 1.122559416220287e-10 1.302206108233506e-05 2.674256283278949e-05 0.004981561426913084
191 5 0.05 2.815967545951762e-06 0.002053618388482281 4.181607762530947e-05 0.006282307581760849
191 6 0.1 2.887915555794287e-06 0.00207971629564474 7.422700391976229e-05 0.008586176411649604
191 7 0.5 0.004657602952417915 0.08352197736437539 6.023668688367334e-05 0.007573378568913824

195 0 0.0001 2.353605129108928e-09 5.914494931058556e-05 5.811869629410798e-06 0.001956810099713158
195 1 0.0005 2.185618675948739e-09 5.731926851204605e-05 7.190535551584716e-06 0.00243615701327804
195 2 0.001 2.135927843391455e-09 5.651733281020199e-05 1.469635140104877e-05 0.003575169062447481
195 3 0.005 6.927632324118376e-11 1.002791416526705e-05 6.132798253189761e-06 0.002402548043020536
195 4 0.01 1.102000108994e-10 1.280532393010958e-05 9.014865890796587e-06 0.002945207473071587
195 5 0.05 2.81656863021245e-06 0.002053854720155179 4.162147097878419e-05 0.006289544687607895
195 6 0.1 2.882893406477662e-06 0.002077864070604729 5.019768429895838e-05 0.006862047561345896
195 7 0.5 0.00465785354881218 0.08352420904384417 4.209700679669335e-05 0.006380715720736729

199 0 0.0001 2.493134358743047e-09 6.077889801936465e-05 3.640859026477652e-06 0.001746656700877702
199 1 0.0005 2.310011739319731e-09 5.875563475843393e-05 3.557659766669772e-06 0.001604901518525215
199 2 0.001 2.378546430849848e-09 5.966027861203926e-05 3.899994106321019e-06 0.001791965783544791
199 3 0.005 5.786085295136129e-11 9.397032124436322e-06 5.572403098807089e-06 0.002345820613345095
199 4 0.01 1.461647408494076e-07 0.0004678203821604221 4.126708466351588e-06 0.001883778459550678
199 5 0.05 2.875768472561259e-06 0.002075494681058832 2.275097024388534e-05 0.004631417994513942
199 6 0.1 2.883490863895027e-06 0.002078134932157916 4.814823742176698e-05 0.006731767925344023
199 7 0.5 0.004658533558564418 0.08353025337502418 3.479789057510301e-05 0.00578189556411135

203 0 0.0001 2.218442891960973e-09 5.727194002602687e-05 5.058340388410226e-06 0.001832264339246215
203 1 0.0005 2.418765449557217e-09 6.005129420172395e-05 1.406095929769389e-06 0.001196150672847063
203 2 0.001 2.319836093420165e-09 5.889799669667184e-05 1.570360512168207e-06 0.00116744999835916
203 3 0.005 6.227703211138887e-11 9.769522974600875e-06 4.259809945952382e-06 0.001908099938574104
203 4 0.01 1.46445601394005e-07 0.0004681538122235374 5.261557511267746e-06 0.002154715271541763
203 5 0.05 2.874224060338471e-06 0.002074904713296188 5.242942219615614e-06 0.002267585369458924
203 6 0.1 2.879050229200336e-06 0.002076569670788952 7.431252371426736e-06 0.002718201864931991
203 7 0.5 0.004658174193688839 0.08352708112757723 8.985385965407365e-06 0.003024096206182714

207 0 0.0001 2.33950676888538e-09 5.899317104640645e-05 2.162929857833587e-06 0.001221190740977152
207 1 0.0005 2.46480465876107e-09 6.063722225491119e-05 1.507901626943734e-06 0.001149597399340729
207 2 0.001 2.411563858401222e-09 6.004683075699901e-05 1.140279120512012e-06 0.001011729953269258
207 3 0.005 5.630434328613124e-11 9.228887182910483e-06 1.521066810481635e-06 0.001023306948889746
207 4 0.01 1.462578867552004e-07 0.0004678713259744782 1.567621881298774e-06 0.001035432218595256
207 5 0.05 2.873324694392774e-06 0.002074592265098207 5.228190096840412e-06 0.002165875981101739
207 6 0.1 2.878904844064174e-06 0.002076509656748993 7.460597576030835e-06 0.002667042582460977
207 7 0.5 0.004658188867156993 0.08352719967636535 8.955926128886869e-06 0.003024814794658437

211 0 0.0001 2.357145577417293e-09 5.928894527684747e-05 1.604810974391061e-06 0.001104778894350678
211 1 0.0005 2.291123139968348e-09 5.837606145409069e-05 1.659117034822731e-06 0.001053700001892421
211 2 0.001 2.502888573161648e-09 6.10768996316402e-05 1.857644381024941e-06 0.001121988714824829
211 3 0.005 6.513342325418555e-11 9.920770682736446e-06 1.635022360906676e-06 0.001059234347995708
211 4 0.01 1.465848221396697e-07 0.0004683844531734316 1.897355582572886e-06 0.001132187573389398
211 5 0.05 2.872994247590865e-06 0.002074444166954681 2.124411037486917e-06 0.001287815693292726
211 6 0.1 2.878895104599405e-06 0.002076463880366308 2.436514187878013e-06 0.001273109325734101
211 7 0.5 0.004658205765730346 0.08352734805089845 2.522952528675582e-06 0.001281887684401628

215 0 0.0001 2.497347232560996e-09 6.105250256194239e-05 1.403017399909515e-06 0.001052573743956287
215 1 0.0005 2.467080221824905e-09 6.065472848737485e-05 1.38147836053606e-06 0.001001406933564208
215 2 0.001 2.291725760409167e-09 5.853531595123584e-05 1.286205503630898e-06 0.0009540670671608353
215 3 0.005 6.217988820715715e-11 9.703286188766924e-06 1.290417550463455e-06 0.0009491584774199424
215 4 0.01 1.465735850999958e-07 0.0004683740857065466 1.609829273295418e-06 0.001049133851398376
215 5 0.05 2.873106114460689e-06 0.002074469874630225 2.928269957879193e-06 0.001369635215449083
215 6 0.1 2.87911261287045e-06 0.002076524549766479 3.233254571198409e-06 0.0014294058242591
215 7 0.5 0.004658206421875996 0.08352735433614633 2.618758583970677e-06 0.001301552618970137

219 0 0.0001 2.371354076596441e-09 5.968366379249801e-05 3.996804416779434e-07 0.0006187034753275533
219 1 0.0005 2.269944253400358e-09 5.832930812621484e-05 2.211987022788622e-07 0.0004438349793823848
219 2 0.001 5.355389831067828e-11 8.959008777509325e-06 4.088124873228025e-08 0.0001919523813879165
219 3 0.005 3.331863109408662e-11 7.060052293894614e-06 4.813124881371485e-07 0.0005631844027189636
219 4 0.01 1.461396492567912e-07 0.0004678576149261815 6.99579314453311e-07 0.000677951709140201
219 5 0.05 2.874091476961714e-06 0.002074774789236677 1.425516832303117e-06 0.00099514892991448
219 6 0.1 2.878989340647462e-06 0.002076498002832938 1.612593914276606e-06 0.001059768510435211
219 7 0.5 0.004658208412437123 0.0835273855900982 1.872429603568811e-06 0.001130238406924944

223 0 0.0001 2.517264869513608e-09 6.140183943958988e-05 3.03752192418679e-08 0.0002210202889580959
223 1 0.0005 2.202392996251666e-09 5.743280369729931e-05 1.549273938950846e-08 0.0001525937600586058
223 2 0.001 6.754935404804685e-11 1.005723639169176e-05 1.770562213367365e-08 0.0001600275763002923
223 3 0.005 3.225614030388613e-11 6.947293999193249e-06 3.120750806215339e-08 0.0001902385855359068
223 4 0.01 1.461728606109977e-07 0.000467903106670331 3.413477595652412e-08 0.0001933227762943579
223 5 0.05 2.873369556245771e-06 0.002074509785774836 2.540233716962429e-08 0.0001702345504948077
223 6 0.1 2.878867822973311e-06 0.002076453461495653 1.406433771057008e-08 0.0001361867917440973
223 7 0.5 0.00465820103838316 0.08352732356298809 3.858311807400158e-09 5.873505250408861e-05

227 0 0.0001 2.459746545415642e-09 6.069664601637825e-05 6.830055904790163e-17 1.069102506523478e-08
227 1 0.0005 2.189182926829143e-09 5.72611991334071e-05 4.436845919123808e-17 5.736406571976715e-09
227 2 0.001 7.518309561232058e-11 1.061145902703231e-05 2.274590945901005e-17 4.886531290715368e-09
227 3 0.005 3.224187937715344e-11 6.94854274874146e-06 8.571132032069856e-17 7.779857091883002e-09
227 4 0.01 1.461805225265352e-07 0.0004679124292654713 3.174674026190131e-16 1.589889297992642e-08
227 5 0.05 2.87335845402393e-06 0.002074504973864411 9.320569088846982e-16 2.430665746455674e-08
227 6 0.1 2.878852720899048e-06 0.00207644753760361 2.132070508275001e-15 3.676688831166786e-08
227 7 0.5 0.004658200967886454 0.08352732303239474 8.77573167794973e-15 7.179716243754797e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.0001 0.0008519758026689227 0.06220821826339495 4.42068769731245e-15 1.063133695522467e-07
3 1 0.0005 0.0008506203818775342 0.06213608108848945 1.83468904922925e-17 6.848916100921087e-09
3 2 0.001 0.0008502441174939936 0.0621158763124825 4.324369891638576e-21 1.051220221981453e-10
3 3 0.005 0.0008475272898080736 0.06196916965266475 1.527851564895203e-13 6.25023754752263e-07
3 4 0.01 0.0008440923325352963 0.06179044645159948 1.501424990071961e-11 6.195553261090225e-06
3 5 0.05 0.01147265327376808 0.1083688461599084 0.0002148088909010743 0.01889933212727768
3 6 0.1 0.0007487441474726915 0.05385058605465209 0.0006593970512290866 0.04303128115870725
3 7 0.5 0.0007939540295981377 0.04731468382518189 0.00136781596805783 0.06033190625846974

7 0 0.0001 0.0008141499780824468 0.05992737015948224 6.984258335720693e-05 0.01158009205159938
7 1 0.0005 0.0008139274133724238 0.05987233974220718 7.024966189655246e-05 0.01191644165626315
7 2 0.001 0.0008142181417280177 0.05986333029025603 6.996676708936784e-05 0.01205654769963549
7 3 0.005 0.0008107725771684027 0.05944816213974846 6.890197883368241e-05 0.01296261756439288
7 4 0.01 0.0008004607767829129 0.05850478583016949 6.950920783040266e-05 0.01379109019625679
7 5 0.05 0.002056944179423814 0.05782584483267383 4.818766083481176e-05 0.01145723404426646
7 6 0.1 0.002842717251701358 0.05713578948427767 0.0005015144006520488 0.02123506341013714
7 7 0.5 0.0007098846322895788 0.05027504894761448 0.01168280829584005 0.1423412140511082

11 0 0.0001 0.0008168607070306027 0.05977351840788492 0.0003032818143328409 0.02118453631815287
11 1 0.0005 0.0008169713461546391 0.05981906149806582 0.0004677837769572118 0.0214971977838474
11 2 0.001 0.0008169752483605029 0.05984276586504977 0.0004961641254071275 0.02117419350466687
11 3 0.005 0.0008093791462693656 0.05956290707967415 0.0006916350748549353 0.02175162669826247
11 4 0.01 0.0007835749653643074 0.0584413526679084 0.001043288624516061 0.02726791567093256
11 5 0.05 0.0003972252149508614 0.03560659527147747 0.007747261340845483 0.09951292426174074
11 6 0.1 0.0003396946453067094 0.02202435025482163 0.006196744377031775 0.1192681858033411
11 7 0.5 0.0001117419773015415 0.01368559559346494 0.002625338474821595 0.07002815672421248

15 0 0.0001 0.0007078632475468718 0.05546167573731875 0.00600824711759353 0.07436289375482219
15 1 0.0005 0.0006463755715883422 0.05215619200520516 0.009986619971803569 0.1100827611619279
15 2 0.001 0.0006236786958835488 0.05094193800415825 0.0106242119963409 0.1168367355990574
15 3 0.005 0.000445471959126353 0.04066635300290367 0.01491657384775437 0.1586318758247689
15 4 0.01 0.0003048856737978136 0.03120784357493145 0.01996554040128848 0.1968657163085508
15 5 0.05 0.0003294753176726575 0.03078903712103598 0.003052343293458997 0.0776611316560365
15 6 0.1 0.0005564785287918387 0.0224071642127881 0.002496206534679774 0.07020818057016165
15 7 0.5 9.550275780964419e-05 0.01334732195725374 0.002627467222964048 0.07099606202071906

19 0 0.0001 0.0003415498732418065 0.03425184145865101 0.0144404205743547 0.1800629880234927
19 1 0.0005 0.0004768834192126015 0.04092985997360676 0.008996064331657462 0.1381881074299085
19 2 0.001 0.0004663965417743489 0.04030628632856992 0.007753156358903919 0.126611891822157
19 3 0.005 0.0003654925315643666 0.03464200879288759 0.006179792482073239 0.07565071104619503
19 4 0.01 0.0002979151591623184 0.03061017920159115 0.005033320739828711 0.06894812218745106
19 5 0.05 0.0002658547394254357 0.0259127882883794 0.00445083455088728 0.07149165862361628
19 6 0.1 0.0005637508527316496 0.02250923958563789 0.00208113364308043 0.0442442299972774
19 7 0.5 9.939984148619511e-05 0.01515752630891587 0.002638758594779748 0.06227910730075914

23 0 0.0001 7.492378239721276e-05 0.01741238373476994 0.002839142485684751 0.09370051268937862
23 1 0.0005 1.491032579429133e-05 0.007173877681552199 0.006371287786715867 0.09220150924056902
23 2 0.001 1.28563022502757e-05 0.006633829073726005 0.006262526576008107 0.09157954218990483
23 3 0.005 8.055530049627982e-06 0.005702105776602018 0.002144340586501775 0.06369488990068595
23 4 0.01 4.144885767641352e-06 0.004243011941821528 0.003161624248923183 0.07244195769463824
23 5 0.05 2.167991521927477e-06 0.002436502137185492 0.0006690915523759615 0.03297636609378596
23 6 0.1 2.373141578564252e-06 0.00285837370862696 0.001083236363295628 0.03922390101900985
23 7 0.5 9.324225292992999e-06 0.003308102796578893 0.002663163182592482 0.05751227861612329

27 0 0.0001 5.960552371064025e-05 0.01484264002597735 0.001803669233927173 0.05922674546184337
27 1 0.0005 1.529817302921619e-05 0.007097191741628261 0.004989566144078003 0.08177305358162679
27 2 0.001 1.422301925942311e-05 0.006894923888641991 0.005730738955124464 0.08527067683230261
27 3 0.005 1.018098059148738e-05 0.006269962346258762 0.004420610202481233 0.07994261297416783
27 4 0.01 4.568752684815738e-06 0.004423483501903025 0.0009194075529828595 0.03785812417810219
27 5 0.05 5.608423385381301e-07 0.001081485425098005 0.002095195905284533 0.03656053766346279
27 6 0.1 1.10074642796779e-06 0.001160175638949212 0.003683273474413454 0.06300281507821737
27 7 0.5 3.589854106913935e-07 0.001160076260593446 0.008215263000521352 0.08991051980973097

31 0 0.0001 5.440744497099336e-05 0.0143179592393734 0.001605349087041012 0.05890439155363025
31 1 0.0005 8.879199930052454e-06 0.005025172206387651 0.003466410789792682 0.07336826109292871
31 2 0.001 9.474368197492114e-06 0.004433936671176752 0.007503679277031539 0.1006223344887056
31 3 0.005 4.171366736901521e-06 0.002793493462661889 0.009229019713212114 0.07318328773252869
31 4 0.01 3.33155430998226e-06 0.002687176817199877 0.007114728731054615 0.0708080385379718
31 5 0.05 5.488906743198814e-07 0.00134725452766471 0.002112481655960473 0.04668777310729721
31 6 0.1 5.679992436332143e-07 0.001190945056790405 0.004129569295336701 0.06548839325801481
31 7 0.5 4.426194076112288e-07 0.001023462827375532 0.00679594443768016 0.08223816411490614

35 0 0.0001 5.785881662249224e-05 0.01406599999930558 0.001177612015904142 0.02909345148844888
35 1 0.0005 1.182347034174421e-05 0.004911476230208045 0.004497427669815128 0.06520490932409451
35 2 0.001 5.380970366315282e-06 0.003016230222674832 0.007180246381605968 0.08448182175861829
35 3 0.005 2.518134528390218e-06 0.001560975139478948 0.007735853547327415 0.07293622045559955
35 4 0.01 1.738352219343069e-06 0.001716820683455911 0.004155658571446052 0.05559995748356816
35 5 0.05 4.754875461783635e-07 0.001392000287770312 0.001775067524127927 0.0405547644198252
35 6 0.1 1.822756183635703e-06 0.001730367204058947 0.002408287628885594 0.05001683228021947
35 7 0.5 5.62909827096685e-07 0.001018224264160761 0.004863716355902189 0.07054247907117617

39 0 0.0001 5.471112094320728e-05 0.01374052492545008 0.0009156269700679161 0.02847002857778524
39 1 0.0005 1.099589981878288e-05 0.004506234437918533 0.006529236749169779 0.0834207216613958
39 2 0.001 5.495230841223179e-06 0.002952164367083565 0.006130590550375356 0.07873197494433892
39 3 0.005 1.905694287348834e-06 0.001551043293260168 0.00480850417562233 0.05980990182329893
39 4 0.01 1.693863294091757e-06 0.001743574772887779 0.005440922805428548 0.06289312660821622
39 5 0.05 7.844932664146413e-07 0.00133339120043896 0.009255671089102198 0.08892150316156999
39 6 0.1 2.591401573652244e-06 0.002043446119356584 0.006210954842497407 0.07166367408440499
39 7 0.5 2.107022411396494e-06 0.001942727972471747 0.0118697864373785 0.09440797207640927

43 0 0.0001 1.785554710632551e-05 0.008225023528923625 0.002520932396533811 0.04188998057116788
43 1 0.0005 1.59829275959973e-06 0.00193189570131036 0.003195275712564931 0.05720421167264234
43 2 0.001 3.415383749427628e-06 0.002493632258794509 0.01110315649297279 0.09179970134539683
43 3 0.005 1.0502979493245e-06 0.001373099976761605 0.009075996701124611 0.07751624889352859
43 4 0.01 1.782118589224939e-07 0.000810215219974264 0.009988750655334815 0.0815650544097084
43 5 0.05 2.128888543175938e-08 0.0003387928458340461 0.01307557173437114 0.1011831132968704
43 6 0.1 3.77230140968056e-06 0.002343356406318886 0.01048173712581788 0.08838427461636433
43 7 0.5 3.010113635944011e-06 0.002113641220713447 0.01954181015725357 0.1214869328999446

47 0 0.0001 1.37422335489567e-05 0.007440784562919855 0.001534520957964748 0.03345915979452196
47 1 0.0005 6.785074122301913e-07 0.001207182931364237 0.006118008451020982 0.06754351103321499
47 2 0.001 3.920767421628652e-07 0.001310507569423081 0.01523318160642451 0.1122171228731399
47 3 0.005 2.279484329840191e-06 0.001421586216906245 0.01039917100968039 0.08402554865478806
47 4 0.01 1.564504920083297e-07 0.000670128482400667 0.007731814159738561 0.07486190336551357
47 5 0.05 2.638852098017362e-08 0.0002768341683996312 0.006318118157295946 0.06904707197781135
47 6 0.1 3.770429348631885e-06 0.002354279148472305 0.006172188371209833 0.06866087083522676
47 7 0.5 3.504455608102804e-06 0.00225374103443432 0.003648546475280909 0.05678198908495968

51 0 0.0001 1.048042499062106e-05 0.006495714212957804 0.0009796170357060251 0.02758490108897416
51 1 0.0005 9.169725556771407e-07 0.0012186208154783 0.004058431241094737 0.05234755303885597
51 2 0.001 5.668601079762519e-07 0.001442123066858869 0.007947844413373512 0.07136604813271163
51 3 0.005 1.71869598065939e-07 0.0009126241994357187 0.006018804921154715 0.06406384269198151
51 4 0.01 1.088032541505448e-07 0.0007021411569172464 0.006402586591161182 0.07042083527153364
51 5 0.05 1.07369308147845e-07 0.0003874631018354613 0.00709833120515579 0.07355062577976224
51 6 0.1 3.741836771967287e-06 0.002366123525955999 0.00853681163323456 0.07955431958091186
51 7 0.5 3.012782751954347e-06 0.002109557613545032 0.003166977824013741 0.0536705648097946

55 0 0.0001 1.018264313225879e-05 0.006382916911698899 0.001221715019267174 0.02733717174800399
55 1 0.0005 7.091270459011381e-07 0.001096286587854323 0.004660466905044237 0.05549807786629546
55 2 0.001 2.37924777874606e-07 0.001285197839631547 0.007853695989920686 0.07026738824469847
55 3 0.005 2.12831497263078e-08 0.0001833217186066882 0.01151266965088448 0.08998930662813187
55 4 0.01 1.358015358367144e-08 0.0002223493302451196 0.0127763499660132 0.1003310021608856
55 5 0.05 1.637497750918036e-07 0.0004657303350943387 0.01695216978881227 0.1178926596700645
55 6 0.1 1.860753614880886e-06 0.001733581870535961 0.0189485954114649 0.1224187445457132
55 7 0.5 0.004556419504667528 0.08260166527413082 0.001017877197181217 0.03051337165297574

59 0 0.0001 9.733384775628754e-06 0.00626740714474483 0.001101314765717607 0.02598823278175488
59 1 0.0005 4.598851021349476e-07 0.001058064107761769 0.004729191928663303 0.0578737276003769
59 2 0.001 2.078772124771055e-07 0.001208673181769981 0.003494598536602413 0.05228788946388541
59 3 0.005 1.406968877530362e-08 0.0002329169008534748 0.009333347410710244 0.08633944307112262
59 4 0.01 1.32792134421084e-08 0.0002188123041393375 0.01573950398851447 0.1106423486605002
59 5 0.05 1.298853357530031e-07 0.000418006788286629 0.0008674536035446264 0.02939813943226355
59 6 0.1 2.536409955713769e-06 0.002000285764066856 0.001250078526830884 0.03148993129747257
59 7 0.5 0.004558340145108296 0.08268105521799063 0.0003325325415458955 0.01926984792822095

63 0 0.0001 7.151196780557199e-06 0.005116198465554334 0.002252459472239188 0.03901450793018268
63 1 0.0005 3.342966033640587e-07 0.0008442620687048041 0.004692407784975256 0.05727768711360204
63 2 0.001 1.180641239971757e-07 0.0009543820533237657 0.004662477329617561 0.05733612870727023
63 3 0.005 5.480605193467145e-09 0.0001467573066715744 0.006144900543740234 0.07190496124575319
63 4 0.01 9.511098741450912e-09 9.063528740282933e-05 0.004662841883428858 0.06159297389059659
63 5 0.05 1.128581657077081e-07 0.0004194125737333465 0.0003110670345563125 0.01667307155418185
63 6 0.1 2.492960344819804e-06 0.00195760317289162 0.0002898445353651048 0.01433015218743006
63 7 0.5 0.00460905473061031 0.083133767576129 0.0003518418960094434 0.01925695079653211

67 0 0.0001 6.511340976202545e-06 0.0050893244972956 0.001394234698716114 0.03619162394432662
67 1 0.0005 4.3374341149446e-07 0.0008690270876976491 0.003548418738059065 0.05038197752732332
67 2 0.001 1.255693781038221e-07 0.0005219362786577086 0.002294866349749143 0.04576205040051673
67 3 0.005 4.831364646881689e-09 0.0001483035490030815 0.005832555240270827 0.0702672883577562
67 4 0.01 3.911273988108099e-09 8.339821891301114e-05 0.004754865467912425 0.06204514799923899
67 5 0.05 1.183934744315504e-07 0.0004240806742363823 0.0003052343245242738 0.01430589586372522
67 6 0.1 2.091994771654954e-06 0.001788378439097738 0.000243823967898466 0.0122430292383795
67 7 0.5 0.004642714742477706 0.08341541693721188 0.0002029714918676949 0.01262200457569729

71 0 0.0001 6.801426724154382e-06 0.005118397170930322 0.001072155527852774 0.03020774680531768
71 1 0.0005 7.6835820899152e-07 0.001226329092797407 0.004414596632458172 0.06030991204535074
71 2 0.001 6.201677903032326e-08 0.0005136904990563629 0.001393484286336524 0.03577807902027064
71 3 0.005 6.272600902581536e-09 0.0001437555904639787 0.00532180167798625 0.06696994452725913
71 4 0.01 4.446616238402543e-09 0.0001348280329844798 0.004532962687806832 0.06064956344731964
71 5 0.05 2.439435181877889e-06 0.001899681955577215 0.0006044864268210105 0.01987216033007844
71 6 0.1 2.402151100780954e-06 0.00189163030510997 0.0004625059080931051 0.01774406834308917
71 7 0.5 0.004642697446576314 0.08342381944788357 0.0002693258216775217 0.01322617775329238

75 0 0.0001 4.346224569834968e-06 0.003928850192918887 0.0008805378266715645 0.03057157806310307
75 1 0.0005 7.927850804935662e-07 0.001258636007426706 0.002195913161182862 0.04416788793573923
75 2 0.001 6.613355530803412e-08 0.0005530252893528598 0.0009491801921983449 0.02873024491275744
75 3 0.005 4.537474299230516e-09 0.0001135286600701946 0.004561421881517437 0.06158734287080903
75 4 0.01 5.745281237097932e-09 7.994455692061919e-05 0.002313942307433539 0.04433855483569216
75 5 0.05 3.254639370104266e-06 0.002140243359104232 0.0005449465639097081 0.01870667056384789
75 6 0.1 3.233879781807605e-06 0.002146731826811799 0.0003052845214902571 0.01432267333819492
75 7 0.5 0.004661477859949747 0.08357740821549609 0.0002468583767759696 0.01445248481932282

79 0 0.0001 4.242360772950437e-06 0.003919801257374012 0.0008645303490021134 0.02755754866180826
79 1 0.0005 4.278682913028915e-07 0.0007905330961146539 0.0009677774946279101 0.02791881980945021
79 2 0.001 4.560672138679018e-08 0.0003905032463378255 0.001274856623001726 0.0345324598796859
79 3 0.005 3.580754956205188e-09 0.0001321598229484522 0.002868469759272512 0.04923383580764695
79 4 0.01 9.762692294769142e-09 8.518101306842496e-05 0.002142923106592605 0.0424151984761677
79 5 0.05 3.073565502663294e-06 0.002097307398466253 0.0001915236245861774 0.01287709512790047
79 6 0.1 2.98420607099963e-06 0.002078242945010356 0.000254310397767381 0.01349339028693541
79 7 0.5 0.004672329388831589 0.08365947304025534 0.0002054663917463476 0.01317827246233683

83 0 0.0001 3.105863754628606e-06 0.003406277482958853 0.0006851515306184699 0.02441299160686394
83 1 0.0005 3.815156952702496e-07 0.0007077425419286243 0.0008705958597227017 0.02753117672582706
83 2 0.001 3.877815508346374e-08 0.000244740661398346 0.00184160241441664 0.04070476003444523
83 3 0.005 1.044732405762316e-08 0.0001407902227725799 0.001592951836364814 0.03816404148288011
83 4 0.01 1.059870748152381e-09 7.571228513869599e-05 0.0005230210315159976 0.02362816817921698
83 5 0.05 3.275232235483781e-06 0.002166314050206175 0.0002289461177103291 0.01494681791536512
83 6 0.1 3.133965617790954e-06 0.002129754459737843 0.0001878878549868979 0.01173995790518845
83 7 0.5 0.004675591058975291 0.08367956082083206 0.000232129140391769 0.01402302223298912

87 0 0.0001 2.805079278333056e-06 0.003257222102756252 0.0006243423943981073 0.0241551207762607
87 1 0.0005 3.796862623218505e-07 0.0008126086503161822 0.0009457321518430688 0.02778629346907813
87 2 0.001 3.418088628595731e-08 0.000264400375590057 0.001607545986761896 0.03857350168802343
87 3 0.005 1.720214717585897e-08 0.0001431900493806815 0.0007412544977042354 0.02791580362418078
87 4 0.01 2.96795260184374e-09 6.785312052315362e-05 0.000587887213725284 0.02464436391739433
87 5 0.05 3.127859026193773e-06 0.00211961991139864 0.0002560607172664322 0.01402119713853445
87 6 0.1 3.07993785058372e-06 0.002117518761228343 0.0002205834573646672 0.01283460041670592
87 7 0.5 0.004676022575285608 0.08367752883331114 0.0002356402340236013 0.01418866098382665

91 0 0.0001 7.143949440378124e-07 0.001645685504727545 0.0007653959765340627 0.02534835685606718
91 1 0.0005 5.495539341059987e-08 0.0004658546198141877 0.001044223039779028 0.03018921630671811
91 2 0.001 1.334479551341306e-08 0.0002042884550359503 0.00133390172714295 0.03526351245819104
91 3 0.005 5.633261417931437e-09 6.933146925991451e-05 0.0005300789226069298 0.02350695348092446
91 4 0.01 5.37013830619161e-09 7.013694529289793e-05 0.00022307599433901 0.01415759918212067
91 5 0.05 2.818704660356788e-06 0.002058864670578586 0.0001602107675086031 0.01137510418215859
91 6 0.1 2.822390037226802e-06 0.002051418345346168 0.0001786236046799118 0.01205106154903146
91 7 0.5 0.004674669862151046 0.0836608184273584 0.0001345332823293275 0.009683272524172004

95 0 0.0001 4.845425059804515e-07 0.001335201047185208 0.0009530919648105253 0.02758835270368887
95 1 0.0005 5.08093371819073e-08 0.0004421950490005599 0.001521446317119379 0.0373022492836933
95 2 0.001 7.401957352144878e-09 0.0001841130519415479 0.00178270709063425 0.04095488681966841
95 3 0.005 4.298156315422801e-09 6.937747751889489e-05 0.0005958668183971912 0.02450259537936705
95 4 0.01 5.89380360672686e-09 7.357528535623103e-05 0.0002413887983453924 0.01427200665544626
95 5 0.05 2.960721604663748e-06 0.00209817225979636 0.0001491951516123327 0.01084034740716611
95 6 0.1 2.795722635541955e-06 0.002038376605692171 9.589614714541554e-05 0.008457493293318574
95 7 0.5 0.004665953516211161 0.08358743612924302 8.047283166856275e-05 0.007667467765266611

99 0 0.0001 4.980351164778891e-07 0.001345876939322643 0.000812223056554317 0.02654803788222815
99 1 0.0005 3.140014109068923e-08 0.0003253328698851199 0.001610434682649857 0.03807849743823033
99 2 0.001 4.960635794962694e-09 0.000164531282178082 0.00187689452088253 0.04132200441340095
99 3 0.005 2.88648852238754e-09 7.275415601482038e-05 0.000664770325418743 0.02566640552948307
99 4 0.01 1.595911867048619e-09 4.115887676192642e-05 0.0002232377362847905 0.0141724194874201
99 5 0.05 2.875994846012807e-06 0.0020692340383901 6.22741307010794e-05 0.007322930708916209
99 6 0.1 2.885229446178498e-06 0.002073631360330008 2.99185031168736e-05 0.004996896900581582
99 7 0.5 0.004663472575911719 0.0835665243342496 6.769401813397995e-05 0.007972590555444303

103 0 0.0001 1.704348741849846e-07 0.0007923389120247926 0.00112025637415665 0.03193149204119661
103 1 0.0005 1.102764485798369e-08 0.0001982339738080263 0.001672774714437505 0.03984688677340953
103 2 0.001 5.929657086930224e-09 0.0002084973206746277 0.001968270772181942 0.04265102328071779
103 3 0.005 3.194428984907973e-09 7.365644885704015e-05 0.0008110976792463938 0.02808084221782559
103 4 0.01 8.665646582402704e-10 3.755973157337777e-05 0.0001800202024713585 0.01395049118266045
103 5 0.05 2.948590845099949e-06 0.002091771560995603 4.734966411614048e-05 0.005832937479241851
103 6 0.1 2.861002908788892e-06 0.002064180663186477 3.204455937347872e-05 0.005094280519407635
103 7 0.5 0.004665421539017245 0.08357873586599984 4.048053215896204e-05 0.00712518124271655

107 0 0.0001 3.751898241738155e-08 0.0003523570642882667 0.0008741369033926204 0.0291614468183925
107 1 0.0005 1.030433347056442e-08 0.0001913467144318837 0.001358496481368226 0.03577074588924645
107 2 0.001 5.607977621355335e-09 0.0002055786575816398 0.001834542541769805 0.04106819469943268
107 3 0.005 1.461634994495332e-09 8.297307636473406e-05 0.0008708064977832263 0.02886622319827181
107 4 0.01 6.530888046120977e-10 3.596801678718009e-05 0.0001323677063370887 0.01142882744108364
107 5 0.05 2.920479359784735e-06 0.002087775249636437 2.813900282845834e-05 0.004795747108519599
107 6 0.1 2.87837232520189e-06 0.002072003050048288 3.609008716646604e-05 0.00510126884328066
107 7 0.5 0.004664398959903565 0.08357031258092196 4.897181208448106e-05 0.006631508345878667

111 0 0.0001 2.627143096506535e-08 0.0002638819366986844 0.0007499242711136149 0.02716106026788379
111 1 0.0005 1.267956339023291e-08 0.0001987434167936009 0.001426301938308712 0.03654262411381126
111 2 0.001 5.285218004952813e-09 0.000196238611828381 0.001837831422218489 0.04108396813671333
111 3 0.005 1.711226738828111e-09 8.55056685535871e-05 0.0008135158299769997 0.02778628776024616
111 4 0.01 9.949423013780643e-10 3.030794551106553e-05 0.0001046180051801165 0.01013864095447858
111 5 0.05 2.92363904622489e-06 0.002086016308566752 3.668191257201489e-05 0.004983104619085688
111 6 0.1 2.862454425032643e-06 0.002068586480485468 2.965450554707751e-05 0.004754295322134006
111 7 0.5 0.004664135442722333 0.08356696854576473 3.661987565919948e-05 0.004880018208420989

115 0 0.0001 2.244456225084618e-09 0.000117470337132719 0.0008455412100898702 0.028503009258533
115 1 0.0005 5.923178342224466e-09 0.0001402739172076117 0.001416915595894856 0.0362331124353924
115 2 0.001 3.436443339559225e-09 0.000152209040226392 0.001189364257504268 0.03293340456457827
115 3 0.005 4.378297132192835e-10 2.711233089014442e-05 0.0001653979409936529 0.0126882305195688
115 4 0.01 1.618792956950622e-10 1.859432477679945e-05 9.826558186797403e-05 0.009824696931679644
115 5 0.05 2.920965259766808e-06 0.002085751617608711 3.573046453621123e-05 0.005128520474430465
115 6 0.1 2.928047907159703e-06 0.00208843980256157 3.30878035198021e-05 0.004962492513335692
115 7 0.5 0.004666589633945711 0.08358740816428112 2.842398949269161e-05 0.004310618037072222

119 0 0.0001 6.740890433570599e-09 0.0001250724442578566 0.0006110854290030237 0.02236992920532943
119 1 0.0005 5.559854912203199e-09 0.0001415637042323503 0.0008427994188182821 0.02771649815755328
119 2 0.001 3.174729838715087e-09 0.000145854499840059 0.0006111727074509011 0.02350542605419137
119 3 0.005 7.358308434716495e-10 3.343182822446167e-05 0.0001479009875612322 0.01178827125640058
119 4 0.01 6.836053631671573e-11 1.905364558529854e-05 4.657599830517029e-05 0.006267323772792155
119 5 0.05 3.044844457699338e-06 0.002126475119988758 4.573072327025881e-05 0.006009073967786716
119 6 0.1 2.904269990649732e-06 0.002079045772993116 5.395185946339428e-05 0.006508665670581282
119 7 0.5 0.004666124688634195 0.08358286226169298 4.669415465688616e-05 0.005473524900028948

123 0 0.0001 3.69444261628209e-09 0.00011968103137594 0.0005959652530658103 0.02213367575279079
123 1 0.0005 5.046939347426181e-09 0.000150167070327889 0.0004641948200611408 0.02017846592552797
123 2 0.001 3.354881446079565e-09 0.0001494625716844666 0.0004066343667717611 0.01807245936204027
123 3 0.005 3.087639234661581e-10 2.423081828739626e-05 0.0001304231595644169 0.01111909966779923
123 4 0.01 1.48565774952644e-10 1.325605052482359e-05 3.44741243870121e-05 0.00546132173167746
123 5 0.05 3.049364791750342e-06 0.002127185108882657 3.464410981121357e-05 0.005429893220870508
123 6 0.1 2.945955600946474e-06 0.002093106903652941 3.369643284964753e-05 0.005418766515542295
123 7 0.5 0.004665252377244942 0.0835769482003399 5.446361320292815e-05 0.005929084923947614

127 0 0.0001 1.246912404373376e-09 9.689629642428699e-05 0.0005458809557763203 0.02065305032561859
127 1 0.0005 3.109277939884118e-09 0.0001448957380674187 0.0004825993211247328 0.02029438653748505
127 2 0.001 3.074914253920822e-09 0.0001430670448416826 0.0004093765934832438 0.01858195588156897
127 3 0.005 6.716959035098192e-10 3.02385853880871e-05 0.0001350244666355885 0.01129490269423128
127 4 0.01 3.067201099529783e-10 2.049476356491553e-05 3.387565111970677e-05 0.005389781177196351
127 5 0.05 2.856396375625434e-06 0.002069735567793884 3.309479720783153e-05 0.005378244284958256
127 6 0.1 2.879799621542193e-06 0.002075783493826755 2.838298314774261e-05 0.004813374307081841
127 7 0.5 0.004665258467466149 0.08357563678895508 2.44633499404905e-05 0.004781339541880425

131 0 0.0001 1.141106174569015e-09 9.411920325064216e-05 0.0003602209011725459 0.01648047677146725
131 1 0.0005 4.28829137949823e-09 0.0001372692222365579 0.0004431234220394501 0.02061068236694275
131 2 0.001 2.521906386907897e-09 9.820232820256791e-05 0.0003883627120814105 0.01882200210441953
131 3 0.005 2.856826133285645e-10 2.305046274120315e-05 8.295263100173163e-05 0.008797909817991112
131 4 0.01 6.920575903901829e-11 1.362564181262016e-05 5.218075634580897e-05 0.006309836230651067
131 5 0.05 2.938706599828336e-06 0.002099104951692521 2.024664118199709e-05 0.004121606414649426
131 6 0.1 2.869770741752807e-06 0.002073333118147946 2.998394971859908e-05 0.004967774338203834
131 7 0.5 0.0046651772448806 0.08357490050749572 1.508365832048769e-05 0.003646660431546156

135 0 0.0001 1.421784053116675e-09 0.0001005351196732285 0.0003350319721329972 0.01574926296331147
135 1 0.0005 2.882093870617401e-09 0.0001365055141473448 0.0004739979252428039 0.02088319982356823
135 2 0.001 2.032931819499802e-09 9.605925580791208e-05 0.0003610909648034326 0.01823419373572777
135 3 0.005 2.374052256724747e-10 2.17886891644703e-05 7.336505605534374e-05 0.008276456739935378
135 4 0.01 3.947958189197428e-11 1.206757450455953e-05 5.17478040403532e-05 0.006334940719471494
135 5 0.05 2.915254822062048e-06 0.002090866834600469 1.714270423183508e-05 0.003727200100141048
135 6 0.1 2.864409014032412e-06 0.002071970661224665 2.452919502274582e-05 0.004735058147910198
135 7 0.5 0.004663961469937705 0.08357242243881746 1.322953378471194e-05 0.003303966475352027

139 0 0.0001 1.239429883249815e-09 8.090115979220158e-05 0.0003541540737048457 0.01628561298771336
139 1 0.0005 3.703983735944991e-09 0.0001265317563596824 0.0003380604330142921 0.01766359463544032
139 2 0.001 1.201015731467129e-09 7.148652717248183e-05 0.0003738539437165441 0.01853557747766033
139 3 0.005 2.04367613080166e-10 1.927162622328282e-05 8.314917452456211e-05 0.008753453701761615
139 4 0.01 8.046410916310239e-10 2.925398801290058e-05 3.497820344627175e-05 0.005141004795989446
139 5 0.05 2.921008952324687e-06 0.002091928318387559 2.090538767405384e-05 0.003752905829998321
139 6 0.1 2.850226363121359e-06 0.002067006916930403 2.879952444026428e-05 0.004386367041258499
139 7 0.5 0.004663959023456201 0.08357360024485594 1.853979432555852e-05 0.00355592611295652

143 0 0.0001 1.288911589318223e-09 8.131179715942238e-05 0.0003712672063279035 0.0166274757660253
143 1 0.0005 2.967435877511655e-09 0.0001155169123441269 0.0003573284888109404 0.01808073015537415
143 2 0.001 2.198941222376428e-09 7.298138223887918e-05 0.0003003631372720311 0.01646146379459212
143 3 0.005 2.508798695071518e-10 1.537502999715556e-05 3.584444240967341e-05 0.005018042788016652
143 4 0.01 1.112218150989036e-09 3.137142537124049e-05 3.035846424818169e-05 0.004729342388694935
143 5 0.05 2.858559440817363e-06 0.002067846325902956 1.518379585678334e-05 0.003751843965717594
143 6 0.1 2.867251618288342e-06 0.002071614047067794 1.346797029621969e-05 0.003709755162130124
143 7 0.5 0.004662994362775856 0.08356712709754044 1.984081935308922e-05 0.003901006203790969

147 0 0.0001 1.568624297847704e-09 8.464923919948575e-05 0.0004654560118061869 0.01883729676994517
147 1 0.0005 2.629513698443482e-09 0.000105918452317777 0.0003646063424122726 0.01829574570944248
147 2 0.001 1.966150739249642e-09 7.136229049731213e-05 0.0002800468791120687 0.01592634262395687
147 3 0.005 2.679389798297776e-10 1.748490883590748e-05 2.687650630333864e-05 0.004542569509375705
147 4 0.01 3.043357349443968e-10 1.746669201896367e-05 2.248407696213147e-05 0.004184055754029581
147 5 0.05 2.80719358271709e-06 0.002057275337262521 2.085965821777969e-05 0.003943695867186348
147 6 0.1 2.842660608680272e-06 0.002066645595853789 2.344224661148256e-05 0.004242901935715082
147 7 0.5 0.004662996389084133 0.08356565266496307 1.050203277734371e-05 0.003191454871573463

151 0 0.0001 1.390440461152735e-09 7.858638330082712e-05 0.000448824485149416 0.01859684702806885
151 1 0.0005 5.633447251177173e-10 3.475516703321802e-05 0.0001795222049928233 0.01274500703685999
151 2 0.001 9.199667900031148e-10 4.481965441716085e-05 0.0001387537783526995 0.01117015308307301
151 3 0.005 1.458734092079943e-11 6.909279330447049e-06 2.629245789696594e-05 0.00479150345315682
151 4 0.01 8.38240966939589e-11 7.772873291678195e-06 1.962157724087665e-05 0.004154241903662426
151 5 0.05 2.833411481067793e-06 0.002063834297338474 1.124756992891313e-05 0.003004519320037424
151 6 0.1 2.851638715980903e-06 0.002069883389470117 8.31606007321197e-06 0.002674351533129782
151 7 0.5 0.004662197348773937 0.08355919539879242 1.799314400056019e-05 0.00398268938127333

155 0 0.0001 1.341201594212934e-09 7.477484448914495e-05 0.0002494220647422414 0.01389055420035956
155 1 0.0005 1.246048817083113e-09 4.303689122586718e-05 7.642679353900265e-05 0.00832551995316666
155 2 0.001 1.785333643020968e-09 5.345990178495796e-05 2.946199660502998e-05 0.005171116676100596
155 3 0.005 6.099615034799292e-11 8.573782193543877e-06 2.070321053212682e-05 0.003870608728330671
155 4 0.01 3.297991692992849e-10 1.729416140650031e-05 1.995949378897627e-05 0.00370204134370633
155 5 0.05 2.836702002892752e-06 0.0020649013440317 1.04276494724959e-05 0.002847733082540937
155 6 0.1 2.844636893272343e-06 0.002067817291214524 7.131775187534744e-06 0.002487066383615177
155 7 0.5 0.004660456511479243 0.08354912734038322 5.938306433873563e-06 0.002255596596458131

159 0 0.0001 1.119285335113812e-09 6.690622841265537e-05 0.0002173453513024548 0.01265842889085633
159 1 0.0005 1.341707029229927e-09 4.682797547417294e-05 5.268445449345891e-05 0.006834315257193913
159 2 0.001 2.064269772022064e-09 5.66056032078599e-05 2.815946426306744e-05 0.00499479778391887
159 3 0.005 6.31483862028919e-11 9.664058587155466e-06 1.179960018681862e-05 0.003112912991713679
159 4 0.01 3.076679585767559e-10 1.864309822474652e-05 1.774033372144231e-05 0.003739210760219214
159 5 0.05 2.815949383481085e-06 0.002056664564790811 1.104418646549298e-05 0.002935861590399602
159 6 0.1 2.850154095982414e-06 0.002068965249490518 6.362661659997739e-06 0.002323797182234966
159 7 0.5 0.004660447830086688 0.08354915184282818 5.530931142254384e-06 0.002087385777613138

163 0 0.0001 1.015502633225843e-09 4.235748002567874e-05 5.369949837288739e-05 0.006269997146967632
163 1 0.0005 9.688563306974387e-10 4.210220568490186e-05 4.146007513847288e-05 0.005876624726018242
163 2 0.001 1.89956634432725e-09 5.374718570916315e-05 2.639795500402059e-05 0.004823200419638463
163 3 0.005 1.627770229849442e-10 1.516292420467025e-05 1.289439168475739e-05 0.003795810022378721
163 4 0.01 3.263780351095394e-10 1.886744545531727e-05 1.743903220233866e-05 0.003803296001547274
163 5 0.05 2.907804034547629e-06 0.002092328312548908 8.397331291206176e-06 0.002389073430152933
163 6 0.1 2.826832781041527e-06 0.002062726047137531 6.59974538820389e-06 0.002135619182797033
163 7 0.5 0.004660236649184605 0.08354762958570694 6.639445255858052e-06 0.002116542154598777

167 0 0.0001 1.65532631960394e-09 5.127250578063069e-05 5.165815339348474e-05 0.006146336427991672
167 1 0.0005 8.953134332625456e-10 4.077107887479059e-05 3.241858804395049e-05 0.00526233560438838
167 2 0.001 2.268683972226315e-09 5.856163057016417e-05 1.752106922853063e-05 0.004266131713339449
167 3 0.005 1.424040408826665e-10 1.418859660340388e-05 7.318837757398093e-06 0.003215065945356033
167 4 0.01 3.415745253741031e-10 1.95217461964603e-05 8.344036703950777e-06 0.003452832845526776
167 5 0.05 2.948077787762579e-06 0.002102698347699494 6.175457287360419e-06 0.002094380818451924
167 6 0.1 2.867880584764363e-06 0.002073365807655936 3.761551191785456e-06 0.001651586308221931
167 7 0.5 0.004660134592544813 0.08354727266117434 5.733745148502713e-06 0.001874044399131192

171 0 0.0001 1.403078965710733e-09 4.756761419466571e-05 4.835191787863867e-05 0.006182923198986723
171 1 0.0005 1.02015243368436e-09 4.428285928126385e-05 2.69592295512742e-05 0.004689495474669236
171 2 0.001 2.234269421951993e-09 5.85611594705604e-05 2.117814107872746e-05 0.004601043049522913
171 3 0.005 9.226738130690342e-11 1.188613332070432e-05 1.481820186307319e-05 0.003894992888964666
171 4 0.01 3.531825242739431e-10 1.943612104104986e-05 8.385780262295811e-06 0.002819487504829521
171 5 0.05 2.948717034989001e-06 0.002102590007148741 7.669773804155186e-06 0.002439100152876517
171 6 0.1 2.866596864173777e-06 0.002072685211064407 2.466970547431666e-06 0.001364242619270595
171 7 0.5 0.004660360773623198 0.08354842245706129 4.872944965144261e-06 0.00178464593712202

175 0 0.0001 2.771723603813134e-09 6.310219860816701e-05 4.665175550195569e-05 0.006109195256360445
175 1 0.0005 1.042515332839872e-09 4.468275318680881e-05 3.684652320509506e-05 0.005723372300158402
175 2 0.001 1.622052235570516e-09 5.229331268985504e-05 1.951904273365317e-05 0.003960125513154722
175 3 0.005 5.061459804008353e-11 9.294601089226973e-06 1.506932932181014e-05 0.003806503013256579
175 4 0.01 1.547825457345637e-10 1.349633959613072e-05 9.37302719967086e-06 0.002643449838568346
175 5 0.05 2.955317695256791e-06 0.002104051543409646 2.505454300025631e-06 0.001298727417769596
175 6 0.1 2.867061827140373e-06 0.002072800756244941 1.938119747088799e-06 0.00121050259705302
175 7 0.5 0.004660392392433481 0.08354857177831754 3.909185906837157e-06 0.001596172646960992

179 0 0.0001 2.793539294891488e-09 6.392638776242521e-05 1.826997789828542e-05 0.003530900743101473
179 1 0.0005 1.740689430573464e-09 5.272364052943956e-05 3.631005245694539e-05 0.005677391186544201
179 2 0.001 2.044152027424346e-09 5.663198575911466e-05 1.470085824572513e-05 0.003783306970764899
179 3 0.005 5.588857381099442e-11 1.017820455340157e-05 1.114925928725582e-05 0.003193458318076159
179 4 0.01 9.977248348280468e-11 1.268369225826405e-05 9.849926325735386e-06 0.002591294684700207
179 5 0.05 2.879763109841495e-06 0.002076845337193323 1.712630805592165e-06 0.001052924402272337
179 6 0.1 2.874428472752488e-06 0.002075025207859404 9.482015637866745e-07 0.0008357544076946777
179 7 0.5 0.004660511109304547 0.08354953911505802 2.697960368045615e-06 0.001365269688189175

183 0 0.0001 2.763029437869045e-09 6.286436175706456e-05 1.505149781989715e-05 0.003166209203068759
183 1 0.0005 2.029455398152541e-09 5.758521358822932e-05 3.338075007395999e-05 0.005471822043427554
183 2 0.001 1.97692810862845e-09 5.600035846597962e-05 1.431541248660872e-05 0.003341337065605687
183 3 0.005 4.729059097660549e-11 9.501353460894535e-06 9.356304123845597e-06 0.002980055797286774
183 4 0.01 8.904438422710718e-11 1.216196612174869e-05 7.382135124434666e-06 0.002504660176855689
183 5 0.05 2.87474090810465e-06 0.002075209677255607 1.299763743352676e-06 0.0009297397558787335
183 6 0.1 2.876791903145843e-06 0.002075789736613931 7.150754457842908e-07 0.0007050623239521769
183 7 0.5 0.004660249850042224 0.08354601333311473 2.197823093630123e-06 0.001215809227789078

187 0 0.0001 1.943781123159021e-09 5.298540844700383e-05 7.763381016540442e-06 0.00223801490445108
187 1 0.0005 2.204139245236969e-09 5.840798364964428e-05 1.058656032685702e-05 0.003443202207676022
187 2 0.001 2.196010510756463e-09 5.78358983327476e-05 1.336078199005583e-05 0.00330073481544968
187 3 0.005 4.72081380353593e-11 9.439497651975159e-06 4.982225631428299e-06 0.002024824979807827
187 4 0.01 7.162933572072043e-11 1.159928651750519e-05 5.67304566050283e-06 0.002253086799543169
187 5 0.05 2.875404678412754e-06 0.002075409550212459 1.279750454454491e-06 0.0009101296290385807
187 6 0.1 2.87889587148081e-06 0.002076447227654654 3.455158236271265e-07 0.0004896505934257611
187 7 0.5 0.004660099745955987 0.08354478966425516 6.959900648606055e-07 0.000812615709797182

191 0 0.0001 2.146867142874323e-09 5.62972242947879e-05 5.971226706855856e-06 0.002023165898339285
191 1 0.0005 1.639302666744656e-09 5.061348512036545e-05 5.35942903046689e-06 0.00226870759725406
191 2 0.001 2.174659650061942e-09 5.779953695084217e-05 7.523836151040052e-06 0.002423107888051446
191 3 0.005 4.616522209737857e-11 9.391475221498524e-06 4.532171229691433e-06 0.001953171408952237
191 4 0.01 1.216070196286079e-10 1.35136577945616e-05 4.760511788700498e-06 0.002123492815019334
191 5 0.05 2.871995167820733e-06 0.002074382069527481 5.192779920890909e-07 0.0006443563316199663
191 6 0.1 2.87761638869924e-06 0.002076049451527062 2.743974157897242e-07 0.000510484704208114
191 7 0.5 0.004660151048467299 0.0835450885674982 7.931337102610624e-07 0.0008571644691479641

195 0 0.0001 1.992649007182163e-09 5.544087757991534e-05 5.070079006756705e-06 0.001890654781520396
195 1 0.0005 2.13397390339279e-09 5.743396400248457e-05 3.538608969265864e-06 0.001744259047408159
195 2 0.001 2.204360464463588e-09 5.779747192091733e-05 4.117038634476929e-06 0.001848143718812922
195 3 0.005 1.143266433070595e-10 1.293550592595949e-05 3.779657471161356e-06 0.001862609604649901
195 4 0.01 1.322128363132308e-10 1.40097849370413e-05 5.123496817413787e-06 0.002173936327529713
195 5 0.05 2.871688818754827e-06 0.002074271621763213 6.725614415737764e-07 0.0007095662108944634
195 6 0.1 2.877097529299355e-06 0.002075861616316566 3.776430319998012e-07 0.0005973479716105956
195 7 0.5 0.004660263608281147 0.08354600438920468 2.09898721194349e-07 0.0004285647590924757

199 0 0.0001 2.178918671899613e-09 5.775559933018926e-05 2.709260971933755e-06 0.001334417965439316
199 1 0.0005 2.056940825906189e-09 5.608588399397263e-05 3.670329159587037e-06 0.001721998520172963
199 2 0.001 2.464931315950712e-09 6.092941761437487e-05 4.078347716888331e-06 0.001822618500428641
199 3 0.005 1.161140283018998e-10 1.295179258375967e-05 3.356981964153775e-06 0.001727512423882471
199 4 0.01 1.543308527202901e-07 0.0004808572962518021 4.528674273749039e-06 0.001931685636491709
199 5 0.05 2.874403614475428e-06 0.002074961449664681 4.025416164944128e-07 0.0005736782333796153
199 6 0.1 2.878584255992279e-06 0.00207631114274065 3.148686757092729e-07 0.0005155093377624542
199 7 0.5 0.004660285266986816 0.08354615282403488 1.897679514645997e-07 0.0004023142663125423

203 0 0.0001 1.951665105230853e-09 5.426569654076729e-05 3.696721997535832e-06 0.001550161455435406
203 1 0.0005 1.872555262864624e-09 5.349591025627376e-05 3.530634098641645e-06 0.001705419252368223
203 2 0.001 5.412128160658522e-11 9.027157702679034e-06 3.728129095797007e-06 0.00174701164177482
203 3 0.005 7.736439644187073e-11 1.057862074249627e-05 1.004942726115446e-06 0.0008986061893678787
203 4 0.01 1.536693374189675e-07 0.000479819764028111 5.426398099189442e-07 0.0006522505239514587
203 5 0.05 2.872997084213414e-06 0.002074495784050168 6.15804174117243e-07 0.0006509934578147192
203 6 0.1 2.876971687597572e-06 0.002075814969121126 3.880689722439904e-07 0.0005668345190734669
203 7 0.5 0.004660269559933931 0.08354602839387315 1.404756571318004e-07 0.0003642623539205081

207 0 0.0001 2.48498669102592e-09 6.081225422027714e-05 3.769534285727848e-06 0.001565168204664458
207 1 0.0005 2.471160367499204e-09 6.049372413796661e-05 1.020729067835707e-06 0.0009748626257695125
207 2 0.001 8.732126246594984e-11 1.06876530172606e-05 4.732914981115725e-07 0.0007076662046172633
207 3 0.005 3.497955967266456e-11 7.055845778758396e-06 1.248342712008164e-06 0.0009152248351083081
207 4 0.01 1.543084923782627e-07 0.0004808219626037946 6.806748404328686e-07 0.0006872856108911529
207 5 0.05 2.873620135604356e-06 0.00207466414816615 6.524435878150491e-07 0.000673912893631945
207 6 0.1 2.876327267654149e-06 0.002075699283230925 1.853677449909897e-07 0.0003875516992303263
207 7 0.5 0.004660271687408249 0.08354602851312265 3.228470432904676e-08 0.0001726469602429948

211 0 0.0001 2.256398332502492e-09 5.784935100194843e-05 2.064010539514937e-06 0.001240849541978672
211 1 0.0005 2.297603833419527e-09 5.837981787015778e-05 3.715647175731345e-07 0.0006441238066882127
211 2 0.001 1.028949151468595e-10 1.182498729113135e-05 4.022860990952004e-07 0.0006390286537134582
211 3 0.005 1.337551415858038e-10 1.386456468166486e-05 5.703452584016871e-07 0.0006653495877111393
211 4 0.01 1.544706601697498e-07 0.000481074701233819 3.351743442672714e-07 0.0005199891252603006
211 5 0.05 2.872896206092204e-06 0.002074451283170742 1.56534147781259e-07 0.0003579574410721431
211 6 0.1 2.876762099103114e-06 0.002075804591144426 7.282292753879398e-08 0.0002505881096865892
211 7 0.5 0.004660278451947082 0.08354608741667091 2.116527462126067e-08 0.0001613430386822046

215 0 0.0001 2.584527307030422e-09 6.167378917609767e-05 1.882910815719733e-06 0.001181807473672247
215 1 0.0005 2.290339291467824e-09 5.833973339264276e-05 1.297861615072616e-07 0.0003581969641994753
215 2 0.001 1.440792041971302e-10 1.421430801640255e-05 2.687573098676828e-07 0.0006733388808084495
215 3 0.005 5.431178388452758e-11 8.618206008392804e-06 1.893005785247025e-07 0.0005298622998649583
215 4 0.01 1.54517386809769e-07 0.0004811444101089357 2.410500367310698e-08 0.0001856610305417394
215 5 0.05 2.872675312639333e-06 0.002074397222949553 9.998459162117281e-08 0.0002951251558143131
215 6 0.1 2.876149028629597e-06 0.002075662395978561 4.32522295671724e-08 0.0001999830798726787
215 7 0.5 0.004660262637938964 0.083546000778012 6.863123731244695e-09 9.076403360241958e-05

219 0 0.0001 2.268205361968301e-09 5.819918205673957e-05 6.854993974747582e-07 0.0006606257757867384
219 1 0.0005 2.171071909451475e-09 5.708939974269356e-05 1.085393912706282e-07 0.0003666749776431999
219 2 0.001 5.777633440317173e-11 9.367018758421608e-06 1.980305510814528e-07 0.0004135463687309215
219 3 0.005 4.6246795300637e-11 8.331282433715614e-06 5.393259217126654e-08 0.0001997678715690565
219 4 0.01 1.543670007660049e-07 0.0004808408641290285 3.307327249688165e-08 0.0001589291345949206
219 5 0.05 2.873418857714059e-06 0.002074527579651875 2.435510803296404e-08 0.0001382831012033403
219 6 0.1 2.877329839193045e-06 0.002075949541605837 3.484512514553391e-08 0.0001621917944985007
219 7 0.5 0.004660320683817986 0.08354644431992631 7.596535297533471e-09 7.62921819448259e-05

223 0 0.0001 2.386960561906845e-09 5.970018118439668e-05 3.447699506915919e-07 0.0004802381368445019
223 1 0.0005 2.36203993750472e-09 5.947314866405762e-05 4.27372617512218e-08 0.0001886844157570344
223 2 0.001 6.674304490094843e-11 9.992315279649944e-06 5.625020197394815e-08 0.0002249896192756395
223 3 0.005 4.603309421660219e-11 8.305301273825449e-06 1.230134744291131e-09 5.098133315828424e-05
223 4 0.01 1.543216545056573e-07 0.0004807659475511983 1.501491837594782e-09 3.85556232971318e-05
223 5 0.05 2.873503963567653e-06 0.002074552562293164 1.559740251573222e-08 0.0001087901018632653
223 6 0.1 2.877592900058346e-06 0.002076018614231234 1.895259843782661e-08 0.0001177531345344374
223 7 0.5 0.004660332436980829 0.08354650578447442 3.655992996862379e-09 5.264859920850462e-05

227 0 0.0001 2.451053896306322e-09 6.058923542529016e-05 6.78553960586243e-16 2.189909276140156e-08
227 1 0.0005 2.361729110728011e-09 5.947472486766969e-05 1.785774516672687e-15 3.640130297188904e-08
227 2 0.001 4.837881051508226e-11 8.512070381438974e-06 4.414588666358582e-16 1.846792951898379e-08
227 3 0.005 5.861552626202949e-11 9.369290424832144e-06 2.31752085168425e-16 1.231145507762932e-08
227 4 0.01 1.543154542249659e-07 0.0004807579161143494 8.497212437601881e-16 2.390195463775058e-08
227 5 0.05 2.87346131242684e-06 0.002074540755460763 2.955709608040696e-15 4.214655047185545e-08
227 6 0.1 2.877496937650056e-06 0.002075992563443485 2.058841564797838e-15 3.504950907284865e-08
227 7 0.5 0.004660332452044891 0.08354650633812577 8.043196416061311e-15 6.612826164431596e-08



==> results/shifts/backup-2020-04-25/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.0001 0.000849376803666062 0.06206921857439207 4.620812515276838e-16 3.437090279057031e-08
3 1 0.0005 0.0008479942745466054 0.06199417993417811 2.890923649327735e-14 2.718703223658636e-07
3 2 0.001 0.000847561327127636 0.06197074703924832 7.157237911496946e-14 4.277754875881001e-07
3 3 0.005 0.000844314831837433 0.06179923212362359 5.644283867556512e-12 3.798602505655779e-06
3 4 0.01 0.000839809755966973 0.06158907478202513 1.655317670346364e-10 2.056641010661497e-05
3 5 0.05 0.001917432699114215 0.0822563174319515 0.0004269571116680442 0.03079818486299168
3 6 0.1 0.00077583882708831 0.04809324427493777 0.000539314410258566 0.04006806525494233
3 7 0.5 0.001227511300115038 0.04451229911466648 0.002484815763716902 0.07511583030285918

7 0 0.0001 0.0008158013428581064 0.05999665415092181 7.022547079283202e-05 0.01170332267429619
7 1 0.0005 0.0008148684063717681 0.05992101592687726 7.058415296697489e-05 0.01188587811006059
7 2 0.001 0.0008143049296665617 0.05986803010580255 7.069602149374761e-05 0.01199816331523484
7 3 0.005 0.000805181878929051 0.05913492152223654 7.233267316411862e-05 0.01285750349720116
7 4 0.01 0.000790015055954632 0.05790433961974495 7.498437693250962e-05 0.01379291447862196
7 5 0.05 0.003420438287129208 0.06060029925985022 7.493648048296081e-05 0.01395198895203609
7 6 0.1 0.00368104076758881 0.05655521872464586 0.002459509266913467 0.04791027412483206
7 7 0.5 0.0006321092001787662 0.05129893875371927 0.02238274631549579 0.187778020150376

11 0 0.0001 0.0008144417182339158 0.05966260490689557 0.0003801104229230985 0.02162227595445188
11 1 0.0005 0.0008135997527662412 0.05964040067987142 0.0004631254304099855 0.02173141753587826
11 2 0.001 0.0008127470873341527 0.05960478119569412 0.000475882987806331 0.02156070914360908
11 3 0.005 0.0008003957602969729 0.0589754243127163 0.0005546172417119591 0.02033319971377412
11 4 0.01 0.0007759764952932804 0.05776844123667768 0.0006625041832608242 0.0215678285520422
11 5 0.05 0.001678759705792537 0.04726324614263744 0.0007027325763138098 0.02500188218776556
11 6 0.1 0.001741546283106488 0.03972357187875808 0.00189008432046425 0.050337596830063
11 7 0.5 0.0001925175394688698 0.01342423955841276 0.002601709003193516 0.08315891313385837

15 0 0.0001 0.0006832245705596884 0.05420496482603898 0.00788691184341021 0.09048042248336974
15 1 0.0005 0.0006508038964461813 0.05244085167230628 0.009879271488070126 0.1084567693946943
15 2 0.001 0.0006346585235147803 0.05160706084601818 0.01032640457279476 0.1124263639371983
15 3 0.005 0.0004879447860560295 0.04366205478349583 0.01478292611421986 0.1445164234242484
15 4 0.01 0.0003449643963853662 0.03512553894074033 0.02036025168991553 0.1771431937743078
15 5 0.05 0.000281740434541984 0.02387653516674515 0.01928169519040762 0.1879256151932189
15 6 0.1 0.0007677157029997618 0.02652016852460681 0.01521706548752108 0.1922870275880466
15 7 0.5 0.0001491515804657719 0.01332827552194127 0.004796324745403758 0.09538712230288426

19 0 0.0001 0.0004186951988877201 0.0380693910898704 0.01216773143381039 0.1643713967230136
19 1 0.0005 0.0004848810830364438 0.04136010779809718 0.009535808251844302 0.1424259412500455
19 2 0.001 0.0004746985199148676 0.04074010952882645 0.008922657097173556 0.1369211301817508
19 3 0.005 0.0003884446143213358 0.03564076199670785 0.006503291636943405 0.1081186139262351
19 4 0.01 0.0003165429377686594 0.03173944208798929 0.006719730589666763 0.09704010925273399
19 5 0.05 0.0002481620839063542 0.02350427262650889 0.005086121383989793 0.07966336797715767
19 6 0.1 0.0005612004412445519 0.02278455517932132 0.001482191972343662 0.04391036500606527
19 7 0.5 0.0007375833068552669 0.02339594399159894 0.001549538091447224 0.05023007475222019

23 0 0.0001 4.996504664567215e-05 0.01399759298316905 0.002456034046922326 0.07711001665386674
23 1 0.0005 1.1730833495844e-05 0.006121663663674504 0.006878871815350548 0.09571621490028326
23 2 0.001 1.022539497941446e-05 0.005735163214062311 0.006277037718989355 0.09170682210357683
23 3 0.005 4.221491939685332e-06 0.004369064125032907 0.002684850391968982 0.07215855984863428
23 4 0.01 2.528542125354303e-06 0.00341966957682649 0.002686422533441724 0.07034451864131674
23 5 0.05 2.997599841932427e-06 0.003086890711637924 0.002152926048547803 0.06159692874038925
23 6 0.1 3.212978920626038e-06 0.003462121636250703 0.001030900999749828 0.04159382872523443
23 7 0.5 1.840162580678507e-06 0.00241230558461325 0.001725416853792398 0.05538540975390083

27 0 0.0001 4.247429973186991e-05 0.01237247775613826 0.00242254102626345 0.05985318320403521
27 1 0.0005 1.242247241139329e-05 0.006161779525732491 0.005196011260349289 0.08339091760332096
27 2 0.001 1.130947767117005e-05 0.00592740297859029 0.005128428062326392 0.0832022811272739
27 3 0.005 5.049431233784427e-06 0.004441427028280653 0.002066690543928273 0.05600908264022597
27 4 0.01 2.699747536881696e-06 0.003249930845292237 0.001433676961552727 0.04343420802542419
27 5 0.05 2.444701733109137e-06 0.002704757078865416 0.001772226591793695 0.05661384235193956
27 6 0.1 2.548327482619872e-06 0.002655967726409081 0.001496816726325709 0.03856662763388929
27 7 0.5 1.256348352622022e-06 0.002711707256766172 0.001166941727379587 0.04573570149553519

31 0 0.0001 4.352506966558507e-05 0.0122516572235587 0.0009727254227199269 0.03343424936149886
31 1 0.0005 1.524862509653493e-05 0.005094114573879427 0.01007768300446822 0.108157969043438
31 2 0.001 1.107077842975189e-05 0.004703424828058633 0.00993960818909438 0.1078340440322689
31 3 0.005 2.190448838789696e-06 0.002003152433187161 0.005477013852211168 0.07169176539719035
31 4 0.01 2.242905572959209e-06 0.002335226656049461 0.008113160484215041 0.08365266042047526
31 5 0.05 1.073610113527143e-06 0.001952790263327842 0.01521026038648019 0.1259122122703347
31 6 0.1 8.577592470457411e-07 0.001927318700158498 0.007015939861806045 0.07906320030603697
31 7 0.5 1.020663693207841e-06 0.00220632800656384 0.001116552161896529 0.0433953988209882

35 0 0.0001 3.665596234114592e-05 0.01118574705006203 0.001466500172917251 0.03224998514514854
35 1 0.0005 9.016626367474387e-06 0.003651090734267726 0.004198027750564205 0.0632860752039226
35 2 0.001 3.962651678086139e-06 0.002571626603522059 0.006884151815969275 0.08822363411243206
35 3 0.005 1.542352544178501e-06 0.001513847889691444 0.006349567148387744 0.0659954740520734
35 4 0.01 1.42930021105762e-06 0.001814611979107816 0.00509482339828926 0.05997886101798577
35 5 0.05 1.562447942646941e-06 0.002052405186690809 0.01354604294413267 0.1206894225398891
35 6 0.1 2.123450805436982e-06 0.002080553779213901 0.005034465892309512 0.06712220038702243
35 7 0.5 9.52425258690467e-07 0.001667121418754913 0.0008361431984844945 0.04556286404963283

39 0 0.0001 3.118701519266479e-05 0.0104980843698228 0.001031583049304198 0.02896962848220674
39 1 0.0005 9.449960517882032e-06 0.003771182603002909 0.00504914970872628 0.07524729836353217
39 2 0.001 4.956816021609457e-06 0.002950407388523146 0.00693828487043892 0.08573469514068788
39 3 0.005 1.35719229567965e-06 0.001457298927279194 0.004776737393523081 0.05755043078379929
39 4 0.01 1.388763525698817e-06 0.001671167923729566 0.007563957490488581 0.0740924972849053
39 5 0.05 1.265731870430088e-06 0.001690610183989083 0.01586807639404433 0.1126479264960771
39 6 0.1 3.196139378536826e-06 0.00214846169424332 0.01047438043662413 0.08697357970649633
39 7 0.5 2.116914798007596e-06 0.001962537391486663 0.00962710720255939 0.08334237507984743

43 0 0.0001 1.066768350479783e-05 0.006378383200487558 0.002596359280674066 0.04310193966616604
43 1 0.0005 1.30468427592344e-06 0.001583130452160741 0.00365542301356204 0.06096412301482035
43 2 0.001 2.939634861052523e-06 0.00236698599816787 0.006084643537561053 0.07737077735248588
43 3 0.005 7.049918618085184e-07 0.001282403542066657 0.007805761117759327 0.0723112199681144
43 4 0.01 3.402303948990303e-07 0.001137676673638843 0.01103227287595243 0.08738069524303893
43 5 0.05 2.052567916049613e-07 0.0007378665051707145 0.01258900020281259 0.09752018769820658
43 6 0.1 3.243862799658836e-06 0.002171164454606078 0.00873389738752787 0.07932253187889815
43 7 0.5 1.253444432987993e-06 0.001440887679562852 0.006049469968933495 0.07000192687385098

47 0 0.0001 7.831530091464754e-06 0.005635465149907315 0.001694278095103582 0.03543201908422766
47 1 0.0005 8.116543537046072e-07 0.001252565660777361 0.006095690209267146 0.07081175189342903
47 2 0.001 4.958126334542248e-07 0.001614874623502516 0.009123033618643523 0.08782825803492345
47 3 0.005 1.965835154317869e-06 0.001334377693469779 0.008412943637191764 0.07564020473972111
47 4 0.01 5.082233092426121e-07 0.000791043920501 0.007741654206515802 0.07232360350853861
47 5 0.05 3.104880395899448e-07 0.0006447161692406667 0.004778269292311951 0.05789420412578417
47 6 0.1 3.199843275655705e-06 0.002157258755190128 0.003316463352033039 0.05090125843969351
47 7 0.5 1.787290647974207e-06 0.00166775934991481 0.0006665602767775379 0.02633755318494391

51 0 0.0001 5.618246277722156e-06 0.004729051972651277 0.001440265148816114 0.03244298522286115
51 1 0.0005 8.713638595150479e-07 0.001126725237460491 0.003766016231105407 0.05086720735896288
51 2 0.001 6.326100506229775e-07 0.001388157897973308 0.008858498862091191 0.07569795791879219
51 3 0.005 3.393303553434646e-07 0.0008221238718570945 0.005632295730353482 0.06370041497647305
51 4 0.01 2.800336840850435e-07 0.0007442181201033904 0.007924729096100964 0.07705784706003627
51 5 0.05 5.360095151506148e-07 0.0007322738242030447 0.007005967982244707 0.07056411972314147
51 6 0.1 1.283321802959324e-06 0.001504302476583064 0.005042166610020148 0.06052518810323271
51 7 0.5 1.938223885929307e-06 0.001732708272993211 0.0003628660857555471 0.01912555544245831

55 0 0.0001 5.65666023794366e-06 0.004734487450363645 0.001416782125386062 0.02973349589661134
55 1 0.0005 7.107279998776757e-07 0.001088914282803 0.00330372407273587 0.04836486510673055
55 2 0.001 4.031603614606262e-07 0.001340467791481004 0.004629054803824362 0.06014958983300667
55 3 0.005 2.291955205402052e-08 0.0002703356986240024 0.008910033534946366 0.08071571250526577
55 4 0.01 1.582981572917738e-08 0.0002082352910148799 0.01367005581706303 0.1044117407545113
55 5 0.05 2.158798312049801e-07 0.0005126259549479428 0.009684065372356283 0.08636327319662329
55 6 0.1 1.925691284880204e-06 0.001787378440845533 0.007695833637392535 0.07727303444278633
55 7 0.5 2.692254357866068e-06 0.002028262952797455 0.0003303801342528556 0.0179448298152789

59 0 0.0001 5.686927418297074e-06 0.004772238201518064 0.001111863433002028 0.02617492602764426
59 1 0.0005 3.386324069336194e-07 0.0009624696059442606 0.004565948236576176 0.05891170295736692
59 2 0.001 1.440634173358198e-07 0.00101572585599552 0.004084538142632384 0.05892291612656653
59 3 0.005 1.611075872123562e-08 0.0001916488825033369 0.0170502685206535 0.1164407057411516
59 4 0.01 1.973721100246707e-08 0.0001776776393169754 0.01766394734616388 0.1189702768018448
59 5 0.05 9.041252757801336e-08 0.0003669464061779593 0.0003882177261959508 0.01954952443418689
59 6 0.1 3.299925709265553e-06 0.002254429401550073 0.0001216018324119808 0.01290409736442599
59 7 0.5 3.304074977404529e-06 0.002206397695408757 0.0001961533799259442 0.01388786546055543

63 0 0.0001 3.924206842718907e-06 0.003739962391437146 0.001683932820009879 0.03389452694355943
63 1 0.0005 3.394456885667411e-07 0.0009062831794923731 0.004426037016199391 0.05653651483141475
63 2 0.001 1.094141248056247e-07 0.0007583379574667148 0.004560379922162068 0.06107739296983672
63 3 0.005 6.55415099222297e-09 0.0001660244862926596 0.008537726166570099 0.08408135294738472
63 4 0.01 1.661146163963202e-08 0.0001884681854149584 0.006345834746499484 0.07145738911921173
63 5 0.05 6.801052207751263e-08 0.0003504111742844707 0.0003357158902361441 0.01830828162769393
63 6 0.1 3.701197557046287e-06 0.002348519807285676 0.000173780133846064 0.01328894704325201
63 7 0.5 3.232975828420916e-06 0.002186646248986346 0.0001190798245496097 0.009417422139780474

67 0 0.0001 3.270188050990499e-06 0.00354075676074217 0.0009322223982679067 0.02741650753953362
67 1 0.0005 3.627096776755144e-07 0.0008985970363708518 0.003905303180828085 0.05251027520088503
67 2 0.001 8.681543985801765e-08 0.0003968176925264189 0.002394587636850319 0.04667218097083503
67 3 0.005 6.027935729278185e-09 0.0001554111319737039 0.008756913007622413 0.085039321083202
67 4 0.01 1.015715696458982e-08 0.0001673559785340117 0.006825795419924387 0.07347498646984196
67 5 0.05 6.024183663766179e-08 0.0003425416943758641 0.0003076680585459508 0.01724299456473566
67 6 0.1 2.931429192686649e-06 0.002066266172006781 0.0001855039320271865 0.01310244819445694
67 7 0.5 2.984535830923151e-06 0.002069220613092781 0.0001321046508522505 0.01059418329036044

71 0 0.0001 3.404441607712157e-06 0.003542385908853252 0.0009810393241196501 0.02975510749320631
71 1 0.0005 7.063179670810485e-07 0.001110354082862752 0.004628026954050455 0.06177122873990437
71 2 0.001 6.539578644068351e-08 0.0003401121413744157 0.001781931712259541 0.04075695010105029
71 3 0.005 7.559058512095704e-09 0.0001522702690173183 0.007559753797057515 0.07893778913099458
71 4 0.01 6.042361709868352e-09 0.0001761977611067778 0.006165061703037664 0.06963560984235251
71 5 0.05 3.157655216181648e-06 0.002141688403537678 0.0002830924782494505 0.0148869598282626
71 6 0.1 3.005366127163005e-06 0.002099357540973568 0.0001412454191378666 0.01210587825987453
71 7 0.5 2.858410163085133e-06 0.002054401126998062 0.0001549008169049068 0.01034614170721138

75 0 0.0001 2.450535081781623e-06 0.002510926078992615 0.0008501204801706363 0.03208593280525163
75 1 0.0005 7.628789567455608e-07 0.001177119043108021 0.003836371713421173 0.056555136512624
75 2 0.001 2.238224897705027e-08 0.0002966421951691167 0.002205307963187125 0.04467900635175159
75 3 0.005 3.731505282000541e-09 0.0001163349291868343 0.00538156112183987 0.06665052312206943
75 4 0.01 1.401137664488154e-08 0.0001399477721428788 0.002820637890521271 0.0484039631300528
75 5 0.05 3.210450788223501e-06 0.002144069489764533 0.0003408014224163374 0.01564271565845932
75 6 0.1 3.108761278699342e-06 0.002138079854853814 0.0001111414731875196 0.009383836929505174
75 7 0.5 2.877922286563018e-06 0.002058230775233039 9.858966281337512e-05 0.008481153256957752

79 0 0.0001 2.260695654130034e-06 0.002455938250424339 0.0008803945158823087 0.02878827540541273
79 1 0.0005 1.391900243607595e-07 0.0004456544252153805 0.0009705379135013693 0.03032880105204472
79 2 0.001 2.119081747382705e-08 0.0002251204765624237 0.00181977624356562 0.04104562659625177
79 3 0.005 4.179080715673004e-09 0.0001422770418626484 0.003695839508017022 0.0555026577163904
79 4 0.01 1.735415709926301e-08 0.000126047636105131 0.002323664256871913 0.04351869537195974
79 5 0.05 3.195493501780916e-06 0.002140533867403871 0.0003823294552645373 0.01695055065110429
79 6 0.1 3.380297269080872e-06 0.002208338399952492 0.0001094971443430774 0.00888855161475699
79 7 0.5 3.147981605757103e-06 0.002145153551721624 6.088678050317956e-05 0.007492602156043082

83 0 0.0001 1.075189476300774e-06 0.00192402108565215 0.0009733586969208926 0.02956018426288631
83 1 0.0005 1.384526934583282e-07 0.0004254912273551348 0.001434748454415619 0.03638777043407038
83 2 0.001 2.254961689805321e-08 0.0002168444920180868 0.002008078641257496 0.04278568527820059
83 3 0.005 2.891917974141273e-09 0.0001418689548233765 0.0034102662313521 0.05374121482208449
83 4 0.01 2.805272795137953e-09 5.303626313590826e-05 0.0008274159385262095 0.02844579327652508
83 5 0.05 3.142410585707942e-06 0.002131405781984341 0.0001750923253329209 0.01366271418847176
83 6 0.1 3.065797639790751e-06 0.002120710223711519 7.267145038646904e-05 0.007248403520953017
83 7 0.5 3.129080665485891e-06 0.002139031229257959 6.967235030665314e-05 0.008113715830410428

87 0 0.0001 3.656479608421649e-07 0.001134760450532291 0.0008648663651443424 0.02700199924170144
87 1 0.0005 1.376884079148575e-07 0.0005222955818688924 0.001394627936968688 0.03636619545822506
87 2 0.001 2.00900572238505e-08 0.0002146875592159425 0.001744187909813359 0.0403258826266607
87 3 0.005 1.165548821694056e-08 0.0001351539787681766 0.0007265476819966913 0.02767430014314731
87 4 0.01 1.227327840967481e-09 3.723031466096316e-05 0.0008321401350805205 0.0283774412815152
87 5 0.05 3.143378587802797e-06 0.002131611684409229 0.0001593556258921788 0.01317868022159963
87 6 0.1 3.095790294779692e-06 0.002133820000855824 4.992388060948707e-05 0.006947870299665815
87 7 0.5 2.907943122715473e-06 0.002082229602560215 4.036383081180044e-05 0.006419219327990833

91 0 0.0001 3.653562471293787e-07 0.001135508339342728 0.001050490116553801 0.0297407316683197
91 1 0.0005 3.792963102943287e-08 0.000387299194180013 0.001139478663837026 0.03244577345164767
91 2 0.001 7.753657746994397e-09 0.0001514274061005239 0.001282321833868426 0.03480733116352042
91 3 0.005 7.25337582519779e-09 8.127052256545753e-05 0.0004737246397982728 0.02205529595819733
91 4 0.01 3.137346478218956e-09 5.310979285688688e-05 0.0002803187332997847 0.01573362570456183
91 5 0.05 2.955491364990392e-06 0.002094937362575156 7.8415843388508e-05 0.007935228845830755
91 6 0.1 3.062667910063019e-06 0.002129085529524843 6.328022170808095e-05 0.007341850792632498
91 7 0.5 2.91593084138576e-06 0.002083588104910827 3.770743621965772e-05 0.005408111717301045

95 0 0.0001 1.441769646473854e-07 0.000688023061396148 0.00118027654509567 0.03075220970421289
95 1 0.0005 7.648575160323582e-09 0.0001767416946254485 0.001608877918198989 0.03901090605462698
95 2 0.001 4.946777822369616e-09 0.000193957880969986 0.001685317695614086 0.0398676300734262
95 3 0.005 4.832995815288226e-09 8.477346906055061e-05 0.0005156360256702595 0.02285979077053413
95 4 0.01 2.15620403016118e-09 4.457116542555539e-05 0.0002723170796938218 0.01531198855749649
95 5 0.05 2.83560689973438e-06 0.002061428217133177 7.872440364149107e-05 0.008107173540749635
95 6 0.1 3.009355781601169e-06 0.00211330468303883 6.475072029503182e-05 0.006723189140003472
95 7 0.5 2.886249300945305e-06 0.002075271095884457 4.850682120045449e-05 0.005704027134933787

99 0 0.0001 1.325988656646768e-07 0.0006485870521131254 0.0009381672401981961 0.02747453846937697
99 1 0.0005 5.64027115135137e-09 0.0001387903932967838 0.001827416040115059 0.04085111351075943
99 2 0.001 3.261788428221254e-09 0.0001545484997080848 0.001856026023467619 0.04135843204217793
99 3 0.005 1.765039887616594e-09 6.807069785574882e-05 0.0005749995681590099 0.02390677015795584
99 4 0.01 3.299690077036298e-10 2.761963155162306e-05 0.0002870006233049193 0.01571047960138761
99 5 0.05 2.923047222181101e-06 0.002088513670577274 9.570960593645631e-05 0.008576547363778664
99 6 0.1 3.113963638461261e-06 0.002145841682802185 8.715426865337499e-05 0.007578276178354715
99 7 0.5 2.884280005718528e-06 0.002075145746657903 2.645804679315459e-05 0.005581055420680325

103 0 0.0001 2.978806234740433e-08 0.0003060507344634367 0.001056638066534619 0.03122021012029486
103 1 0.0005 7.669049642849845e-09 0.0001946666578502843 0.001803683887689597 0.04111771322106206
103 2 0.001 4.243829659276573e-09 0.0001804134741165697 0.001860996710716642 0.04158662167568816
103 3 0.005 2.489179696924206e-09 6.930135688154593e-05 0.000763577470156036 0.02708345744371832
103 4 0.01 1.242327660008315e-09 3.705668947784346e-05 0.0003241749071028184 0.01792882441718724
103 5 0.05 2.866666284629392e-06 0.002067527459491458 0.0001110017607889581 0.009172563139768997
103 6 0.1 3.006094875512109e-06 0.002108614999692726 0.0001027220185076266 0.007794884105127409
103 7 0.5 3.004601309981006e-06 0.002103650506898536 2.822806684687215e-05 0.005323142868725483

107 0 0.0001 1.681323106796283e-08 0.0002197799741550099 0.0009485324480314059 0.03018421679075467
107 1 0.0005 7.385157642791194e-09 0.0001851319421772857 0.001714690705224089 0.03985353673950309
107 2 0.001 4.300842360734101e-09 0.0001756303864897113 0.001919850958338864 0.04196631813205076
107 3 0.005 2.672426526204843e-09 6.561426847451202e-05 0.0007971329956645835 0.02758922093656424
107 4 0.01 1.759617202672507e-09 4.588143317851845e-05 0.0003314673738391699 0.0180504291237582
107 5 0.05 2.833799618170224e-06 0.002061577456728969 0.0001015953881108566 0.008216331441759817
107 6 0.1 3.085146899484487e-06 0.002137201564907709 5.882955710642024e-05 0.006864372692306109
107 7 0.5 0.004651130795063229 0.08344531442701975 2.389402667003812e-05 0.004998523444322167

111 0 0.0001 1.99987002499954e-08 0.0002063672159233754 0.0007274016472736612 0.02677219047835633
111 1 0.0005 7.39989048645705e-09 0.0001899152920814551 0.001670617366466611 0.03928271699770813
111 2 0.001 4.430252987955685e-09 0.0001834310990709298 0.001869233227160875 0.04142668747601752
111 3 0.005 1.344131602340695e-09 6.805270644694161e-05 0.0008246356391026784 0.02786853358101304
111 4 0.01 1.624477613117814e-09 4.005372855253597e-05 0.0001650048318995298 0.01283210291581793
111 5 0.05 2.805703727403296e-06 0.002053178046078408 0.0001103558577320695 0.008200764399233673
111 6 0.1 3.038780700302419e-06 0.002120993246865321 6.014748286027775e-05 0.006767395949953681
111 7 0.5 0.004648732603246095 0.08342872449996896 1.691679654056306e-05 0.004860839392342609

115 0 0.0001 2.029290040570998e-09 7.425533589122679e-05 0.0008221906414428821 0.02808057681519316
115 1 0.0005 4.451063251230498e-09 0.0001616657126750631 0.00151445773386958 0.03727703359471501
115 2 0.001 2.915783813097276e-09 0.0001415663382222654 0.001175883701313227 0.03278842587898467
115 3 0.005 5.496300640756696e-10 2.985152526324697e-05 0.0002325350543202558 0.01480865681932997
115 4 0.01 3.420038192988789e-10 2.090043727953628e-05 0.0001996304866384775 0.0138114905855673
115 5 0.05 2.871106037102247e-06 0.002078013884799557 5.890422537089365e-05 0.006789421582422794
115 6 0.1 2.930606986260756e-06 0.00209415220125253 4.660090138914016e-05 0.00548557665151117
115 7 0.5 0.004649921091920263 0.08343916041242672 1.696805821708138e-05 0.003508520750397093

119 0 0.0001 2.197665615550826e-09 7.652234650912249e-05 0.0004785042639112311 0.01966042561392101
119 1 0.0005 4.117808603221519e-09 0.0001546820956188633 0.0005203948745726131 0.02216647881697453
119 2 0.001 2.797646247667667e-09 0.0001386643114131836 0.0006034197825915403 0.0232138311979545
119 3 0.005 6.351588481845767e-10 2.928630390997e-05 0.0001830116647511725 0.01297765607399493
119 4 0.01 1.763670164057674e-10 1.598126304536152e-05 0.0001304838663753998 0.0109638325073862
119 5 0.05 2.787329167989015e-06 0.002046638728039785 4.440227978330475e-05 0.00557543586193332
119 6 0.1 2.89555450832354e-06 0.002083723089048917 4.450040386745673e-05 0.005607312548536969
119 7 0.5 0.004653091705092557 0.08345773720715055 1.540017717078329e-05 0.003778388198109495

123 0 0.0001 1.298037382295845e-09 7.746055220403392e-05 0.0004778329095106988 0.0195216804194529
123 1 0.0005 3.893655541803729e-09 0.0001540694643424878 0.0004666183826211711 0.02120636836457124
123 2 0.001 2.433897761555906e-09 0.0001314740671389814 0.0006432535741228666 0.02340551532986712
123 3 0.005 1.12199422390575e-09 3.450966432438918e-05 0.0001737216556629224 0.01263031541913695
123 4 0.01 6.938206158879027e-11 1.245788826986782e-05 8.125316475201706e-05 0.008473462677448751
123 5 0.05 2.893769150368189e-06 0.002083525575171219 4.21557056777214e-05 0.005212895221642477
123 6 0.1 2.960767789149574e-06 0.00210593322610908 7.070761412799901e-05 0.006755602834876751
123 7 0.5 0.004653525701361856 0.08346501371959247 1.516709744401861e-05 0.003596007150421854

127 0 0.0001 8.265771777572168e-10 7.052593534240259e-05 0.0003648037971711268 0.01664078289731208
127 1 0.0005 2.619120923151051e-09 0.0001363864929904146 0.0004834718556312382 0.02105427339699961
127 2 0.001 1.308297597230059e-09 9.511537385842317e-05 0.0004334317404701362 0.02009001373504338
127 3 0.005 9.870109971261895e-10 3.369041955103569e-05 0.0001701146049653807 0.01249104238276022
127 4 0.01 3.319290639037989e-11 1.176642591138588e-05 8.091389098147019e-05 0.008459965721247409
127 5 0.05 2.924263558671922e-06 0.002091179355331541 5.320514723555343e-05 0.0060907491648301
127 6 0.1 2.875509238577146e-06 0.002074150498280414 6.587589190254423e-05 0.006448047539835855
127 7 0.5 0.004653546199777457 0.08346769188732717 1.658435294623269e-05 0.003428368993406927

131 0 0.0001 8.314399208347888e-10 7.671435421796602e-05 0.0003155983822487665 0.01561371461454564
131 1 0.0005 3.973646415945297e-09 0.0001256505279148001 0.0005353249183959633 0.02221078727199044
131 2 0.001 1.938193895164892e-09 6.606153562538353e-05 0.000380855250163778 0.01859525519574379
131 3 0.005 7.687976482049324e-10 3.035491408365232e-05 0.0001048063880092793 0.009650897126252223
131 4 0.01 1.124823912381931e-10 1.947242219202394e-05 4.342483007010338e-05 0.005972227656662943
131 5 0.05 2.778434261318527e-06 0.002046642585659786 2.12412557458221e-05 0.004623777571752807
131 6 0.1 2.999572751099661e-06 0.00211219686821229 2.241261457905489e-05 0.004017650713452947
131 7 0.5 0.004651359904862326 0.08345758615948684 1.712710113290521e-05 0.003663967186893213

135 0 0.0001 9.709465215154309e-10 7.597066738362912e-05 0.0002252091316081787 0.01301134056971187
135 1 0.0005 3.423612219366508e-09 0.0001249225225259387 0.000550585039020042 0.02255000539168406
135 2 0.001 1.227360295415607e-09 5.869013600889872e-05 0.0003190110654006107 0.01714374798034479
135 3 0.005 8.92194717280107e-10 3.267068420775843e-05 5.125693440202753e-05 0.006307157336893021
135 4 0.01 1.049070906772824e-10 1.278450322717006e-05 4.257025104072333e-05 0.005768262720037054
135 5 0.05 2.706245364192706e-06 0.002026204986557367 1.403489333137281e-05 0.003952399324335998
135 6 0.1 2.905395838882227e-06 0.002088414476682843 1.531038209740211e-05 0.003656877661448843
135 7 0.5 0.004650824162237775 0.0834503098860524 1.364013036921307e-05 0.003406596003821205

139 0 0.0001 1.022848625268394e-09 7.727764704812401e-05 0.0002597502608018843 0.01393205324987856
139 1 0.0005 4.345136706148975e-09 0.0001035901304757836 0.0003341044038732845 0.01757913936641842
139 2 0.001 1.029023478528652e-09 4.621795889026004e-05 0.0003288378861146475 0.01738631235753574
139 3 0.005 4.565701744699809e-10 2.419691382016254e-05 5.520965258909019e-05 0.006755127822129281
139 4 0.01 2.870605327115676e-11 7.321242674773742e-06 4.140302960234165e-05 0.005577145695846886
139 5 0.05 2.886593402271549e-06 0.002084835639120097 1.704886944809008e-05 0.003802122964442489
139 6 0.1 2.849848958297427e-06 0.002073835702026017 1.257288560198482e-05 0.003379203657328134
139 7 0.5 0.004650138014000082 0.08344728423909498 1.264327227857459e-05 0.003287626633648122

143 0 0.0001 1.155841164121768e-09 6.996288027050213e-05 0.0002772799307576628 0.01440673264255254
143 1 0.0005 2.288956671035164e-09 8.316082828541127e-05 0.0003386693840052465 0.01766260068580283
143 2 0.001 2.322523058871312e-09 5.261954541735392e-05 0.0002438532063537487 0.01481719790975089
143 3 0.005 2.257949304463593e-11 8.942614147855465e-06 4.316538597447583e-05 0.00555033079574585
143 4 0.01 1.169871046168977e-10 9.185453117233067e-06 3.417705840671413e-05 0.005182443007714976
143 5 0.05 2.881037950985324e-06 0.002082659547015364 1.53853556856033e-05 0.003682797944066785
143 6 0.1 2.858890815723187e-06 0.002076899638711716 1.555873823510877e-05 0.003718234673411702
143 7 0.5 0.004648595806803347 0.08343636816135502 1.513411578306007e-05 0.003519871295374344

147 0 0.0001 1.076453927472335e-09 7.310895315182364e-05 0.0003713069675264392 0.0168991408410889
147 1 0.0005 2.192599781816386e-09 8.179118744777725e-05 0.0003295814049912559 0.01750196623968037
147 2 0.001 6.860877164349591e-10 3.671914561964584e-05 0.0001007765982809416 0.009244222115515566
147 3 0.005 1.750990401281947e-10 1.630676675512532e-05 3.681435327294932e-05 0.005207061985382788
147 4 0.01 1.190814964946957e-11 4.574335601414958e-06 1.81728257929246e-05 0.003698615619409651
147 5 0.05 2.92331438667837e-06 0.00209363055978562 2.071823514174941e-05 0.004204082160928158
147 6 0.1 2.852800350369354e-06 0.002068713610636763 1.343108796907645e-05 0.00350133060931479
147 7 0.5 0.004648158289139997 0.08343200618510149 1.401069898740167e-05 0.003326373941006766

151 0 0.0001 1.248882956314118e-09 6.034409190780465e-05 0.0001045645020633899 0.009528402588403595
151 1 0.0005 6.903268385607622e-10 3.895282131027855e-05 0.0001677103393334053 0.01250235813794609
151 2 0.001 5.9562348560036e-10 3.614541731655763e-05 0.0001289868647685749 0.01075605195690876
151 3 0.005 3.286710040987245e-10 1.485008957713418e-05 3.610192911984725e-05 0.005294386480772406
151 4 0.01 2.114578287845206e-11 6.272484831537639e-06 1.395257932280816e-05 0.003539135197022869
151 5 0.05 2.924445355926419e-06 0.002093357726356881 1.925185423740083e-05 0.004056779357341389
151 6 0.1 2.857914053841669e-06 0.002070471246360395 1.011424609724622e-05 0.003143459979944474
151 7 0.5 0.004647913328697625 0.08343003031075069 1.375232267270688e-05 0.003362552051874967

155 0 0.0001 1.029045327768492e-09 5.236205197967081e-05 0.0001068289282159411 0.009352269240194055
155 1 0.0005 7.320254458979065e-10 3.966280424938518e-05 4.463956446257898e-05 0.006483510784168867
155 2 0.001 7.715401905295295e-10 4.054761538885288e-05 7.823281593935449e-05 0.008641926266277355
155 3 0.005 1.303967850208544e-11 4.671836050906819e-06 1.172036033983632e-05 0.003601209821971318
155 4 0.01 1.808292084124243e-11 5.463897595703315e-06 1.800307713803135e-05 0.003716658730944955
155 5 0.05 2.795435089280362e-06 0.002049840991707352 1.365089272036687e-05 0.003248311464210785
155 6 0.1 2.832842795732497e-06 0.002064554141727015 3.950679068022474e-06 0.001953061143851298
155 7 0.5 0.004645633583471084 0.08341178294977114 3.811726823524972e-06 0.00157360887412783

159 0 0.0001 1.226314372906993e-09 4.808272177569961e-05 9.409283192687111e-05 0.008443001879978485
159 1 0.0005 1.607385345781247e-09 4.983598493435437e-05 2.789558612823612e-05 0.004978741890589555
159 2 0.001 2.765164695713319e-09 6.553294634370488e-05 1.806393490742255e-05 0.004285515545425667
159 3 0.005 6.29958777734267e-12 4.258303470727753e-06 1.520150250742306e-05 0.00358934038553349
159 4 0.01 1.457912254139936e-10 1.410666503387503e-05 1.79796425646414e-05 0.00384903444657847
159 5 0.05 2.890163299775235e-06 0.002084356381224062 1.90269763505276e-05 0.003717013025351878
159 6 0.1 2.833207150519089e-06 0.002065060266637442 4.893222200338317e-06 0.002058246993347557
159 7 0.5 0.004645565474118849 0.0834113690053484 1.056813749226561e-05 0.002695394839542731

163 0 0.0001 7.224605034087767e-10 3.64148798306374e-05 3.657694754424832e-05 0.005256122499236238
163 1 0.0005 1.527875589227151e-09 4.958581431235842e-05 2.803342832743613e-05 0.004955508941217879
163 2 0.001 2.703484776613007e-09 6.303357333248272e-05 1.541626975844614e-05 0.003955377312890307
163 3 0.005 1.321497445900246e-11 4.706912853702505e-06 1.111313784161367e-05 0.002984379184111763
163 4 0.01 1.022136011608881e-10 9.903062928362516e-06 1.479178314836612e-05 0.003656608481548806
163 5 0.05 2.882624937242866e-06 0.002082709688380646 1.988160574594936e-05 0.003782727693732113
163 6 0.1 2.880809414739686e-06 0.002077438956992417 4.886729526916313e-06 0.001988323547995718
163 7 0.5 0.004644264504611712 0.08340319209053426 2.608001209316569e-06 0.001324417356265872

167 0 0.0001 9.20916959193104e-10 4.015568615178822e-05 3.291317240447306e-05 0.005000472705855685
167 1 0.0005 2.031185482243684e-09 5.586649279365474e-05 2.962950697944271e-05 0.005196166230093668
167 2 0.001 2.562203622064651e-09 6.119600064025121e-05 1.479915178901103e-05 0.003863445633642493
167 3 0.005 3.939979299125832e-11 7.42088003180541e-06 7.990016460980196e-06 0.003488324142822519
167 4 0.01 1.540254026539196e-10 1.272070370905709e-05 8.443728002641403e-06 0.003304006967151052
167 5 0.05 2.923191470141439e-06 0.00209336057030951 1.323973901816519e-05 0.003362027235494947
167 6 0.1 2.898100886087604e-06 0.002082102966681987 3.207692958638008e-06 0.001563384300163673
167 7 0.5 0.004645388713002392 0.08341137944332244 9.497713555853825e-07 0.0009110265184242294

171 0 0.0001 9.017360247183008e-10 4.091341488043909e-05 3.817952242446341e-05 0.005355943110494144
171 1 0.0005 1.523418505087062e-09 5.144360981024221e-05 1.825112888551848e-05 0.004140362148000287
171 2 0.001 2.872760990704522e-09 6.496307536663082e-05 1.745480181656749e-05 0.004141407462888047
171 3 0.005 4.016786248000626e-11 8.158073975028657e-06 1.098529809158798e-05 0.003825358906407672
171 4 0.01 9.956162419958025e-11 9.931121457196213e-06 3.432281726509523e-06 0.002228071562027534
171 5 0.05 2.934051189936644e-06 0.002096059345320533 9.058338157747858e-06 0.002354491500502043
171 6 0.1 2.88968806632071e-06 0.002080103875365502 2.759633857717977e-06 0.001379168340136405
171 7 0.5 0.004646794084906784 0.08342381999686754 1.292711615478961e-06 0.001013292574224889

175 0 0.0001 1.448089139772569e-09 4.971776832762842e-05 2.208055601515054e-05 0.004199434015839776
175 1 0.0005 9.710978351217085e-10 4.150272073744077e-05 1.574693642749759e-05 0.003615769995653828
175 2 0.001 1.766202760953007e-09 5.355004213614123e-05 1.781347954378514e-05 0.003813704024600906
175 3 0.005 1.234414343190395e-10 1.435372815628e-05 1.608187756556629e-05 0.003908237830939632
175 4 0.01 5.567492005564361e-11 7.79450339960519e-06 5.37157228104589e-06 0.00238605803266223
175 5 0.05 2.933791488672555e-06 0.002096117459103208 2.475301687181171e-06 0.001408618686910335
175 6 0.1 2.888962346708179e-06 0.002079912429863384 2.291473117204152e-06 0.001270603974923068
175 7 0.5 0.004645522787322337 0.08341260440911924 1.085450253604013e-06 0.001039283603863295

179 0 0.0001 2.278938940397747e-09 5.788852781440923e-05 1.517781401931326e-05 0.003198230392939427
179 1 0.0005 1.124067463000199e-09 4.31313723323612e-05 1.564704526661231e-05 0.003909246999282301
179 2 0.001 1.892795800580634e-09 5.476619126065785e-05 1.278774459184414e-05 0.003213681403639868
179 3 0.005 1.846449250094538e-11 6.412530095367686e-06 9.783504111154041e-06 0.003092182919038233
179 4 0.01 1.479311131771086e-07 0.0004702289206388599 5.603076679176676e-06 0.002186072479935852
179 5 0.05 2.934383956312456e-06 0.002096301224260966 2.956185777896196e-06 0.001435825139218583
179 6 0.1 2.885635431599259e-06 0.002079015547405749 2.543945091838749e-06 0.001378042162019311
179 7 0.5 0.004646766351583106 0.08342423832823131 2.027488135079591e-06 0.001165090246010747

183 0 0.0001 2.651180033621922e-09 6.233510776354478e-05 1.407959912268051e-05 0.003138351197165656
183 1 0.0005 1.77595860091921e-09 5.394488133037001e-05 1.165453002255766e-05 0.00324489189296151
183 2 0.001 1.780913046045238e-09 5.305376172115572e-05 1.313083181934879e-05 0.003213249794195683
183 3 0.005 8.203677901232918e-11 1.218891369614283e-05 7.573938780497878e-06 0.002747726342519741
183 4 0.01 1.504529130314188e-07 0.0004739853043251863 4.867700796231663e-06 0.002081356826244551
183 5 0.05 2.935871601091197e-06 0.00209685066457288 2.724827034670466e-06 0.00147925680944816
183 6 0.1 2.886624199421327e-06 0.002079388493505974 2.298161785302658e-06 0.001359148650906805
183 7 0.5 0.004645557020348648 0.08341310967172477 1.945736387233601e-06 0.001137914940731566

187 0 0.0001 2.168854625459556e-09 5.656934953846005e-05 1.454365018314336e-05 0.003047773463251913
187 1 0.0005 1.989553100990709e-09 5.518817446148461e-05 1.101920695338233e-05 0.003013650536384471
187 2 0.001 9.279138547100173e-11 1.19872127823939e-05 1.261874534652849e-05 0.003217381217860082
187 3 0.005 2.433890676219076e-11 6.945087968279751e-06 5.196606928962294e-06 0.002111646416870006
187 4 0.01 1.505378474994107e-07 0.0004740840029167082 4.939358552898542e-06 0.002099122742124759
187 5 0.05 2.932366600532339e-06 0.002095742742002304 3.106280686352909e-06 0.001446593587508871
187 6 0.1 2.885824187064348e-06 0.002079232380096663 2.39105885533217e-06 0.001296306372506884
187 7 0.5 0.004645452930912611 0.08341291082119762 1.46191728718051e-06 0.0009505422182430889

191 0 0.0001 2.400718306776739e-09 6.01400059108137e-05 7.481924037223287e-06 0.002292526721642374
191 1 0.0005 2.177696234786526e-09 5.791624049011901e-05 4.923629292313688e-06 0.001939417883378258
191 2 0.001 4.771506877120158e-11 8.905996596197951e-06 4.775258619235344e-06 0.001943306978443249
191 3 0.005 1.169091910721202e-10 1.413828099483538e-05 5.568142789232424e-06 0.002151305477424703
191 4 0.01 1.497543762499706e-07 0.0004732689557389591 5.320184187621748e-06 0.002107856176643663
191 5 0.05 2.931264175014513e-06 0.002095398773691581 3.197200726807672e-06 0.001444374389458547
191 6 0.1 2.886941745771064e-06 0.002079395426160868 6.105836171094074e-07 0.000717894893209281
191 7 0.5 0.004645403752920685 0.08341307239657469 9.619557508779211e-07 0.000808290817134627

195 0 0.0001 2.4868240949309e-09 6.195247567752915e-05 6.885695157264473e-06 0.002227383042115338
195 1 0.0005 1.979158492330592e-09 5.49520964363559e-05 3.672762212188367e-06 0.001724479632904896
195 2 0.001 6.089097767245913e-11 9.420409577298727e-06 4.143351906510588e-06 0.001832230818021419
195 3 0.005 4.235818308746856e-12 2.318832889258715e-06 4.539149658729154e-06 0.001991185197538492
195 4 0.01 1.492365822774238e-07 0.0004727058593374522 3.58992923875082e-06 0.001742281635056075
195 5 0.05 2.929882772543312e-06 0.002094995496512819 3.528142198432327e-06 0.001507886267197556
195 6 0.1 2.886254876463662e-06 0.002079181009209119 7.294839411883135e-07 0.0007833244009327611
195 7 0.5 0.004645412127591995 0.08341285543062771 2.968389365261596e-07 0.0005301064401542765

199 0 0.0001 2.098024250511655e-09 5.69542043393767e-05 9.335849035892508e-07 0.0009990921684347454
199 1 0.0005 2.292465487378452e-09 5.884222844665388e-05 3.509897066904541e-06 0.001676761896960643
199 2 0.001 2.713468791610764e-11 6.025224329242462e-06 4.000544645369146e-06 0.001805392182280707
199 3 0.005 8.642439903640874e-12 3.362592267297515e-06 3.728648094116557e-06 0.001780255219528959
199 4 0.01 1.486659197466104e-07 0.0004719555944441289 2.601597375023431e-06 0.001447290193719253
199 5 0.05 2.930645874710804e-06 0.002095121463027816 8.970740997205525e-07 0.0008689526829939176
199 6 0.1 2.887095751914532e-06 0.00207942844283604 2.803438468590724e-07 0.0004676515718625707
199 7 0.5 0.004645447281165169 0.08341318291734146 2.187367026332841e-07 0.0004753704142582693

203 0 0.0001 2.331423743040246e-09 5.896666034965747e-05 1.624401892687358e-06 0.001037645134521981
203 1 0.0005 2.184311804429124e-09 5.741294919614504e-05 3.316409656890502e-06 0.001649102797009805
203 2 0.001 1.130337894783146e-10 1.278175187913178e-05 3.491632766069335e-06 0.001695143707401092
203 3 0.005 6.841726905789903e-12 3.067821600755138e-06 7.421838938493413e-07 0.000771594952943544
203 4 0.01 1.473818370227271e-07 0.0004698277555110764 3.687313876060755e-07 0.0005570953515807719
203 5 0.05 2.931214021505504e-06 0.002095330625094594 1.067736763386114e-06 0.0008709063668507211
203 6 0.1 2.886261250023522e-06 0.002079203419936615 5.333892318768844e-07 0.000621734430201748
203 7 0.5 0.00464543675895675 0.08341312281747371 5.014762883730919e-08 0.0002930965054329659

207 0 0.0001 2.14062599627646e-09 5.65342278604497e-05 1.704835124255896e-06 0.001060919032596752
207 1 0.0005 2.383651252971689e-09 5.926936730160648e-05 7.623837030820339e-07 0.0008358772224674738
207 2 0.001 1.02622149878896e-10 1.168498309978006e-05 5.094911370651076e-07 0.0009274034809427789
207 3 0.005 8.546699455355444e-12 3.482287056488786e-06 8.259265098737779e-07 0.0007335991671520992
207 4 0.01 1.485134790100367e-07 0.0004716323880376017 4.983790181382381e-07 0.0005765431497734008
207 5 0.05 2.931463524723364e-06 0.002095366968188905 5.536142513936315e-07 0.0006507619404647613
207 6 0.1 2.886023628667144e-06 0.00207914071924975 5.281064129877858e-07 0.0006155205919308182
207 7 0.5 0.004645376420184083 0.08341254282331567 3.866843996088986e-08 0.0002662512539290951

211 0 0.0001 2.349777539280626e-09 5.908637030405117e-05 1.478067748615355e-06 0.001018936069037801
211 1 0.0005 2.307638082406274e-09 5.845333237752826e-05 4.344901660750407e-07 0.0007082578999220157
211 2 0.001 1.222384625389447e-10 1.299473387517125e-05 4.462803457768773e-07 0.0008297658156105614
211 3 0.005 7.348970594397609e-11 1.03211122026714e-05 6.349487345270005e-07 0.0006651008220275312
211 4 0.01 1.454481236461898e-07 0.0004667400978264347 3.803961182143356e-07 0.0004936166415163701
211 5 0.05 2.931331876049897e-06 0.002095362782145394 3.469794385603351e-07 0.0005273623883912393
211 6 0.1 2.886430923128897e-06 0.002079255982750716 2.40101087469062e-07 0.0004382570912198069
211 7 0.5 0.004645415278152175 0.08341281446986315 1.595198381272097e-08 0.0001274410959448691

215 0 0.0001 2.196922550111312e-09 5.688023455796554e-05 1.423348510653825e-06 0.001007412159996779
215 1 0.0005 2.615178280233761e-09 6.222603354766321e-05 1.371715212400371e-07 0.0005686819577842561
215 2 0.001 1.338538669009324e-10 1.370529963296008e-05 4.841937928354074e-07 0.0008643765594299468
215 3 0.005 1.21329078010766e-10 1.31795881381791e-05 2.637242519459109e-07 0.0006017352317058133
215 4 0.01 1.474058764826688e-07 0.0004698859973895075 7.804426757778772e-08 0.0002484409991576619
215 5 0.05 2.931047382343062e-06 0.002095282073885318 2.053825485834782e-07 0.0004083899358804377
215 6 0.1 2.885759226423791e-06 0.002079076299808857 1.656628355314959e-07 0.0003695407568227171
215 7 0.5 0.004645431273863364 0.08341291617735802 1.650142448200666e-08 0.0001280601188189401

219 0 0.0001 2.28469943622312e-09 5.847597171593222e-05 3.298011596381192e-07 0.0004748094633321154
219 1 0.0005 2.342148369182877e-09 5.927904704039477e-05 1.085348606737728e-07 0.0003821557510228502
219 2 0.001 1.447856250788119e-10 1.47981578226819e-05 1.754848709086956e-07 0.0003976640597269654
219 3 0.005 4.200431424718504e-12 2.52065577033278e-06 8.129142548885432e-08 0.0002406623263884189
219 4 0.01 1.483452922212039e-07 0.0004713659304398377 7.135313070075306e-08 0.0002256206538515659
219 5 0.05 2.93144883620849e-06 0.002095373624086072 3.612029070777888e-08 0.0001595498759692227
219 6 0.1 2.88619478571504e-06 0.002079160517706402 2.898788061504338e-08 0.000149909915879487
219 7 0.5 0.004645437842802353 0.08341299277960568 9.254352508660283e-09 8.564228549245989e-05

223 0 0.0001 2.196636634208217e-09 5.737598218047424e-05 2.959383234108298e-07 0.0005463655456425798
223 1 0.0005 2.19386632665478e-09 5.731656520469031e-05 5.159290526644111e-08 0.0002082989414161629
223 2 0.001 1.404579845164438e-10 1.449851466972518e-05 5.905543011643721e-08 0.0002301219969700341
223 3 0.005 4.277183072280928e-12 2.535370168921247e-06 1.773969425650884e-09 5.507056844500369e-05
223 4 0.01 1.47934665595428e-07 0.0004707058017197063 6.486414451091581e-10 2.712194231602183e-05
223 5 0.05 2.931601790639681e-06 0.002095420242895329 7.019084775668211e-09 7.894612844028259e-05
223 6 0.1 2.886489538953067e-06 0.00207923208210703 6.280227837878345e-09 7.510247135145143e-05
223 7 0.5 0.004645462051804976 0.08341309819372045 1.330732452042982e-09 3.538539901182247e-05

227 0 0.0001 2.449820739653e-09 6.057396395720005e-05 4.437871631317874e-16 2.050117009488872e-08
227 1 0.0005 2.154378654489518e-09 5.68041505943917e-05 1.117439345240006e-16 8.784486915658363e-09
227 2 0.001 1.296625647808885e-10 1.393477308297975e-05 1.982491641577312e-15 3.450231744750454e-08
227 3 0.005 4.333971252843722e-12 2.547383370465894e-06 6.601827461061361e-16 2.145963495792103e-08
227 4 0.01 1.481390672061633e-07 0.0004710385072423939 1.046672632711521e-15 2.60591017653411e-08
227 5 0.05 2.93158376377981e-06 0.002095414592423239 2.357822349640636e-15 3.685924054863676e-08
227 6 0.1 2.886416655315656e-06 0.002079212495230465 4.184237039229868e-15 5.185771512206117e-08
227 7 0.5 0.004645461899685416 0.08341309854617984 1.911533389488984e-14 1.010344411467301e-07



==> results/shifts/backup-2020-04-26/output_error_shifts_en_case57_bt1.dat <==
3 0 0.0001 0.004519374643813425 0.08914196707649191 7.04214070924611e-06 0.00458628531226013
3 1 0.0005 0.001989938396814608 0.05405551424776434 1.321883709387871e-06 0.001973866043080696
3 2 0.001 0.001936261900631692 0.0530503035354668 1.236214491703101e-06 0.001908397759419089
3 3 0.005 0.001911177166397183 0.05257063940478846 1.192671703787875e-06 0.001874209458073817
3 4 0.01 0.001899937214381728 0.05235179703455595 1.17007072212233e-06 0.001856185475101357
3 5 0.05 0.00181541684831994 0.0506794304551117 1.008996129899912e-06 0.001722423275651308
3 6 0.1 0.001216559624330213 0.04261384274945934 8.387519162752158e-07 0.00156901475055693
3 7 0.5 0.0008299630422589217 0.04496652727127914 2.101072004804482e-07 0.0007805960138431711

7 0 0.0001 1.677153981955357e-05 0.00658943001410206 0.0001429692503975757 0.009579827732942525
7 1 0.0005 1.494865176514514e-05 0.006665620512795734 0.0001430054542618361 0.00957561100958515
7 2 0.001 1.494668873668021e-05 0.006669056022368114 0.0001426047260045074 0.00956242669438101
7 3 0.005 3.450448060336159e-05 0.007133064911904352 0.000233370751694011 0.01239318669487499
7 4 0.01 3.490283541196368e-05 0.01075592135302195 0.0004411865050006874 0.01763081462987759
7 5 0.05 0.0001192488461193058 0.01458013256277768 0.0002687195491719887 0.01414830692692592
7 6 0.1 0.0001052235257578184 0.01398070967875276 0.0003433989483956935 0.01588391030907133
7 7 0.5 0.0001009622113748183 0.014030297224497 0.000281839647361274 0.0142256408417365

11 0 0.0001 0.0001455425624175911 0.01517349076243235 0.0001733768192885208 0.01121968666575435
11 1 0.0005 0.0001242272402164549 0.01466982093288571 0.0001732409386562548 0.0112218481649885
11 2 0.001 0.000119864447572983 0.01455244631563746 0.0001733785855541144 0.01125690391656309
11 3 0.005 0.0002187511871393558 0.01605711376768637 0.0001910785529480209 0.01252515163335821
11 4 0.01 0.0003753035444147961 0.01859616056173596 0.0004002171012502035 0.01808040719848902
11 5 0.05 0.0005409796004383299 0.02174653226200141 0.0002345624191883103 0.01435011955652454
11 6 0.1 0.0005224526104192452 0.02127858146701689 0.0002465899087512224 0.01474776185566506
11 7 0.5 0.0003707291464944036 0.01718491135556155 0.0003381947015727686 0.01773847676728968

15 0 0.0001 1.748945429541073e-05 0.008107773939694418 0.0001311011599827674 0.01047969836481466
15 1 0.0005 3.660380983494563e-05 0.007661691714121233 0.000130470614057087 0.01045616510371372
15 2 0.001 3.820792929171768e-05 0.007907854897522881 0.0001266143672407156 0.01032816535113101
15 3 0.005 0.0003933673761678519 0.0240763940961326 7.663102745670146e-05 0.009077258021931711
15 4 0.01 0.0004331433512006968 0.02511563685194185 6.551744037503927e-05 0.009132173294386647
15 5 0.05 0.000444335837507796 0.02476005373299506 4.122991558290762e-05 0.009223392939657571
15 6 0.1 0.0004426958960529907 0.0246938927574587 3.860852183864097e-05 0.009284406196063522
15 7 0.5 0.0004595121959014703 0.0251808420299735 2.720315016456704e-05 0.009673846767365601

19 0 0.0001 3.115256941021854e-06 0.002068836152250508 0.000109131534284676 0.01196741496805132
19 1 0.0005 3.504682809081543e-06 0.002211983501890114 0.000108854859790444 0.01196510450997945
19 2 0.001 0.0003011781576181302 0.02128144290236333 0.0001091353974861659 0.01200760570583392
19 3 0.005 6.570806412036818e-05 0.01252433608340509 0.0006168719578676246 0.02241108995601426
19 4 0.01 0.0003483691628441384 0.02237115354950836 9.656677503103266e-05 0.009967519126733215
19 5 0.05 0.0003750105171997 0.02283411648310052 5.933986526435973e-05 0.007916093437807414
19 6 0.1 0.0003731135641526905 0.02274645518737595 5.52838354452932e-05 0.007681867516243113
19 7 0.5 0.0003681508603964706 0.02252672217508378 3.076466506919489e-05 0.006157832621476289

23 0 0.0001 8.051897587355661e-07 0.001147158860403064 7.747796003308522e-07 0.001220461148772278
23 1 0.0005 0.0003844655069388484 0.0241194554642572 7.749991408954148e-07 0.001220777050728872
23 2 0.001 0.0003743490545445676 0.02379701070849327 7.789704132093306e-07 0.001222812516985861
23 3 0.005 0.000274081571123969 0.02031017647393663 9.287296236138593e-07 0.001287606823088039
23 4 0.01 0.0002918412687438806 0.02091812934558535 1.216703617984631e-06 0.001397236731268903
23 5 0.05 0.000289859374840364 0.02081384913923001 1.587489722708045e-06 0.001550949504664167
23 6 0.1 0.000284980164774698 0.02064388757405489 1.597242897321086e-06 0.001581237453116002
23 7 0.5 0.0002748193120572268 0.02029540474221925 1.837185413865808e-06 0.002524524657461669

27 0 0.0001 1.752472236042892e-06 0.001620105779510883 3.119160041762561e-15 4.129090513949052e-08
27 1 0.0005 6.629054739877951e-06 0.00315098584672624 3.237631087598221e-15 4.262818409372926e-08
27 2 0.001 0.0002944620938316258 0.02100074111854511 4.342135245774837e-15 4.867739922254088e-08
27 3 0.005 0.0002738309572207695 0.02025169099861168 1.406024912224055e-15 2.813707566939883e-08
27 4 0.01 0.0002979948581059414 0.02112633726195501 2.0031195794007e-15 3.553523542088044e-08
27 5 0.05 0.0002857271431605834 0.02068685083160249 3.279285060264422e-15 4.503010508916105e-08
27 6 0.1 0.0002809108773694207 0.02051166781267311 4.241554198410023e-15 5.219506582498923e-08
27 7 0.5 0.0002749470214225473 0.02029284709570023 6.870821776445937e-15 6.441798849898817e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_en_case57_bt3.dat <==
3 0 0.0001 0.0008718063771150704 0.04455807460251915 9.597060929745485e-08 0.0005279722154782895
3 1 0.0005 0.0007262575628948897 0.04320048790708508 1.748078519467957e-08 0.0002252791978861746
3 2 0.001 0.0007224967276380405 0.04315380291965409 1.637309190668259e-08 0.0002180212945631643
3 3 0.005 0.0007225725766414109 0.04312014381616347 1.628459986629124e-08 0.0002174188460856152
3 4 0.01 0.0007242651668777606 0.04309532031388397 1.660935396627795e-08 0.000219558551111998
3 5 0.05 0.0007410873385446553 0.04290509879741355 1.944041110490962e-08 0.0002373878445265376
3 6 0.1 0.0007696913738186068 0.04267540172353534 2.341646129691766e-08 0.0002603243427656832
3 7 0.5 0.0007255863211109941 0.04415557373906864 9.473029721785957e-08 0.0005191104822738213

7 0 0.0001 0.0002483231298183732 0.03222758875470388 6.990041863544122e-05 0.01429656829968973
7 1 0.0005 0.0002438709713898959 0.03136562556931466 6.333851726316336e-05 0.01380928491607347
7 2 0.001 0.0002418705024338185 0.03127637297765373 6.330852676876116e-05 0.01379241562011335
7 3 0.005 0.0002423672806968311 0.03128223360031113 6.311846166378873e-05 0.01377188633104065
7 4 0.01 0.0002403929886880254 0.03123902452656679 6.293192329303937e-05 0.01376287960897649
7 5 0.05 0.0002354968539839114 0.03115155691105143 6.164428306177123e-05 0.01363058612538359
7 6 0.1 0.0002176221333186121 0.0306750697244258 6.04012153959698e-05 0.01348709418850613
7 7 0.5 0.0001873785881302114 0.02959326629904746 5.218010523090755e-05 0.0125585148671763

11 0 0.0001 0.000107549183488943 0.01232009457717043 0.0002751763250323106 0.0146173862877258
11 1 0.0005 0.0001268761478509678 0.01075471001068751 0.0001981628921590558 0.012314090294411
11 2 0.001 0.0001303467116671227 0.01057573479619878 0.0001907391912891536 0.01268709945160618
11 3 0.005 0.0001329894696566429 0.01049773041212321 0.0001883290225268569 0.01281660470425772
11 4 0.01 0.0001312485767014347 0.01050108725158783 0.0001884586967644963 0.0128197468280129
11 5 0.05 0.0001285539613480274 0.01046087508980209 0.0001901211830083224 0.01281437824655951
11 6 0.1 0.0001493356067755019 0.01091171529887669 0.0001922116697725003 0.01281026733234181
11 7 0.5 0.0001647480745311198 0.01200614407195655 0.0002080886544939009 0.01289722102041213

15 0 0.0001 8.578689828639999e-06 0.005658738537491992 0.0007478909701884316 0.02121637410424726
15 1 0.0005 1.835923732603529e-06 0.00134595807600002 0.001126722479626601 0.02605240924092933
15 2 0.001 3.926998585997132e-06 0.002004857963513018 0.001153670123731137 0.0264284372833804
15 3 0.005 3.260531584874465e-06 0.001760370382288823 0.001163636521856164 0.0265607768292504
15 4 0.01 3.7579162816735e-06 0.001920295636405722 0.001165009255267061 0.02657145049123921
15 5 0.05 3.33696736712673e-06 0.001778626374483672 0.001172864829677239 0.02661666478858271
15 6 0.1 7.448196191399444e-06 0.002848145052359197 0.001180487655996969 0.0266519916955259
15 7 0.5 7.219198277415093e-06 0.002780992479989752 0.001186496414092013 0.02653333489753495

19 0 0.0001 1.500412049255318e-07 0.0004911392357800359 2.878806783782755e-05 0.005630362932156352
19 1 0.0005 6.446260976240984e-07 0.0009878453689768918 0.0004078565673991404 0.02071636022248313
19 2 0.001 1.448649173938228e-07 0.0005035397254458118 0.0004601115887927588 0.02187980167333381
19 3 0.005 6.007821546159497e-07 0.0009843852073792014 0.0004748483075315496 0.02219301358229353
19 4 0.01 5.217112940557263e-07 0.0009113069379198535 0.0004750762190037883 0.02220473068932205
19 5 0.05 5.123238811114366e-07 0.0009013690881527481 0.0004740513240139305 0.02222853681986814
19 6 0.1 6.895032267734604e-07 0.001055946124253193 0.000473630880081587 0.02225459261790341
19 7 0.5 1.200932222795589e-06 0.001391281518979604 0.0004998188762544365 0.02248305062820477

23 0 0.0001 8.946271660247006e-08 0.0004128050435117103 2.356654911978431e-05 0.003954014771859971
23 1 0.0005 3.247071788677789e-08 0.000195750962217911 2.627284282997571e-05 0.004188354478047662
23 2 0.001 2.930893178274714e-07 0.0006778972287921903 2.638734986215627e-05 0.004201875320170245
23 3 0.005 2.606063534408264e-07 0.0006379073609377173 2.640582898919083e-05 0.004205109160137499
23 4 0.01 2.970815149677892e-07 0.0006801555092961209 2.638136826864975e-05 0.004203539614997198
23 5 0.05 2.867117762904429e-07 0.0006683134629121845 2.61700725205069e-05 0.004188562404844554
23 6 0.1 1.293134060783855e-06 0.001404882773236693 2.59060861073995e-05 0.004168156391702427
23 7 0.5 1.77790661327532e-06 0.001645812524819767 2.329754715338466e-05 0.003924874927005773

27 0 0.0001 1.164599532775217e-08 0.0001320637993957874 2.675547431351008e-15 3.963221650860049e-08
27 1 0.0005 1.429498837826211e-08 0.0001463266292920373 2.74085665617601e-15 4.002111742007486e-08
27 2 0.001 3.207366198354628e-07 0.0006930833706384476 2.669464241692582e-15 3.804733128554005e-08
27 3 0.005 2.949103732148161e-07 0.0006646009390633978 3.050237319865538e-15 4.071227499569119e-08
27 4 0.01 2.114203692346512e-07 0.0005627109709265277 3.19205332113405e-15 4.127227304362435e-08
27 5 0.05 1.789906996313585e-06 0.001637316069806882 3.777192970100168e-15 4.395870267792645e-08
27 6 0.1 1.460829237850801e-06 0.001479076250144651 3.93137814472587e-15 4.585717761074193e-08
27 7 0.5 1.824154926948749e-06 0.001652912130014172 6.770375334930097e-15 6.074916225617955e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_en_case57_bt5.dat <==
3 0 0.0001 0.0008793303671434671 0.04183003272791197 2.837833798175779e-08 0.0002856142867816436
3 1 0.0005 0.000736737605337872 0.04145485071787114 7.511186030478901e-09 0.0001468604808185781
3 2 0.001 0.0007334025431683246 0.04144324564755975 7.187826261058181e-09 0.0001436617489138925
3 3 0.005 0.0007365456098762179 0.04144001181381496 7.4130026917449e-09 0.0001458832643966845
3 4 0.01 0.000742028068890468 0.04144043824929078 7.846607908992504e-09 0.000150077842734464
3 5 0.05 0.0007889921106815075 0.04143050124621706 1.188601348772039e-08 0.0001845919123798501
3 6 0.1 0.0007657581129266585 0.04183920664773799 1.837696974808521e-08 0.0002293382809264166
3 7 0.5 0.0007517951068447652 0.04386095969787984 1.670839703202228e-07 0.0006852745010912376

7 0 0.0001 0.000239483519200379 0.030713524607906 6.091021389199637e-05 0.01357315954374616
7 1 0.0005 0.0002751532428794362 0.0307119385900938 5.885571421079467e-05 0.0133931210738707
7 2 0.001 0.0002740513733338697 0.03066662720944624 5.899111860030452e-05 0.01339159685475488
7 3 0.005 0.0002411046941732725 0.03015361323016652 5.889057674602463e-05 0.01338232572011899
7 4 0.01 0.0002119625491467085 0.0295716670645696 5.873192098966873e-05 0.01337387053032779
7 5 0.05 0.000213028606829334 0.02966785697415331 5.804576864655494e-05 0.0132960098075654
7 6 0.1 0.0001946927529294538 0.02916994675693507 5.77876651245e-05 0.01325954001576934
7 7 0.5 0.0002148952406033386 0.0278429003584848 6.219242909998771e-05 0.01366243802071454

11 0 0.0001 7.890824832969028e-05 0.01078151818258277 0.0002314670888689602 0.01324969760831762
11 1 0.0005 0.0001084634621831439 0.01035576183320996 0.0001855092885961775 0.01205136922487049
11 2 0.001 0.0001105934344367572 0.01043595523291163 0.0001830940542644919 0.01217732017499773
11 3 0.005 0.0001111352952001163 0.01045551728082561 0.0001825799371061322 0.01222116977642251
11 4 0.01 0.0001104229792793755 0.01042944158920545 0.0001829136952723774 0.01222541017333389
11 5 0.05 0.0001043503423911152 0.01020389772726649 0.0001854392638196936 0.01225586512185295
11 6 0.1 0.0001675879389200242 0.01213855164117383 0.0001877472255228719 0.01230674071594762
11 7 0.5 0.0001304868031107881 0.01106209433908978 0.0001807152664427361 0.01265501900634125

15 0 0.0001 1.474772429663427e-06 0.002473052654948571 0.000927836926410759 0.02339571022847253
15 1 0.0005 2.137852229944807e-06 0.001506764851275655 0.00111171433606354 0.02601373583726907
15 2 0.001 3.677535380702183e-06 0.001841893878758771 0.001119833418103845 0.02613158589291675
15 3 0.005 4.271233682845386e-06 0.002009690777238671 0.00112353658016692 0.02617771563674243
15 4 0.01 3.963347692536437e-06 0.001917849108582281 0.001124893681859773 0.02618792098623879
15 5 0.05 4.075213176072619e-06 0.001949660171146395 0.001130933140917194 0.02621883086125698
15 6 0.1 7.360266267604855e-06 0.002777255591909888 0.001128082535833727 0.02615749934177458
15 7 0.5 2.511919326533014e-06 0.001741200969775925 0.0007793132524455648 0.02235327114613106

19 0 0.0001 4.821049397189744e-07 0.0007735215598341227 7.72856279778555e-05 0.01003935975048409
19 1 0.0005 1.272545341382489e-07 0.0005017541616516574 0.0004368339539724265 0.02138096817929158
19 2 0.001 2.28842107779937e-07 0.0006734778304835487 0.0004500478456282444 0.02168514562909829
19 3 0.005 3.852991421064736e-07 0.0007709788207725943 0.0004531333847659553 0.02177144159962929
19 4 0.01 4.304767963415917e-07 0.0008259955425509169 0.0004526313353448022 0.02177330120819243
19 5 0.05 4.780770396699978e-07 0.0008788462438862332 0.000451722746342608 0.02177801116571365
19 6 0.1 1.415950634184742e-06 0.001496864569318745 0.0004583560902433394 0.02179588520671061
19 7 0.5 1.020693916461353e-06 0.001312055787283661 0.0004192666003418213 0.01911780742743197

23 0 0.0001 1.173159967949714e-07 0.000350884978773891 2.49631024094681e-05 0.004063905370121801
23 1 0.0005 2.972188999388334e-09 6.161210432642505e-05 2.613500913409317e-05 0.004182568610971882
23 2 0.001 3.391030578707305e-07 0.000725134977965336 2.61733172699623e-05 0.004187322178408115
23 3 0.005 1.788776649894141e-07 0.0005289575364462173 2.61761300973229e-05 0.004188676098141331
23 4 0.01 3.161786710076048e-07 0.0006995762518262616 2.616554583521923e-05 0.004188460066642752
23 5 0.05 1.292079753286859e-06 0.001402764288967795 2.611652319275335e-05 0.004183058802328055
23 6 0.1 1.830866099071695e-06 0.001667908137229279 2.614572300559452e-05 0.004169578365190052
23 7 0.5 1.919444615295617e-06 0.001711114735388541 3.061521181800601e-05 0.00438768289243141

27 0 0.0001 1.603143765476994e-08 0.0001549616711984392 2.939335843740272e-15 4.035000977786751e-08
27 1 0.0005 6.507169330278172e-08 0.0003122019451695657 2.788172939218105e-15 3.919847058053705e-08
27 2 0.001 2.572246195607226e-07 0.000620683387353882 2.834783193886891e-15 3.941172188604014e-08
27 3 0.005 1.537602554842014e-07 0.0004798843610944736 3.192689434103532e-15 4.28087691961565e-08
27 4 0.01 2.899909793525674e-07 0.0006590292318215951 3.429810029795742e-15 4.253825403033318e-08
27 5 0.05 1.333219293989337e-06 0.001413077303408006 3.88854115871033e-15 4.48249843909565e-08
27 6 0.1 1.86386026334063e-06 0.00167078443635571 4.33077585956719e-15 4.831515076908488e-08
27 7 0.5 0.0002810401343219716 0.02051652666306714 7.081791006178135e-15 6.104108751792126e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_en_case57_bt7.dat <==
3 0 0.0001 0.0007916234869661109 0.04096517485817541 8.117586660324189e-09 0.0001519962825864418
3 1 0.0005 0.0007094628080833835 0.04086875328040795 3.219954499803965e-09 9.569167441525472e-05
3 2 0.001 0.0007080538231668157 0.04086689604504601 3.157237927872412e-09 9.475411275960965e-05
3 3 0.005 0.000714798096957372 0.04087440210725601 3.468357273517175e-09 9.931364785431551e-05
3 4 0.01 0.0007241118664415528 0.0408846645635883 3.924145291256657e-09 0.0001056394033284169
3 5 0.05 0.0007013070573620756 0.04150514187371224 8.585522816938505e-09 0.0001562648222152019
3 6 0.1 0.0007119377768369684 0.04190857269963999 1.670807355483745e-08 0.000217952406342925
3 7 0.5 0.0007607091645877061 0.04373022731749865 1.829231314309461e-07 0.0007158840577755621

7 0 0.0001 0.0003152298856742458 0.03083662869320936 5.716286653101621e-05 0.01322701318269748
7 1 0.0005 0.0003591830570796519 0.03097765145173215 5.622243255259164e-05 0.01314446263261138
7 2 0.001 0.0003614953122286726 0.0309814005135709 5.641123856803628e-05 0.01315063480269196
7 3 0.005 0.0003198307922519623 0.03057261446341331 5.635469937127873e-05 0.01314285515290436
7 4 0.01 0.0002204655662147492 0.0292222819324266 5.627927679176383e-05 0.01313566143480493
7 5 0.05 0.0002186003801872442 0.02936455991459352 5.600810969648602e-05 0.01309252587880794
7 6 0.1 0.0001923965940947804 0.02882856571386805 5.610213384838808e-05 0.01310146197241191
7 7 0.5 0.0002252487079340318 0.02778123043255398 6.171148188410844e-05 0.0136002003735447

11 0 0.0001 5.765231124526998e-05 0.01009743621038472 0.0002060791356598642 0.01237703691693004
11 1 0.0005 7.334092553579447e-05 0.00936787634272962 0.0001808164528406915 0.01181362098199368
11 2 0.001 7.357960603183597e-05 0.009345516374902108 0.0001798261767567595 0.0118677211013769
11 3 0.005 7.368550458131022e-05 0.009350932459668559 0.0001798253733351534 0.01189268375256036
11 4 0.01 7.519157667406463e-05 0.009349267597414723 0.000180223585262416 0.01190256471798268
11 5 0.05 7.204436443712433e-05 0.009466196405543581 0.0001830563496204463 0.01197939552562022
11 6 0.1 0.0001537477706421421 0.01199161160345241 0.0001855486881699507 0.01207863575853296
11 7 0.5 0.0001211377042321164 0.01076049961510162 0.0001799735224794345 0.01254416348442544

15 0 0.0001 1.749467034780908e-06 0.001401166704923185 0.00100532841795377 0.02454573251764247
15 1 0.0005 2.260773856360363e-06 0.001583251182734724 0.001090456662015133 0.02582923469533294
15 2 0.001 3.649062617916682e-06 0.001843556152184789 0.001093698979388287 0.02587707337677836
15 3 0.005 4.000546475470885e-06 0.001906549141091229 0.001096107577618092 0.02590346729815907
15 4 0.01 3.74638160382842e-06 0.001866460436595663 0.001097768161195915 0.0259166980936012
15 5 0.05 3.921812797496876e-06 0.00189902302831646 0.001105254956928688 0.02596270384963384
15 6 0.1 7.342979387967604e-06 0.002765571055784566 0.001101549032875552 0.0258928140238136
15 7 0.5 1.921244007758036e-06 0.001528046638710201 0.0007370182835856297 0.02182649725460029

19 0 0.0001 1.47021723743674e-07 0.0004566848309202065 0.0002477691515913689 0.01660652940924168
19 1 0.0005 1.80870807386504e-07 0.0006217019110961175 0.0004344059571904272 0.02135121900056147
19 2 0.001 2.683035933671619e-07 0.0007389240645356843 0.0004386611095144876 0.02146309449535355
19 3 0.005 3.832489308456045e-07 0.0007745107748013957 0.000439352439824665 0.02149746985604073
19 4 0.01 2.836833760753097e-07 0.0006339033563249608 0.0004388158359548076 0.0214995813109381
19 5 0.05 3.885895143730371e-07 0.0007822674185273826 0.0004389338509247503 0.02151901569142223
19 6 0.1 1.25818638343591e-06 0.001423178742110398 0.0004477233711623867 0.02154943272417087
19 7 0.5 8.251177287366041e-07 0.001192626052626711 0.0003964964744328223 0.01863145400799704

23 0 0.0001 2.751861098207471e-08 0.0001902744372830334 2.54710985558528e-05 0.004112607998481455
23 1 0.0005 2.258889115536649e-09 5.286543114069175e-05 2.600616428036643e-05 0.004174376461115403
23 2 0.001 3.288437295257649e-07 0.0007128072431292765 2.602204801055646e-05 0.004176466795299816
23 3 0.005 2.866321325865335e-07 0.0006656918689431635 2.602187213241639e-05 0.00417740363236152
23 4 0.01 2.269758187401398e-07 0.0005935000559347259 2.601801703621609e-05 0.004177792733309982
23 5 0.05 1.080220403808828e-06 0.001282875798803929 2.603367205782545e-05 0.004176535467428688
23 6 0.1 1.836012122586539e-06 0.001669753318077394 2.615841537888673e-05 0.004166803311148826
23 7 0.5 2.10076548099771e-06 0.001789985929046889 3.232533110295417e-05 0.004506146369394837

27 0 0.0001 1.355477267277205e-09 4.50500411890431e-05 3.163048035710213e-15 4.17066954305767e-08
27 1 0.0005 2.245303437077476e-07 0.0005798994848964512 2.840386604216902e-15 3.957114169672593e-08
27 2 0.001 2.923810764114281e-07 0.0006617421825545478 2.922622464213314e-15 4.037940082302072e-08
27 3 0.005 1.365220347934477e-07 0.0004521820570237978 3.386334696565241e-15 4.250828211649349e-08
27 4 0.01 1.560219395666786e-07 0.0004834000191080712 3.604259127246321e-15 4.321621538405651e-08
27 5 0.05 1.173726556916961e-06 0.001325824803764863 3.938581060919735e-15 4.512377171916881e-08
27 6 0.1 1.858433400709807e-06 0.001668295124344521 4.711866381064373e-15 5.024638982664698e-08
27 7 0.5 0.0002697913491363198 0.02010175111691215 7.393183141093701e-15 6.290284471077712e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.0001 0.0008506158177659857 0.06215790278106681 0.000105813026968431 0.02126578056167894
3 1 0.0005 0.0008506202408730005 0.06215865082634453 0.0001054857910859237 0.0212114538055943
3 2 0.001 0.000850598720850254 0.06215559021124761 9.410696556077414e-05 0.02002402225123223
3 3 0.005 0.0008504563575173484 0.06213424626105857 3.236307022898487e-05 0.01169268207444873
3 4 0.01 0.0008503346951026518 0.06212054261458455 4.99222117441633e-06 0.004566755549510138
3 5 0.05 0.0008502337423095969 0.06212665362359493 0.0005093611376666574 0.04373612036815122
3 6 0.1 0.0008538115678719874 0.06204664859447373 0.01261498900578016 0.200803256275397
3 7 0.5 599.6095569989121 29.97939843558354 0.3324781525784478 0.6641574075755126

7 0 0.0001 0.0001152511265210957 0.01523463774391676 0.007293309051805986 0.1158302229641022
7 1 0.0005 5.830811049601311e-05 0.01048450303519166 0.007443497994409541 0.1196706471313658
7 2 0.001 2.717086662041752e-05 0.008628266906373749 0.007848699859366752 0.122305105149862
7 3 0.005 2.337375497042395e-05 0.007516751737050242 0.008092222064334489 0.1230657465317972
7 4 0.01 2.337733323656629e-05 0.007516157942780488 0.008103219976649605 0.1231426925088739
7 5 0.05 2.376408064675728e-05 0.007598598337941187 0.008174439470459647 0.1237206841193312
7 6 0.1 2.433847446932328e-05 0.007709559889328865 0.008264898723524535 0.124453730549076
7 7 0.5 2.815663690706524e-05 0.00851974022898494 0.009063818685729386 0.1308166989734065

11 0 0.0001 2.838711877375408e-05 0.00764616319816902 0.007261881863338928 0.1202685755105188
11 1 0.0005 2.393501173181984e-05 0.006664161066581631 0.007294390762516493 0.1191217353351797
11 2 0.001 1.512432308845262e-05 0.004864685496314802 0.007579725105748687 0.1186264732172291
11 3 0.005 2.812448050578361e-05 0.006916587119416562 0.007912220457606787 0.118936277477409
11 4 0.01 3.204274800046809e-05 0.00737541280291687 0.007935168734601277 0.1190095739529571
11 5 0.05 3.12164413974245e-05 0.007270016835649429 0.008039483508299373 0.1196575369790229
11 6 0.1 2.990591905609643e-05 0.007102895430755485 0.008162009065101242 0.1204145802448027
11 7 0.5 3.124640178324169e-05 0.007128659951883165 0.008920017242937724 0.1246041726184284

15 0 0.0001 4.397152049202864e-06 0.003774140064801479 0.006577064807697933 0.09793063478621544
15 1 0.0005 3.551367382478677e-06 0.003323858800998281 0.006936698319347764 0.1021467595541261
15 2 0.001 4.302719393664084e-06 0.003146628354177228 0.008305196656507583 0.1138549207892474
15 3 0.005 1.712850781100927e-05 0.005581799133500542 0.007261165464904543 0.1322140659848232
15 4 0.01 1.270164023654606e-05 0.004732731645042954 0.006994305503340386 0.1269511065692044
15 5 0.05 1.337782689188004e-05 0.00484113879513659 0.007157208449348647 0.1287910267947643
15 6 0.1 1.477404689107473e-05 0.005085945815978654 0.00752634154015025 0.132204933250093
15 7 0.5 2.960490273167016e-05 0.007140482597732589 0.01180161915115082 0.1579981039912494

19 0 0.0001 2.978248875919071e-06 0.0023204321326733 0.01367492379770312 0.09855553933257055
19 1 0.0005 1.636598776931632e-05 0.004987381113255918 0.01195488284294753 0.0948859326178042
19 2 0.001 1.735399698606169e-05 0.004880026088311951 0.00666842700932958 0.09113277153183974
19 3 0.005 2.660151228196595e-06 0.002162638248331294 0.003781858004751695 0.07928441132912978
19 4 0.01 2.491617198595543e-06 0.002183660405849164 0.003889018830413102 0.07814534036922116
19 5 0.05 2.549108010566623e-06 0.002232728967945352 0.004988005158233277 0.07699325949868285
19 6 0.1 2.341946240617749e-06 0.002118106965352418 0.00543082633469948 0.08491143452958472
19 7 0.5 2.55505866202197e-06 0.002105434807093687 0.00696538677041857 0.1211991493129805

23 0 0.0001 1.454289007892934e-06 0.002153456202765636 0.009446930762233716 0.08201173079114366
23 1 0.0005 1.387912828625675e-05 0.004720518410312735 0.01074880968468798 0.08411585970453239
23 2 0.001 1.92275052404132e-05 0.005677087041629836 0.01519870611583713 0.1026756178234365
23 3 0.005 2.289569147516774e-06 0.001934617280632267 0.01567289856170635 0.1191890690866149
23 4 0.01 8.823575269981771e-07 0.001428099582438946 0.01002607644171384 0.1091439833800534
23 5 0.05 2.731156237686137e-06 0.002522463103734829 0.02118358338296156 0.1601217794530949
23 6 0.1 2.777248217944725e-06 0.002480541839357198 0.02067831562376804 0.1577040031549077
23 7 0.5 3.245956770582523e-06 0.002551714304141584 0.021504353915267 0.1692309579786806

27 0 0.0001 2.012158559941038e-05 0.006088027202810764 0.01032263911391038 0.08215783807824839
27 1 0.0005 2.194812495520547e-05 0.006199500656920875 0.01038531700034638 0.08171766337573017
27 2 0.001 1.841807297429781e-05 0.00551749543998703 0.01171772505614336 0.08719447509256995
27 3 0.005 3.423481714708756e-06 0.002438631431269211 0.01691381750135159 0.1192962280800449
27 4 0.01 1.28561412851614e-06 0.001422774604926236 0.01856216468764264 0.1275966923246696
27 5 0.05 1.668116005661336e-06 0.002124413284579685 0.01989741264402567 0.1542667365586565
27 6 0.1 1.653276801927344e-06 0.002118433860581526 0.01987718089553829 0.1547598448434639
27 7 0.5 1.604364487490386e-06 0.00203396115274046 0.0195026092098366 0.158353040947822

31 0 0.0001 2.200955889387825e-05 0.006384862746483311 0.01923136042858939 0.1147065575255499
31 1 0.0005 2.602302553706811e-05 0.006605055868152299 0.01725378179223637 0.1093332776353138
31 2 0.001 2.06841498063511e-05 0.005605411231970781 0.01661200783732926 0.1051547149022571
31 3 0.005 4.614998482262611e-06 0.002766063231836036 0.01757472617161821 0.1171570966101414
31 4 0.01 1.372911038643127e-06 0.001556212288611469 0.03442082466596905 0.1597617678107661
31 5 0.05 1.024296253553292e-06 0.001556997540899552 0.0442330550173671 0.2309226243659726
31 6 0.1 1.064974777082169e-06 0.001593504456906203 0.04204746632372294 0.2262904640139634
31 7 0.5 1.310391989151458e-06 0.001778557806616732 0.03134869790480573 0.1967271933952819

35 0 0.0001 2.563746435202988e-05 0.006462671998876512 0.01612550178917629 0.1122305397450873
35 1 0.0005 2.465924374667996e-05 0.00619672831246687 0.01511897045706024 0.1080531834047789
35 2 0.001 1.258655831608844e-05 0.004395958323293314 0.01356167741106395 0.1031732847220408
35 3 0.005 2.476797511415947e-06 0.001977766909029288 0.01602817509032251 0.1161876655950995
35 4 0.01 6.632109523546228e-07 0.0009915786822856099 0.03622927874442867 0.1764990028650122
35 5 0.05 4.340673628699458e-06 0.00270995273095842 0.04749623107642471 0.1928509479125817
35 6 0.1 3.043540728103646e-06 0.002417110741952833 0.03773750401096652 0.1764628675741968
35 7 0.5 1.179378053466796e-06 0.001718971637328703 0.02505310245500637 0.1601192335939114

39 0 0.0001 1.009859578129676e-05 0.004150807230407061 0.01382180158577485 0.1053920708424756
39 1 0.0005 8.504930319423479e-06 0.003765663381933848 0.01314287701897235 0.102160369802605
39 2 0.001 7.588546845498111e-06 0.003507274504301439 0.01290327691785883 0.1007725842168978
39 3 0.005 7.198810660749039e-06 0.003034515063421672 0.01259532769254959 0.08999269299029411
39 4 0.01 1.817708864157044e-06 0.001797660526014155 0.03018868776974871 0.1439696249682341
39 5 0.05 1.395107834541246e-06 0.001745774095605057 0.06220487449667337 0.2250256487018074
39 6 0.1 3.879695382311103e-06 0.002812472242674335 0.1141417540157998 0.3428597561969882
39 7 0.5 0.003347369946647901 0.07144191868437089 0.1777463651681732 0.4550548122563973

43 0 0.0001 1.261416512617594e-05 0.004592319873955475 0.0145365391692305 0.1094776181351544
43 1 0.0005 1.32518739929741e-05 0.004607943541812709 0.01362549015061797 0.1056730488193776
43 2 0.001 1.311770647712721e-05 0.004370372654933341 0.01193140990247013 0.1004125175064041
43 3 0.005 5.65957200015001e-06 0.002716416353881534 0.008412077901502644 0.08446950100398798
43 4 0.01 1.631366673953056e-06 0.001688952316126091 0.02555753201924595 0.1380219003160681
43 5 0.05 1.314290038218527e-06 0.001704579953367702 0.03794185823566522 0.1738083745631203
43 6 0.1 6.397507609180849e-06 0.003747412659197202 0.1166452314509059 0.3267193062667744
43 7 0.5 NaN 0 NaN 0

47 0 0.0001 5.124918254483615e-06 0.003005417719581072 0.01633460477774613 0.1206007630337731
47 1 0.0005 4.866389268919499e-06 0.002908259495224996 0.01540026192833509 0.1167693257120086
47 2 0.001 1.065049344865029e-05 0.003967896853712904 0.01321579979582132 0.1074339106154429
47 3 0.005 5.355922008830066e-06 0.002640086476075165 0.009706056500267582 0.09038542927223836
47 4 0.01 1.744071575491436e-06 0.001745422124391105 0.02700995729134312 0.1452148757276437
47 5 0.05 8.53755289417286e-07 0.001268111952694273 0.04974537145379643 0.2232350650944539
47 6 0.1 1.047807116437495e-06 0.001392783924629715 0.053002014629687 0.2353792605007137
47 7 0.5 0.005709298821103265 0.09188134235633161 0.03505541569212513 0.2343365756370381

51 0 0.0001 1.610035618988838e-05 0.004513807886547649 0.01430092497867798 0.1155311219822233
51 1 0.0005 1.021742370470579e-05 0.003513393342004179 0.01364679455366983 0.1126210621297639
51 2 0.001 5.020725331219838e-06 0.002491044949769261 0.01317989329666424 0.110335018014895
51 3 0.005 2.43917660299305e-06 0.001887385827159527 0.01062610586028486 0.09911767958802309
51 4 0.01 1.12937927904796e-06 0.001455514519063783 0.02084680701382171 0.1361836135869186
51 5 0.05 7.233086084366729e-07 0.001093994344142146 0.0395713047732164 0.2040214076859848
51 6 0.1 1.203522875708722e-06 0.001470423863154213 0.03971210164599168 0.2248654068887124
51 7 0.5 0.004376461552565788 0.0805239873553143 0.1387286752612864 0.3817759294379424

55 0 0.0001 7.114443244402713e-06 0.003129469455701361 0.01360764673104472 0.1125044759984994
55 1 0.0005 7.126473258738661e-06 0.003087516341813146 0.01283409003006528 0.1090011052119555
55 2 0.001 5.268693220526107e-06 0.00262983003812689 0.01203194394602963 0.1053187782851963
55 3 0.005 2.386013547365412e-06 0.001894048587032238 0.007885876802360759 0.0860937596529503
55 4 0.01 1.573847229274132e-06 0.001662241499344574 0.004545947311281519 0.06652305368244193
55 5 0.05 1.473110349679321e-06 0.001620100428514348 0.005805688925374875 0.0754996276530181
55 6 0.1 0.004648206179618511 0.08372117148597225 0.04071224595855896 0.2050030016172568
55 7 0.5 0.004584977078751428 0.08234184211559548 0.1394022253005062 0.3489967363967363

59 0 0.0001 3.460620703269288e-06 0.002184895952916932 0.01358354025683381 0.1117704224749518
59 1 0.0005 4.936745851374611e-06 0.00256485634893977 0.01280823705191514 0.1083253057826856
59 2 0.001 4.911728065977695e-06 0.002557559456595637 0.01189871397430419 0.1045008798719511
59 3 0.005 2.514966596734916e-06 0.001965649284483728 0.007779409130151261 0.08570190497685859
59 4 0.01 1.704734171330975e-06 0.001722839249913566 0.004617796180926618 0.06707826981670384
59 5 0.05 1.574437588477386e-06 0.001668975583191123 0.005422345153370684 0.07295869300971281
59 6 0.1 0.00466232700334738 0.08366004909192526 0.00724202604936521 0.08333331297528412
59 7 0.5 0.004564551262415693 0.0824590798446021 0.00825517769008989 0.08513579273132277

63 0 0.0001 4.091262299303285e-06 0.002411501316411435 0.00672643659762151 0.07975154089908143
63 1 0.0005 4.460016821554721e-06 0.002505444493670517 0.006325937778220482 0.07720959969740093
63 2 0.001 4.096902935770697e-06 0.002411297065116891 0.005886486051050524 0.07444091972553446
63 3 0.005 2.623212197276519e-06 0.002009863234095022 0.005209265948033527 0.06871277001642684
63 4 0.01 2.099076001930583e-06 0.001857530189770529 0.005046450524168941 0.06785444852333178
63 5 0.05 0.004663649295509791 0.08364846490043076 0.004032561708296155 0.061580757499754
63 6 0.1 0.004663668242478629 0.08359300524053292 0.003526570031306311 0.05844813554454875
63 7 0.5 0.004674380246779714 0.08365682350924608 0.01557554929151901 0.1168560448068211

67 0 0.0001 4.091434132402936e-06 0.002447404686608756 0.006455722144264123 0.07916736235546784
67 1 0.0005 4.317725786297001e-06 0.00250702706913275 0.006102749667131839 0.07685685943409792
67 2 0.001 3.717112034969052e-06 0.002335578840670038 0.005734118832723566 0.07440563764090591
67 3 0.005 2.32131860542962e-06 0.001923214985922961 0.004246811330151231 0.06281694140367766
67 4 0.01 1.888546275415639e-06 0.00178898758400825 0.004189460352326091 0.06159409442654928
67 5 0.05 0.004668536962777057 0.08369021805721744 0.003054289281642884 0.05234973688630862
67 6 0.1 0.004663127846521765 0.08357486966175687 0.005450786444497767 0.06740657334614264
67 7 0.5 0.004675368724169857 0.08365011273905143 0.003636943368187604 0.05931678526777728

71 0 0.0001 3.433432255557584e-06 0.002249826839486158 0.003412647110202046 0.05643387854366932
71 1 0.0005 3.54540796352921e-06 0.002282362609149491 0.003297425317571456 0.05547170593650819
71 2 0.001 3.122037537369004e-06 0.002152946088619601 0.003185648566792644 0.05450910532544273
71 3 0.005 2.278643607678802e-06 0.001893508864022841 0.002375995534615109 0.04719423712424797
71 4 0.01 2.077623155016278e-06 0.001838178075421748 0.00197885287776784 0.04088772678934649
71 5 0.05 0.004689098897561028 0.08382309741516902 0.00497303323179558 0.06513011705879101
71 6 0.1 0.004688371717390281 0.08374802514394952 0.008303578553798057 0.08352084878797084
71 7 0.5 0.004661438858931827 0.08358623964616818 0.00564222184555946 0.07095169927732381

75 0 0.0001 3.225846467069694e-06 0.002206827090784014 0.003576813617753695 0.05749317630495576
75 1 0.0005 3.199995512997735e-06 0.002189435548201057 0.003465901278763907 0.05658035169357878
75 2 0.001 3.030323471085157e-06 0.002128141232681457 0.003355140836397491 0.05564083293507815
75 3 0.005 2.364266229495916e-06 0.001918304633275358 0.002540692533985164 0.04850731931455288
75 4 0.01 2.203015516489101e-06 0.001876802406085343 0.002279670896798521 0.04359865239664618
75 5 0.05 0.004686249705236517 0.08377974250682296 0.002630941038379873 0.04664782424235581
75 6 0.1 0.004672372031683155 0.08365859684829191 0.002751007192199544 0.04945131750566922
75 7 0.5 0.004688538888167229 0.08378830770051149 0.003057545813057374 0.05282170500184047

79 0 0.0001 3.21619863353893e-06 0.002204714066285085 0.002213201665295349 0.04296745898138798
79 1 0.0005 3.232226806628613e-06 0.002201842202198545 0.002269737019439272 0.04333258233876436
79 2 0.001 2.988716931950091e-06 0.002112263745239762 0.002318608184793011 0.0437983265486519
79 3 0.005 2.519655935278417e-06 0.001964413948273958 0.002431578317991824 0.04487393217545865
79 4 0.01 2.429566203545811e-06 0.001947247499552329 0.002427588868853107 0.04478990100443669
79 5 0.05 0.004684938004585609 0.08377622398927054 0.002554006249788996 0.04707489165573864
79 6 0.1 0.004675697142480404 0.0836932583397525 0.002991098796622696 0.05094266344759646
79 7 0.5 0.004685232674800905 0.08380365127401435 0.003183813063346552 0.05342336607399178

83 0 0.0001 3.014613675171978e-06 0.002129936892323769 0.002615177688320242 0.04632138478733827
83 1 0.0005 3.059376491214188e-06 0.002138606118795572 0.002673493759997181 0.04686881525966624
83 2 0.001 2.971021779532397e-06 0.002104527256997279 0.002725850549112279 0.04733086729566804
83 3 0.005 2.555515276348219e-06 0.001980502949886276 0.002833658733599146 0.04829508240963976
83 4 0.01 2.386441139204021e-06 0.001936307330077991 0.002801420013633742 0.04797934052183073
83 5 0.05 0.004678861112215302 0.08373058497477848 0.002492825778663041 0.04499435646855743
83 6 0.1 0.004667734377764451 0.08362871844492492 0.002749470524365165 0.04894771511082885
83 7 0.5 0.004681545596702069 0.08375222018343731 0.004034083782450571 0.05960444158789491

87 0 0.0001 3.138937781958801e-06 0.002168317070460724 0.002536180616624564 0.0455913253924296
87 1 0.0005 3.127040369375109e-06 0.002157035467374779 0.002591627398248904 0.04611077897633087
87 2 0.001 3.013932605053982e-06 0.002113971305058193 0.002641555955591087 0.04655303161064495
87 3 0.005 2.575084448590758e-06 0.001981426409426224 0.002741438792445744 0.04745197743498675
87 4 0.01 2.441875793617672e-06 0.001951321622537527 0.002710368299357959 0.04713768044308098
87 5 0.05 0.004681631885869344 0.08374963181737716 0.002415253217797737 0.04426442683948406
87 6 0.1 0.004669689011608739 0.08364159794146309 0.002700080670106305 0.04852169119190619
87 7 0.5 0.004679344379969011 0.08373707135180863 0.003998272369274276 0.05940041814449182

91 0 0.0001 3.126995206650214e-06 0.002168252613039101 0.00249756404088749 0.04522040750534184
91 1 0.0005 3.096090678468321e-06 0.002148271696262416 0.002554310302906645 0.04574694829515169
91 2 0.001 3.020504071035331e-06 0.00211339400767363 0.002603192707209725 0.04619174369150469
91 3 0.005 2.674664686832733e-06 0.002012580558410804 0.002699400734229343 0.04707531064429626
91 4 0.01 0.004667499340635007 0.08364701317788148 0.002646635218876407 0.04659058816197337
91 5 0.05 0.00467950210845376 0.08373614732362222 0.002263583327444868 0.04288922286313634
91 6 0.1 0.004671157896834353 0.08365865631856773 0.002090474704444807 0.04310188366564804
91 7 0.5 0.004678543810514049 0.08374374609633195 0.002878389358106399 0.05078692701796683

95 0 0.0001 3.111097679716233e-06 0.002165647678603833 0.002438445625536278 0.04482854522728541
95 1 0.0005 3.05735280059652e-06 0.002139248936553262 0.002482584259212631 0.04524149832137125
95 2 0.001 2.973410793333555e-06 0.002101790959916361 0.002519364574103598 0.04557984759900846
95 3 0.005 2.688279045416872e-06 0.002018703886329298 0.002577171969860189 0.04612133429313137
95 4 0.01 0.004670044952776021 0.08366827057044679 0.002505777078681486 0.04544944160096187
95 5 0.05 0.004681611163796762 0.08376016796753971 0.002086263270515652 0.04126300863956944
95 6 0.1 0.004672947491446795 0.08368033761927718 0.002203401338788393 0.04441307050040311
95 7 0.5 0.004679004389960511 0.08373084704851674 0.002953024920385721 0.05167415055017832

99 0 0.0001 3.074021730969971e-06 0.002151909530613061 0.002010818885959883 0.04049537814806148
99 1 0.0005 3.004714324281497e-06 0.00212150336716288 0.002035461470669912 0.04074327742041028
99 2 0.001 2.896286536957313e-06 0.002076371450460357 0.002052174606337046 0.04090351368074241
99 3 0.005 2.718223937677211e-06 0.002028368156937965 0.002049722510475019 0.04086266082460932
99 4 0.01 0.004667524270850104 0.0836408644951292 0.001965990044110355 0.03997229296294613
99 5 0.05 0.004678066098894653 0.08372598579430557 0.001644026566161341 0.03636178634149367
99 6 0.1 0.004669796649210382 0.08365045732319754 0.001536040636098899 0.03700118911306061
99 7 0.5 0.004676196313355149 0.08370309696192191 0.002456960750145431 0.04705079509138121

103 0 0.0001 3.076451202016887e-06 0.002152441557417006 0.001653418666651731 0.03643685687191967
103 1 0.0005 2.997236860126643e-06 0.002118795695735809 0.001672921517431127 0.03665182753538621
103 2 0.001 2.891199977223496e-06 0.002074689223294346 0.001684682897010287 0.03677273498209388
103 3 0.005 2.72122181193373e-06 0.002029151680156271 0.001667626769743494 0.0365651322233268
103 4 0.01 0.004668426019039372 0.08364814032343126 0.001579576078077908 0.03553163902678125
103 5 0.05 0.004679045738680761 0.08373362893774194 0.001279611265107003 0.03176165781176299
103 6 0.1 0.004670604673438313 0.08365672308122729 0.001291369001474499 0.03388850551536504
103 7 0.5 0.004675195191945453 0.08369517445466057 0.001569520180948027 0.03774277362977041

107 0 0.0001 3.052025383990142e-06 0.002144550857568817 0.0009362687092316871 0.02753635932001253
107 1 0.0005 2.988400614168377e-06 0.002117201898564236 0.0009485607561097105 0.02771815455943349
107 2 0.001 2.911388999352304e-06 0.002084636334660495 0.0009548288864066784 0.02780253704158098
107 3 0.005 0.004658640038644251 0.08354182584067171 0.000921774215650269 0.0272790368537964
107 4 0.01 0.00466620199570781 0.08362588837999185 0.0008448850628482158 0.02604895554681397
107 5 0.05 0.004676938815187381 0.08371639390071106 0.0007441006391468771 0.02598659517144553
107 6 0.1 0.004665775435543607 0.08361619087549554 0.0008564770599142976 0.02791693201124312
107 7 0.5 0.004669268808164736 0.08364324123914546 0.001083967885463622 0.03160504998732327

111 0 0.0001 3.071670144809531e-06 0.002154128297894076 0.0009798095644545689 0.0282523478119342
111 1 0.0005 2.973102678313385e-06 0.002115047436107353 0.0009889249642388042 0.0283787456422413
111 2 0.001 2.862956388929336e-06 0.002070528425346385 0.0009922393670205349 0.02841348613188255
111 3 0.005 0.004667486671151699 0.08362213297238075 0.0009658878286873287 0.02800536179031166
111 4 0.01 0.004671267374578211 0.08366924282034516 0.0009052897448278347 0.02707609431210145
111 5 0.05 0.004675950964055274 0.08370376914428279 0.0007214117950565602 0.02558015804840097
111 6 0.1 0.004664612998061961 0.08360167863459234 0.0008109804602103533 0.02713531398947189
111 7 0.5 0.004669155423096472 0.08363887016705052 0.0009245950780261544 0.02889876395671642

115 0 0.0001 3.057311717674489e-06 0.002148202313764003 0.001045822372771951 0.02928670886421902
115 1 0.0005 2.97620265463822e-06 0.002115328806504113 0.001054443352210877 0.02940221853332448
115 2 0.001 2.862885702012611e-06 0.00206961293465735 0.001057274295651633 0.02942849631026356
115 3 0.005 0.004663634948313533 0.08358516848988851 0.00103598758111735 0.02910444961836012
115 4 0.01 0.004667909111448041 0.08363440826159296 0.0009812224488780366 0.02829698365891198
115 5 0.05 0.004675063036915792 0.08369385144773167 0.0007368099190527275 0.02542399425649777
115 6 0.1 0.004664921737225927 0.08360583364346841 0.000797907243393319 0.02697283768876035
115 7 0.5 0.004669508713705394 0.0836467896496158 0.0007400282283926708 0.02594567419168015

119 0 0.0001 3.000657727007405e-06 0.002123184045333293 0.0003625502756561297 0.01670673748054141
119 1 0.0005 2.918760274286484e-06 0.002091894642174186 0.0003624585475650021 0.01670276550508354
119 2 0.001 2.895503411451725e-06 0.002080851575318565 0.0003628425688673885 0.01670879540089776
119 3 0.005 0.00465808171501787 0.08352940702295752 0.0003801955031067224 0.01707418284402706
119 4 0.01 0.004652846120268062 0.08348723886292664 0.0003915554007941321 0.01729901003811873
119 5 0.05 0.004663759790972692 0.08357657385209949 0.0004013421344020054 0.01747037613691926
119 6 0.1 0.004651960997289968 0.08346980436352425 0.0003971770052259527 0.0173330794403157
119 7 0.5 0.004656924344387383 0.08351547490593125 0.0005121947299981473 0.02036735502112452

123 0 0.0001 2.957304022525738e-06 0.002106845677685598 0.0001991715208427673 0.01243258088583266
123 1 0.0005 2.931271005720424e-06 0.002095903147997458 0.0001993310288625316 0.01243686804432242
123 2 0.001 2.936677758932025e-06 0.002095675057478541 0.000199320729153389 0.01243546664080941
123 3 0.005 0.004657545505179936 0.08352278330449803 0.0001980435752663756 0.01239871025024075
123 4 0.01 0.004661683552760009 0.08356274313694234 0.0002031906102103967 0.01256246829556984
123 5 0.05 0.00465959636265911 0.08353619383187283 0.0002487966537903341 0.01390592554666104
123 6 0.1 0.004649963981724356 0.08344983261040495 0.0002728998987769451 0.01457143883610668
123 7 0.5 0.004654288783652939 0.08348768624092395 0.0003715389736069588 0.01698595333073716

127 0 0.0001 2.956223413929308e-06 0.002105553836755814 0.0002314184642133531 0.01334880902043001
127 1 0.0005 2.944023356072575e-06 0.002099684887987507 0.0002315743829656055 0.01335259479888162
127 2 0.001 2.948095157981426e-06 0.002099242956139502 0.0002315471277028236 0.01335065555015924
127 3 0.005 0.00465828959943659 0.08352847564125954 0.0002302118967640228 0.01331486764422807
127 4 0.01 0.00465640634220631 0.08351403290220061 0.0002350724559788163 0.01345961134960671
127 5 0.05 0.004658949948602477 0.08353187261923045 0.0002725587845625237 0.01451538648541673
127 6 0.1 0.004649537890777695 0.08344775977010022 0.0002890178035560776 0.01496677330540819
127 7 0.5 0.004652639166555469 0.08347679077459613 0.00019135274109091 0.01252497734403291

131 0 0.0001 2.898471307813414e-06 0.0020841523550712 0.0001691905621140494 0.01163256617348418
131 1 0.0005 2.970411558272806e-06 0.002108769479461259 0.0001692807104079205 0.01163534029240043
131 2 0.001 2.887573642726555e-06 0.002077967576283868 0.0001692408455710325 0.01163352017423891
131 3 0.005 0.004660154166457341 0.08354562174938707 0.0001677146668187774 0.01158504677247374
131 4 0.01 0.0046630383619048 0.08357360499590039 0.000170221636885107 0.0116770785655369
131 5 0.05 0.004658094541991157 0.08352591535681908 0.0001933261989458816 0.01246960807890163
131 6 0.1 0.004648497654245397 0.08344045653483656 0.0002044914578114566 0.01284054051893502
131 7 0.5 0.004652631875604848 0.08347657014530308 0.0001987355747591862 0.01275283721631415

135 0 0.0001 2.886894383193871e-06 0.002080184309698918 9.590166749854816e-05 0.008941393024750499
135 1 0.0005 2.962555225310244e-06 0.002106652617772209 9.59065436973347e-05 0.008941569262731153
135 2 0.001 2.884437980589107e-06 0.002077812511528609 9.584603827769715e-05 0.008938512036013813
135 3 0.005 0.00466044997441239 0.08354718940355532 9.56239532953988e-05 0.008929719607744135
135 4 0.01 0.004662829327020335 0.08356884328587455 9.765633152152108e-05 0.009027673860657282
135 5 0.05 0.004657162724397709 0.08351380927293484 0.0001116257891994056 0.009668322266801255
135 6 0.1 0.004647493514388227 0.08342740193833675 0.000116982491098947 0.009911261024355134
135 7 0.5 0.004651644348980185 0.08346405473385765 0.0001253400551842514 0.01028710282228196

139 0 0.0001 2.882675361043283e-06 0.00207851274537596 9.197067022080389e-05 0.008767313405225186
139 1 0.0005 2.96459739432372e-06 0.002107275091763672 9.199394104901319e-05 0.00876826073981829
139 2 0.001 2.888292240064023e-06 0.002079185490025282 9.195840168203898e-05 0.008766215673326028
139 3 0.005 0.004660614574316361 0.08354823473613315 9.218870802774618e-05 0.008776209334464435
139 4 0.01 0.004655384302210935 0.08350114269140407 9.48348168676149e-05 0.008901882190581745
139 5 0.05 0.0046575513881603 0.08351632407257936 0.0001110558993520053 0.009642688405880673
139 6 0.1 0.004652503566745703 0.08347171059902214 0.0001188242040915169 0.009981256407609607
139 7 0.5 0.004652330064653811 0.08347066706111939 0.0001417558455200295 0.01091897637338346

143 0 0.0001 2.887860115035107e-06 0.002079960625103627 8.723971018302716e-05 0.008729028282179141
143 1 0.0005 2.93427579155417e-06 0.002096057355636116 8.728629126554248e-05 0.008731214759673867
143 2 0.001 2.920635543977436e-06 0.002090411893878485 8.728125053733738e-05 0.008730678331732578
143 3 0.005 0.004661175657805945 0.08355332035967056 8.758216513556815e-05 0.008745359506259986
143 4 0.01 0.004652318096510242 0.08347395781506295 9.024257126043405e-05 0.008875648723167595
143 5 0.05 0.004657718045424909 0.08351798086193885 0.0001085695041599139 0.009723274933202908
143 6 0.1 0.004665767427871434 0.08359073502618131 0.0001188769209944576 0.01016746234622878
143 7 0.5 0.004651646416901311 0.08346449859436023 0.0001398020672163467 0.01098764896466209

147 0 0.0001 2.940562510512249e-06 0.00209886158234962 9.064668139142462e-05 0.008783519248174776
147 1 0.0005 2.939198194383296e-06 0.002097824571986706 9.091171780217627e-05 0.008785546766724828
147 2 0.001 2.902169997572214e-06 0.002083793340958096 9.097354225094595e-05 0.008784782117911005
147 3 0.005 0.004660608514050891 0.08354827044830859 8.919329317876017e-05 0.008796640520076671
147 4 0.01 0.004653380281993285 0.08348351476891036 9.117089609162124e-05 0.00892413519273294
147 5 0.05 0.004656877845889206 0.08351048162761687 0.0001089491554296018 0.009742976327599462
147 6 0.1 0.004649075045062968 0.08344110997228293 0.000118599875984189 0.01015802420363887
147 7 0.5 0.004651602914434142 0.08346400219635353 0.0001401759067787766 0.010995888049529

151 0 0.0001 2.903927720491476e-06 0.002085864403799764 9.057316161371375e-05 0.008744466385451011
151 1 0.0005 2.890622256050037e-06 0.002080479493998588 9.083329761367064e-05 0.008746482246763665
151 2 0.001 2.863127539786394e-06 0.002069720322231738 9.089015680606865e-05 0.008745713926367249
151 3 0.005 0.004660331994621006 0.08354578492773657 8.910770257851102e-05 0.008758782235642859
151 4 0.01 0.004661124689076316 0.08355304328864355 9.085684874408482e-05 0.008884793296188187
151 5 0.05 0.004655039880877102 0.08349445268855371 0.0001080936389288832 0.00966858652715763
151 6 0.1 0.004665772786891133 0.08359138438359981 0.0001174710915098872 0.01007475504527866
151 7 0.5 0.004651472755847002 0.0834630689858562 0.0001426882245621266 0.01112733698498924

155 0 0.0001 2.865778878859037e-06 0.002072545425944483 8.295618711222388e-05 0.008521770633085013
155 1 0.0005 2.864958786499948e-06 0.0020715671962801 8.301736813241575e-05 0.008524824852175095
155 2 0.001 2.905150606906036e-06 0.002085160822303145 8.303998669006943e-05 0.008525740140395976
155 3 0.005 0.004664252332896086 0.08358130417950216 8.337547419349744e-05 0.008542969881524698
155 4 0.01 0.004662789809993673 0.08356835921127947 8.575686895658117e-05 0.008661436506515297
155 5 0.05 0.004655151620737476 0.083495748264375 0.0001037499934407823 0.009494087097189463
155 6 0.1 0.004645579151917241 0.08341030272164707 0.000116036992450175 0.01002240628939233
155 7 0.5 0.004651355614755526 0.08346133431502167 0.0001284322329335752 0.01062260637631518

159 0 0.0001 2.895781344319512e-06 0.002081947138977913 7.008390976218948e-05 0.007873926845520907
159 1 0.0005 2.872166036689775e-06 0.002073185570332203 7.008075894368822e-05 0.007873806357163726
159 2 0.001 0.004655593532440094 0.0835027589400914 7.009075405870427e-05 0.007874153985957588
159 3 0.005 0.004657836480355648 0.08352299913890793 7.006528025669436e-05 0.007873841246087032
159 4 0.01 0.004661271971291164 0.08355361779746451 7.145346382330776e-05 0.007950820310254847
159 5 0.05 0.004655285880102698 0.08349768406063118 7.751067029416258e-05 0.008274396476964818
159 6 0.1 0.004650424807481244 0.08345400117200619 8.030398288906929e-05 0.008421495398236778
159 7 0.5 0.004652014845874056 0.0834675515526917 9.220619545918096e-05 0.009012835964635091

163 0 0.0001 2.916962245528565e-06 0.002089812523812906 7.075737762659052e-05 0.007910677586996595
163 1 0.0005 2.869069031148519e-06 0.00207236060640037 7.077073274094541e-05 0.007911431335743568
163 2 0.001 0.004655342709760878 0.08350083535004149 7.077966735925069e-05 0.007911730353871271
163 3 0.005 0.004667830780143311 0.08361300040938158 7.064480931609343e-05 0.007905838948207844
163 4 0.01 0.004661185933608689 0.08355344349126392 7.169585894060794e-05 0.007965156290130171
163 5 0.05 0.00465502724721384 0.08349625311877729 7.621178705466735e-05 0.00821121602282282
163 6 0.1 0.00465074575030463 0.08345781272645647 7.737227110562955e-05 0.008277927047206535
163 7 0.5 0.004653107427040728 0.08347922823463438 7.447214495579209e-05 0.008139568670002539

167 0 0.0001 2.888746188183684e-06 0.002080256421494564 6.564760981653869e-05 0.0076593552785853
167 1 0.0005 2.871964036501289e-06 0.002074039541848371 6.567709963693525e-05 0.00766119618424066
167 2 0.001 0.004656395406927562 0.08351091853782355 6.559878476582009e-05 0.007656707508487126
167 3 0.005 0.004657269677371018 0.08351883509225466 6.555306177834515e-05 0.007654755231020105
167 4 0.01 0.004664378568752995 0.08358237644851352 6.70241850603783e-05 0.007737716162868669
167 5 0.05 0.004657628938380518 0.08352001584719737 7.273930118047223e-05 0.008049424770916969
167 6 0.1 0.004651320061820218 0.08346371707458156 7.295275288863112e-05 0.008068625465216583
167 7 0.5 0.004653744187922872 0.08348536117830774 3.616754417099498e-05 0.005787089036203175

171 0 0.0001 2.875626049966232e-06 0.002074825043784756 3.714834826934995e-05 0.005731877600642976
171 1 0.0005 2.875332608228818e-06 0.002074615250281742 3.702446108214365e-05 0.005721652061848603
171 2 0.001 0.00466196244598902 0.08356033492226933 3.719740846662919e-05 0.005734655657060994
171 3 0.005 0.004654679225929676 0.08349557593385537 3.739249194338786e-05 0.005748900965324655
171 4 0.01 0.004691795569403946 0.08382811222767961 3.755374350164944e-05 0.005761705146424045
171 5 0.05 0.004658018445302015 0.08352470969949399 3.925238197357831e-05 0.005891440843876383
171 6 0.1 0.004652410949379055 0.08347479339508368 4.101117828660837e-05 0.006022262269415712
171 7 0.5 0.00465396736425893 0.08348914798762319 4.168371893794637e-05 0.006045093839599058

175 0 0.0001 2.871956540261745e-06 0.002073768400904896 3.917618167262108e-05 0.005896436518093351
175 1 0.0005 2.908703851057989e-06 0.002086894514730542 3.878572051308678e-05 0.005864697369602156
175 2 0.001 0.004658244666751909 0.08352725243470838 3.86777640075627e-05 0.00585496271137953
175 3 0.005 0.004658841649671952 0.08353292814704405 3.900368259546583e-05 0.005880189454441354
175 4 0.01 0.004659196485239965 0.08353631187180843 3.903734500902742e-05 0.005882316817531041
175 5 0.05 0.004658422227221523 0.08352839317098004 3.857708079442444e-05 0.005843300725715928
175 6 0.1 0.004653038647441708 0.08348041660991568 3.728130827612553e-05 0.0057441825800435
175 7 0.5 0.004654207799189352 0.08349107809767187 2.513306108223784e-05 0.004797046750325995

179 0 0.0001 2.908971592343454e-06 0.002087356789012507 4.077406790706215e-05 0.006066564125540852
179 1 0.0005 2.857442913401129e-06 0.002068701425987918 4.055934620336439e-05 0.006050217494582899
179 2 0.001 0.004657408180173484 0.08352005954264197 4.049127382903515e-05 0.006043662705097486
179 3 0.005 0.004658870866673548 0.08353336658731081 4.088052684363224e-05 0.006068639939347698
179 4 0.01 0.0046585049142585 0.08353024439435597 4.110449618906886e-05 0.006079935777912882
179 5 0.05 0.004664918073242281 0.08358691618435454 4.03465664736492e-05 0.005982263336450577
179 6 0.1 0.004652676951400639 0.08347743634862015 3.70916649571111e-05 0.005730174959408751
179 7 0.5 0.00465401920385935 0.08348943900828987 2.561617874959564e-05 0.004842677686429209

183 0 0.0001 2.879897952672261e-06 0.002076715442907773 3.572343818554625e-05 0.005722552002502601
183 1 0.0005 2.881006849122729e-06 0.002077120587742343 3.978579860701151e-05 0.006001883744436443
183 2 0.001 0.004675327180885123 0.08368050563503227 3.889811156804074e-05 0.005963702620662481
183 3 0.005 0.004683007496228708 0.08374952040965677 4.059586304128348e-05 0.006049128514892477
183 4 0.01 0.004658051457976686 0.08352602084959404 3.011299653340931e-05 0.005289522328996155
183 5 0.05 0.004664208440271943 0.08358109571194916 3.388947030354917e-05 0.005616377083456414
183 6 0.1 0.00465357115039542 0.0834856798509378 3.20674727448153e-05 0.005499217610746454
183 7 0.5 0.004655289064473617 0.08350105103223804 2.976709969852789e-05 0.005332907552582311

187 0 0.0001 2.903402911198301e-06 0.002085139757979082 3.979211130086025e-05 0.005941060851553326
187 1 0.0005 2.878136150950548e-06 0.002076148455137261 3.27001601558331e-05 0.00542503845152309
187 2 0.001 0.004659830642412592 0.08354165977678774 2.625553445613344e-05 0.004921275128627389
187 3 0.005 0.004658137895016463 0.08352677190887015 2.132396796351419e-05 0.004550751911642448
187 4 0.01 0.004667281065850471 0.0836091335532827 2.246636714609209e-05 0.004748834164630122
187 5 0.05 0.004661803266805898 0.08355986280645222 3.173810991001855e-05 0.005575915505130702
187 6 0.1 0.004653857393824479 0.08348862284036462 3.000735960167021e-05 0.005441438284643052
187 7 0.5 0.004655312034108261 0.08350169935778506 2.83830885994566e-05 0.005365296286135912

191 0 0.0001 2.924453857919007e-06 0.002092566772932347 4.179577424249916e-05 0.006073594875721788
191 1 0.0005 2.870812320322675e-06 0.002073345597612075 3.075323957587492e-05 0.00528980225357123
191 2 0.001 0.00466425371732569 0.08358132034080867 1.859694413033897e-05 0.004136207495903044
191 3 0.005 0.004658236349190996 0.08352768587772674 2.128561335640097e-05 0.0045646491786
191 4 0.01 0.004669253336346798 0.0836267499777823 2.519487662524037e-05 0.00480690013991325
191 5 0.05 0.00466619350035076 0.08359918367016084 1.610965522373916e-05 0.004116652618438743
191 6 0.1 0.004654830736999779 0.08349753206307353 2.640893458241738e-05 0.005133704225524727
191 7 0.5 0.004655513877300371 0.08350351742185724 2.646280015114947e-05 0.005223892822405762

195 0 0.0001 2.918293616493837e-06 0.002090404356899889 4.182834137766473e-05 0.006079196362406281
195 1 0.0005 0.004662229067789245 0.0835632940833535 3.042418167952841e-05 0.005262085177863751
195 2 0.001 0.004663642711978086 0.08357581825128912 1.76988043193983e-05 0.004043913412055344
195 3 0.005 0.004660752579337945 0.08355015840410029 1.674443308866299e-05 0.003680909691772594
195 4 0.01 0.004656818129507341 0.08351510033858744 1.18347346588455e-05 0.003357661066514805
195 5 0.05 0.004666480111611691 0.08360183919540853 1.319731150965961e-05 0.003754024090822039
195 6 0.1 0.004655288867641191 0.08350137155671877 7.921527179169538e-06 0.002958350303019497
195 7 0.5 0.004655682115115653 0.08350498199955414 2.217368248859084e-05 0.004849440543046146

199 0 0.0001 2.926194854663439e-06 0.002093239035422911 4.168733975214878e-05 0.006077541793189534
199 1 0.0005 0.004661994537624906 0.083561068053704 2.811100775826144e-05 0.005037114664016906
199 2 0.001 0.004664330465468765 0.08358205424017218 1.495190533423297e-05 0.003649550335679597
199 3 0.005 0.004658672986872928 0.0835315526261553 1.24491476219259e-05 0.002894529680249391
199 4 0.01 0.004656799142249724 0.08351493778650632 1.283463306606573e-05 0.00341019768792683
199 5 0.05 0.004666538708810133 0.08360241562665571 1.404241047879249e-05 0.00383151568928719
199 6 0.1 0.004655283502841378 0.08350130088664276 6.776852833117321e-06 0.002725778608256402
199 7 0.5 0.00465644387659303 0.08351165091031998 4.472002924441539e-06 0.001961255525860128

203 0 0.0001 2.922882394869865e-06 0.002092038865158408 4.165525751358437e-05 0.006046223516468663
203 1 0.0005 0.004661911474474956 0.08356041907876355 2.841366565338714e-05 0.005049770912559648
203 2 0.001 0.004661039823273301 0.08355259957040184 1.447503839272259e-05 0.003597975807618115
203 3 0.005 0.004659332502063745 0.08353718688980916 4.264288520430848e-06 0.001880231372277441
203 4 0.01 0.004656332220501949 0.08351082357727435 1.232051688977658e-05 0.003360227015980266
203 5 0.05 0.004665132943791758 0.0835895087775369 4.400596563655269e-06 0.002238954127883663
203 6 0.1 0.004655420490101815 0.08350248777736358 6.777724331570615e-06 0.002724261355853796
203 7 0.5 0.004656435584431637 0.08351164448321668 4.590981181153042e-06 0.001955914323229946

207 0 0.0001 2.935189411514064e-06 0.002096422886743277 3.181940162831889e-05 0.005186248581285913
207 1 0.0005 0.004662418599736418 0.08356497935824958 2.9518928108927e-05 0.005139549434084456
207 2 0.001 0.004658417916305307 0.08352913415775376 1.767237169037427e-05 0.003405726401271791
207 3 0.005 0.004659237057410384 0.08353628995929308 3.92476892943926e-06 0.001653809492813241
207 4 0.01 0.00466284991436648 0.08356903558913054 3.410005286585948e-06 0.00151275860797373
207 5 0.05 0.004666886136933246 0.08360516354574088 2.169697509596729e-06 0.00143841458078342
207 6 0.1 0.004653294022437056 0.08348339294720519 6.635816487680549e-06 0.00268518498315129
207 7 0.5 0.00465642399434181 0.08351155633383112 4.580218683523327e-06 0.001952903112866444

211 0 0.0001 2.935746849533528e-06 0.002096689254205142 1.725897048550087e-05 0.003816584902817111
211 1 0.0005 0.004662256486689696 0.08356349574506572 2.935031237414425e-05 0.00512038565021844
211 2 0.001 0.004661140860838519 0.08355368782676598 1.32951970592486e-05 0.003381987750409987
211 3 0.005 0.004662185730610453 0.08356273465413988 4.040427319148996e-06 0.001639353442714597
211 4 0.01 0.004663818390945556 0.08357771694952953 3.162437716307829e-06 0.001460623452736121
211 5 0.05 0.004666962422563859 0.08360584746442035 2.02905855417487e-06 0.001412870429642554
211 6 0.1 0.004654111638791068 0.08349070200437225 4.062110602517589e-06 0.001965035894588629
211 7 0.5 0.004656442931086678 0.08351164797127408 3.626074079973908e-06 0.001742138107963864

215 0 0.0001 2.923641149051608e-06 0.002092419033524529 1.9675839229612e-05 0.003967866689572386
215 1 0.0005 0.004658688335766558 0.08353138456909814 2.925516598297675e-05 0.004942728616836423
215 2 0.001 0.004660950700278885 0.08355194670705801 1.381541698871755e-05 0.003456715241728192
215 3 0.005 0.004659557504137321 0.08353927122789928 3.156099781962178e-06 0.001478469840734853
215 4 0.01 0.004660994173444401 0.08355249439657486 3.227691644315634e-06 0.001464347222902784
215 5 0.05 0.004666992438222023 0.08360610136021851 2.714853590915862e-06 0.001727898863284727
215 6 0.1 0.004654348978857165 0.08349279591145242 3.803207564595059e-06 0.001905591650796401
215 7 0.5 0.004656461961755015 0.08351183114627414 3.766601510073979e-06 0.001981800746081896

219 0 0.0001 2.904427256709533e-06 0.002085496767904704 1.320575088715637e-05 0.003115916003876951
219 1 0.0005 0.004661233847846807 0.08355413315067217 5.557333503760022e-06 0.002388655462649103
219 2 0.001 0.004654972170848144 0.0834984327976378 6.085618760090687e-06 0.002339539981170535
219 3 0.005 0.004657511644807805 0.08352097421774252 1.352054624414204e-06 0.0009491094340283723
219 4 0.01 0.004660978199355995 0.08355224527005678 1.642332207162287e-06 0.001148419675863321
219 5 0.05 0.004666550113135933 0.08360210492073206 2.216140046536149e-06 0.001557788541719063
219 6 0.1 0.004654201713037039 0.08349148087865377 3.566038169233043e-06 0.001860484357101733
219 7 0.5 0.004656489897312859 0.08351220806392545 2.79228813591997e-06 0.001697796233186

223 0 0.0001 2.899916032198381e-06 0.002084483937424331 1.244281814016485e-05 0.002992098409192234
223 1 0.0005 0.004662248871740776 0.08356365844935087 1.456660694330906e-06 0.001209005351166859
223 2 0.001 0.004661171075331403 0.08355407673339288 7.014410724443518e-06 0.00254548563743473
223 3 0.005 0.004657758322257293 0.08352322575163384 1.062012618290093e-06 0.0008627489144246159
223 4 0.01 0.004663355318536745 0.08357355693599544 3.703725657706748e-07 0.0005866709666828562
223 5 0.05 0.004666585613757416 0.08360246722027709 7.103370369155653e-07 0.0009238074098384397
223 6 0.1 0.004653770177080316 0.0834877639536642 3.283112633277686e-06 0.001783330604885336
223 7 0.5 0.004656622963827211 0.08351337377735391 2.898974169605127e-06 0.001534804485392227

227 0 0.0001 2.925579144026175e-06 0.002093271875440728 1.980642136397266e-18 1.080829092892088e-09
227 1 0.0005 0.004673505504402398 0.08366447639872687 1.758703090348515e-17 3.072489040967241e-09
227 2 0.001 0.004655670708734544 0.08350468566579705 8.551672149083283e-17 6.651864836726418e-09
227 3 0.005 0.00466669082785629 0.08360345635725563 5.113115310049468e-16 1.609857591677866e-08
227 4 0.01 0.004656831879589231 0.08351509833574866 6.551692962659155e-16 1.926396620000048e-08
227 5 0.05 0.004666676937837051 0.08360333130246156 1.793569265440119e-14 1.344090942989595e-07
227 6 0.1 0.004653815176686961 0.08348804130084586 2.767895228429193e-12 1.590687263131052e-06
227 7 0.5 0.004656677747785472 0.0835137113346045 1.039942934947349e-12 1.024638672353362e-06



==> results/shifts/backup-2020-04-26/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.0001 0.0008532948759009619 0.06227759246961151 1.057841817977378e-14 1.644606288930817e-07
3 1 0.0005 0.000851953722271614 0.06220719162659671 2.262694082916818e-15 7.605845131486433e-08
3 2 0.001 0.0008515948805057844 0.06218812998715872 2.429819154117367e-15 7.88200993362409e-08
3 3 0.005 0.0008486404381111252 0.06203177066755794 3.784165701727426e-13 9.839589214521993e-07
3 4 0.01 0.0008438402572259855 0.06183204054331837 7.828747524138959e-10 4.473331625542976e-05
3 5 0.05 0.00433633730179132 0.06665487764657252 0.0001658090490050931 0.01815647912650753
3 6 0.1 0.003335902747089154 0.06654381738842163 0.007488807548674006 0.08376672525463413
3 7 0.5 6405.101385137208 97.93303458802373 0.2315190267151894 0.770537394095288

7 0 0.0001 0.0008134806381460311 0.05993782460706676 6.802368908455845e-05 0.01112015208701012
7 1 0.0005 0.0008051904504924755 0.05929591871592654 6.736544864247566e-05 0.01188835362581386
7 2 0.001 0.0007821089991380031 0.05769252724303664 6.469752329621572e-05 0.01199742920109581
7 3 0.005 0.00061289353845662 0.04249078225559355 0.0008989210360620703 0.04926620555408356
7 4 0.01 0.0005661320630044849 0.0371507745182762 0.003256099976476791 0.09502703750111818
7 5 0.05 0.0004214182589084453 0.02535594233259353 0.01018232026592877 0.1579022473157028
7 6 0.1 0.0004943758406337317 0.02757132825880815 0.01560145338450504 0.1814966133417928
7 7 0.5 0.0004635781432769581 0.02292604654489105 0.03149631699744582 0.2663611766357161

11 0 0.0001 0.000817591361742703 0.0597901079803802 0.0001601614507435013 0.01992813213773514
11 1 0.0005 0.0008108635974893848 0.05933527796077964 0.0004553905086471127 0.02071006253130758
11 2 0.001 0.0007883510972004305 0.05777443832579543 0.0004595368839906094 0.01928443766010013
11 3 0.005 0.0002267493673380639 0.03108271602434609 0.00341232081032684 0.07517362900817437
11 4 0.01 0.0001191678303423316 0.01957119259862949 0.006249161567711953 0.1155398161548495
11 5 0.05 5.160353701972833e-05 0.01005154926268492 0.004989712110096774 0.1071619929044165
11 6 0.1 4.025313094417157e-05 0.009007838140612012 0.005188731166475344 0.1001253300875783
11 7 0.5 0.0001518086237777373 0.01571088802165477 0.005759702812781297 0.1118132067036929

15 0 0.0001 0.0007550551210245657 0.05767189287939134 0.004397277181726215 0.05490219694172382
15 1 0.0005 0.0004201352844561046 0.03997653685906943 0.01484988590986597 0.1440527376848626
15 2 0.001 0.0001574125212331622 0.02270942640285911 0.01631270518829621 0.1650155734244823
15 3 0.005 1.545249783799863e-05 0.006162105806499785 0.01160608276098508 0.1573933440427652
15 4 0.01 6.703806695807421e-06 0.00338599893762126 0.01380058968739142 0.1722277257322383
15 5 0.05 3.695680291689502e-06 0.003104489633848129 0.01014457466123543 0.1439576292335392
15 6 0.1 3.117100448144212e-06 0.003064922618213117 0.008457239884399398 0.1294444564951027
15 7 0.5 1.183766575859173e-05 0.00415816439233474 0.00766062562241469 0.1195085212045827

19 0 0.0001 0.000169686560903305 0.02512582520826534 0.01897055207928446 0.2008752845402788
19 1 0.0005 0.0003569384410135196 0.03416988795406173 0.009237281663036896 0.1368055865941715
19 2 0.001 0.0001543283926513064 0.0229576000076297 0.008167242576899181 0.1251619150942433
19 3 0.005 3.805829545564583e-06 0.002936456449819325 0.004651354096275011 0.08649470360880518
19 4 0.01 1.441769523771825e-06 0.001768454068944436 0.003682374499877446 0.07466361765930463
19 5 0.05 7.375293684504796e-07 0.001457372176649763 0.007661818751548843 0.1100272609286167
19 6 0.1 1.815062441150068e-06 0.001777963391189186 0.007634597146806554 0.1133658999417559
19 7 0.5 3.879512227179578e-06 0.002462422284705834 0.004386932119311546 0.08811750224939008

23 0 0.0001 8.318367929746791e-05 0.01889049012868504 0.005417794780025444 0.1180592479002405
23 1 0.0005 1.46447991781828e-06 0.002406024160609643 0.002849405042046012 0.07142834064014525
23 2 0.001 1.072631984029222e-06 0.001456905201247416 0.004074676042117869 0.0866830155305568
23 3 0.005 6.760142551348704e-07 0.001161210545355118 0.002157706300882279 0.06088282647574494
23 4 0.01 6.141930608385114e-07 0.001050821925637546 0.002633971788939046 0.06279187137764786
23 5 0.05 5.580198614653211e-07 0.001106713870727916 0.003237839624412823 0.06846512714798825
23 6 0.1 6.115742968184616e-07 0.00130179668593744 0.003112613808202179 0.07058118242825207
23 7 0.5 2.164626877624066e-05 0.005899618724140243 0.004584841710428398 0.09122535907617912

27 0 0.0001 6.182069010234548e-05 0.01546003976814658 0.002391347957936158 0.07966181785495974
27 1 0.0005 9.051647457760729e-07 0.001803496464138021 0.001159534883349797 0.04983384931025425
27 2 0.001 6.437899785485195e-07 0.001084948704865418 0.002398845200782181 0.04693208848710162
27 3 0.005 3.48113669014257e-07 0.0008487482723968931 0.009024772783932678 0.0899903034595626
27 4 0.01 1.125245765752557e-07 0.0004893532791649946 0.01390891720049228 0.1173437982963484
27 5 0.05 4.086168425480792e-07 0.001011688027719782 0.01005714857979591 0.1025599790857326
27 6 0.1 6.5910510869254e-07 0.001395248660112536 0.01003083355274146 0.1072629018752507
27 7 0.5 2.298808991851209e-06 0.002652611023721274 0.01294843299923833 0.1247881608502481

31 0 0.0001 5.456730960412955e-05 0.01464335906709691 0.002504360192961798 0.0765290978215647
31 1 0.0005 9.520084396882669e-07 0.001587540779390384 0.001722816596156775 0.05134521388536539
31 2 0.001 1.096344941678526e-06 0.001905829436148476 0.008216876077772642 0.09073966992373683
31 3 0.005 5.35349163933465e-07 0.001283016245934743 0.01140876628082628 0.1035759382050676
31 4 0.01 2.739084821524397e-07 0.0009086265143869454 0.01343839614056396 0.1145185181522023
31 5 0.05 1.148348897442272e-07 0.0006721575497445897 0.01008952936571323 0.09840508323220409
31 6 0.1 1.768638419091056e-07 0.0007198394434180244 0.0089480923722804 0.09408491210656456
31 7 0.5 3.462020774472286e-06 0.001752805810431468 0.01691731740118746 0.1314365012591094

35 0 0.0001 5.593625397155512e-05 0.01399741455474635 0.001681611226712373 0.03456859161944514
35 1 0.0005 6.848529254780293e-07 0.001104027425670839 0.008463304593211958 0.09146554247664396
35 2 0.001 7.141007286338879e-07 0.001217388060716029 0.00651897640094855 0.0806610929349707
35 3 0.005 5.246201922377554e-07 0.0009847496888331086 0.02125920541779641 0.1451264606969187
35 4 0.01 4.609527932703294e-07 0.0008218333279672585 0.02150145982122425 0.1457653423872457
35 5 0.05 2.673512859860294e-07 0.0005290418254961793 0.01366157634397306 0.1176667147134279
35 6 0.1 1.662466246803061e-07 0.0004845474327601629 0.008933629836937013 0.09500972979878897
35 7 0.5 3.795470396375299e-07 0.0007968965630356095 0.007790763558421507 0.09192862774160226

39 0 0.0001 9.193598450791637e-06 0.006161196183259499 0.002763815972554486 0.04247719197056776
39 1 0.0005 3.274662988313171e-07 0.0007626848979200851 0.006295600037685875 0.07088189964685498
39 2 0.001 6.224297703912432e-07 0.0009845830289068047 0.00839441830324004 0.08752272837331199
39 3 0.005 4.004100196258177e-07 0.001189985019252049 0.02134142492260122 0.1374299315159895
39 4 0.01 2.483106607790465e-07 0.001015697640879498 0.02298480660995595 0.1441825449492833
39 5 0.05 1.764473746073832e-07 0.000488974494791794 0.01128372621630738 0.1101858346843156
39 6 0.1 5.009801933552253e-08 0.0004289471927196864 0.006986941486192075 0.08663501724929779
39 7 0.5 4.035814325578246e-06 0.002332761536103511 0.008948652077822224 0.09445430086757622

43 0 0.0001 9.289884821844126e-06 0.005694762582421298 0.002548853719116854 0.04041791807791517
43 1 0.0005 2.022468810847297e-07 0.0005813457913799169 0.004685908459828037 0.07110583665329406
43 2 0.001 4.434041744868729e-07 0.0008141166320791982 0.006212509599671185 0.07248518901258239
43 3 0.005 2.766233024225989e-07 0.0006098099763263143 0.009608459045256998 0.09482650983821173
43 4 0.01 2.67785441267909e-07 0.0005963432553048875 0.009171329143816201 0.09402667560409983
43 5 0.05 1.909530669764468e-07 0.0004962424608199179 0.006670824539469029 0.07942484570697761
43 6 0.1 3.473009661416269e-08 0.0003496120491277566 0.005118990481259239 0.06858829768988517
43 7 0.5 2.471364464692474e-06 0.001877122170452328 0.008677127895021376 0.09294322521859355

47 0 0.0001 9.206495911977351e-06 0.005688301570347054 0.001814837128367144 0.03459989316624501
47 1 0.0005 6.619479375386391e-08 0.0004478308867286174 0.006359632367703633 0.07688426600263809
47 2 0.001 5.465493873387108e-09 9.915374878799454e-05 0.005967676430975216 0.07008615599643253
47 3 0.005 2.484057658113466e-08 0.0002090107171652811 0.006823900675393154 0.08159534535216284
47 4 0.01 2.577116733970413e-08 0.0002106999061579629 0.007996405706158258 0.08783887013903913
47 5 0.05 1.849156723001532e-08 0.0001835760878137194 0.007899118732234856 0.08528376228421364
47 6 0.1 6.938172299548619e-08 0.0003095944720907795 0.007465623405054704 0.08200103434885486
47 7 0.5 3.270421394694329e-06 0.002099791132708084 0.005489149837690774 0.07595532611234179

51 0 0.0001 2.758852452238344e-06 0.003232410779896444 0.002695336764955014 0.04286130847900038
51 1 0.0005 7.325207501570314e-08 0.0003270431478830105 0.002741734335308786 0.04787885237006118
51 2 0.001 7.425219827943524e-09 0.000126724398493927 0.003844250781480635 0.05672767771560028
51 3 0.005 7.832725149659376e-09 0.0001267154168429485 0.005505910439281413 0.07310969417364221
51 4 0.01 8.82010066702572e-09 0.0001433390220269004 0.004665494426458677 0.06795519347810419
51 5 0.05 9.58165002827759e-09 0.0001477409816827979 0.003803082659820086 0.06388017192877427
51 6 0.1 1.194253677918199e-07 0.0003974968188718009 0.00399878771561649 0.06357345899892919
51 7 0.5 2.315357679003172e-06 0.001857462918056108 0.00617844527804228 0.07624026488782754

55 0 0.0001 6.349176235098917e-07 0.001043303371832227 0.006747947881103923 0.07035880243004367
55 1 0.0005 4.849090110791392e-08 0.0002949970503323129 0.002921774359529393 0.04805415364249366
55 2 0.001 7.063760943982671e-09 9.674017664051959e-05 0.003423284286479548 0.05369050296702693
55 3 0.005 1.028718840001408e-08 0.0001330536046522113 0.002930309695203038 0.05030366086109572
55 4 0.01 1.351493569552179e-08 0.0001441546336189425 0.004138016668563201 0.06025620131891196
55 5 0.05 4.488741449768081e-08 0.0003271918803511298 0.006549027761613151 0.07723303713582996
55 6 0.1 8.697816280794831e-08 0.0003138512131646287 0.006958680423880613 0.0794714399159262
55 7 0.5 2.516210022421609e-06 0.001912720489451569 0.007915688258162327 0.08390764341479073

59 0 0.0001 7.544479872257076e-07 0.001136173041198951 0.007122610652904875 0.07246053877458891
59 1 0.0005 2.61677807227766e-09 6.305990604715817e-05 0.00339897772700127 0.05335425855128206
59 2 0.001 1.373000222733501e-08 0.0001333147588189476 0.003641603140217246 0.05588529847928847
59 3 0.005 7.99999857001395e-09 0.0001297600940626253 0.003436012861998687 0.05987820200011751
59 4 0.01 1.721538054683641e-08 0.0002058038242451765 0.004336531635277063 0.06572792624377555
59 5 0.05 2.607528431376745e-08 0.0002479072623859935 0.004615907986755442 0.06676904574499742
59 6 0.1 1.129466410763292e-07 0.0003856619307240905 0.004437099305098989 0.06521025105023093
59 7 0.5 2.554958492407166e-06 0.001984590264820341 0.00317179421749996 0.05189988723815553

63 0 0.0001 7.128479663610532e-07 0.00123634584111576 0.007277863290310624 0.07290056553745305
63 1 0.0005 1.413827817614202e-08 0.0001950864302133759 0.003322624271829973 0.0544449660023133
63 2 0.001 1.16522563941232e-08 0.0001168551295154252 0.004125682008822493 0.06002247848603859
63 3 0.005 1.472248194971245e-08 0.0001586187302198283 0.003697101533664828 0.05381569490653682
63 4 0.01 1.083966479235033e-08 0.0001469614814713083 0.002855536164329835 0.04810183671958324
63 5 0.05 9.26396457964862e-08 0.0004004984418273239 0.002900662034746456 0.04902913381113305
63 6 0.1 9.760560247598984e-08 0.0004086996828416289 0.002969340042301508 0.04855349156869315
63 7 0.5 2.49786009133347e-06 0.001967310964575475 0.00376925884341531 0.05515392662574015

67 0 0.0001 6.613798669978852e-07 0.001136613167556977 0.004372895603918621 0.05745540165040097
67 1 0.0005 1.22168728815383e-08 0.0001827729158434543 0.002870019843777836 0.05038893414372936
67 2 0.001 2.176686009270227e-08 0.0001721759839750092 0.004288050967595905 0.06095478935674414
67 3 0.005 1.165848333888906e-08 0.0001786909595868913 0.005659074655287376 0.06911089149058791
67 4 0.01 7.988512294881024e-09 0.0001348228033357657 0.005690109275378098 0.06861755713888684
67 5 0.05 1.220283027398347e-07 0.0004383871772826176 0.003508165153317545 0.05339906765333813
67 6 0.1 3.471643197956363e-06 0.00226344017561031 0.003494482967902774 0.05331339143458713
67 7 0.5 4.009974022606745e-06 0.002460541284616369 0.003833010098814613 0.0555151618485652

71 0 0.0001 1.246084616493342e-07 0.0004872660678341134 0.003284243574759082 0.05213681485782184
71 1 0.0005 1.158795987733766e-08 0.0001831939103023039 0.002099462015055462 0.04280009075833413
71 2 0.001 2.16081524915573e-09 7.483115422335374e-05 0.002680415808341104 0.04830138699172315
71 3 0.005 1.151702281837495e-08 0.0001740745535121491 0.005720255891074414 0.06954250579013244
71 4 0.01 6.762051948052802e-09 0.0001214039248802479 0.005599107937000867 0.06804119307041134
71 5 0.05 2.036536867166799e-07 0.0005269048632361439 0.005075542111740417 0.0640418876338803
71 6 0.1 2.968992879709504e-06 0.002125194715312695 0.004856072342989189 0.06264353482896257
71 7 0.5 2.8195066921991e-06 0.002085953089115744 0.003944158806385816 0.05630578461069247

75 0 0.0001 6.214914778838129e-08 0.0004097827467588466 0.00272700637938571 0.05067359744217592
75 1 0.0005 8.214481034870921e-09 0.000137800070111993 0.001825393028949711 0.04058712532114273
75 2 0.001 2.355567494863078e-09 8.201886953695947e-05 0.002147736713486682 0.0436833669180392
75 3 0.005 1.380469905666296e-08 0.0001889341850622728 0.005795498902181733 0.06976445222910288
75 4 0.01 1.027751937149245e-08 0.0001635673694422302 0.004710808297042456 0.06271986686818765
75 5 0.05 1.485037410017282e-07 0.0004702912201852705 0.004599243562267271 0.06141681248652131
75 6 0.1 3.013267920681937e-06 0.002121212298177078 0.004534068983055966 0.06086560234823546
75 7 0.5 2.946089302206017e-06 0.002119656391133873 0.003809314373268922 0.05538964183712913

79 0 0.0001 3.428435511743921e-08 0.0002954552471736704 0.002368305897903222 0.04885392687378665
79 1 0.0005 3.069647370401942e-09 9.260203695760083e-05 0.00181358679498174 0.04054564828452967
79 2 0.001 3.214957369993856e-09 9.801596735803386e-05 0.00213486524008191 0.04391516512957983
79 3 0.005 1.504936392121229e-08 0.0001279099955389107 0.004584024072003054 0.06216353376913997
79 4 0.01 1.397877051427979e-08 0.0001406932049237142 0.005780707446848287 0.06995110359695789
79 5 0.05 1.126868116163748e-07 0.0004271482921565095 0.00513177337021304 0.06480024904207515
79 6 0.1 3.387616959068327e-06 0.002234273731879455 0.004771553219320058 0.06235873524945323
79 7 0.5 3.232539935957761e-06 0.002220350564593243 0.004208856402901951 0.05858224554781744

83 0 0.0001 1.141347137821823e-08 0.0001880222040813173 0.001644973540762275 0.03920606512203806
83 1 0.0005 3.381906162908098e-09 9.120674950002794e-05 0.001742987905622939 0.03995830229293695
83 2 0.001 4.399574713342193e-09 0.0001088192759075568 0.001997254884125207 0.04258893563676802
83 3 0.005 1.556505126770323e-09 7.585088363004644e-05 0.003237045259466011 0.05294335359518898
83 4 0.01 4.293828183652214e-09 9.513159166463225e-05 0.005765657512661664 0.06969000967336347
83 5 0.05 1.111583777941882e-07 0.0004265205352020907 0.003410867852222604 0.05437510721800554
83 6 0.1 3.388407869806344e-06 0.002234683808723936 0.002621917271313548 0.04789611295376817
83 7 0.5 2.673592560393942e-06 0.002036393279781556 0.002543978501601736 0.04501017603163215

87 0 0.0001 6.608066357660456e-09 0.0001406092246365453 0.001603117495576773 0.03833970791480079
87 1 0.0005 3.314006782780439e-09 9.07532283522805e-05 0.001760225368750044 0.04005748744141857
87 2 0.001 4.650516321112446e-09 0.0001061658773013896 0.001963272259007069 0.0423022343883086
87 3 0.005 1.465264436623959e-09 6.545881135044951e-05 0.002983698461604669 0.05100564041514177
87 4 0.01 3.066357214026662e-09 6.278777837653848e-05 0.003397795988778315 0.0541570916332258
87 5 0.05 2.421414233121692e-07 0.0005675586611797456 0.002081388239317038 0.04248074648398503
87 6 0.1 2.654736318850872e-06 0.002040546092909157 0.001476709575032882 0.03673461485099272
87 7 0.5 2.552480487435812e-06 0.001990776254251259 0.002737112288467813 0.0468174387347271

91 0 0.0001 1.143174772533697e-08 0.0001784540315412642 0.001045123461882117 0.03145940524032909
91 1 0.0005 5.17274606725353e-09 8.75155825226237e-05 0.0009078223115602348 0.0291900692150322
91 2 0.001 6.946158365585816e-09 8.959717900935971e-05 0.0007673262298477809 0.02703087428732287
91 3 0.005 7.294368572083926e-10 3.609566843287837e-05 0.001011104923675796 0.03047887071005506
91 4 0.01 7.624886010809947e-09 8.066624435976166e-05 0.001408294863562394 0.03579728820715622
91 5 0.05 2.641762549484264e-07 0.0005909164576274328 0.002170318505008938 0.04356321730592949
91 6 0.1 2.533224345285461e-06 0.001989679585890247 0.001672504503230292 0.03859405356952006
91 7 0.5 2.625754352215771e-06 0.002010286777811565 0.001992772310330225 0.03997365623016025

95 0 0.0001 7.185130389713689e-09 0.000138726856714122 0.001132964536633379 0.03157614521371999
95 1 0.0005 4.053817512835534e-09 8.109978287107467e-05 0.0009541643594348448 0.03004787254944929
95 2 0.001 3.763779877915001e-09 7.473150623127367e-05 0.0008258025011383161 0.02811264783821954
95 3 0.005 1.490131615340471e-09 4.549258800645717e-05 0.0008597596304463507 0.02848225226078538
95 4 0.01 8.342432901755043e-09 8.313430091888563e-05 0.001314660742536431 0.03405055422433623
95 5 0.05 2.512114735115489e-07 0.0005818080705357609 0.001745889579062714 0.03732600890002646
95 6 0.1 2.586882041284198e-06 0.002002113226820867 0.001619826994144867 0.03564626606960686
95 7 0.5 2.687922491907378e-06 0.002026691002249059 0.001724166674330179 0.03827804599469831

99 0 0.0001 6.982895560311403e-09 0.0001371134855814304 0.001067948800714741 0.03068589284433609
99 1 0.0005 4.234945561080079e-09 6.628658426954814e-05 0.0009462912824492719 0.03025965346798509
99 2 0.001 6.143055755411428e-09 8.348851460171502e-05 0.0008535996127938953 0.0285386809319147
99 3 0.005 1.817084960919556e-09 4.363101226800836e-05 0.0008602993134725629 0.02848900237286767
99 4 0.01 8.356369931232579e-09 8.374556509460618e-05 0.001323052856140842 0.03435891513536082
99 5 0.05 2.398045983201882e-07 0.0005718380188359795 0.001603733642376259 0.03595737293004286
99 6 0.1 2.71740078011218e-06 0.002045402512341532 0.001447006726276614 0.03404588243979223
99 7 0.5 2.740670340346941e-06 0.002041984431013333 0.001893102559285466 0.03936823015057422

103 0 0.0001 5.3377894256982e-09 0.0001250137189692246 0.001071234512714229 0.03077587886546196
103 1 0.0005 2.459479763603738e-09 6.288992997172116e-05 0.0009421764190040924 0.03006728185857543
103 2 0.001 5.004398114044676e-09 7.10354101394195e-05 0.0008554556165055454 0.02859413544527256
103 3 0.005 1.815081216642507e-09 4.29771088898967e-05 0.0007372463777292167 0.02648912255326885
103 4 0.01 3.585034998323859e-09 5.606552206982585e-05 0.0008640490758494215 0.02683327056127038
103 5 0.05 2.461539447352886e-07 0.0005797388671138215 0.001503264601676914 0.03531765581490309
103 6 0.1 2.79593065797396e-06 0.002068657331745882 0.001284207574767008 0.0337337328864491
103 7 0.5 2.836349193505991e-06 0.002069640884017954 0.001663695621121109 0.03824853702653597

107 0 0.0001 6.390497081465824e-09 0.0001356670799963489 0.001053634494710794 0.03048669082775812
107 1 0.0005 3.698204029551382e-09 6.810149433089663e-05 0.001117808339405334 0.03196872855072208
107 2 0.001 3.181114790939895e-09 5.955172138172315e-05 0.001250052270733273 0.03357469931152168
107 3 0.005 1.265687705883326e-09 3.670778998809965e-05 0.0007054871223541965 0.02559236030186973
107 4 0.01 6.9036571339231e-10 2.90028712770507e-05 0.0008872543841153304 0.02696950653029218
107 5 0.05 2.011306979243581e-07 0.0005356982682278577 0.001300654351625295 0.03527398422863959
107 6 0.1 2.882124181618583e-06 0.0020885330686915 0.001243872186725778 0.03454422463745521
107 7 0.5 2.926264082985174e-06 0.002095538901367711 0.001615532741929698 0.03836085525378752

111 0 0.0001 7.580778405397455e-09 0.0001401909635720955 0.001085223530380015 0.03070639146283227
111 1 0.0005 3.065651197845953e-09 6.227118341550764e-05 0.001341708947811117 0.03469298859484748
111 2 0.001 3.785681542719906e-09 6.756165594534735e-05 0.001348819065613365 0.03455676097667215
111 3 0.005 1.330893860962292e-10 2.395250041997699e-05 0.0007058468488301596 0.02564024172079005
111 4 0.01 5.773517080547327e-10 2.482753711285923e-05 0.0009314061195856221 0.02819001204345861
111 5 0.05 1.95471345440856e-07 0.0005293032824305044 0.001353614640751671 0.03394654261258712
111 6 0.1 2.93064190225493e-06 0.002105563026696178 0.001149910397669658 0.03119052095665342
111 7 0.5 2.887140307612576e-06 0.002082231705029081 0.001693349563667265 0.04069917148142621

115 0 0.0001 2.85579299630479e-09 8.719404515478146e-05 0.001043465478780954 0.03042624101291169
115 1 0.0005 4.797146427695143e-09 6.650889085113576e-05 0.001316690924409468 0.03465713964748351
115 2 0.001 4.369165167955709e-09 6.7350569648017e-05 0.001298058787616224 0.03416365857219517
115 3 0.005 9.094961773942064e-11 1.207500384925453e-05 0.0004928918663791528 0.02138900011482958
115 4 0.01 3.909873825865043e-10 2.240515214202432e-05 0.001010121238744515 0.0304486765582257
115 5 0.05 2.980588598220187e-06 0.002122778183326623 0.001526247363776839 0.03516901469043154
115 6 0.1 3.040735428988208e-06 0.002141403386129337 0.001879795688378141 0.03915667173844006
115 7 0.5 2.889876201506733e-06 0.002082985943032245 0.001072493593971072 0.03029999759527491

119 0 0.0001 2.448078614000666e-09 6.251002081736345e-05 0.001008184736850917 0.03059650925460966
119 1 0.0005 5.0298624365469e-09 7.080819028137952e-05 0.0005716157816180884 0.02303018480466168
119 2 0.001 2.75831739030912e-09 5.485341996847026e-05 0.0004907738394119237 0.02080125131454913
119 3 0.005 1.119209034180788e-10 1.347198290835294e-05 0.0005925622732756477 0.02258701353620662
119 4 0.01 2.472666923181053e-10 1.999476570357928e-05 0.001045009189009126 0.02977492759822842
119 5 0.05 2.986062709448589e-06 0.002125319577504392 0.001591263484200462 0.0359505309455963
119 6 0.1 3.014370131486568e-06 0.002135133053328797 0.001713581006840708 0.03739811661239634
119 7 0.5 2.900336363697414e-06 0.002086665304900759 0.001268358991632657 0.03253643191599376

123 0 0.0001 1.508707686646899e-09 5.501192286105905e-05 0.0004557396282566779 0.02078269953109024
123 1 0.0005 5.237402750171998e-09 7.236336532168153e-05 0.0005305983185031819 0.02232480810189119
123 2 0.001 2.330769205097532e-09 5.079816670372495e-05 0.0004194019822040689 0.01982154781551015
123 3 0.005 2.691952226815703e-10 1.969487664510439e-05 0.0005850568428251199 0.02253669763611899
123 4 0.01 5.326438495611896e-10 2.681492464917667e-05 0.0008032058488883408 0.02611911604553496
123 5 0.05 3.011487842737798e-06 0.002130290221222797 0.001486080180179635 0.0369356535208627
123 6 0.1 3.084343787082407e-06 0.002153763874393366 0.001682494233636894 0.0369833535296108
123 7 0.5 2.882396853633977e-06 0.002080228543129614 0.001210973490718135 0.03190143252618416

127 0 0.0001 8.173432185337048e-09 8.802782096140049e-05 0.0003930637695817808 0.01951341811399288
127 1 0.0005 3.916524043562419e-09 6.626278540133868e-05 0.0005192678467283877 0.02203168623108431
127 2 0.001 2.315576453981653e-09 5.314756907282003e-05 0.000432417047935704 0.02009535175192245
127 3 0.005 1.862900295280307e-10 1.968263853724395e-05 0.0006694676529784273 0.0239899047312423
127 4 0.01 4.930759592158672e-10 2.900235121261474e-05 0.0008206332137553342 0.02680378581592113
127 5 0.05 2.912912073233069e-06 0.002086729001995913 0.0004163190299569677 0.01854142299813977
127 6 0.1 2.960999691405344e-06 0.002103948588215054 0.0004517413990946766 0.01967019764396905
127 7 0.5 2.942622004699525e-06 0.002101086331282698 0.0004860236482289714 0.01991577344369544

131 0 0.0001 7.160260112009658e-09 8.333282926686891e-05 0.0002733953441088376 0.0159241374538952
131 1 0.0005 3.822007338091246e-09 6.814026903612103e-05 0.0004871212327035775 0.02138081282229054
131 2 0.001 1.800988364741343e-09 4.723421519159388e-05 0.000439937785755599 0.02029290950393703
131 3 0.005 1.544135382828514e-10 1.867914718989283e-05 0.0005338423123014994 0.02151084417630378
131 4 0.01 5.545208087037877e-10 3.167707160889321e-05 0.0008649805301300251 0.02719194620827214
131 5 0.05 2.887341238229969e-06 0.00207745850449248 0.000463572864250452 0.01982713731347918
131 6 0.1 2.945654130365418e-06 0.002098422199461769 0.0004180483055245804 0.0185717371208054
131 7 0.5 2.94650465167744e-06 0.002102653435370083 0.0003877928888125359 0.01867785211127471

135 0 0.0001 6.081622588310464e-09 7.615610811395612e-05 0.0002002755773202563 0.01368013474364504
135 1 0.0005 3.749503247530993e-09 6.387691007914142e-05 0.0002953170296543027 0.01556820404502379
135 2 0.001 2.509140583591548e-09 5.584393519431075e-05 0.0002827585113734006 0.01570394455146951
135 3 0.005 2.568223653463337e-10 1.868815923122824e-05 0.0002838173450479254 0.01561806049078507
135 4 0.01 2.952257958140339e-11 8.910500975289892e-06 0.000519732519002347 0.0210853902270165
135 5 0.05 2.880013016156218e-06 0.002074802610080084 0.000305702021004544 0.01573696231754873
135 6 0.1 2.930587398443371e-06 0.002094241380046657 0.0003873006727519432 0.01778308501168457
135 7 0.5 2.948854131411253e-06 0.002104142442190149 0.0003927350846804979 0.01756464910137945

139 0 0.0001 2.707463032081235e-09 5.486337385107731e-05 0.0002627841521648147 0.0147948138819225
139 1 0.0005 3.856243412597539e-09 6.36465829013666e-05 0.0002733734054698987 0.01497996357493347
139 2 0.001 2.637500681438997e-09 5.8324692578271e-05 0.0002621993613455513 0.01525611851218001
139 3 0.005 2.17038005886516e-11 5.999045786353463e-06 0.0003147827690256706 0.01634607274222954
139 4 0.01 3.694547017892129e-11 8.468755126056493e-06 0.0002769822357104217 0.01518028326179122
139 5 0.05 2.915451642572751e-06 0.002088343047510932 0.0002847893252596642 0.01578107154365971
139 6 0.1 2.949005327423441e-06 0.002100994886534924 0.0003847434550171769 0.01774914384998749
139 7 0.5 2.957053874090503e-06 0.002106263024281407 0.0003548599201710248 0.016903124473028

143 0 0.0001 1.789235011255769e-09 4.991452969127508e-05 0.000258959751101984 0.01471527465568623
143 1 0.0005 4.011106203608448e-09 6.495067603440319e-05 0.0002708771322046893 0.01532767059493789
143 2 0.001 2.467942858001403e-09 5.615515359114198e-05 0.0002464920086591641 0.01492186255469341
143 3 0.005 3.818374953167728e-11 8.353206802702573e-06 0.0003339456825787941 0.01683897438696602
143 4 0.01 1.495117787269216e-10 1.403826761681159e-05 0.0002841486842437857 0.0153748214833147
143 5 0.05 2.871597209622764e-06 0.002072400595718893 0.0005544056709965731 0.021344648383263
143 6 0.1 2.931035004077092e-06 0.002094499628396029 0.0004722682017304853 0.01981312408572666
143 7 0.5 2.948899080694126e-06 0.002103337448086329 0.0002704690813227271 0.01507364071272921

147 0 0.0001 2.18900299679801e-09 5.608528230149901e-05 0.0001094743140970125 0.009409553481913191
147 1 0.0005 2.882519938995235e-09 6.165530111035267e-05 0.0002391145537542164 0.01448116469063798
147 2 0.001 1.486939215414757e-09 4.693849012005202e-05 0.0002371761462012845 0.01447724348143609
147 3 0.005 3.943329101203278e-11 7.292431287719836e-06 0.0001082536673987911 0.009546506687846623
147 4 0.01 5.68709447030164e-11 9.009345559363169e-06 0.0002813571372817456 0.01528257324357596
147 5 0.05 2.834775138439478e-06 0.002058161071888165 0.0003088127894712905 0.0162503301980409
147 6 0.1 2.894231270846281e-06 0.002080167824922263 0.0003102360424292718 0.01584826658169547
147 7 0.5 2.966491532515099e-06 0.002108206153851544 0.0002515830449674676 0.01466005937261172

151 0 0.0001 1.587910675284934e-09 5.108187762248306e-05 6.051957525300728e-05 0.007678815912473214
151 1 0.0005 1.627102156217145e-09 5.043382150660136e-05 0.0003399779792003323 0.0172556349304962
151 2 0.001 1.291158993641323e-09 4.606339569601658e-05 0.0003639911166224827 0.01781775387785456
151 3 0.005 3.238370503866965e-11 8.163310491138276e-06 0.0001038837456729549 0.009314688301214735
151 4 0.01 4.552366206760088e-11 9.036656062555437e-06 0.0001312982025710107 0.01042343677040303
151 5 0.05 2.89416865603611e-06 0.00207904422474936 0.0004365138049799322 0.01916362657141091
151 6 0.1 2.89345408844219e-06 0.002079929333123065 0.0002711552746820071 0.01462172270985618
151 7 0.5 2.961701967194223e-06 0.002106544450418024 0.0002572997679250361 0.01475674251795267

155 0 0.0001 1.710384837854257e-09 5.261736684936125e-05 3.910235363401698e-05 0.005943632796078901
155 1 0.0005 1.813725989371328e-09 5.26700656626744e-05 7.172002390337622e-05 0.007852104582582342
155 2 0.001 1.372167865644912e-09 4.719319168877689e-05 7.825246276343148e-05 0.008205034277697365
155 3 0.005 3.600380358460024e-11 8.499490263158549e-06 0.0001224949059146215 0.0101010298510531
155 4 0.01 6.043051330472006e-11 1.019940093494043e-05 0.0001404226124354273 0.01078786423371469
155 5 0.05 2.828911985814757e-06 0.002055913231524542 0.0005294246133915912 0.02091921154164045
155 6 0.1 2.87961854149026e-06 0.00207473744675557 0.0004844512633508726 0.02031694649175864
155 7 0.5 2.963283353396475e-06 0.002106986865153981 0.0002966650946379588 0.01609410847119286

159 0 0.0001 1.032574887821805e-09 4.39657593158671e-05 3.195227790979902e-05 0.005011792960075256
159 1 0.0005 2.135211564239688e-09 5.621060851579429e-05 6.598626026887559e-05 0.007582748108796888
159 2 0.001 1.639522000662967e-09 5.093542180301114e-05 7.751178405821067e-05 0.008073631551595906
159 3 0.005 9.548507665093544e-12 4.631457933168548e-06 0.0001218224470847794 0.01006015318105646
159 4 0.01 6.339471548749563e-11 1.035604053756245e-05 0.0001414030128135758 0.010808910978088
159 5 0.05 2.820345140055924e-06 0.002054329348615269 0.0006596813066645262 0.0232029562280911
159 6 0.1 2.881478209604662e-06 0.002076927729632416 0.0006899434893930265 0.02431298826666251
159 7 0.5 2.953731410989404e-06 0.002103915383409483 0.0004858731469036636 0.02082651745128761

163 0 0.0001 1.36446214856085e-09 4.973273963182478e-05 3.515212229825568e-05 0.005546061241923361
163 1 0.0005 2.003122936866608e-09 5.440035036752278e-05 6.959084623955181e-05 0.00763794257425765
163 2 0.001 1.822959250975613e-09 5.255289612726699e-05 7.618712473400759e-05 0.007987216366946659
163 3 0.005 3.770899188215638e-11 8.01560994689865e-06 6.235071665676778e-05 0.007583791006638529
163 4 0.01 6.723867466360116e-11 1.098638941465779e-05 7.983585443517227e-05 0.008587754921955515
163 5 0.05 2.847794045997348e-06 0.002064163303813871 0.0006353710070620841 0.02268173732157475
163 6 0.1 2.893950340004968e-06 0.002081512306727706 0.0006367736944244467 0.02315787287922833
163 7 0.5 2.960636322757518e-06 0.002106176803538418 0.0004782143210582587 0.02065242219689278

167 0 0.0001 1.505492916905862e-09 5.076420431926465e-05 3.430776988646282e-05 0.005009144204518035
167 1 0.0005 2.002225633659948e-09 5.481039434451773e-05 4.253949684017396e-05 0.006135327734575258
167 2 0.001 1.949918755822609e-09 5.423227427758803e-05 4.086155847128524e-05 0.006036766305551611
167 3 0.005 5.795935190378318e-11 9.459576778780843e-06 5.703373974828278e-05 0.007386168948426475
167 4 0.01 8.755402265383587e-11 1.20539600967362e-05 7.747502578594198e-05 0.008291119412550119
167 5 0.05 2.838863900370407e-06 0.002061655323025491 0.0001285121057416919 0.01128168386188344
167 6 0.1 2.893855269226865e-06 0.002082204149939759 0.0003082319463707422 0.01743291273662928
167 7 0.5 2.960231172310493e-06 0.002105885075410985 0.000294239231171172 0.01571979160365256

171 0 0.0001 1.917502352526608e-09 5.478829302418831e-05 1.594325233467017e-05 0.003315873144638437
171 1 0.0005 2.05779415473975e-09 5.554406397090261e-05 4.328958427781484e-05 0.00600917015855218
171 2 0.001 2.119633381186088e-09 5.664924142223526e-05 3.650762488440461e-05 0.005475015335455913
171 3 0.005 4.659333320302238e-11 8.68559614186637e-06 3.621196687275145e-05 0.00535479593214272
171 4 0.01 8.792698544941923e-11 1.199269876739351e-05 5.763321874998701e-05 0.007145064577970039
171 5 0.05 2.836816011982407e-06 0.002061113667818137 0.0001326425780978504 0.01130870543179285
171 6 0.1 2.894477822022766e-06 0.002082320062251508 0.0002852541068713282 0.01678629620930616
171 7 0.5 2.964026891051344e-06 0.002107237127587869 7.093474238045526e-05 0.008593535580688427

175 0 0.0001 2.227690684134712e-09 5.813822967670745e-05 1.462809696183872e-05 0.003240010190674214
175 1 0.0005 2.484378265538557e-09 6.00550044453918e-05 3.639636294073302e-05 0.005496776851986906
175 2 0.001 2.2336471440683e-09 5.736501400832594e-05 2.880038241587844e-05 0.004796795903948992
175 3 0.005 4.312810316423999e-11 8.456186207261851e-06 2.069111404420193e-05 0.004268557214636148
175 4 0.01 6.507603703795783e-11 1.026955657756901e-05 5.403409937824686e-05 0.007050236126909581
175 5 0.05 2.827406073289317e-06 0.002057919651056395 0.0001321866782287952 0.01112449025773776
175 6 0.1 2.890551815115706e-06 0.002080974055608475 0.0002916970262422003 0.01679884448674551
175 7 0.5 2.965366319584315e-06 0.002107624982190082 8.797574101352509e-05 0.009372512826362756

179 0 0.0001 2.215404670640679e-09 5.786840672916682e-05 1.192651238696162e-05 0.002909703790587304
179 1 0.0005 2.409933565730016e-09 5.936834310382721e-05 3.036319996077457e-05 0.005044200273688237
179 2 0.001 2.416325914917151e-09 6.015534436309977e-05 3.182167329561467e-05 0.005200963054625252
179 3 0.005 5.980174310631527e-11 9.512919162180111e-06 2.919530597797683e-05 0.00514699986392575
179 4 0.01 8.53172506590463e-11 1.157910732940692e-05 3.403933581021823e-05 0.005580795726012555
179 5 0.05 2.824362646901172e-06 0.002056388689681388 4.57290606002159e-05 0.006242691072121054
179 6 0.1 2.889469440980141e-06 0.002080565512574406 0.0001608390500720437 0.01331697253512831
179 7 0.5 2.965489804348394e-06 0.002107561121843737 6.635885836816048e-05 0.008063962727745899

183 0 0.0001 2.444215898201961e-09 6.046500069212257e-05 7.666943607562535e-06 0.002335992373077023
183 1 0.0005 2.401673681889428e-09 6.024818586691794e-05 3.38625350685617e-05 0.005581242957405141
183 2 0.001 2.064627774055916e-09 5.575406142677153e-05 3.477357316754123e-05 0.005411444534960008
183 3 0.005 6.08483959722321e-11 9.473878244570244e-06 2.784592630769588e-05 0.005017098814688259
183 4 0.01 8.937015277743106e-11 1.175784571438854e-05 2.968508739838052e-05 0.005221949285836525
183 5 0.05 2.812878151481585e-06 0.002052679285025505 4.44672528265854e-05 0.006093157121177417
183 6 0.1 2.888636586711286e-06 0.002080387374205461 0.0001739795470665564 0.01323399592614183
183 7 0.5 2.966394056125282e-06 0.002107799537465649 6.841863482251303e-05 0.008214267077902737

187 0 0.0001 2.533919100802742e-09 6.131892054028754e-05 6.024317036214699e-06 0.00205661503766108
187 1 0.0005 2.445493593418014e-09 6.099032102069302e-05 1.182097255735891e-05 0.003177443263754909
187 2 0.001 2.331044734733001e-09 5.945105703508702e-05 1.212844076412873e-05 0.003371359199678237
187 3 0.005 4.317889197667161e-11 7.847080496947711e-06 2.72633576293955e-05 0.005000694954499174
187 4 0.01 1.125633243463183e-10 1.28885548735802e-05 2.498010829053383e-05 0.00480402335078689
187 5 0.05 2.818283336268072e-06 0.002054290816683402 3.838951045980626e-05 0.006057069734472176
187 6 0.1 2.886719284529019e-06 0.002079811875637994 0.0001768485292908318 0.01334384927775367
187 7 0.5 0.004657563632774251 0.08352151949959241 8.075290643561244e-05 0.008844512005259708

191 0 0.0001 2.395507478469221e-09 5.930143968502222e-05 6.120324513684859e-06 0.00207426243484099
191 1 0.0005 1.970444045443356e-09 5.469567966098765e-05 8.744738609737231e-06 0.002810121775904895
191 2 0.001 2.053815541448609e-09 5.566497732845122e-05 1.51396141787434e-05 0.003630049003682467
191 3 0.005 5.441168567457767e-11 9.056486728553637e-06 2.718562425504417e-05 0.005044703413590534
191 4 0.01 1.122559416220287e-10 1.302206108233506e-05 2.674256283278949e-05 0.004981561426913084
191 5 0.05 2.815967545951762e-06 0.002053618388482281 4.181607762530947e-05 0.006282307581760849
191 6 0.1 2.887915555794287e-06 0.00207971629564474 7.422700391976229e-05 0.008586176411649604
191 7 0.5 0.004657602952417915 0.08352197736437539 6.023668688367334e-05 0.007573378568913824

195 0 0.0001 2.353605129108928e-09 5.914494931058556e-05 5.811869629410798e-06 0.001956810099713158
195 1 0.0005 2.185618675948739e-09 5.731926851204605e-05 7.190535551584716e-06 0.00243615701327804
195 2 0.001 2.135927843391455e-09 5.651733281020199e-05 1.469635140104877e-05 0.003575169062447481
195 3 0.005 6.927632324118376e-11 1.002791416526705e-05 6.132798253189761e-06 0.002402548043020536
195 4 0.01 1.102000108994e-10 1.280532393010958e-05 9.014865890796587e-06 0.002945207473071587
195 5 0.05 2.81656863021245e-06 0.002053854720155179 4.162147097878419e-05 0.006289544687607895
195 6 0.1 2.882893406477662e-06 0.002077864070604729 5.019768429895838e-05 0.006862047561345896
195 7 0.5 0.00465785354881218 0.08352420904384417 4.209700679669335e-05 0.006380715720736729

199 0 0.0001 2.493134358743047e-09 6.077889801936465e-05 3.640859026477652e-06 0.001746656700877702
199 1 0.0005 2.310011739319731e-09 5.875563475843393e-05 3.557659766669772e-06 0.001604901518525215
199 2 0.001 2.378546430849848e-09 5.966027861203926e-05 3.899994106321019e-06 0.001791965783544791
199 3 0.005 5.786085295136129e-11 9.397032124436322e-06 5.572403098807089e-06 0.002345820613345095
199 4 0.01 1.461647408494076e-07 0.0004678203821604221 4.126708466351588e-06 0.001883778459550678
199 5 0.05 2.875768472561259e-06 0.002075494681058832 2.275097024388534e-05 0.004631417994513942
199 6 0.1 2.883490863895027e-06 0.002078134932157916 4.814823742176698e-05 0.006731767925344023
199 7 0.5 0.004658533558564418 0.08353025337502418 3.479789057510301e-05 0.00578189556411135

203 0 0.0001 2.218442891960973e-09 5.727194002602687e-05 5.058340388410226e-06 0.001832264339246215
203 1 0.0005 2.418765449557217e-09 6.005129420172395e-05 1.406095929769389e-06 0.001196150672847063
203 2 0.001 2.319836093420165e-09 5.889799669667184e-05 1.570360512168207e-06 0.00116744999835916
203 3 0.005 6.227703211138887e-11 9.769522974600875e-06 4.259809945952382e-06 0.001908099938574104
203 4 0.01 1.46445601394005e-07 0.0004681538122235374 5.261557511267746e-06 0.002154715271541763
203 5 0.05 2.874224060338471e-06 0.002074904713296188 5.242942219615614e-06 0.002267585369458924
203 6 0.1 2.879050229200336e-06 0.002076569670788952 7.431252371426736e-06 0.002718201864931991
203 7 0.5 0.004658174193688839 0.08352708112757723 8.985385965407365e-06 0.003024096206182714

207 0 0.0001 2.33950676888538e-09 5.899317104640645e-05 2.162929857833587e-06 0.001221190740977152
207 1 0.0005 2.46480465876107e-09 6.063722225491119e-05 1.507901626943734e-06 0.001149597399340729
207 2 0.001 2.411563858401222e-09 6.004683075699901e-05 1.140279120512012e-06 0.001011729953269258
207 3 0.005 5.630434328613124e-11 9.228887182910483e-06 1.521066810481635e-06 0.001023306948889746
207 4 0.01 1.462578867552004e-07 0.0004678713259744782 1.567621881298774e-06 0.001035432218595256
207 5 0.05 2.873324694392774e-06 0.002074592265098207 5.228190096840412e-06 0.002165875981101739
207 6 0.1 2.878904844064174e-06 0.002076509656748993 7.460597576030835e-06 0.002667042582460977
207 7 0.5 0.004658188867156993 0.08352719967636535 8.955926128886869e-06 0.003024814794658437

211 0 0.0001 2.357145577417293e-09 5.928894527684747e-05 1.604810974391061e-06 0.001104778894350678
211 1 0.0005 2.291123139968348e-09 5.837606145409069e-05 1.659117034822731e-06 0.001053700001892421
211 2 0.001 2.502888573161648e-09 6.10768996316402e-05 1.857644381024941e-06 0.001121988714824829
211 3 0.005 6.513342325418555e-11 9.920770682736446e-06 1.635022360906676e-06 0.001059234347995708
211 4 0.01 1.465848221396697e-07 0.0004683844531734316 1.897355582572886e-06 0.001132187573389398
211 5 0.05 2.872994247590865e-06 0.002074444166954681 2.124411037486917e-06 0.001287815693292726
211 6 0.1 2.878895104599405e-06 0.002076463880366308 2.436514187878013e-06 0.001273109325734101
211 7 0.5 0.004658205765730346 0.08352734805089845 2.522952528675582e-06 0.001281887684401628

215 0 0.0001 2.497347232560996e-09 6.105250256194239e-05 1.403017399909515e-06 0.001052573743956287
215 1 0.0005 2.467080221824905e-09 6.065472848737485e-05 1.38147836053606e-06 0.001001406933564208
215 2 0.001 2.291725760409167e-09 5.853531595123584e-05 1.286205503630898e-06 0.0009540670671608353
215 3 0.005 6.217988820715715e-11 9.703286188766924e-06 1.290417550463455e-06 0.0009491584774199424
215 4 0.01 1.465735850999958e-07 0.0004683740857065466 1.609829273295418e-06 0.001049133851398376
215 5 0.05 2.873106114460689e-06 0.002074469874630225 2.928269957879193e-06 0.001369635215449083
215 6 0.1 2.87911261287045e-06 0.002076524549766479 3.233254571198409e-06 0.0014294058242591
215 7 0.5 0.004658206421875996 0.08352735433614633 2.618758583970677e-06 0.001301552618970137

219 0 0.0001 2.371354076596441e-09 5.968366379249801e-05 3.996804416779434e-07 0.0006187034753275533
219 1 0.0005 2.269944253400358e-09 5.832930812621484e-05 2.211987022788622e-07 0.0004438349793823848
219 2 0.001 5.355389831067828e-11 8.959008777509325e-06 4.088124873228025e-08 0.0001919523813879165
219 3 0.005 3.331863109408662e-11 7.060052293894614e-06 4.813124881371485e-07 0.0005631844027189636
219 4 0.01 1.461396492567912e-07 0.0004678576149261815 6.99579314453311e-07 0.000677951709140201
219 5 0.05 2.874091476961714e-06 0.002074774789236677 1.425516832303117e-06 0.00099514892991448
219 6 0.1 2.878989340647462e-06 0.002076498002832938 1.612593914276606e-06 0.001059768510435211
219 7 0.5 0.004658208412437123 0.0835273855900982 1.872429603568811e-06 0.001130238406924944

223 0 0.0001 2.517264869513608e-09 6.140183943958988e-05 3.03752192418679e-08 0.0002210202889580959
223 1 0.0005 2.202392996251666e-09 5.743280369729931e-05 1.549273938950846e-08 0.0001525937600586058
223 2 0.001 6.754935404804685e-11 1.005723639169176e-05 1.770562213367365e-08 0.0001600275763002923
223 3 0.005 3.225614030388613e-11 6.947293999193249e-06 3.120750806215339e-08 0.0001902385855359068
223 4 0.01 1.461728606109977e-07 0.000467903106670331 3.413477595652412e-08 0.0001933227762943579
223 5 0.05 2.873369556245771e-06 0.002074509785774836 2.540233716962429e-08 0.0001702345504948077
223 6 0.1 2.878867822973311e-06 0.002076453461495653 1.406433771057008e-08 0.0001361867917440973
223 7 0.5 0.00465820103838316 0.08352732356298809 3.858311807400158e-09 5.873505250408861e-05

227 0 0.0001 2.459746545415642e-09 6.069664601637825e-05 6.830055904790163e-17 1.069102506523478e-08
227 1 0.0005 2.189182926829143e-09 5.72611991334071e-05 4.436845919123808e-17 5.736406571976715e-09
227 2 0.001 7.518309561232058e-11 1.061145902703231e-05 2.274590945901005e-17 4.886531290715368e-09
227 3 0.005 3.224187937715344e-11 6.94854274874146e-06 8.571132032069856e-17 7.779857091883002e-09
227 4 0.01 1.461805225265352e-07 0.0004679124292654713 3.174674026190131e-16 1.589889297992642e-08
227 5 0.05 2.87335845402393e-06 0.002074504973864411 9.320569088846982e-16 2.430665746455674e-08
227 6 0.1 2.878852720899048e-06 0.00207644753760361 2.132070508275001e-15 3.676688831166786e-08
227 7 0.5 0.004658200967886454 0.08352732303239474 8.77573167794973e-15 7.179716243754797e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.0001 0.0008519758026689227 0.06220821826339495 4.42068769731245e-15 1.063133695522467e-07
3 1 0.0005 0.0008506203818775342 0.06213608108848945 1.83468904922925e-17 6.848916100921087e-09
3 2 0.001 0.0008502441174939936 0.0621158763124825 4.324369891638576e-21 1.051220221981453e-10
3 3 0.005 0.0008475272898080736 0.06196916965266475 1.527851564895203e-13 6.25023754752263e-07
3 4 0.01 0.0008440923325352963 0.06179044645159948 1.501424990071961e-11 6.195553261090225e-06
3 5 0.05 0.01147265327376808 0.1083688461599084 0.0002148088909010743 0.01889933212727768
3 6 0.1 0.0007487441474726915 0.05385058605465209 0.0006593970512290866 0.04303128115870725
3 7 0.5 0.0007939540295981377 0.04731468382518189 0.00136781596805783 0.06033190625846974

7 0 0.0001 0.0008141499780824468 0.05992737015948224 6.984258335720693e-05 0.01158009205159938
7 1 0.0005 0.0008139274133724238 0.05987233974220718 7.024966189655246e-05 0.01191644165626315
7 2 0.001 0.0008142181417280177 0.05986333029025603 6.996676708936784e-05 0.01205654769963549
7 3 0.005 0.0008107725771684027 0.05944816213974846 6.890197883368241e-05 0.01296261756439288
7 4 0.01 0.0008004607767829129 0.05850478583016949 6.950920783040266e-05 0.01379109019625679
7 5 0.05 0.002056944179423814 0.05782584483267383 4.818766083481176e-05 0.01145723404426646
7 6 0.1 0.002842717251701358 0.05713578948427767 0.0005015144006520488 0.02123506341013714
7 7 0.5 0.0007098846322895788 0.05027504894761448 0.01168280829584005 0.1423412140511082

11 0 0.0001 0.0008168607070306027 0.05977351840788492 0.0003032818143328409 0.02118453631815287
11 1 0.0005 0.0008169713461546391 0.05981906149806582 0.0004677837769572118 0.0214971977838474
11 2 0.001 0.0008169752483605029 0.05984276586504977 0.0004961641254071275 0.02117419350466687
11 3 0.005 0.0008093791462693656 0.05956290707967415 0.0006916350748549353 0.02175162669826247
11 4 0.01 0.0007835749653643074 0.0584413526679084 0.001043288624516061 0.02726791567093256
11 5 0.05 0.0003972252149508614 0.03560659527147747 0.007747261340845483 0.09951292426174074
11 6 0.1 0.0003396946453067094 0.02202435025482163 0.006196744377031775 0.1192681858033411
11 7 0.5 0.0001117419773015415 0.01368559559346494 0.002625338474821595 0.07002815672421248

15 0 0.0001 0.0007078632475468718 0.05546167573731875 0.00600824711759353 0.07436289375482219
15 1 0.0005 0.0006463755715883422 0.05215619200520516 0.009986619971803569 0.1100827611619279
15 2 0.001 0.0006236786958835488 0.05094193800415825 0.0106242119963409 0.1168367355990574
15 3 0.005 0.000445471959126353 0.04066635300290367 0.01491657384775437 0.1586318758247689
15 4 0.01 0.0003048856737978136 0.03120784357493145 0.01996554040128848 0.1968657163085508
15 5 0.05 0.0003294753176726575 0.03078903712103598 0.003052343293458997 0.0776611316560365
15 6 0.1 0.0005564785287918387 0.0224071642127881 0.002496206534679774 0.07020818057016165
15 7 0.5 9.550275780964419e-05 0.01334732195725374 0.002627467222964048 0.07099606202071906

19 0 0.0001 0.0003415498732418065 0.03425184145865101 0.0144404205743547 0.1800629880234927
19 1 0.0005 0.0004768834192126015 0.04092985997360676 0.008996064331657462 0.1381881074299085
19 2 0.001 0.0004663965417743489 0.04030628632856992 0.007753156358903919 0.126611891822157
19 3 0.005 0.0003654925315643666 0.03464200879288759 0.006179792482073239 0.07565071104619503
19 4 0.01 0.0002979151591623184 0.03061017920159115 0.005033320739828711 0.06894812218745106
19 5 0.05 0.0002658547394254357 0.0259127882883794 0.00445083455088728 0.07149165862361628
19 6 0.1 0.0005637508527316496 0.02250923958563789 0.00208113364308043 0.0442442299972774
19 7 0.5 9.939984148619511e-05 0.01515752630891587 0.002638758594779748 0.06227910730075914

23 0 0.0001 7.492378239721276e-05 0.01741238373476994 0.002839142485684751 0.09370051268937862
23 1 0.0005 1.491032579429133e-05 0.007173877681552199 0.006371287786715867 0.09220150924056902
23 2 0.001 1.28563022502757e-05 0.006633829073726005 0.006262526576008107 0.09157954218990483
23 3 0.005 8.055530049627982e-06 0.005702105776602018 0.002144340586501775 0.06369488990068595
23 4 0.01 4.144885767641352e-06 0.004243011941821528 0.003161624248923183 0.07244195769463824
23 5 0.05 2.167991521927477e-06 0.002436502137185492 0.0006690915523759615 0.03297636609378596
23 6 0.1 2.373141578564252e-06 0.00285837370862696 0.001083236363295628 0.03922390101900985
23 7 0.5 9.324225292992999e-06 0.003308102796578893 0.002663163182592482 0.05751227861612329

27 0 0.0001 5.960552371064025e-05 0.01484264002597735 0.001803669233927173 0.05922674546184337
27 1 0.0005 1.529817302921619e-05 0.007097191741628261 0.004989566144078003 0.08177305358162679
27 2 0.001 1.422301925942311e-05 0.006894923888641991 0.005730738955124464 0.08527067683230261
27 3 0.005 1.018098059148738e-05 0.006269962346258762 0.004420610202481233 0.07994261297416783
27 4 0.01 4.568752684815738e-06 0.004423483501903025 0.0009194075529828595 0.03785812417810219
27 5 0.05 5.608423385381301e-07 0.001081485425098005 0.002095195905284533 0.03656053766346279
27 6 0.1 1.10074642796779e-06 0.001160175638949212 0.003683273474413454 0.06300281507821737
27 7 0.5 3.589854106913935e-07 0.001160076260593446 0.008215263000521352 0.08991051980973097

31 0 0.0001 5.440744497099336e-05 0.0143179592393734 0.001605349087041012 0.05890439155363025
31 1 0.0005 8.879199930052454e-06 0.005025172206387651 0.003466410789792682 0.07336826109292871
31 2 0.001 9.474368197492114e-06 0.004433936671176752 0.007503679277031539 0.1006223344887056
31 3 0.005 4.171366736901521e-06 0.002793493462661889 0.009229019713212114 0.07318328773252869
31 4 0.01 3.33155430998226e-06 0.002687176817199877 0.007114728731054615 0.0708080385379718
31 5 0.05 5.488906743198814e-07 0.00134725452766471 0.002112481655960473 0.04668777310729721
31 6 0.1 5.679992436332143e-07 0.001190945056790405 0.004129569295336701 0.06548839325801481
31 7 0.5 4.426194076112288e-07 0.001023462827375532 0.00679594443768016 0.08223816411490614

35 0 0.0001 5.785881662249224e-05 0.01406599999930558 0.001177612015904142 0.02909345148844888
35 1 0.0005 1.182347034174421e-05 0.004911476230208045 0.004497427669815128 0.06520490932409451
35 2 0.001 5.380970366315282e-06 0.003016230222674832 0.007180246381605968 0.08448182175861829
35 3 0.005 2.518134528390218e-06 0.001560975139478948 0.007735853547327415 0.07293622045559955
35 4 0.01 1.738352219343069e-06 0.001716820683455911 0.004155658571446052 0.05559995748356816
35 5 0.05 4.754875461783635e-07 0.001392000287770312 0.001775067524127927 0.0405547644198252
35 6 0.1 1.822756183635703e-06 0.001730367204058947 0.002408287628885594 0.05001683228021947
35 7 0.5 5.62909827096685e-07 0.001018224264160761 0.004863716355902189 0.07054247907117617

39 0 0.0001 5.471112094320728e-05 0.01374052492545008 0.0009156269700679161 0.02847002857778524
39 1 0.0005 1.099589981878288e-05 0.004506234437918533 0.006529236749169779 0.0834207216613958
39 2 0.001 5.495230841223179e-06 0.002952164367083565 0.006130590550375356 0.07873197494433892
39 3 0.005 1.905694287348834e-06 0.001551043293260168 0.00480850417562233 0.05980990182329893
39 4 0.01 1.693863294091757e-06 0.001743574772887779 0.005440922805428548 0.06289312660821622
39 5 0.05 7.844932664146413e-07 0.00133339120043896 0.009255671089102198 0.08892150316156999
39 6 0.1 2.591401573652244e-06 0.002043446119356584 0.006210954842497407 0.07166367408440499
39 7 0.5 2.107022411396494e-06 0.001942727972471747 0.0118697864373785 0.09440797207640927

43 0 0.0001 1.785554710632551e-05 0.008225023528923625 0.002520932396533811 0.04188998057116788
43 1 0.0005 1.59829275959973e-06 0.00193189570131036 0.003195275712564931 0.05720421167264234
43 2 0.001 3.415383749427628e-06 0.002493632258794509 0.01110315649297279 0.09179970134539683
43 3 0.005 1.0502979493245e-06 0.001373099976761605 0.009075996701124611 0.07751624889352859
43 4 0.01 1.782118589224939e-07 0.000810215219974264 0.009988750655334815 0.0815650544097084
43 5 0.05 2.128888543175938e-08 0.0003387928458340461 0.01307557173437114 0.1011831132968704
43 6 0.1 3.77230140968056e-06 0.002343356406318886 0.01048173712581788 0.08838427461636433
43 7 0.5 3.010113635944011e-06 0.002113641220713447 0.01954181015725357 0.1214869328999446

47 0 0.0001 1.37422335489567e-05 0.007440784562919855 0.001534520957964748 0.03345915979452196
47 1 0.0005 6.785074122301913e-07 0.001207182931364237 0.006118008451020982 0.06754351103321499
47 2 0.001 3.920767421628652e-07 0.001310507569423081 0.01523318160642451 0.1122171228731399
47 3 0.005 2.279484329840191e-06 0.001421586216906245 0.01039917100968039 0.08402554865478806
47 4 0.01 1.564504920083297e-07 0.000670128482400667 0.007731814159738561 0.07486190336551357
47 5 0.05 2.638852098017362e-08 0.0002768341683996312 0.006318118157295946 0.06904707197781135
47 6 0.1 3.770429348631885e-06 0.002354279148472305 0.006172188371209833 0.06866087083522676
47 7 0.5 3.504455608102804e-06 0.00225374103443432 0.003648546475280909 0.05678198908495968

51 0 0.0001 1.048042499062106e-05 0.006495714212957804 0.0009796170357060251 0.02758490108897416
51 1 0.0005 9.169725556771407e-07 0.0012186208154783 0.004058431241094737 0.05234755303885597
51 2 0.001 5.668601079762519e-07 0.001442123066858869 0.007947844413373512 0.07136604813271163
51 3 0.005 1.71869598065939e-07 0.0009126241994357187 0.006018804921154715 0.06406384269198151
51 4 0.01 1.088032541505448e-07 0.0007021411569172464 0.006402586591161182 0.07042083527153364
51 5 0.05 1.07369308147845e-07 0.0003874631018354613 0.00709833120515579 0.07355062577976224
51 6 0.1 3.741836771967287e-06 0.002366123525955999 0.00853681163323456 0.07955431958091186
51 7 0.5 3.012782751954347e-06 0.002109557613545032 0.003166977824013741 0.0536705648097946

55 0 0.0001 1.018264313225879e-05 0.006382916911698899 0.001221715019267174 0.02733717174800399
55 1 0.0005 7.091270459011381e-07 0.001096286587854323 0.004660466905044237 0.05549807786629546
55 2 0.001 2.37924777874606e-07 0.001285197839631547 0.007853695989920686 0.07026738824469847
55 3 0.005 2.12831497263078e-08 0.0001833217186066882 0.01151266965088448 0.08998930662813187
55 4 0.01 1.358015358367144e-08 0.0002223493302451196 0.0127763499660132 0.1003310021608856
55 5 0.05 1.637497750918036e-07 0.0004657303350943387 0.01695216978881227 0.1178926596700645
55 6 0.1 1.860753614880886e-06 0.001733581870535961 0.0189485954114649 0.1224187445457132
55 7 0.5 0.004556419504667528 0.08260166527413082 0.001017877197181217 0.03051337165297574

59 0 0.0001 9.733384775628754e-06 0.00626740714474483 0.001101314765717607 0.02598823278175488
59 1 0.0005 4.598851021349476e-07 0.001058064107761769 0.004729191928663303 0.0578737276003769
59 2 0.001 2.078772124771055e-07 0.001208673181769981 0.003494598536602413 0.05228788946388541
59 3 0.005 1.406968877530362e-08 0.0002329169008534748 0.009333347410710244 0.08633944307112262
59 4 0.01 1.32792134421084e-08 0.0002188123041393375 0.01573950398851447 0.1106423486605002
59 5 0.05 1.298853357530031e-07 0.000418006788286629 0.0008674536035446264 0.02939813943226355
59 6 0.1 2.536409955713769e-06 0.002000285764066856 0.001250078526830884 0.03148993129747257
59 7 0.5 0.004558340145108296 0.08268105521799063 0.0003325325415458955 0.01926984792822095

63 0 0.0001 7.151196780557199e-06 0.005116198465554334 0.002252459472239188 0.03901450793018268
63 1 0.0005 3.342966033640587e-07 0.0008442620687048041 0.004692407784975256 0.05727768711360204
63 2 0.001 1.180641239971757e-07 0.0009543820533237657 0.004662477329617561 0.05733612870727023
63 3 0.005 5.480605193467145e-09 0.0001467573066715744 0.006144900543740234 0.07190496124575319
63 4 0.01 9.511098741450912e-09 9.063528740282933e-05 0.004662841883428858 0.06159297389059659
63 5 0.05 1.128581657077081e-07 0.0004194125737333465 0.0003110670345563125 0.01667307155418185
63 6 0.1 2.492960344819804e-06 0.00195760317289162 0.0002898445353651048 0.01433015218743006
63 7 0.5 0.00460905473061031 0.083133767576129 0.0003518418960094434 0.01925695079653211

67 0 0.0001 6.511340976202545e-06 0.0050893244972956 0.001394234698716114 0.03619162394432662
67 1 0.0005 4.3374341149446e-07 0.0008690270876976491 0.003548418738059065 0.05038197752732332
67 2 0.001 1.255693781038221e-07 0.0005219362786577086 0.002294866349749143 0.04576205040051673
67 3 0.005 4.831364646881689e-09 0.0001483035490030815 0.005832555240270827 0.0702672883577562
67 4 0.01 3.911273988108099e-09 8.339821891301114e-05 0.004754865467912425 0.06204514799923899
67 5 0.05 1.183934744315504e-07 0.0004240806742363823 0.0003052343245242738 0.01430589586372522
67 6 0.1 2.091994771654954e-06 0.001788378439097738 0.000243823967898466 0.0122430292383795
67 7 0.5 0.004642714742477706 0.08341541693721188 0.0002029714918676949 0.01262200457569729

71 0 0.0001 6.801426724154382e-06 0.005118397170930322 0.001072155527852774 0.03020774680531768
71 1 0.0005 7.6835820899152e-07 0.001226329092797407 0.004414596632458172 0.06030991204535074
71 2 0.001 6.201677903032326e-08 0.0005136904990563629 0.001393484286336524 0.03577807902027064
71 3 0.005 6.272600902581536e-09 0.0001437555904639787 0.00532180167798625 0.06696994452725913
71 4 0.01 4.446616238402543e-09 0.0001348280329844798 0.004532962687806832 0.06064956344731964
71 5 0.05 2.439435181877889e-06 0.001899681955577215 0.0006044864268210105 0.01987216033007844
71 6 0.1 2.402151100780954e-06 0.00189163030510997 0.0004625059080931051 0.01774406834308917
71 7 0.5 0.004642697446576314 0.08342381944788357 0.0002693258216775217 0.01322617775329238

75 0 0.0001 4.346224569834968e-06 0.003928850192918887 0.0008805378266715645 0.03057157806310307
75 1 0.0005 7.927850804935662e-07 0.001258636007426706 0.002195913161182862 0.04416788793573923
75 2 0.001 6.613355530803412e-08 0.0005530252893528598 0.0009491801921983449 0.02873024491275744
75 3 0.005 4.537474299230516e-09 0.0001135286600701946 0.004561421881517437 0.06158734287080903
75 4 0.01 5.745281237097932e-09 7.994455692061919e-05 0.002313942307433539 0.04433855483569216
75 5 0.05 3.254639370104266e-06 0.002140243359104232 0.0005449465639097081 0.01870667056384789
75 6 0.1 3.233879781807605e-06 0.002146731826811799 0.0003052845214902571 0.01432267333819492
75 7 0.5 0.004661477859949747 0.08357740821549609 0.0002468583767759696 0.01445248481932282

79 0 0.0001 4.242360772950437e-06 0.003919801257374012 0.0008645303490021134 0.02755754866180826
79 1 0.0005 4.278682913028915e-07 0.0007905330961146539 0.0009677774946279101 0.02791881980945021
79 2 0.001 4.560672138679018e-08 0.0003905032463378255 0.001274856623001726 0.0345324598796859
79 3 0.005 3.580754956205188e-09 0.0001321598229484522 0.002868469759272512 0.04923383580764695
79 4 0.01 9.762692294769142e-09 8.518101306842496e-05 0.002142923106592605 0.0424151984761677
79 5 0.05 3.073565502663294e-06 0.002097307398466253 0.0001915236245861774 0.01287709512790047
79 6 0.1 2.98420607099963e-06 0.002078242945010356 0.000254310397767381 0.01349339028693541
79 7 0.5 0.004672329388831589 0.08365947304025534 0.0002054663917463476 0.01317827246233683

83 0 0.0001 3.105863754628606e-06 0.003406277482958853 0.0006851515306184699 0.02441299160686394
83 1 0.0005 3.815156952702496e-07 0.0007077425419286243 0.0008705958597227017 0.02753117672582706
83 2 0.001 3.877815508346374e-08 0.000244740661398346 0.00184160241441664 0.04070476003444523
83 3 0.005 1.044732405762316e-08 0.0001407902227725799 0.001592951836364814 0.03816404148288011
83 4 0.01 1.059870748152381e-09 7.571228513869599e-05 0.0005230210315159976 0.02362816817921698
83 5 0.05 3.275232235483781e-06 0.002166314050206175 0.0002289461177103291 0.01494681791536512
83 6 0.1 3.133965617790954e-06 0.002129754459737843 0.0001878878549868979 0.01173995790518845
83 7 0.5 0.004675591058975291 0.08367956082083206 0.000232129140391769 0.01402302223298912

87 0 0.0001 2.805079278333056e-06 0.003257222102756252 0.0006243423943981073 0.0241551207762607
87 1 0.0005 3.796862623218505e-07 0.0008126086503161822 0.0009457321518430688 0.02778629346907813
87 2 0.001 3.418088628595731e-08 0.000264400375590057 0.001607545986761896 0.03857350168802343
87 3 0.005 1.720214717585897e-08 0.0001431900493806815 0.0007412544977042354 0.02791580362418078
87 4 0.01 2.96795260184374e-09 6.785312052315362e-05 0.000587887213725284 0.02464436391739433
87 5 0.05 3.127859026193773e-06 0.00211961991139864 0.0002560607172664322 0.01402119713853445
87 6 0.1 3.07993785058372e-06 0.002117518761228343 0.0002205834573646672 0.01283460041670592
87 7 0.5 0.004676022575285608 0.08367752883331114 0.0002356402340236013 0.01418866098382665

91 0 0.0001 7.143949440378124e-07 0.001645685504727545 0.0007653959765340627 0.02534835685606718
91 1 0.0005 5.495539341059987e-08 0.0004658546198141877 0.001044223039779028 0.03018921630671811
91 2 0.001 1.334479551341306e-08 0.0002042884550359503 0.00133390172714295 0.03526351245819104
91 3 0.005 5.633261417931437e-09 6.933146925991451e-05 0.0005300789226069298 0.02350695348092446
91 4 0.01 5.37013830619161e-09 7.013694529289793e-05 0.00022307599433901 0.01415759918212067
91 5 0.05 2.818704660356788e-06 0.002058864670578586 0.0001602107675086031 0.01137510418215859
91 6 0.1 2.822390037226802e-06 0.002051418345346168 0.0001786236046799118 0.01205106154903146
91 7 0.5 0.004674669862151046 0.0836608184273584 0.0001345332823293275 0.009683272524172004

95 0 0.0001 4.845425059804515e-07 0.001335201047185208 0.0009530919648105253 0.02758835270368887
95 1 0.0005 5.08093371819073e-08 0.0004421950490005599 0.001521446317119379 0.0373022492836933
95 2 0.001 7.401957352144878e-09 0.0001841130519415479 0.00178270709063425 0.04095488681966841
95 3 0.005 4.298156315422801e-09 6.937747751889489e-05 0.0005958668183971912 0.02450259537936705
95 4 0.01 5.89380360672686e-09 7.357528535623103e-05 0.0002413887983453924 0.01427200665544626
95 5 0.05 2.960721604663748e-06 0.00209817225979636 0.0001491951516123327 0.01084034740716611
95 6 0.1 2.795722635541955e-06 0.002038376605692171 9.589614714541554e-05 0.008457493293318574
95 7 0.5 0.004665953516211161 0.08358743612924302 8.047283166856275e-05 0.007667467765266611

99 0 0.0001 4.980351164778891e-07 0.001345876939322643 0.000812223056554317 0.02654803788222815
99 1 0.0005 3.140014109068923e-08 0.0003253328698851199 0.001610434682649857 0.03807849743823033
99 2 0.001 4.960635794962694e-09 0.000164531282178082 0.00187689452088253 0.04132200441340095
99 3 0.005 2.88648852238754e-09 7.275415601482038e-05 0.000664770325418743 0.02566640552948307
99 4 0.01 1.595911867048619e-09 4.115887676192642e-05 0.0002232377362847905 0.0141724194874201
99 5 0.05 2.875994846012807e-06 0.0020692340383901 6.22741307010794e-05 0.007322930708916209
99 6 0.1 2.885229446178498e-06 0.002073631360330008 2.99185031168736e-05 0.004996896900581582
99 7 0.5 0.004663472575911719 0.0835665243342496 6.769401813397995e-05 0.007972590555444303

103 0 0.0001 1.704348741849846e-07 0.0007923389120247926 0.00112025637415665 0.03193149204119661
103 1 0.0005 1.102764485798369e-08 0.0001982339738080263 0.001672774714437505 0.03984688677340953
103 2 0.001 5.929657086930224e-09 0.0002084973206746277 0.001968270772181942 0.04265102328071779
103 3 0.005 3.194428984907973e-09 7.365644885704015e-05 0.0008110976792463938 0.02808084221782559
103 4 0.01 8.665646582402704e-10 3.755973157337777e-05 0.0001800202024713585 0.01395049118266045
103 5 0.05 2.948590845099949e-06 0.002091771560995603 4.734966411614048e-05 0.005832937479241851
103 6 0.1 2.861002908788892e-06 0.002064180663186477 3.204455937347872e-05 0.005094280519407635
103 7 0.5 0.004665421539017245 0.08357873586599984 4.048053215896204e-05 0.00712518124271655

107 0 0.0001 3.751898241738155e-08 0.0003523570642882667 0.0008741369033926204 0.0291614468183925
107 1 0.0005 1.030433347056442e-08 0.0001913467144318837 0.001358496481368226 0.03577074588924645
107 2 0.001 5.607977621355335e-09 0.0002055786575816398 0.001834542541769805 0.04106819469943268
107 3 0.005 1.461634994495332e-09 8.297307636473406e-05 0.0008708064977832263 0.02886622319827181
107 4 0.01 6.530888046120977e-10 3.596801678718009e-05 0.0001323677063370887 0.01142882744108364
107 5 0.05 2.920479359784735e-06 0.002087775249636437 2.813900282845834e-05 0.004795747108519599
107 6 0.1 2.87837232520189e-06 0.002072003050048288 3.609008716646604e-05 0.00510126884328066
107 7 0.5 0.004664398959903565 0.08357031258092196 4.897181208448106e-05 0.006631508345878667

111 0 0.0001 2.627143096506535e-08 0.0002638819366986844 0.0007499242711136149 0.02716106026788379
111 1 0.0005 1.267956339023291e-08 0.0001987434167936009 0.001426301938308712 0.03654262411381126
111 2 0.001 5.285218004952813e-09 0.000196238611828381 0.001837831422218489 0.04108396813671333
111 3 0.005 1.711226738828111e-09 8.55056685535871e-05 0.0008135158299769997 0.02778628776024616
111 4 0.01 9.949423013780643e-10 3.030794551106553e-05 0.0001046180051801165 0.01013864095447858
111 5 0.05 2.92363904622489e-06 0.002086016308566752 3.668191257201489e-05 0.004983104619085688
111 6 0.1 2.862454425032643e-06 0.002068586480485468 2.965450554707751e-05 0.004754295322134006
111 7 0.5 0.004664135442722333 0.08356696854576473 3.661987565919948e-05 0.004880018208420989

115 0 0.0001 2.244456225084618e-09 0.000117470337132719 0.0008455412100898702 0.028503009258533
115 1 0.0005 5.923178342224466e-09 0.0001402739172076117 0.001416915595894856 0.0362331124353924
115 2 0.001 3.436443339559225e-09 0.000152209040226392 0.001189364257504268 0.03293340456457827
115 3 0.005 4.378297132192835e-10 2.711233089014442e-05 0.0001653979409936529 0.0126882305195688
115 4 0.01 1.618792956950622e-10 1.859432477679945e-05 9.826558186797403e-05 0.009824696931679644
115 5 0.05 2.920965259766808e-06 0.002085751617608711 3.573046453621123e-05 0.005128520474430465
115 6 0.1 2.928047907159703e-06 0.00208843980256157 3.30878035198021e-05 0.004962492513335692
115 7 0.5 0.004666589633945711 0.08358740816428112 2.842398949269161e-05 0.004310618037072222

119 0 0.0001 6.740890433570599e-09 0.0001250724442578566 0.0006110854290030237 0.02236992920532943
119 1 0.0005 5.559854912203199e-09 0.0001415637042323503 0.0008427994188182821 0.02771649815755328
119 2 0.001 3.174729838715087e-09 0.000145854499840059 0.0006111727074509011 0.02350542605419137
119 3 0.005 7.358308434716495e-10 3.343182822446167e-05 0.0001479009875612322 0.01178827125640058
119 4 0.01 6.836053631671573e-11 1.905364558529854e-05 4.657599830517029e-05 0.006267323772792155
119 5 0.05 3.044844457699338e-06 0.002126475119988758 4.573072327025881e-05 0.006009073967786716
119 6 0.1 2.904269990649732e-06 0.002079045772993116 5.395185946339428e-05 0.006508665670581282
119 7 0.5 0.004666124688634195 0.08358286226169298 4.669415465688616e-05 0.005473524900028948

123 0 0.0001 3.69444261628209e-09 0.00011968103137594 0.0005959652530658103 0.02213367575279079
123 1 0.0005 5.046939347426181e-09 0.000150167070327889 0.0004641948200611408 0.02017846592552797
123 2 0.001 3.354881446079565e-09 0.0001494625716844666 0.0004066343667717611 0.01807245936204027
123 3 0.005 3.087639234661581e-10 2.423081828739626e-05 0.0001304231595644169 0.01111909966779923
123 4 0.01 1.48565774952644e-10 1.325605052482359e-05 3.44741243870121e-05 0.00546132173167746
123 5 0.05 3.049364791750342e-06 0.002127185108882657 3.464410981121357e-05 0.005429893220870508
123 6 0.1 2.945955600946474e-06 0.002093106903652941 3.369643284964753e-05 0.005418766515542295
123 7 0.5 0.004665252377244942 0.0835769482003399 5.446361320292815e-05 0.005929084923947614

127 0 0.0001 1.246912404373376e-09 9.689629642428699e-05 0.0005458809557763203 0.02065305032561859
127 1 0.0005 3.109277939884118e-09 0.0001448957380674187 0.0004825993211247328 0.02029438653748505
127 2 0.001 3.074914253920822e-09 0.0001430670448416826 0.0004093765934832438 0.01858195588156897
127 3 0.005 6.716959035098192e-10 3.02385853880871e-05 0.0001350244666355885 0.01129490269423128
127 4 0.01 3.067201099529783e-10 2.049476356491553e-05 3.387565111970677e-05 0.005389781177196351
127 5 0.05 2.856396375625434e-06 0.002069735567793884 3.309479720783153e-05 0.005378244284958256
127 6 0.1 2.879799621542193e-06 0.002075783493826755 2.838298314774261e-05 0.004813374307081841
127 7 0.5 0.004665258467466149 0.08357563678895508 2.44633499404905e-05 0.004781339541880425

131 0 0.0001 1.141106174569015e-09 9.411920325064216e-05 0.0003602209011725459 0.01648047677146725
131 1 0.0005 4.28829137949823e-09 0.0001372692222365579 0.0004431234220394501 0.02061068236694275
131 2 0.001 2.521906386907897e-09 9.820232820256791e-05 0.0003883627120814105 0.01882200210441953
131 3 0.005 2.856826133285645e-10 2.305046274120315e-05 8.295263100173163e-05 0.008797909817991112
131 4 0.01 6.920575903901829e-11 1.362564181262016e-05 5.218075634580897e-05 0.006309836230651067
131 5 0.05 2.938706599828336e-06 0.002099104951692521 2.024664118199709e-05 0.004121606414649426
131 6 0.1 2.869770741752807e-06 0.002073333118147946 2.998394971859908e-05 0.004967774338203834
131 7 0.5 0.0046651772448806 0.08357490050749572 1.508365832048769e-05 0.003646660431546156

135 0 0.0001 1.421784053116675e-09 0.0001005351196732285 0.0003350319721329972 0.01574926296331147
135 1 0.0005 2.882093870617401e-09 0.0001365055141473448 0.0004739979252428039 0.02088319982356823
135 2 0.001 2.032931819499802e-09 9.605925580791208e-05 0.0003610909648034326 0.01823419373572777
135 3 0.005 2.374052256724747e-10 2.17886891644703e-05 7.336505605534374e-05 0.008276456739935378
135 4 0.01 3.947958189197428e-11 1.206757450455953e-05 5.17478040403532e-05 0.006334940719471494
135 5 0.05 2.915254822062048e-06 0.002090866834600469 1.714270423183508e-05 0.003727200100141048
135 6 0.1 2.864409014032412e-06 0.002071970661224665 2.452919502274582e-05 0.004735058147910198
135 7 0.5 0.004663961469937705 0.08357242243881746 1.322953378471194e-05 0.003303966475352027

139 0 0.0001 1.239429883249815e-09 8.090115979220158e-05 0.0003541540737048457 0.01628561298771336
139 1 0.0005 3.703983735944991e-09 0.0001265317563596824 0.0003380604330142921 0.01766359463544032
139 2 0.001 1.201015731467129e-09 7.148652717248183e-05 0.0003738539437165441 0.01853557747766033
139 3 0.005 2.04367613080166e-10 1.927162622328282e-05 8.314917452456211e-05 0.008753453701761615
139 4 0.01 8.046410916310239e-10 2.925398801290058e-05 3.497820344627175e-05 0.005141004795989446
139 5 0.05 2.921008952324687e-06 0.002091928318387559 2.090538767405384e-05 0.003752905829998321
139 6 0.1 2.850226363121359e-06 0.002067006916930403 2.879952444026428e-05 0.004386367041258499
139 7 0.5 0.004663959023456201 0.08357360024485594 1.853979432555852e-05 0.00355592611295652

143 0 0.0001 1.288911589318223e-09 8.131179715942238e-05 0.0003712672063279035 0.0166274757660253
143 1 0.0005 2.967435877511655e-09 0.0001155169123441269 0.0003573284888109404 0.01808073015537415
143 2 0.001 2.198941222376428e-09 7.298138223887918e-05 0.0003003631372720311 0.01646146379459212
143 3 0.005 2.508798695071518e-10 1.537502999715556e-05 3.584444240967341e-05 0.005018042788016652
143 4 0.01 1.112218150989036e-09 3.137142537124049e-05 3.035846424818169e-05 0.004729342388694935
143 5 0.05 2.858559440817363e-06 0.002067846325902956 1.518379585678334e-05 0.003751843965717594
143 6 0.1 2.867251618288342e-06 0.002071614047067794 1.346797029621969e-05 0.003709755162130124
143 7 0.5 0.004662994362775856 0.08356712709754044 1.984081935308922e-05 0.003901006203790969

147 0 0.0001 1.568624297847704e-09 8.464923919948575e-05 0.0004654560118061869 0.01883729676994517
147 1 0.0005 2.629513698443482e-09 0.000105918452317777 0.0003646063424122726 0.01829574570944248
147 2 0.001 1.966150739249642e-09 7.136229049731213e-05 0.0002800468791120687 0.01592634262395687
147 3 0.005 2.679389798297776e-10 1.748490883590748e-05 2.687650630333864e-05 0.004542569509375705
147 4 0.01 3.043357349443968e-10 1.746669201896367e-05 2.248407696213147e-05 0.004184055754029581
147 5 0.05 2.80719358271709e-06 0.002057275337262521 2.085965821777969e-05 0.003943695867186348
147 6 0.1 2.842660608680272e-06 0.002066645595853789 2.344224661148256e-05 0.004242901935715082
147 7 0.5 0.004662996389084133 0.08356565266496307 1.050203277734371e-05 0.003191454871573463

151 0 0.0001 1.390440461152735e-09 7.858638330082712e-05 0.000448824485149416 0.01859684702806885
151 1 0.0005 5.633447251177173e-10 3.475516703321802e-05 0.0001795222049928233 0.01274500703685999
151 2 0.001 9.199667900031148e-10 4.481965441716085e-05 0.0001387537783526995 0.01117015308307301
151 3 0.005 1.458734092079943e-11 6.909279330447049e-06 2.629245789696594e-05 0.00479150345315682
151 4 0.01 8.38240966939589e-11 7.772873291678195e-06 1.962157724087665e-05 0.004154241903662426
151 5 0.05 2.833411481067793e-06 0.002063834297338474 1.124756992891313e-05 0.003004519320037424
151 6 0.1 2.851638715980903e-06 0.002069883389470117 8.31606007321197e-06 0.002674351533129782
151 7 0.5 0.004662197348773937 0.08355919539879242 1.799314400056019e-05 0.00398268938127333

155 0 0.0001 1.341201594212934e-09 7.477484448914495e-05 0.0002494220647422414 0.01389055420035956
155 1 0.0005 1.246048817083113e-09 4.303689122586718e-05 7.642679353900265e-05 0.00832551995316666
155 2 0.001 1.785333643020968e-09 5.345990178495796e-05 2.946199660502998e-05 0.005171116676100596
155 3 0.005 6.099615034799292e-11 8.573782193543877e-06 2.070321053212682e-05 0.003870608728330671
155 4 0.01 3.297991692992849e-10 1.729416140650031e-05 1.995949378897627e-05 0.00370204134370633
155 5 0.05 2.836702002892752e-06 0.0020649013440317 1.04276494724959e-05 0.002847733082540937
155 6 0.1 2.844636893272343e-06 0.002067817291214524 7.131775187534744e-06 0.002487066383615177
155 7 0.5 0.004660456511479243 0.08354912734038322 5.938306433873563e-06 0.002255596596458131

159 0 0.0001 1.119285335113812e-09 6.690622841265537e-05 0.0002173453513024548 0.01265842889085633
159 1 0.0005 1.341707029229927e-09 4.682797547417294e-05 5.268445449345891e-05 0.006834315257193913
159 2 0.001 2.064269772022064e-09 5.66056032078599e-05 2.815946426306744e-05 0.00499479778391887
159 3 0.005 6.31483862028919e-11 9.664058587155466e-06 1.179960018681862e-05 0.003112912991713679
159 4 0.01 3.076679585767559e-10 1.864309822474652e-05 1.774033372144231e-05 0.003739210760219214
159 5 0.05 2.815949383481085e-06 0.002056664564790811 1.104418646549298e-05 0.002935861590399602
159 6 0.1 2.850154095982414e-06 0.002068965249490518 6.362661659997739e-06 0.002323797182234966
159 7 0.5 0.004660447830086688 0.08354915184282818 5.530931142254384e-06 0.002087385777613138

163 0 0.0001 1.015502633225843e-09 4.235748002567874e-05 5.369949837288739e-05 0.006269997146967632
163 1 0.0005 9.688563306974387e-10 4.210220568490186e-05 4.146007513847288e-05 0.005876624726018242
163 2 0.001 1.89956634432725e-09 5.374718570916315e-05 2.639795500402059e-05 0.004823200419638463
163 3 0.005 1.627770229849442e-10 1.516292420467025e-05 1.289439168475739e-05 0.003795810022378721
163 4 0.01 3.263780351095394e-10 1.886744545531727e-05 1.743903220233866e-05 0.003803296001547274
163 5 0.05 2.907804034547629e-06 0.002092328312548908 8.397331291206176e-06 0.002389073430152933
163 6 0.1 2.826832781041527e-06 0.002062726047137531 6.59974538820389e-06 0.002135619182797033
163 7 0.5 0.004660236649184605 0.08354762958570694 6.639445255858052e-06 0.002116542154598777

167 0 0.0001 1.65532631960394e-09 5.127250578063069e-05 5.165815339348474e-05 0.006146336427991672
167 1 0.0005 8.953134332625456e-10 4.077107887479059e-05 3.241858804395049e-05 0.00526233560438838
167 2 0.001 2.268683972226315e-09 5.856163057016417e-05 1.752106922853063e-05 0.004266131713339449
167 3 0.005 1.424040408826665e-10 1.418859660340388e-05 7.318837757398093e-06 0.003215065945356033
167 4 0.01 3.415745253741031e-10 1.95217461964603e-05 8.344036703950777e-06 0.003452832845526776
167 5 0.05 2.948077787762579e-06 0.002102698347699494 6.175457287360419e-06 0.002094380818451924
167 6 0.1 2.867880584764363e-06 0.002073365807655936 3.761551191785456e-06 0.001651586308221931
167 7 0.5 0.004660134592544813 0.08354727266117434 5.733745148502713e-06 0.001874044399131192

171 0 0.0001 1.403078965710733e-09 4.756761419466571e-05 4.835191787863867e-05 0.006182923198986723
171 1 0.0005 1.02015243368436e-09 4.428285928126385e-05 2.69592295512742e-05 0.004689495474669236
171 2 0.001 2.234269421951993e-09 5.85611594705604e-05 2.117814107872746e-05 0.004601043049522913
171 3 0.005 9.226738130690342e-11 1.188613332070432e-05 1.481820186307319e-05 0.003894992888964666
171 4 0.01 3.531825242739431e-10 1.943612104104986e-05 8.385780262295811e-06 0.002819487504829521
171 5 0.05 2.948717034989001e-06 0.002102590007148741 7.669773804155186e-06 0.002439100152876517
171 6 0.1 2.866596864173777e-06 0.002072685211064407 2.466970547431666e-06 0.001364242619270595
171 7 0.5 0.004660360773623198 0.08354842245706129 4.872944965144261e-06 0.00178464593712202

175 0 0.0001 2.771723603813134e-09 6.310219860816701e-05 4.665175550195569e-05 0.006109195256360445
175 1 0.0005 1.042515332839872e-09 4.468275318680881e-05 3.684652320509506e-05 0.005723372300158402
175 2 0.001 1.622052235570516e-09 5.229331268985504e-05 1.951904273365317e-05 0.003960125513154722
175 3 0.005 5.061459804008353e-11 9.294601089226973e-06 1.506932932181014e-05 0.003806503013256579
175 4 0.01 1.547825457345637e-10 1.349633959613072e-05 9.37302719967086e-06 0.002643449838568346
175 5 0.05 2.955317695256791e-06 0.002104051543409646 2.505454300025631e-06 0.001298727417769596
175 6 0.1 2.867061827140373e-06 0.002072800756244941 1.938119747088799e-06 0.00121050259705302
175 7 0.5 0.004660392392433481 0.08354857177831754 3.909185906837157e-06 0.001596172646960992

179 0 0.0001 2.793539294891488e-09 6.392638776242521e-05 1.826997789828542e-05 0.003530900743101473
179 1 0.0005 1.740689430573464e-09 5.272364052943956e-05 3.631005245694539e-05 0.005677391186544201
179 2 0.001 2.044152027424346e-09 5.663198575911466e-05 1.470085824572513e-05 0.003783306970764899
179 3 0.005 5.588857381099442e-11 1.017820455340157e-05 1.114925928725582e-05 0.003193458318076159
179 4 0.01 9.977248348280468e-11 1.268369225826405e-05 9.849926325735386e-06 0.002591294684700207
179 5 0.05 2.879763109841495e-06 0.002076845337193323 1.712630805592165e-06 0.001052924402272337
179 6 0.1 2.874428472752488e-06 0.002075025207859404 9.482015637866745e-07 0.0008357544076946777
179 7 0.5 0.004660511109304547 0.08354953911505802 2.697960368045615e-06 0.001365269688189175

183 0 0.0001 2.763029437869045e-09 6.286436175706456e-05 1.505149781989715e-05 0.003166209203068759
183 1 0.0005 2.029455398152541e-09 5.758521358822932e-05 3.338075007395999e-05 0.005471822043427554
183 2 0.001 1.97692810862845e-09 5.600035846597962e-05 1.431541248660872e-05 0.003341337065605687
183 3 0.005 4.729059097660549e-11 9.501353460894535e-06 9.356304123845597e-06 0.002980055797286774
183 4 0.01 8.904438422710718e-11 1.216196612174869e-05 7.382135124434666e-06 0.002504660176855689
183 5 0.05 2.87474090810465e-06 0.002075209677255607 1.299763743352676e-06 0.0009297397558787335
183 6 0.1 2.876791903145843e-06 0.002075789736613931 7.150754457842908e-07 0.0007050623239521769
183 7 0.5 0.004660249850042224 0.08354601333311473 2.197823093630123e-06 0.001215809227789078

187 0 0.0001 1.943781123159021e-09 5.298540844700383e-05 7.763381016540442e-06 0.00223801490445108
187 1 0.0005 2.204139245236969e-09 5.840798364964428e-05 1.058656032685702e-05 0.003443202207676022
187 2 0.001 2.196010510756463e-09 5.78358983327476e-05 1.336078199005583e-05 0.00330073481544968
187 3 0.005 4.72081380353593e-11 9.439497651975159e-06 4.982225631428299e-06 0.002024824979807827
187 4 0.01 7.162933572072043e-11 1.159928651750519e-05 5.67304566050283e-06 0.002253086799543169
187 5 0.05 2.875404678412754e-06 0.002075409550212459 1.279750454454491e-06 0.0009101296290385807
187 6 0.1 2.87889587148081e-06 0.002076447227654654 3.455158236271265e-07 0.0004896505934257611
187 7 0.5 0.004660099745955987 0.08354478966425516 6.959900648606055e-07 0.000812615709797182

191 0 0.0001 2.146867142874323e-09 5.62972242947879e-05 5.971226706855856e-06 0.002023165898339285
191 1 0.0005 1.639302666744656e-09 5.061348512036545e-05 5.35942903046689e-06 0.00226870759725406
191 2 0.001 2.174659650061942e-09 5.779953695084217e-05 7.523836151040052e-06 0.002423107888051446
191 3 0.005 4.616522209737857e-11 9.391475221498524e-06 4.532171229691433e-06 0.001953171408952237
191 4 0.01 1.216070196286079e-10 1.35136577945616e-05 4.760511788700498e-06 0.002123492815019334
191 5 0.05 2.871995167820733e-06 0.002074382069527481 5.192779920890909e-07 0.0006443563316199663
191 6 0.1 2.87761638869924e-06 0.002076049451527062 2.743974157897242e-07 0.000510484704208114
191 7 0.5 0.004660151048467299 0.0835450885674982 7.931337102610624e-07 0.0008571644691479641

195 0 0.0001 1.992649007182163e-09 5.544087757991534e-05 5.070079006756705e-06 0.001890654781520396
195 1 0.0005 2.13397390339279e-09 5.743396400248457e-05 3.538608969265864e-06 0.001744259047408159
195 2 0.001 2.204360464463588e-09 5.779747192091733e-05 4.117038634476929e-06 0.001848143718812922
195 3 0.005 1.143266433070595e-10 1.293550592595949e-05 3.779657471161356e-06 0.001862609604649901
195 4 0.01 1.322128363132308e-10 1.40097849370413e-05 5.123496817413787e-06 0.002173936327529713
195 5 0.05 2.871688818754827e-06 0.002074271621763213 6.725614415737764e-07 0.0007095662108944634
195 6 0.1 2.877097529299355e-06 0.002075861616316566 3.776430319998012e-07 0.0005973479716105956
195 7 0.5 0.004660263608281147 0.08354600438920468 2.09898721194349e-07 0.0004285647590924757

199 0 0.0001 2.178918671899613e-09 5.775559933018926e-05 2.709260971933755e-06 0.001334417965439316
199 1 0.0005 2.056940825906189e-09 5.608588399397263e-05 3.670329159587037e-06 0.001721998520172963
199 2 0.001 2.464931315950712e-09 6.092941761437487e-05 4.078347716888331e-06 0.001822618500428641
199 3 0.005 1.161140283018998e-10 1.295179258375967e-05 3.356981964153775e-06 0.001727512423882471
199 4 0.01 1.543308527202901e-07 0.0004808572962518021 4.528674273749039e-06 0.001931685636491709
199 5 0.05 2.874403614475428e-06 0.002074961449664681 4.025416164944128e-07 0.0005736782333796153
199 6 0.1 2.878584255992279e-06 0.00207631114274065 3.148686757092729e-07 0.0005155093377624542
199 7 0.5 0.004660285266986816 0.08354615282403488 1.897679514645997e-07 0.0004023142663125423

203 0 0.0001 1.951665105230853e-09 5.426569654076729e-05 3.696721997535832e-06 0.001550161455435406
203 1 0.0005 1.872555262864624e-09 5.349591025627376e-05 3.530634098641645e-06 0.001705419252368223
203 2 0.001 5.412128160658522e-11 9.027157702679034e-06 3.728129095797007e-06 0.00174701164177482
203 3 0.005 7.736439644187073e-11 1.057862074249627e-05 1.004942726115446e-06 0.0008986061893678787
203 4 0.01 1.536693374189675e-07 0.000479819764028111 5.426398099189442e-07 0.0006522505239514587
203 5 0.05 2.872997084213414e-06 0.002074495784050168 6.15804174117243e-07 0.0006509934578147192
203 6 0.1 2.876971687597572e-06 0.002075814969121126 3.880689722439904e-07 0.0005668345190734669
203 7 0.5 0.004660269559933931 0.08354602839387315 1.404756571318004e-07 0.0003642623539205081

207 0 0.0001 2.48498669102592e-09 6.081225422027714e-05 3.769534285727848e-06 0.001565168204664458
207 1 0.0005 2.471160367499204e-09 6.049372413796661e-05 1.020729067835707e-06 0.0009748626257695125
207 2 0.001 8.732126246594984e-11 1.06876530172606e-05 4.732914981115725e-07 0.0007076662046172633
207 3 0.005 3.497955967266456e-11 7.055845778758396e-06 1.248342712008164e-06 0.0009152248351083081
207 4 0.01 1.543084923782627e-07 0.0004808219626037946 6.806748404328686e-07 0.0006872856108911529
207 5 0.05 2.873620135604356e-06 0.00207466414816615 6.524435878150491e-07 0.000673912893631945
207 6 0.1 2.876327267654149e-06 0.002075699283230925 1.853677449909897e-07 0.0003875516992303263
207 7 0.5 0.004660271687408249 0.08354602851312265 3.228470432904676e-08 0.0001726469602429948

211 0 0.0001 2.256398332502492e-09 5.784935100194843e-05 2.064010539514937e-06 0.001240849541978672
211 1 0.0005 2.297603833419527e-09 5.837981787015778e-05 3.715647175731345e-07 0.0006441238066882127
211 2 0.001 1.028949151468595e-10 1.182498729113135e-05 4.022860990952004e-07 0.0006390286537134582
211 3 0.005 1.337551415858038e-10 1.386456468166486e-05 5.703452584016871e-07 0.0006653495877111393
211 4 0.01 1.544706601697498e-07 0.000481074701233819 3.351743442672714e-07 0.0005199891252603006
211 5 0.05 2.872896206092204e-06 0.002074451283170742 1.56534147781259e-07 0.0003579574410721431
211 6 0.1 2.876762099103114e-06 0.002075804591144426 7.282292753879398e-08 0.0002505881096865892
211 7 0.5 0.004660278451947082 0.08354608741667091 2.116527462126067e-08 0.0001613430386822046

215 0 0.0001 2.584527307030422e-09 6.167378917609767e-05 1.882910815719733e-06 0.001181807473672247
215 1 0.0005 2.290339291467824e-09 5.833973339264276e-05 1.297861615072616e-07 0.0003581969641994753
215 2 0.001 1.440792041971302e-10 1.421430801640255e-05 2.687573098676828e-07 0.0006733388808084495
215 3 0.005 5.431178388452758e-11 8.618206008392804e-06 1.893005785247025e-07 0.0005298622998649583
215 4 0.01 1.54517386809769e-07 0.0004811444101089357 2.410500367310698e-08 0.0001856610305417394
215 5 0.05 2.872675312639333e-06 0.002074397222949553 9.998459162117281e-08 0.0002951251558143131
215 6 0.1 2.876149028629597e-06 0.002075662395978561 4.32522295671724e-08 0.0001999830798726787
215 7 0.5 0.004660262637938964 0.083546000778012 6.863123731244695e-09 9.076403360241958e-05

219 0 0.0001 2.268205361968301e-09 5.819918205673957e-05 6.854993974747582e-07 0.0006606257757867384
219 1 0.0005 2.171071909451475e-09 5.708939974269356e-05 1.085393912706282e-07 0.0003666749776431999
219 2 0.001 5.777633440317173e-11 9.367018758421608e-06 1.980305510814528e-07 0.0004135463687309215
219 3 0.005 4.6246795300637e-11 8.331282433715614e-06 5.393259217126654e-08 0.0001997678715690565
219 4 0.01 1.543670007660049e-07 0.0004808408641290285 3.307327249688165e-08 0.0001589291345949206
219 5 0.05 2.873418857714059e-06 0.002074527579651875 2.435510803296404e-08 0.0001382831012033403
219 6 0.1 2.877329839193045e-06 0.002075949541605837 3.484512514553391e-08 0.0001621917944985007
219 7 0.5 0.004660320683817986 0.08354644431992631 7.596535297533471e-09 7.62921819448259e-05

223 0 0.0001 2.386960561906845e-09 5.970018118439668e-05 3.447699506915919e-07 0.0004802381368445019
223 1 0.0005 2.36203993750472e-09 5.947314866405762e-05 4.27372617512218e-08 0.0001886844157570344
223 2 0.001 6.674304490094843e-11 9.992315279649944e-06 5.625020197394815e-08 0.0002249896192756395
223 3 0.005 4.603309421660219e-11 8.305301273825449e-06 1.230134744291131e-09 5.098133315828424e-05
223 4 0.01 1.543216545056573e-07 0.0004807659475511983 1.501491837594782e-09 3.85556232971318e-05
223 5 0.05 2.873503963567653e-06 0.002074552562293164 1.559740251573222e-08 0.0001087901018632653
223 6 0.1 2.877592900058346e-06 0.002076018614231234 1.895259843782661e-08 0.0001177531345344374
223 7 0.5 0.004660332436980829 0.08354650578447442 3.655992996862379e-09 5.264859920850462e-05

227 0 0.0001 2.451053896306322e-09 6.058923542529016e-05 6.78553960586243e-16 2.189909276140156e-08
227 1 0.0005 2.361729110728011e-09 5.947472486766969e-05 1.785774516672687e-15 3.640130297188904e-08
227 2 0.001 4.837881051508226e-11 8.512070381438974e-06 4.414588666358582e-16 1.846792951898379e-08
227 3 0.005 5.861552626202949e-11 9.369290424832144e-06 2.31752085168425e-16 1.231145507762932e-08
227 4 0.01 1.543154542249659e-07 0.0004807579161143494 8.497212437601881e-16 2.390195463775058e-08
227 5 0.05 2.87346131242684e-06 0.002074540755460763 2.955709608040696e-15 4.214655047185545e-08
227 6 0.1 2.877496937650056e-06 0.002075992563443485 2.058841564797838e-15 3.504950907284865e-08
227 7 0.5 0.004660332452044891 0.08354650633812577 8.043196416061311e-15 6.612826164431596e-08



==> results/shifts/backup-2020-04-26/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.0001 0.000849376803666062 0.06206921857439207 4.620812515276838e-16 3.437090279057031e-08
3 1 0.0005 0.0008479942745466054 0.06199417993417811 2.890923649327735e-14 2.718703223658636e-07
3 2 0.001 0.000847561327127636 0.06197074703924832 7.157237911496946e-14 4.277754875881001e-07
3 3 0.005 0.000844314831837433 0.06179923212362359 5.644283867556512e-12 3.798602505655779e-06
3 4 0.01 0.000839809755966973 0.06158907478202513 1.655317670346364e-10 2.056641010661497e-05
3 5 0.05 0.001917432699114215 0.0822563174319515 0.0004269571116680442 0.03079818486299168
3 6 0.1 0.00077583882708831 0.04809324427493777 0.000539314410258566 0.04006806525494233
3 7 0.5 0.001227511300115038 0.04451229911466648 0.002484815763716902 0.07511583030285918

7 0 0.0001 0.0008158013428581064 0.05999665415092181 7.022547079283202e-05 0.01170332267429619
7 1 0.0005 0.0008148684063717681 0.05992101592687726 7.058415296697489e-05 0.01188587811006059
7 2 0.001 0.0008143049296665617 0.05986803010580255 7.069602149374761e-05 0.01199816331523484
7 3 0.005 0.000805181878929051 0.05913492152223654 7.233267316411862e-05 0.01285750349720116
7 4 0.01 0.000790015055954632 0.05790433961974495 7.498437693250962e-05 0.01379291447862196
7 5 0.05 0.003420438287129208 0.06060029925985022 7.493648048296081e-05 0.01395198895203609
7 6 0.1 0.00368104076758881 0.05655521872464586 0.002459509266913467 0.04791027412483206
7 7 0.5 0.0006321092001787662 0.05129893875371927 0.02238274631549579 0.187778020150376

11 0 0.0001 0.0008144417182339158 0.05966260490689557 0.0003801104229230985 0.02162227595445188
11 1 0.0005 0.0008135997527662412 0.05964040067987142 0.0004631254304099855 0.02173141753587826
11 2 0.001 0.0008127470873341527 0.05960478119569412 0.000475882987806331 0.02156070914360908
11 3 0.005 0.0008003957602969729 0.0589754243127163 0.0005546172417119591 0.02033319971377412
11 4 0.01 0.0007759764952932804 0.05776844123667768 0.0006625041832608242 0.0215678285520422
11 5 0.05 0.001678759705792537 0.04726324614263744 0.0007027325763138098 0.02500188218776556
11 6 0.1 0.001741546283106488 0.03972357187875808 0.00189008432046425 0.050337596830063
11 7 0.5 0.0001925175394688698 0.01342423955841276 0.002601709003193516 0.08315891313385837

15 0 0.0001 0.0006832245705596884 0.05420496482603898 0.00788691184341021 0.09048042248336974
15 1 0.0005 0.0006508038964461813 0.05244085167230628 0.009879271488070126 0.1084567693946943
15 2 0.001 0.0006346585235147803 0.05160706084601818 0.01032640457279476 0.1124263639371983
15 3 0.005 0.0004879447860560295 0.04366205478349583 0.01478292611421986 0.1445164234242484
15 4 0.01 0.0003449643963853662 0.03512553894074033 0.02036025168991553 0.1771431937743078
15 5 0.05 0.000281740434541984 0.02387653516674515 0.01928169519040762 0.1879256151932189
15 6 0.1 0.0007677157029997618 0.02652016852460681 0.01521706548752108 0.1922870275880466
15 7 0.5 0.0001491515804657719 0.01332827552194127 0.004796324745403758 0.09538712230288426

19 0 0.0001 0.0004186951988877201 0.0380693910898704 0.01216773143381039 0.1643713967230136
19 1 0.0005 0.0004848810830364438 0.04136010779809718 0.009535808251844302 0.1424259412500455
19 2 0.001 0.0004746985199148676 0.04074010952882645 0.008922657097173556 0.1369211301817508
19 3 0.005 0.0003884446143213358 0.03564076199670785 0.006503291636943405 0.1081186139262351
19 4 0.01 0.0003165429377686594 0.03173944208798929 0.006719730589666763 0.09704010925273399
19 5 0.05 0.0002481620839063542 0.02350427262650889 0.005086121383989793 0.07966336797715767
19 6 0.1 0.0005612004412445519 0.02278455517932132 0.001482191972343662 0.04391036500606527
19 7 0.5 0.0007375833068552669 0.02339594399159894 0.001549538091447224 0.05023007475222019

23 0 0.0001 4.996504664567215e-05 0.01399759298316905 0.002456034046922326 0.07711001665386674
23 1 0.0005 1.1730833495844e-05 0.006121663663674504 0.006878871815350548 0.09571621490028326
23 2 0.001 1.022539497941446e-05 0.005735163214062311 0.006277037718989355 0.09170682210357683
23 3 0.005 4.221491939685332e-06 0.004369064125032907 0.002684850391968982 0.07215855984863428
23 4 0.01 2.528542125354303e-06 0.00341966957682649 0.002686422533441724 0.07034451864131674
23 5 0.05 2.997599841932427e-06 0.003086890711637924 0.002152926048547803 0.06159692874038925
23 6 0.1 3.212978920626038e-06 0.003462121636250703 0.001030900999749828 0.04159382872523443
23 7 0.5 1.840162580678507e-06 0.00241230558461325 0.001725416853792398 0.05538540975390083

27 0 0.0001 4.247429973186991e-05 0.01237247775613826 0.00242254102626345 0.05985318320403521
27 1 0.0005 1.242247241139329e-05 0.006161779525732491 0.005196011260349289 0.08339091760332096
27 2 0.001 1.130947767117005e-05 0.00592740297859029 0.005128428062326392 0.0832022811272739
27 3 0.005 5.049431233784427e-06 0.004441427028280653 0.002066690543928273 0.05600908264022597
27 4 0.01 2.699747536881696e-06 0.003249930845292237 0.001433676961552727 0.04343420802542419
27 5 0.05 2.444701733109137e-06 0.002704757078865416 0.001772226591793695 0.05661384235193956
27 6 0.1 2.548327482619872e-06 0.002655967726409081 0.001496816726325709 0.03856662763388929
27 7 0.5 1.256348352622022e-06 0.002711707256766172 0.001166941727379587 0.04573570149553519

31 0 0.0001 4.352506966558507e-05 0.0122516572235587 0.0009727254227199269 0.03343424936149886
31 1 0.0005 1.524862509653493e-05 0.005094114573879427 0.01007768300446822 0.108157969043438
31 2 0.001 1.107077842975189e-05 0.004703424828058633 0.00993960818909438 0.1078340440322689
31 3 0.005 2.190448838789696e-06 0.002003152433187161 0.005477013852211168 0.07169176539719035
31 4 0.01 2.242905572959209e-06 0.002335226656049461 0.008113160484215041 0.08365266042047526
31 5 0.05 1.073610113527143e-06 0.001952790263327842 0.01521026038648019 0.1259122122703347
31 6 0.1 8.577592470457411e-07 0.001927318700158498 0.007015939861806045 0.07906320030603697
31 7 0.5 1.020663693207841e-06 0.00220632800656384 0.001116552161896529 0.0433953988209882

35 0 0.0001 3.665596234114592e-05 0.01118574705006203 0.001466500172917251 0.03224998514514854
35 1 0.0005 9.016626367474387e-06 0.003651090734267726 0.004198027750564205 0.0632860752039226
35 2 0.001 3.962651678086139e-06 0.002571626603522059 0.006884151815969275 0.08822363411243206
35 3 0.005 1.542352544178501e-06 0.001513847889691444 0.006349567148387744 0.0659954740520734
35 4 0.01 1.42930021105762e-06 0.001814611979107816 0.00509482339828926 0.05997886101798577
35 5 0.05 1.562447942646941e-06 0.002052405186690809 0.01354604294413267 0.1206894225398891
35 6 0.1 2.123450805436982e-06 0.002080553779213901 0.005034465892309512 0.06712220038702243
35 7 0.5 9.52425258690467e-07 0.001667121418754913 0.0008361431984844945 0.04556286404963283

39 0 0.0001 3.118701519266479e-05 0.0104980843698228 0.001031583049304198 0.02896962848220674
39 1 0.0005 9.449960517882032e-06 0.003771182603002909 0.00504914970872628 0.07524729836353217
39 2 0.001 4.956816021609457e-06 0.002950407388523146 0.00693828487043892 0.08573469514068788
39 3 0.005 1.35719229567965e-06 0.001457298927279194 0.004776737393523081 0.05755043078379929
39 4 0.01 1.388763525698817e-06 0.001671167923729566 0.007563957490488581 0.0740924972849053
39 5 0.05 1.265731870430088e-06 0.001690610183989083 0.01586807639404433 0.1126479264960771
39 6 0.1 3.196139378536826e-06 0.00214846169424332 0.01047438043662413 0.08697357970649633
39 7 0.5 2.116914798007596e-06 0.001962537391486663 0.00962710720255939 0.08334237507984743

43 0 0.0001 1.066768350479783e-05 0.006378383200487558 0.002596359280674066 0.04310193966616604
43 1 0.0005 1.30468427592344e-06 0.001583130452160741 0.00365542301356204 0.06096412301482035
43 2 0.001 2.939634861052523e-06 0.00236698599816787 0.006084643537561053 0.07737077735248588
43 3 0.005 7.049918618085184e-07 0.001282403542066657 0.007805761117759327 0.0723112199681144
43 4 0.01 3.402303948990303e-07 0.001137676673638843 0.01103227287595243 0.08738069524303893
43 5 0.05 2.052567916049613e-07 0.0007378665051707145 0.01258900020281259 0.09752018769820658
43 6 0.1 3.243862799658836e-06 0.002171164454606078 0.00873389738752787 0.07932253187889815
43 7 0.5 1.253444432987993e-06 0.001440887679562852 0.006049469968933495 0.07000192687385098

47 0 0.0001 7.831530091464754e-06 0.005635465149907315 0.001694278095103582 0.03543201908422766
47 1 0.0005 8.116543537046072e-07 0.001252565660777361 0.006095690209267146 0.07081175189342903
47 2 0.001 4.958126334542248e-07 0.001614874623502516 0.009123033618643523 0.08782825803492345
47 3 0.005 1.965835154317869e-06 0.001334377693469779 0.008412943637191764 0.07564020473972111
47 4 0.01 5.082233092426121e-07 0.000791043920501 0.007741654206515802 0.07232360350853861
47 5 0.05 3.104880395899448e-07 0.0006447161692406667 0.004778269292311951 0.05789420412578417
47 6 0.1 3.199843275655705e-06 0.002157258755190128 0.003316463352033039 0.05090125843969351
47 7 0.5 1.787290647974207e-06 0.00166775934991481 0.0006665602767775379 0.02633755318494391

51 0 0.0001 5.618246277722156e-06 0.004729051972651277 0.001440265148816114 0.03244298522286115
51 1 0.0005 8.713638595150479e-07 0.001126725237460491 0.003766016231105407 0.05086720735896288
51 2 0.001 6.326100506229775e-07 0.001388157897973308 0.008858498862091191 0.07569795791879219
51 3 0.005 3.393303553434646e-07 0.0008221238718570945 0.005632295730353482 0.06370041497647305
51 4 0.01 2.800336840850435e-07 0.0007442181201033904 0.007924729096100964 0.07705784706003627
51 5 0.05 5.360095151506148e-07 0.0007322738242030447 0.007005967982244707 0.07056411972314147
51 6 0.1 1.283321802959324e-06 0.001504302476583064 0.005042166610020148 0.06052518810323271
51 7 0.5 1.938223885929307e-06 0.001732708272993211 0.0003628660857555471 0.01912555544245831

55 0 0.0001 5.65666023794366e-06 0.004734487450363645 0.001416782125386062 0.02973349589661134
55 1 0.0005 7.107279998776757e-07 0.001088914282803 0.00330372407273587 0.04836486510673055
55 2 0.001 4.031603614606262e-07 0.001340467791481004 0.004629054803824362 0.06014958983300667
55 3 0.005 2.291955205402052e-08 0.0002703356986240024 0.008910033534946366 0.08071571250526577
55 4 0.01 1.582981572917738e-08 0.0002082352910148799 0.01367005581706303 0.1044117407545113
55 5 0.05 2.158798312049801e-07 0.0005126259549479428 0.009684065372356283 0.08636327319662329
55 6 0.1 1.925691284880204e-06 0.001787378440845533 0.007695833637392535 0.07727303444278633
55 7 0.5 2.692254357866068e-06 0.002028262952797455 0.0003303801342528556 0.0179448298152789

59 0 0.0001 5.686927418297074e-06 0.004772238201518064 0.001111863433002028 0.02617492602764426
59 1 0.0005 3.386324069336194e-07 0.0009624696059442606 0.004565948236576176 0.05891170295736692
59 2 0.001 1.440634173358198e-07 0.00101572585599552 0.004084538142632384 0.05892291612656653
59 3 0.005 1.611075872123562e-08 0.0001916488825033369 0.0170502685206535 0.1164407057411516
59 4 0.01 1.973721100246707e-08 0.0001776776393169754 0.01766394734616388 0.1189702768018448
59 5 0.05 9.041252757801336e-08 0.0003669464061779593 0.0003882177261959508 0.01954952443418689
59 6 0.1 3.299925709265553e-06 0.002254429401550073 0.0001216018324119808 0.01290409736442599
59 7 0.5 3.304074977404529e-06 0.002206397695408757 0.0001961533799259442 0.01388786546055543

63 0 0.0001 3.924206842718907e-06 0.003739962391437146 0.001683932820009879 0.03389452694355943
63 1 0.0005 3.394456885667411e-07 0.0009062831794923731 0.004426037016199391 0.05653651483141475
63 2 0.001 1.094141248056247e-07 0.0007583379574667148 0.004560379922162068 0.06107739296983672
63 3 0.005 6.55415099222297e-09 0.0001660244862926596 0.008537726166570099 0.08408135294738472
63 4 0.01 1.661146163963202e-08 0.0001884681854149584 0.006345834746499484 0.07145738911921173
63 5 0.05 6.801052207751263e-08 0.0003504111742844707 0.0003357158902361441 0.01830828162769393
63 6 0.1 3.701197557046287e-06 0.002348519807285676 0.000173780133846064 0.01328894704325201
63 7 0.5 3.232975828420916e-06 0.002186646248986346 0.0001190798245496097 0.009417422139780474

67 0 0.0001 3.270188050990499e-06 0.00354075676074217 0.0009322223982679067 0.02741650753953362
67 1 0.0005 3.627096776755144e-07 0.0008985970363708518 0.003905303180828085 0.05251027520088503
67 2 0.001 8.681543985801765e-08 0.0003968176925264189 0.002394587636850319 0.04667218097083503
67 3 0.005 6.027935729278185e-09 0.0001554111319737039 0.008756913007622413 0.085039321083202
67 4 0.01 1.015715696458982e-08 0.0001673559785340117 0.006825795419924387 0.07347498646984196
67 5 0.05 6.024183663766179e-08 0.0003425416943758641 0.0003076680585459508 0.01724299456473566
67 6 0.1 2.931429192686649e-06 0.002066266172006781 0.0001855039320271865 0.01310244819445694
67 7 0.5 2.984535830923151e-06 0.002069220613092781 0.0001321046508522505 0.01059418329036044

71 0 0.0001 3.404441607712157e-06 0.003542385908853252 0.0009810393241196501 0.02975510749320631
71 1 0.0005 7.063179670810485e-07 0.001110354082862752 0.004628026954050455 0.06177122873990437
71 2 0.001 6.539578644068351e-08 0.0003401121413744157 0.001781931712259541 0.04075695010105029
71 3 0.005 7.559058512095704e-09 0.0001522702690173183 0.007559753797057515 0.07893778913099458
71 4 0.01 6.042361709868352e-09 0.0001761977611067778 0.006165061703037664 0.06963560984235251
71 5 0.05 3.157655216181648e-06 0.002141688403537678 0.0002830924782494505 0.0148869598282626
71 6 0.1 3.005366127163005e-06 0.002099357540973568 0.0001412454191378666 0.01210587825987453
71 7 0.5 2.858410163085133e-06 0.002054401126998062 0.0001549008169049068 0.01034614170721138

75 0 0.0001 2.450535081781623e-06 0.002510926078992615 0.0008501204801706363 0.03208593280525163
75 1 0.0005 7.628789567455608e-07 0.001177119043108021 0.003836371713421173 0.056555136512624
75 2 0.001 2.238224897705027e-08 0.0002966421951691167 0.002205307963187125 0.04467900635175159
75 3 0.005 3.731505282000541e-09 0.0001163349291868343 0.00538156112183987 0.06665052312206943
75 4 0.01 1.401137664488154e-08 0.0001399477721428788 0.002820637890521271 0.0484039631300528
75 5 0.05 3.210450788223501e-06 0.002144069489764533 0.0003408014224163374 0.01564271565845932
75 6 0.1 3.108761278699342e-06 0.002138079854853814 0.0001111414731875196 0.009383836929505174
75 7 0.5 2.877922286563018e-06 0.002058230775233039 9.858966281337512e-05 0.008481153256957752

79 0 0.0001 2.260695654130034e-06 0.002455938250424339 0.0008803945158823087 0.02878827540541273
79 1 0.0005 1.391900243607595e-07 0.0004456544252153805 0.0009705379135013693 0.03032880105204472
79 2 0.001 2.119081747382705e-08 0.0002251204765624237 0.00181977624356562 0.04104562659625177
79 3 0.005 4.179080715673004e-09 0.0001422770418626484 0.003695839508017022 0.0555026577163904
79 4 0.01 1.735415709926301e-08 0.000126047636105131 0.002323664256871913 0.04351869537195974
79 5 0.05 3.195493501780916e-06 0.002140533867403871 0.0003823294552645373 0.01695055065110429
79 6 0.1 3.380297269080872e-06 0.002208338399952492 0.0001094971443430774 0.00888855161475699
79 7 0.5 3.147981605757103e-06 0.002145153551721624 6.088678050317956e-05 0.007492602156043082

83 0 0.0001 1.075189476300774e-06 0.00192402108565215 0.0009733586969208926 0.02956018426288631
83 1 0.0005 1.384526934583282e-07 0.0004254912273551348 0.001434748454415619 0.03638777043407038
83 2 0.001 2.254961689805321e-08 0.0002168444920180868 0.002008078641257496 0.04278568527820059
83 3 0.005 2.891917974141273e-09 0.0001418689548233765 0.0034102662313521 0.05374121482208449
83 4 0.01 2.805272795137953e-09 5.303626313590826e-05 0.0008274159385262095 0.02844579327652508
83 5 0.05 3.142410585707942e-06 0.002131405781984341 0.0001750923253329209 0.01366271418847176
83 6 0.1 3.065797639790751e-06 0.002120710223711519 7.267145038646904e-05 0.007248403520953017
83 7 0.5 3.129080665485891e-06 0.002139031229257959 6.967235030665314e-05 0.008113715830410428

87 0 0.0001 3.656479608421649e-07 0.001134760450532291 0.0008648663651443424 0.02700199924170144
87 1 0.0005 1.376884079148575e-07 0.0005222955818688924 0.001394627936968688 0.03636619545822506
87 2 0.001 2.00900572238505e-08 0.0002146875592159425 0.001744187909813359 0.0403258826266607
87 3 0.005 1.165548821694056e-08 0.0001351539787681766 0.0007265476819966913 0.02767430014314731
87 4 0.01 1.227327840967481e-09 3.723031466096316e-05 0.0008321401350805205 0.0283774412815152
87 5 0.05 3.143378587802797e-06 0.002131611684409229 0.0001593556258921788 0.01317868022159963
87 6 0.1 3.095790294779692e-06 0.002133820000855824 4.992388060948707e-05 0.006947870299665815
87 7 0.5 2.907943122715473e-06 0.002082229602560215 4.036383081180044e-05 0.006419219327990833

91 0 0.0001 3.653562471293787e-07 0.001135508339342728 0.001050490116553801 0.0297407316683197
91 1 0.0005 3.792963102943287e-08 0.000387299194180013 0.001139478663837026 0.03244577345164767
91 2 0.001 7.753657746994397e-09 0.0001514274061005239 0.001282321833868426 0.03480733116352042
91 3 0.005 7.25337582519779e-09 8.127052256545753e-05 0.0004737246397982728 0.02205529595819733
91 4 0.01 3.137346478218956e-09 5.310979285688688e-05 0.0002803187332997847 0.01573362570456183
91 5 0.05 2.955491364990392e-06 0.002094937362575156 7.8415843388508e-05 0.007935228845830755
91 6 0.1 3.062667910063019e-06 0.002129085529524843 6.328022170808095e-05 0.007341850792632498
91 7 0.5 2.91593084138576e-06 0.002083588104910827 3.770743621965772e-05 0.005408111717301045

95 0 0.0001 1.441769646473854e-07 0.000688023061396148 0.00118027654509567 0.03075220970421289
95 1 0.0005 7.648575160323582e-09 0.0001767416946254485 0.001608877918198989 0.03901090605462698
95 2 0.001 4.946777822369616e-09 0.000193957880969986 0.001685317695614086 0.0398676300734262
95 3 0.005 4.832995815288226e-09 8.477346906055061e-05 0.0005156360256702595 0.02285979077053413
95 4 0.01 2.15620403016118e-09 4.457116542555539e-05 0.0002723170796938218 0.01531198855749649
95 5 0.05 2.83560689973438e-06 0.002061428217133177 7.872440364149107e-05 0.008107173540749635
95 6 0.1 3.009355781601169e-06 0.00211330468303883 6.475072029503182e-05 0.006723189140003472
95 7 0.5 2.886249300945305e-06 0.002075271095884457 4.850682120045449e-05 0.005704027134933787

99 0 0.0001 1.325988656646768e-07 0.0006485870521131254 0.0009381672401981961 0.02747453846937697
99 1 0.0005 5.64027115135137e-09 0.0001387903932967838 0.001827416040115059 0.04085111351075943
99 2 0.001 3.261788428221254e-09 0.0001545484997080848 0.001856026023467619 0.04135843204217793
99 3 0.005 1.765039887616594e-09 6.807069785574882e-05 0.0005749995681590099 0.02390677015795584
99 4 0.01 3.299690077036298e-10 2.761963155162306e-05 0.0002870006233049193 0.01571047960138761
99 5 0.05 2.923047222181101e-06 0.002088513670577274 9.570960593645631e-05 0.008576547363778664
99 6 0.1 3.113963638461261e-06 0.002145841682802185 8.715426865337499e-05 0.007578276178354715
99 7 0.5 2.884280005718528e-06 0.002075145746657903 2.645804679315459e-05 0.005581055420680325

103 0 0.0001 2.978806234740433e-08 0.0003060507344634367 0.001056638066534619 0.03122021012029486
103 1 0.0005 7.669049642849845e-09 0.0001946666578502843 0.001803683887689597 0.04111771322106206
103 2 0.001 4.243829659276573e-09 0.0001804134741165697 0.001860996710716642 0.04158662167568816
103 3 0.005 2.489179696924206e-09 6.930135688154593e-05 0.000763577470156036 0.02708345744371832
103 4 0.01 1.242327660008315e-09 3.705668947784346e-05 0.0003241749071028184 0.01792882441718724
103 5 0.05 2.866666284629392e-06 0.002067527459491458 0.0001110017607889581 0.009172563139768997
103 6 0.1 3.006094875512109e-06 0.002108614999692726 0.0001027220185076266 0.007794884105127409
103 7 0.5 3.004601309981006e-06 0.002103650506898536 2.822806684687215e-05 0.005323142868725483

107 0 0.0001 1.681323106796283e-08 0.0002197799741550099 0.0009485324480314059 0.03018421679075467
107 1 0.0005 7.385157642791194e-09 0.0001851319421772857 0.001714690705224089 0.03985353673950309
107 2 0.001 4.300842360734101e-09 0.0001756303864897113 0.001919850958338864 0.04196631813205076
107 3 0.005 2.672426526204843e-09 6.561426847451202e-05 0.0007971329956645835 0.02758922093656424
107 4 0.01 1.759617202672507e-09 4.588143317851845e-05 0.0003314673738391699 0.0180504291237582
107 5 0.05 2.833799618170224e-06 0.002061577456728969 0.0001015953881108566 0.008216331441759817
107 6 0.1 3.085146899484487e-06 0.002137201564907709 5.882955710642024e-05 0.006864372692306109
107 7 0.5 0.004651130795063229 0.08344531442701975 2.389402667003812e-05 0.004998523444322167

111 0 0.0001 1.99987002499954e-08 0.0002063672159233754 0.0007274016472736612 0.02677219047835633
111 1 0.0005 7.39989048645705e-09 0.0001899152920814551 0.001670617366466611 0.03928271699770813
111 2 0.001 4.430252987955685e-09 0.0001834310990709298 0.001869233227160875 0.04142668747601752
111 3 0.005 1.344131602340695e-09 6.805270644694161e-05 0.0008246356391026784 0.02786853358101304
111 4 0.01 1.624477613117814e-09 4.005372855253597e-05 0.0001650048318995298 0.01283210291581793
111 5 0.05 2.805703727403296e-06 0.002053178046078408 0.0001103558577320695 0.008200764399233673
111 6 0.1 3.038780700302419e-06 0.002120993246865321 6.014748286027775e-05 0.006767395949953681
111 7 0.5 0.004648732603246095 0.08342872449996896 1.691679654056306e-05 0.004860839392342609

115 0 0.0001 2.029290040570998e-09 7.425533589122679e-05 0.0008221906414428821 0.02808057681519316
115 1 0.0005 4.451063251230498e-09 0.0001616657126750631 0.00151445773386958 0.03727703359471501
115 2 0.001 2.915783813097276e-09 0.0001415663382222654 0.001175883701313227 0.03278842587898467
115 3 0.005 5.496300640756696e-10 2.985152526324697e-05 0.0002325350543202558 0.01480865681932997
115 4 0.01 3.420038192988789e-10 2.090043727953628e-05 0.0001996304866384775 0.0138114905855673
115 5 0.05 2.871106037102247e-06 0.002078013884799557 5.890422537089365e-05 0.006789421582422794
115 6 0.1 2.930606986260756e-06 0.00209415220125253 4.660090138914016e-05 0.00548557665151117
115 7 0.5 0.004649921091920263 0.08343916041242672 1.696805821708138e-05 0.003508520750397093

119 0 0.0001 2.197665615550826e-09 7.652234650912249e-05 0.0004785042639112311 0.01966042561392101
119 1 0.0005 4.117808603221519e-09 0.0001546820956188633 0.0005203948745726131 0.02216647881697453
119 2 0.001 2.797646247667667e-09 0.0001386643114131836 0.0006034197825915403 0.0232138311979545
119 3 0.005 6.351588481845767e-10 2.928630390997e-05 0.0001830116647511725 0.01297765607399493
119 4 0.01 1.763670164057674e-10 1.598126304536152e-05 0.0001304838663753998 0.0109638325073862
119 5 0.05 2.787329167989015e-06 0.002046638728039785 4.440227978330475e-05 0.00557543586193332
119 6 0.1 2.89555450832354e-06 0.002083723089048917 4.450040386745673e-05 0.005607312548536969
119 7 0.5 0.004653091705092557 0.08345773720715055 1.540017717078329e-05 0.003778388198109495

123 0 0.0001 1.298037382295845e-09 7.746055220403392e-05 0.0004778329095106988 0.0195216804194529
123 1 0.0005 3.893655541803729e-09 0.0001540694643424878 0.0004666183826211711 0.02120636836457124
123 2 0.001 2.433897761555906e-09 0.0001314740671389814 0.0006432535741228666 0.02340551532986712
123 3 0.005 1.12199422390575e-09 3.450966432438918e-05 0.0001737216556629224 0.01263031541913695
123 4 0.01 6.938206158879027e-11 1.245788826986782e-05 8.125316475201706e-05 0.008473462677448751
123 5 0.05 2.893769150368189e-06 0.002083525575171219 4.21557056777214e-05 0.005212895221642477
123 6 0.1 2.960767789149574e-06 0.00210593322610908 7.070761412799901e-05 0.006755602834876751
123 7 0.5 0.004653525701361856 0.08346501371959247 1.516709744401861e-05 0.003596007150421854

127 0 0.0001 8.265771777572168e-10 7.052593534240259e-05 0.0003648037971711268 0.01664078289731208
127 1 0.0005 2.619120923151051e-09 0.0001363864929904146 0.0004834718556312382 0.02105427339699961
127 2 0.001 1.308297597230059e-09 9.511537385842317e-05 0.0004334317404701362 0.02009001373504338
127 3 0.005 9.870109971261895e-10 3.369041955103569e-05 0.0001701146049653807 0.01249104238276022
127 4 0.01 3.319290639037989e-11 1.176642591138588e-05 8.091389098147019e-05 0.008459965721247409
127 5 0.05 2.924263558671922e-06 0.002091179355331541 5.320514723555343e-05 0.0060907491648301
127 6 0.1 2.875509238577146e-06 0.002074150498280414 6.587589190254423e-05 0.006448047539835855
127 7 0.5 0.004653546199777457 0.08346769188732717 1.658435294623269e-05 0.003428368993406927

131 0 0.0001 8.314399208347888e-10 7.671435421796602e-05 0.0003155983822487665 0.01561371461454564
131 1 0.0005 3.973646415945297e-09 0.0001256505279148001 0.0005353249183959633 0.02221078727199044
131 2 0.001 1.938193895164892e-09 6.606153562538353e-05 0.000380855250163778 0.01859525519574379
131 3 0.005 7.687976482049324e-10 3.035491408365232e-05 0.0001048063880092793 0.009650897126252223
131 4 0.01 1.124823912381931e-10 1.947242219202394e-05 4.342483007010338e-05 0.005972227656662943
131 5 0.05 2.778434261318527e-06 0.002046642585659786 2.12412557458221e-05 0.004623777571752807
131 6 0.1 2.999572751099661e-06 0.00211219686821229 2.241261457905489e-05 0.004017650713452947
131 7 0.5 0.004651359904862326 0.08345758615948684 1.712710113290521e-05 0.003663967186893213

135 0 0.0001 9.709465215154309e-10 7.597066738362912e-05 0.0002252091316081787 0.01301134056971187
135 1 0.0005 3.423612219366508e-09 0.0001249225225259387 0.000550585039020042 0.02255000539168406
135 2 0.001 1.227360295415607e-09 5.869013600889872e-05 0.0003190110654006107 0.01714374798034479
135 3 0.005 8.92194717280107e-10 3.267068420775843e-05 5.125693440202753e-05 0.006307157336893021
135 4 0.01 1.049070906772824e-10 1.278450322717006e-05 4.257025104072333e-05 0.005768262720037054
135 5 0.05 2.706245364192706e-06 0.002026204986557367 1.403489333137281e-05 0.003952399324335998
135 6 0.1 2.905395838882227e-06 0.002088414476682843 1.531038209740211e-05 0.003656877661448843
135 7 0.5 0.004650824162237775 0.0834503098860524 1.364013036921307e-05 0.003406596003821205

139 0 0.0001 1.022848625268394e-09 7.727764704812401e-05 0.0002597502608018843 0.01393205324987856
139 1 0.0005 4.345136706148975e-09 0.0001035901304757836 0.0003341044038732845 0.01757913936641842
139 2 0.001 1.029023478528652e-09 4.621795889026004e-05 0.0003288378861146475 0.01738631235753574
139 3 0.005 4.565701744699809e-10 2.419691382016254e-05 5.520965258909019e-05 0.006755127822129281
139 4 0.01 2.870605327115676e-11 7.321242674773742e-06 4.140302960234165e-05 0.005577145695846886
139 5 0.05 2.886593402271549e-06 0.002084835639120097 1.704886944809008e-05 0.003802122964442489
139 6 0.1 2.849848958297427e-06 0.002073835702026017 1.257288560198482e-05 0.003379203657328134
139 7 0.5 0.004650138014000082 0.08344728423909498 1.264327227857459e-05 0.003287626633648122

143 0 0.0001 1.155841164121768e-09 6.996288027050213e-05 0.0002772799307576628 0.01440673264255254
143 1 0.0005 2.288956671035164e-09 8.316082828541127e-05 0.0003386693840052465 0.01766260068580283
143 2 0.001 2.322523058871312e-09 5.261954541735392e-05 0.0002438532063537487 0.01481719790975089
143 3 0.005 2.257949304463593e-11 8.942614147855465e-06 4.316538597447583e-05 0.00555033079574585
143 4 0.01 1.169871046168977e-10 9.185453117233067e-06 3.417705840671413e-05 0.005182443007714976
143 5 0.05 2.881037950985324e-06 0.002082659547015364 1.53853556856033e-05 0.003682797944066785
143 6 0.1 2.858890815723187e-06 0.002076899638711716 1.555873823510877e-05 0.003718234673411702
143 7 0.5 0.004648595806803347 0.08343636816135502 1.513411578306007e-05 0.003519871295374344

147 0 0.0001 1.076453927472335e-09 7.310895315182364e-05 0.0003713069675264392 0.0168991408410889
147 1 0.0005 2.192599781816386e-09 8.179118744777725e-05 0.0003295814049912559 0.01750196623968037
147 2 0.001 6.860877164349591e-10 3.671914561964584e-05 0.0001007765982809416 0.009244222115515566
147 3 0.005 1.750990401281947e-10 1.630676675512532e-05 3.681435327294932e-05 0.005207061985382788
147 4 0.01 1.190814964946957e-11 4.574335601414958e-06 1.81728257929246e-05 0.003698615619409651
147 5 0.05 2.92331438667837e-06 0.00209363055978562 2.071823514174941e-05 0.004204082160928158
147 6 0.1 2.852800350369354e-06 0.002068713610636763 1.343108796907645e-05 0.00350133060931479
147 7 0.5 0.004648158289139997 0.08343200618510149 1.401069898740167e-05 0.003326373941006766

151 0 0.0001 1.248882956314118e-09 6.034409190780465e-05 0.0001045645020633899 0.009528402588403595
151 1 0.0005 6.903268385607622e-10 3.895282131027855e-05 0.0001677103393334053 0.01250235813794609
151 2 0.001 5.9562348560036e-10 3.614541731655763e-05 0.0001289868647685749 0.01075605195690876
151 3 0.005 3.286710040987245e-10 1.485008957713418e-05 3.610192911984725e-05 0.005294386480772406
151 4 0.01 2.114578287845206e-11 6.272484831537639e-06 1.395257932280816e-05 0.003539135197022869
151 5 0.05 2.924445355926419e-06 0.002093357726356881 1.925185423740083e-05 0.004056779357341389
151 6 0.1 2.857914053841669e-06 0.002070471246360395 1.011424609724622e-05 0.003143459979944474
151 7 0.5 0.004647913328697625 0.08343003031075069 1.375232267270688e-05 0.003362552051874967

155 0 0.0001 1.029045327768492e-09 5.236205197967081e-05 0.0001068289282159411 0.009352269240194055
155 1 0.0005 7.320254458979065e-10 3.966280424938518e-05 4.463956446257898e-05 0.006483510784168867
155 2 0.001 7.715401905295295e-10 4.054761538885288e-05 7.823281593935449e-05 0.008641926266277355
155 3 0.005 1.303967850208544e-11 4.671836050906819e-06 1.172036033983632e-05 0.003601209821971318
155 4 0.01 1.808292084124243e-11 5.463897595703315e-06 1.800307713803135e-05 0.003716658730944955
155 5 0.05 2.795435089280362e-06 0.002049840991707352 1.365089272036687e-05 0.003248311464210785
155 6 0.1 2.832842795732497e-06 0.002064554141727015 3.950679068022474e-06 0.001953061143851298
155 7 0.5 0.004645633583471084 0.08341178294977114 3.811726823524972e-06 0.00157360887412783

159 0 0.0001 1.226314372906993e-09 4.808272177569961e-05 9.409283192687111e-05 0.008443001879978485
159 1 0.0005 1.607385345781247e-09 4.983598493435437e-05 2.789558612823612e-05 0.004978741890589555
159 2 0.001 2.765164695713319e-09 6.553294634370488e-05 1.806393490742255e-05 0.004285515545425667
159 3 0.005 6.29958777734267e-12 4.258303470727753e-06 1.520150250742306e-05 0.00358934038553349
159 4 0.01 1.457912254139936e-10 1.410666503387503e-05 1.79796425646414e-05 0.00384903444657847
159 5 0.05 2.890163299775235e-06 0.002084356381224062 1.90269763505276e-05 0.003717013025351878
159 6 0.1 2.833207150519089e-06 0.002065060266637442 4.893222200338317e-06 0.002058246993347557
159 7 0.5 0.004645565474118849 0.0834113690053484 1.056813749226561e-05 0.002695394839542731

163 0 0.0001 7.224605034087767e-10 3.64148798306374e-05 3.657694754424832e-05 0.005256122499236238
163 1 0.0005 1.527875589227151e-09 4.958581431235842e-05 2.803342832743613e-05 0.004955508941217879
163 2 0.001 2.703484776613007e-09 6.303357333248272e-05 1.541626975844614e-05 0.003955377312890307
163 3 0.005 1.321497445900246e-11 4.706912853702505e-06 1.111313784161367e-05 0.002984379184111763
163 4 0.01 1.022136011608881e-10 9.903062928362516e-06 1.479178314836612e-05 0.003656608481548806
163 5 0.05 2.882624937242866e-06 0.002082709688380646 1.988160574594936e-05 0.003782727693732113
163 6 0.1 2.880809414739686e-06 0.002077438956992417 4.886729526916313e-06 0.001988323547995718
163 7 0.5 0.004644264504611712 0.08340319209053426 2.608001209316569e-06 0.001324417356265872

167 0 0.0001 9.20916959193104e-10 4.015568615178822e-05 3.291317240447306e-05 0.005000472705855685
167 1 0.0005 2.031185482243684e-09 5.586649279365474e-05 2.962950697944271e-05 0.005196166230093668
167 2 0.001 2.562203622064651e-09 6.119600064025121e-05 1.479915178901103e-05 0.003863445633642493
167 3 0.005 3.939979299125832e-11 7.42088003180541e-06 7.990016460980196e-06 0.003488324142822519
167 4 0.01 1.540254026539196e-10 1.272070370905709e-05 8.443728002641403e-06 0.003304006967151052
167 5 0.05 2.923191470141439e-06 0.00209336057030951 1.323973901816519e-05 0.003362027235494947
167 6 0.1 2.898100886087604e-06 0.002082102966681987 3.207692958638008e-06 0.001563384300163673
167 7 0.5 0.004645388713002392 0.08341137944332244 9.497713555853825e-07 0.0009110265184242294

171 0 0.0001 9.017360247183008e-10 4.091341488043909e-05 3.817952242446341e-05 0.005355943110494144
171 1 0.0005 1.523418505087062e-09 5.144360981024221e-05 1.825112888551848e-05 0.004140362148000287
171 2 0.001 2.872760990704522e-09 6.496307536663082e-05 1.745480181656749e-05 0.004141407462888047
171 3 0.005 4.016786248000626e-11 8.158073975028657e-06 1.098529809158798e-05 0.003825358906407672
171 4 0.01 9.956162419958025e-11 9.931121457196213e-06 3.432281726509523e-06 0.002228071562027534
171 5 0.05 2.934051189936644e-06 0.002096059345320533 9.058338157747858e-06 0.002354491500502043
171 6 0.1 2.88968806632071e-06 0.002080103875365502 2.759633857717977e-06 0.001379168340136405
171 7 0.5 0.004646794084906784 0.08342381999686754 1.292711615478961e-06 0.001013292574224889

175 0 0.0001 1.448089139772569e-09 4.971776832762842e-05 2.208055601515054e-05 0.004199434015839776
175 1 0.0005 9.710978351217085e-10 4.150272073744077e-05 1.574693642749759e-05 0.003615769995653828
175 2 0.001 1.766202760953007e-09 5.355004213614123e-05 1.781347954378514e-05 0.003813704024600906
175 3 0.005 1.234414343190395e-10 1.435372815628e-05 1.608187756556629e-05 0.003908237830939632
175 4 0.01 5.567492005564361e-11 7.79450339960519e-06 5.37157228104589e-06 0.00238605803266223
175 5 0.05 2.933791488672555e-06 0.002096117459103208 2.475301687181171e-06 0.001408618686910335
175 6 0.1 2.888962346708179e-06 0.002079912429863384 2.291473117204152e-06 0.001270603974923068
175 7 0.5 0.004645522787322337 0.08341260440911924 1.085450253604013e-06 0.001039283603863295

179 0 0.0001 2.278938940397747e-09 5.788852781440923e-05 1.517781401931326e-05 0.003198230392939427
179 1 0.0005 1.124067463000199e-09 4.31313723323612e-05 1.564704526661231e-05 0.003909246999282301
179 2 0.001 1.892795800580634e-09 5.476619126065785e-05 1.278774459184414e-05 0.003213681403639868
179 3 0.005 1.846449250094538e-11 6.412530095367686e-06 9.783504111154041e-06 0.003092182919038233
179 4 0.01 1.479311131771086e-07 0.0004702289206388599 5.603076679176676e-06 0.002186072479935852
179 5 0.05 2.934383956312456e-06 0.002096301224260966 2.956185777896196e-06 0.001435825139218583
179 6 0.1 2.885635431599259e-06 0.002079015547405749 2.543945091838749e-06 0.001378042162019311
179 7 0.5 0.004646766351583106 0.08342423832823131 2.027488135079591e-06 0.001165090246010747

183 0 0.0001 2.651180033621922e-09 6.233510776354478e-05 1.407959912268051e-05 0.003138351197165656
183 1 0.0005 1.77595860091921e-09 5.394488133037001e-05 1.165453002255766e-05 0.00324489189296151
183 2 0.001 1.780913046045238e-09 5.305376172115572e-05 1.313083181934879e-05 0.003213249794195683
183 3 0.005 8.203677901232918e-11 1.218891369614283e-05 7.573938780497878e-06 0.002747726342519741
183 4 0.01 1.504529130314188e-07 0.0004739853043251863 4.867700796231663e-06 0.002081356826244551
183 5 0.05 2.935871601091197e-06 0.00209685066457288 2.724827034670466e-06 0.00147925680944816
183 6 0.1 2.886624199421327e-06 0.002079388493505974 2.298161785302658e-06 0.001359148650906805
183 7 0.5 0.004645557020348648 0.08341310967172477 1.945736387233601e-06 0.001137914940731566

187 0 0.0001 2.168854625459556e-09 5.656934953846005e-05 1.454365018314336e-05 0.003047773463251913
187 1 0.0005 1.989553100990709e-09 5.518817446148461e-05 1.101920695338233e-05 0.003013650536384471
187 2 0.001 9.279138547100173e-11 1.19872127823939e-05 1.261874534652849e-05 0.003217381217860082
187 3 0.005 2.433890676219076e-11 6.945087968279751e-06 5.196606928962294e-06 0.002111646416870006
187 4 0.01 1.505378474994107e-07 0.0004740840029167082 4.939358552898542e-06 0.002099122742124759
187 5 0.05 2.932366600532339e-06 0.002095742742002304 3.106280686352909e-06 0.001446593587508871
187 6 0.1 2.885824187064348e-06 0.002079232380096663 2.39105885533217e-06 0.001296306372506884
187 7 0.5 0.004645452930912611 0.08341291082119762 1.46191728718051e-06 0.0009505422182430889

191 0 0.0001 2.400718306776739e-09 6.01400059108137e-05 7.481924037223287e-06 0.002292526721642374
191 1 0.0005 2.177696234786526e-09 5.791624049011901e-05 4.923629292313688e-06 0.001939417883378258
191 2 0.001 4.771506877120158e-11 8.905996596197951e-06 4.775258619235344e-06 0.001943306978443249
191 3 0.005 1.169091910721202e-10 1.413828099483538e-05 5.568142789232424e-06 0.002151305477424703
191 4 0.01 1.497543762499706e-07 0.0004732689557389591 5.320184187621748e-06 0.002107856176643663
191 5 0.05 2.931264175014513e-06 0.002095398773691581 3.197200726807672e-06 0.001444374389458547
191 6 0.1 2.886941745771064e-06 0.002079395426160868 6.105836171094074e-07 0.000717894893209281
191 7 0.5 0.004645403752920685 0.08341307239657469 9.619557508779211e-07 0.000808290817134627

195 0 0.0001 2.4868240949309e-09 6.195247567752915e-05 6.885695157264473e-06 0.002227383042115338
195 1 0.0005 1.979158492330592e-09 5.49520964363559e-05 3.672762212188367e-06 0.001724479632904896
195 2 0.001 6.089097767245913e-11 9.420409577298727e-06 4.143351906510588e-06 0.001832230818021419
195 3 0.005 4.235818308746856e-12 2.318832889258715e-06 4.539149658729154e-06 0.001991185197538492
195 4 0.01 1.492365822774238e-07 0.0004727058593374522 3.58992923875082e-06 0.001742281635056075
195 5 0.05 2.929882772543312e-06 0.002094995496512819 3.528142198432327e-06 0.001507886267197556
195 6 0.1 2.886254876463662e-06 0.002079181009209119 7.294839411883135e-07 0.0007833244009327611
195 7 0.5 0.004645412127591995 0.08341285543062771 2.968389365261596e-07 0.0005301064401542765

199 0 0.0001 2.098024250511655e-09 5.69542043393767e-05 9.335849035892508e-07 0.0009990921684347454
199 1 0.0005 2.292465487378452e-09 5.884222844665388e-05 3.509897066904541e-06 0.001676761896960643
199 2 0.001 2.713468791610764e-11 6.025224329242462e-06 4.000544645369146e-06 0.001805392182280707
199 3 0.005 8.642439903640874e-12 3.362592267297515e-06 3.728648094116557e-06 0.001780255219528959
199 4 0.01 1.486659197466104e-07 0.0004719555944441289 2.601597375023431e-06 0.001447290193719253
199 5 0.05 2.930645874710804e-06 0.002095121463027816 8.970740997205525e-07 0.0008689526829939176
199 6 0.1 2.887095751914532e-06 0.00207942844283604 2.803438468590724e-07 0.0004676515718625707
199 7 0.5 0.004645447281165169 0.08341318291734146 2.187367026332841e-07 0.0004753704142582693

203 0 0.0001 2.331423743040246e-09 5.896666034965747e-05 1.624401892687358e-06 0.001037645134521981
203 1 0.0005 2.184311804429124e-09 5.741294919614504e-05 3.316409656890502e-06 0.001649102797009805
203 2 0.001 1.130337894783146e-10 1.278175187913178e-05 3.491632766069335e-06 0.001695143707401092
203 3 0.005 6.841726905789903e-12 3.067821600755138e-06 7.421838938493413e-07 0.000771594952943544
203 4 0.01 1.473818370227271e-07 0.0004698277555110764 3.687313876060755e-07 0.0005570953515807719
203 5 0.05 2.931214021505504e-06 0.002095330625094594 1.067736763386114e-06 0.0008709063668507211
203 6 0.1 2.886261250023522e-06 0.002079203419936615 5.333892318768844e-07 0.000621734430201748
203 7 0.5 0.00464543675895675 0.08341312281747371 5.014762883730919e-08 0.0002930965054329659

207 0 0.0001 2.14062599627646e-09 5.65342278604497e-05 1.704835124255896e-06 0.001060919032596752
207 1 0.0005 2.383651252971689e-09 5.926936730160648e-05 7.623837030820339e-07 0.0008358772224674738
207 2 0.001 1.02622149878896e-10 1.168498309978006e-05 5.094911370651076e-07 0.0009274034809427789
207 3 0.005 8.546699455355444e-12 3.482287056488786e-06 8.259265098737779e-07 0.0007335991671520992
207 4 0.01 1.485134790100367e-07 0.0004716323880376017 4.983790181382381e-07 0.0005765431497734008
207 5 0.05 2.931463524723364e-06 0.002095366968188905 5.536142513936315e-07 0.0006507619404647613
207 6 0.1 2.886023628667144e-06 0.00207914071924975 5.281064129877858e-07 0.0006155205919308182
207 7 0.5 0.004645376420184083 0.08341254282331567 3.866843996088986e-08 0.0002662512539290951

211 0 0.0001 2.349777539280626e-09 5.908637030405117e-05 1.478067748615355e-06 0.001018936069037801
211 1 0.0005 2.307638082406274e-09 5.845333237752826e-05 4.344901660750407e-07 0.0007082578999220157
211 2 0.001 1.222384625389447e-10 1.299473387517125e-05 4.462803457768773e-07 0.0008297658156105614
211 3 0.005 7.348970594397609e-11 1.03211122026714e-05 6.349487345270005e-07 0.0006651008220275312
211 4 0.01 1.454481236461898e-07 0.0004667400978264347 3.803961182143356e-07 0.0004936166415163701
211 5 0.05 2.931331876049897e-06 0.002095362782145394 3.469794385603351e-07 0.0005273623883912393
211 6 0.1 2.886430923128897e-06 0.002079255982750716 2.40101087469062e-07 0.0004382570912198069
211 7 0.5 0.004645415278152175 0.08341281446986315 1.595198381272097e-08 0.0001274410959448691

215 0 0.0001 2.196922550111312e-09 5.688023455796554e-05 1.423348510653825e-06 0.001007412159996779
215 1 0.0005 2.615178280233761e-09 6.222603354766321e-05 1.371715212400371e-07 0.0005686819577842561
215 2 0.001 1.338538669009324e-10 1.370529963296008e-05 4.841937928354074e-07 0.0008643765594299468
215 3 0.005 1.21329078010766e-10 1.31795881381791e-05 2.637242519459109e-07 0.0006017352317058133
215 4 0.01 1.474058764826688e-07 0.0004698859973895075 7.804426757778772e-08 0.0002484409991576619
215 5 0.05 2.931047382343062e-06 0.002095282073885318 2.053825485834782e-07 0.0004083899358804377
215 6 0.1 2.885759226423791e-06 0.002079076299808857 1.656628355314959e-07 0.0003695407568227171
215 7 0.5 0.004645431273863364 0.08341291617735802 1.650142448200666e-08 0.0001280601188189401

219 0 0.0001 2.28469943622312e-09 5.847597171593222e-05 3.298011596381192e-07 0.0004748094633321154
219 1 0.0005 2.342148369182877e-09 5.927904704039477e-05 1.085348606737728e-07 0.0003821557510228502
219 2 0.001 1.447856250788119e-10 1.47981578226819e-05 1.754848709086956e-07 0.0003976640597269654
219 3 0.005 4.200431424718504e-12 2.52065577033278e-06 8.129142548885432e-08 0.0002406623263884189
219 4 0.01 1.483452922212039e-07 0.0004713659304398377 7.135313070075306e-08 0.0002256206538515659
219 5 0.05 2.93144883620849e-06 0.002095373624086072 3.612029070777888e-08 0.0001595498759692227
219 6 0.1 2.88619478571504e-06 0.002079160517706402 2.898788061504338e-08 0.000149909915879487
219 7 0.5 0.004645437842802353 0.08341299277960568 9.254352508660283e-09 8.564228549245989e-05

223 0 0.0001 2.196636634208217e-09 5.737598218047424e-05 2.959383234108298e-07 0.0005463655456425798
223 1 0.0005 2.19386632665478e-09 5.731656520469031e-05 5.159290526644111e-08 0.0002082989414161629
223 2 0.001 1.404579845164438e-10 1.449851466972518e-05 5.905543011643721e-08 0.0002301219969700341
223 3 0.005 4.277183072280928e-12 2.535370168921247e-06 1.773969425650884e-09 5.507056844500369e-05
223 4 0.01 1.47934665595428e-07 0.0004707058017197063 6.486414451091581e-10 2.712194231602183e-05
223 5 0.05 2.931601790639681e-06 0.002095420242895329 7.019084775668211e-09 7.894612844028259e-05
223 6 0.1 2.886489538953067e-06 0.00207923208210703 6.280227837878345e-09 7.510247135145143e-05
223 7 0.5 0.004645462051804976 0.08341309819372045 1.330732452042982e-09 3.538539901182247e-05

227 0 0.0001 2.449820739653e-09 6.057396395720005e-05 4.437871631317874e-16 2.050117009488872e-08
227 1 0.0005 2.154378654489518e-09 5.68041505943917e-05 1.117439345240006e-16 8.784486915658363e-09
227 2 0.001 1.296625647808885e-10 1.393477308297975e-05 1.982491641577312e-15 3.450231744750454e-08
227 3 0.005 4.333971252843722e-12 2.547383370465894e-06 6.601827461061361e-16 2.145963495792103e-08
227 4 0.01 1.481390672061633e-07 0.0004710385072423939 1.046672632711521e-15 2.60591017653411e-08
227 5 0.05 2.93158376377981e-06 0.002095414592423239 2.357822349640636e-15 3.685924054863676e-08
227 6 0.1 2.886416655315656e-06 0.002079212495230465 4.184237039229868e-15 5.185771512206117e-08
227 7 0.5 0.004645461899685416 0.08341309854617984 1.911533389488984e-14 1.010344411467301e-07



==> results/shifts/backup-2020-04-27/output_error_shifts_en_case57_bt1.dat <==
3 0 0.0001 0.00451937187275466 0.08914193582309793 7.042132473257668e-06 0.004586282596719338
3 1 0.0005 0.001989938354882291 0.05405551333377163 1.321883706289719e-06 0.001973866040752781
3 2 0.001 0.001936261861544328 0.05305030266592598 1.236214492226125e-06 0.001908397759821656
3 3 0.005 0.001911177127312131 0.05257063853163919 1.192671704323109e-06 0.001874209458499254
3 4 0.01 0.001899937132401252 0.05235179533860013 1.170070657348762e-06 0.001856185423396051
3 5 0.05 0.001815416809740558 0.05067942957589648 1.0089961299006e-06 0.001722423275651974
3 6 0.1 0.001216559592289243 0.04261381897718897 8.387519162756083e-07 0.001569014750557263
3 7 0.5 0.0008299630290510332 0.04496656170127642 2.101072004804893e-07 0.0007805960138431711

7 0 0.0001 1.677153732398113e-05 0.006589430436961377 0.0001429692489531838 0.009579827650909145
7 1 0.0005 1.494865288071206e-05 0.006665621340745935 0.0001430054546276885 0.009575611021240049
7 2 0.001 1.494669103387644e-05 0.006669056798817047 0.0001426047203480769 0.009562426512216948
7 3 0.005 3.450463333573721e-05 0.00713308497427011 0.0002333709568155915 0.01239319231626568
7 4 0.01 3.490364770571684e-05 0.01075622758875957 0.0004411129069042755 0.01762939921590423
7 5 0.05 0.0001192488428757305 0.01458012973506136 0.0002687195492946867 0.01414830692974567
7 6 0.1 0.0001052235219835153 0.01398070896362189 0.0003433989475918534 0.01588391029181735
7 7 0.5 0.0001009622056850392 0.01403029714776449 0.0002818396473611747 0.01422564084173406

11 0 0.0001 0.0001455424930434385 0.01517346552034328 0.0001733768171489321 0.0112196867097849
11 1 0.0005 0.0001242272947100787 0.01466980510700692 0.0001732409356106397 0.01122184809388838
11 2 0.001 0.0001198637694518181 0.01455241344806729 0.0001733785950903541 0.01125690074140473
11 3 0.005 0.0002187513546677299 0.01605711983430646 0.0001910792790609801 0.01252517863988123
11 4 0.01 0.0003753345054065564 0.01859688299962831 0.0004001786600448775 0.01807962335605273
11 5 0.05 0.0005409796106264145 0.02174653308307593 0.0002345624193546774 0.01435011956104426
11 6 0.1 0.00052245262841331 0.02127858248798033 0.0002465899085426646 0.01474776184994453
11 7 0.5 0.0003707291558781008 0.01718491220030612 0.0003381947015727286 0.01773847676728879

15 0 0.0001 1.748944419726514e-05 0.008107896287139198 0.0001311011415060778 0.01047969774174107
15 1 0.0005 3.66037906398597e-05 0.007661689507816089 0.0001304706199513124 0.01045616530481341
15 2 0.001 3.820808835808026e-05 0.007907873675031889 0.0001266142706725552 0.01032816191920094
15 3 0.005 0.0003933673531824092 0.02407639504965165 7.663101011565622e-05 0.009077259734063148
15 4 0.01 0.0004331409980101545 0.02511568475795475 6.551894064772127e-05 0.009132151799236876
15 5 0.05 0.0004443358520669065 0.02476005469290334 4.122991558946973e-05 0.009223392939774366
15 6 0.1 0.000442695906413688 0.02469389359535155 3.860852194600864e-05 0.009284406196984007
15 7 0.5 0.0004595122066319999 0.02518084287412973 2.720315016455219e-05 0.009673846767362715

19 0 0.0001 3.115277137622582e-06 0.002068842727980157 0.0001091315323592424 0.01196741499133636
19 1 0.0005 3.504682509463677e-06 0.002211982826370255 0.0001088548574081074 0.01196510433032993
19 2 0.001 0.0003011782623308244 0.02128144723385626 0.0001091353449989924 0.01200760480721064
19 3 0.005 6.56500961611006e-05 0.01252073990825576 0.0006169936220873772 0.02241292720055377
19 4 0.01 0.0003483670358858157 0.02237121845406985 9.656561652415876e-05 0.009967489240394922
19 5 0.05 0.0003750105283375589 0.02283411737038806 5.933986525563653e-05 0.007916093437234206
19 6 0.1 0.0003731135752216222 0.02274645607364177 5.528383540089262e-05 0.007681867513541163
19 7 0.5 0.0003681508708062056 0.02252672304376137 3.076466506925143e-05 0.006157832621483839

23 0 0.0001 8.051886963049801e-07 0.001147157836599614 7.747796080787994e-07 0.001220461151234753
23 1 0.0005 0.000384465541129727 0.02411945707774263 7.74999127104642e-07 0.001220777044224408
23 2 0.001 0.0003743490719984204 0.02379701166229236 7.789704644830849e-07 0.001222812529169226
23 3 0.005 0.0002740817117209052 0.02031018124885634 9.287358338259536e-07 0.001287609226881425
23 4 0.01 0.0002918410312119331 0.02091812330412605 1.216690281047965e-06 0.001397230241011793
23 5 0.05 0.0002898593827608125 0.02081384995376647 1.587489723026038e-06 0.00155094950480561
23 6 0.1 0.000284980174410537 0.02064388845294107 1.597242905158124e-06 0.00158123745701555
23 7 0.5 0.0002748193223681961 0.02029540565276905 1.83718541385558e-06 0.002524524657461669

27 0 0.0001 1.752471488375728e-06 0.001620104910449578 3.119160460818326e-15 4.129090835913729e-08
27 1 0.0005 6.629053435937714e-06 0.003150986070605861 3.237631091304736e-15 4.262818398270696e-08
27 2 0.001 0.0002944620942658279 0.0210007416639123 4.342135248850328e-15 4.867739911151858e-08
27 3 0.005 0.0002738309151089926 0.0202516899706062 1.406024512707113e-15 2.813707988824632e-08
27 4 0.01 0.0002979958511472404 0.02112637299371389 2.003127740850011e-15 3.553462413208308e-08
27 5 0.05 0.0002857271540763482 0.02068685175623642 3.279284954772324e-15 4.503010497813875e-08
27 6 0.1 0.0002809109019009449 0.0205116692389734 4.241554249887664e-15 5.219506593601153e-08
27 7 0.5 0.0002749470226015123 0.02029284766905921 6.870822538227336e-15 6.441799238476875e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_en_case57_bt3.dat <==
3 0 0.0001 0.0008718139796149454 0.04455815640276855 9.597707024977914e-08 0.000527989995606104
3 1 0.0005 0.000726257544650689 0.04320046999191064 1.748067771302943e-08 0.0002252785050977923
3 2 0.001 0.0007224968670572642 0.04315378315488894 1.637311724144293e-08 0.0002180214614803111
3 3 0.005 0.0007225722874092564 0.04312010930743143 1.628448975251462e-08 0.0002174181136849196
3 4 0.01 0.0007242650781736644 0.04309528192969062 1.660928355341495e-08 0.0002195580859474244
3 5 0.05 0.0007410869575593629 0.04290506402015525 1.944032121558448e-08 0.0002373872985802494
3 6 0.1 0.0007696913435755583 0.04267536343399284 2.341653624673588e-08 0.0002603247592360969
3 7 0.5 0.0007255863291018599 0.04415558861530739 9.473029281209153e-08 0.000519110472843809

7 0 0.0001 0.0002483227542668319 0.03222759853159577 6.990053415092634e-05 0.01429656463917384
7 1 0.0005 0.0002438710035903275 0.03136562736888493 6.333849320447519e-05 0.01380928276268845
7 2 0.001 0.000241870502387119 0.03127637326932094 6.330849175544383e-05 0.01379241229582528
7 3 0.005 0.0002423672789489903 0.03128223417525094 6.311848833807454e-05 0.01377188886432723
7 4 0.01 0.0002403929905894429 0.03123902473377421 6.293189014409211e-05 0.01376287645043139
7 5 0.05 0.0002354968503606112 0.0311515574756205 6.164430750626853e-05 0.01363058845131371
7 6 0.1 0.0002176221351632577 0.03067507007986547 6.040122275260121e-05 0.01348709491974154
7 7 0.5 0.0001873785873818669 0.02959326438946828 5.218010691865248e-05 0.01255851454661261

11 0 0.0001 0.0001075508808385539 0.0123198609171008 0.0002751658207398338 0.01461705167364802
11 1 0.0005 0.0001268761575233374 0.01075462682428022 0.0001981630013543001 0.0123140923938998
11 2 0.001 0.0001303466237984295 0.01057565457113151 0.0001907392010831466 0.01268709639380683
11 3 0.005 0.0001329896922076628 0.0104976471434894 0.0001883291028847399 0.01281660870235779
11 4 0.01 0.0001312485357865236 0.01050100636417338 0.0001884587666691662 0.0128197452098191
11 5 0.05 0.000128553994071757 0.01046079320987327 0.0001901212259436468 0.01281438102341914
11 6 0.1 0.000149335564857723 0.0109117197269307 0.0001922115864977406 0.01281026658559825
11 7 0.5 0.0001647480363760486 0.01200614234289863 0.0002080886497243466 0.01289722035537122

15 0 0.0001 8.316272608880754e-06 0.005672930518156448 0.0007479207560625548 0.02121677179646586
15 1 0.0005 1.836133959095099e-06 0.001346004225414719 0.001126736184080252 0.02605260562915179
15 2 0.001 3.926995533151509e-06 0.002004858794454581 0.001153669899234181 0.0264284353324542
15 3 0.005 3.260535701975859e-06 0.001760373154315449 0.001163637361896829 0.02656078544818663
15 4 0.01 3.757917666306299e-06 0.001920297001056234 0.001165009473783121 0.02657145315862086
15 5 0.05 3.336969902914326e-06 0.001778628626298959 0.001172865347790725 0.02661667000219559
15 6 0.1 7.448185149746255e-06 0.002848143478236289 0.001180487090419764 0.02665198576567374
15 7 0.5 7.219194427313412e-06 0.002780993892807894 0.001186496290228678 0.02653333361472543

19 0 0.0001 1.500009148861289e-07 0.0004911434263233554 2.878817366882252e-05 0.005630484587712425
19 1 0.0005 6.446541837317804e-07 0.0009878597547514217 0.0004078808558454286 0.02071693440142486
19 2 0.001 1.448647875306198e-07 0.000503563656019234 0.0004601114247114058 0.02187979869543555
19 3 0.005 6.007827175289564e-07 0.0009843864558163259 0.0004748489315486155 0.0221930242727334
19 4 0.01 5.217112834046848e-07 0.0009113064634792929 0.000475076169756982 0.02220473114923327
19 5 0.05 5.123243376701511e-07 0.0009013690010812149 0.0004740517379633162 0.02222854375751215
19 6 0.1 6.895018966777138e-07 0.00105594445276354 0.0004736307835238086 0.02225458877844944
19 7 0.5 1.200930411116914e-06 0.001391280418265085 0.0004998186377645115 0.02248304746155461

23 0 0.0001 8.942056398551362e-08 0.0004127094442805241 2.35669162629173e-05 0.003954044710337556
23 1 0.0005 3.25337941719098e-08 0.0001959606096388778 2.627293209973136e-05 0.004188363309437393
23 2 0.001 2.930899792518394e-07 0.0006778974421803984 2.638732760396564e-05 0.004201873676815349
23 3 0.005 2.606062378434545e-07 0.0006379067168711334 2.640586981368155e-05 0.004205112094124108
23 4 0.01 2.970819867962336e-07 0.0006801555230201437 2.638137355229263e-05 0.004203539997045702
23 5 0.05 2.867116658975387e-07 0.0006683128172002223 2.617008979960625e-05 0.004188563657604005
23 6 0.1 1.293133698553466e-06 0.001404882052059724 2.59060842268041e-05 0.004168156196903583
23 7 0.5 1.777905375639351e-06 0.00164581143480187 2.329755892373815e-05 0.003924875362543379

27 0 0.0001 1.164946889345066e-08 0.0001320830029928983 2.675557684467941e-15 3.963023409436772e-08
27 1 0.0005 1.430100096787513e-08 0.0001463579767852314 2.740860593017498e-15 4.002126474667023e-08
27 2 0.001 3.207359093307629e-07 0.0006930820822756397 2.669463646391919e-15 3.804733839096741e-08
27 3 0.005 2.949104273897648e-07 0.0006646004819967953 3.050233611776172e-15 4.071228498769841e-08
27 4 0.01 2.114190074377101e-07 0.0005627086439418099 3.192054286148207e-15 4.127226771455383e-08
27 5 0.05 1.789908405141536e-06 0.001637316186880153 3.777191132144383e-15 4.395870334406027e-08
27 6 0.1 1.460831905003731e-06 0.001479077076050776 3.931376225864548e-15 4.58571673966901e-08
27 7 0.5 1.824153452506784e-06 0.001652910934142273 6.770375960279741e-15 6.074915792630975e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_en_case57_bt5.dat <==
3 0 0.0001 0.0008793316761437546 0.04183006306301031 2.837859269268978e-08 0.0002856155694435092
3 1 0.0005 0.0007367376859984578 0.04145487890156536 7.511175842235018e-09 0.0001468603814630542
3 2 0.001 0.000733402657818841 0.04144327210816774 7.187827214759642e-09 0.0001436617569356979
3 3 0.005 0.0007365451860889801 0.04144004141863756 7.412967869580759e-09 0.0001458829242889648
3 4 0.01 0.0007420278988679935 0.04144046603244516 7.84658390161063e-09 0.0001500776134454318
3 5 0.05 0.0007889916862688358 0.04143053099057593 1.188598098760584e-08 0.0001845916629692468
3 6 0.1 0.0007657581263504701 0.04183918297359312 1.837700837373442e-08 0.000229338521710476
3 7 0.5 0.0007517950760011866 0.04386094338340674 1.670839873868713e-07 0.0006852745394306803

7 0 0.0001 0.0002394833366495673 0.03071352507398913 6.091021616439083e-05 0.01357315931701453
7 1 0.0005 0.0002751600270974079 0.03071203303435777 5.885570109401783e-05 0.01339311982034797
7 2 0.001 0.0002740514588037242 0.03066662619624689 5.899109345306825e-05 0.01339159443984606
7 3 0.005 0.0002411046039594566 0.03015360922858554 5.889059940552936e-05 0.01338232789916693
7 4 0.01 0.0002119625404156128 0.02957166690059948 5.873189687862695e-05 0.01337386818871777
7 5 0.05 0.0002130285575397178 0.0296678562240673 5.80457878449296e-05 0.01329601164860739
7 6 0.1 0.000194692760541158 0.02916994733492674 5.778767058048546e-05 0.01325954057581713
7 7 0.5 0.0002148952284961881 0.02784290011020828 6.219242760242408e-05 0.01366243787618271

11 0 0.0001 7.890537879901164e-05 0.01078146507981049 0.0002314659700082834 0.01324965893229635
11 1 0.0005 0.0001084633225625503 0.01035575934409177 0.0001855096225593171 0.01205135737209839
11 2 0.001 0.0001105932437665148 0.01043595152298044 0.000183094062999124 0.01217731797091348
11 3 0.005 0.000111135620432582 0.01045553183984498 0.0001825799941593935 0.01222117284509072
11 4 0.01 0.0001104235347239572 0.01042946396811529 0.0001829137446918031 0.01222540902128721
11 5 0.05 0.0001043505802326662 0.0102039093026609 0.0001854392941925024 0.01225586724698413
11 6 0.1 0.0001675878551121106 0.01213854886680453 0.0001877471645747177 0.01230674013877597
11 7 0.5 0.0001304867600584474 0.01106208972768754 0.0001807152528844219 0.01265501871389807

15 0 0.0001 1.474729149289636e-06 0.002473019292753599 0.0009278386410449844 0.02339573221708824
15 1 0.0005 2.13785745680215e-06 0.001506765001316753 0.001111715011169056 0.0260137440305841
15 2 0.001 3.677526506631875e-06 0.001841893527526658 0.001119832886456172 0.02613157893243745
15 3 0.005 4.271239233846882e-06 0.002009690201311066 0.00112353729959998 0.02617772320512002
15 4 0.01 3.963348346530087e-06 0.001917848822469356 0.001124893844682569 0.02618792304234341
15 5 0.05 4.07521662735839e-06 0.001949660609247636 0.001130933584480925 0.02621883542284531
15 6 0.1 7.360252696414207e-06 0.002777250997151626 0.00112808206249245 0.02615749426403335
15 7 0.5 2.511918121972094e-06 0.001741202788607715 0.0007793130940280018 0.02235326918976888

19 0 0.0001 4.821198964905432e-07 0.0007735256122069368 7.728605640930193e-05 0.01003938573864038
19 1 0.0005 1.27254587290505e-07 0.0005017460952849925 0.0004368341556937928 0.02138097307616149
19 2 0.001 2.288317237559409e-07 0.0006734708541433938 0.0004500472492599439 0.02168513218405166
19 3 0.005 3.852991323509388e-07 0.0007709776951550168 0.0004531338889687335 0.0217714504562494
19 4 0.01 4.304765096851465e-07 0.0008259945788656343 0.0004526312950592705 0.02177330150969559
19 5 0.05 4.780774664496504e-07 0.0008788456209893993 0.0004517230822877501 0.02177801695935877
19 6 0.1 1.415948768287539e-06 0.001496864205322517 0.0004583559923186246 0.02179588183662207
19 7 0.5 1.020693354923728e-06 0.001312055390557716 0.0004192664567876496 0.01911780488220383

23 0 0.0001 1.173145711256332e-07 0.000350893918977138 2.496312394657848e-05 0.00406390739272755
23 1 0.0005 2.972286687802001e-09 6.162778407809702e-05 2.613503613112489e-05 0.004182570584848833
23 2 0.001 3.391045938474138e-07 0.0007251361847813009 2.617329816625792e-05 0.00418732069221639
23 3 0.005 1.788775405554362e-07 0.0005289568468031568 2.617616269933012e-05 0.004188678449848715
23 4 0.01 3.161775744104963e-07 0.0006995745381629505 2.616554996181677e-05 0.004188460365160074
23 5 0.05 1.292079356684384e-06 0.001402763551543984 2.611653749433017e-05 0.004183059846285309
23 6 0.1 1.830864149095772e-06 0.001667906728045369 2.614572164031904e-05 0.004169578229032966
23 7 0.5 1.919442165618444e-06 0.00171111312687427 3.061521718965002e-05 0.004387683392842456

27 0 0.0001 1.605214372502514e-08 0.0001550622592431817 2.939331910855575e-15 4.034999345758905e-08
27 1 0.0005 6.507204249066962e-08 0.0003122033404748146 2.788174891961975e-15 3.919848723388242e-08
27 2 0.001 2.572274609246496e-07 0.0006206862965251435 2.834781547580532e-15 3.941172799226678e-08
27 3 0.005 1.537602259560488e-07 0.0004798838025974004 3.192690059606237e-15 4.280883636464949e-08
27 4 0.01 2.899902019682923e-07 0.0006590278311235775 3.429810654786874e-15 4.253825802713607e-08
27 5 0.05 1.333217704280158e-06 0.001413075934910424 3.888544778579041e-15 4.482502169445013e-08
27 6 0.1 1.863858546318441e-06 0.001670783141906476 4.330774929116564e-15 4.831516764447485e-08
27 7 0.5 0.0002810401435632678 0.02051652753045811 7.08179285145869e-15 6.104108807303277e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_en_case57_bt7.dat <==
3 0 0.0001 0.0007916239124294347 0.04096520273173679 8.117616599406318e-09 0.0001519965626867181
3 1 0.0005 0.0007094626759117442 0.04086878100214257 3.219944153655635e-09 9.569152079114129e-05
3 2 0.001 0.0007080538359372894 0.04086692310036798 3.157236443577757e-09 9.47540894875587e-05
3 3 0.005 0.0007147977586531734 0.04087443087766094 3.46834225797956e-09 9.931343461611064e-05
3 4 0.01 0.0007241116871642855 0.04088469236455622 3.924134183219182e-09 0.0001056392540280671
3 5 0.05 0.0007013068539103 0.04150511929181445 8.585504331601341e-09 0.0001562646564559067
3 6 0.1 0.0007119377872233156 0.04190854905867494 1.67081027881583e-08 0.0002179525967966889
3 7 0.5 0.0007607091261047524 0.04373021095118436 1.829231515151876e-07 0.0007158841005082683

7 0 0.0001 0.0003152296687348224 0.03083662568037702 5.716286722658265e-05 0.01322701320615305
7 1 0.0005 0.0003591905324110895 0.03097772268263382 5.62224195119905e-05 0.01314446134482716
7 2 0.001 0.0003614952723950975 0.03098139757974015 5.641121912789611e-05 0.01315063290416441
7 3 0.005 0.0003198306957839092 0.03057261027289967 5.63547186756051e-05 0.01314285702743778
7 4 0.01 0.0002204655620796607 0.02922227961797114 5.627925785358991e-05 0.01313565956458773
7 5 0.05 0.0002186003150277004 0.0293645567059887 5.600812572410427e-05 0.01309252743184408
7 6 0.1 0.0001923966032203578 0.02882856633127184 5.610213837972226e-05 0.01310146244763677
7 7 0.5 0.000225248695175168 0.02778123018530584 6.171148034593624e-05 0.0136002002173008

11 0 0.0001 5.765249014264895e-05 0.01009736012535766 0.0002060788399347735 0.01237702611743097
11 1 0.0005 7.334096823881679e-05 0.009367807159257634 0.0001808165172602801 0.0118136216349336
11 2 0.001 7.357947283092634e-05 0.009345449520306227 0.0001798261846819713 0.01186771936375552
11 3 0.005 7.368570023249667e-05 0.009350860777712404 0.000179825417957512 0.01189268625557949
11 4 0.01 7.519150162003696e-05 0.009349199934148268 0.0001802236236956282 0.01190256381912236
11 5 0.05 7.200892765645594e-05 0.009466549422751852 0.0001830563738120656 0.01197939729456143
11 6 0.1 0.0001537476918935068 0.01199161367962443 0.000185548637580478 0.01207863527221598
11 7 0.5 0.0001211376628797262 0.01076049497607262 0.0001799735097345721 0.0125441632629415

15 0 0.0001 1.749457316847858e-06 0.001401162158291364 0.001005328604838666 0.0245457341894697
15 1 0.0005 2.260783036581758e-06 0.001583252312585121 0.001090457185761849 0.02582924057819014
15 2 0.001 3.649056056304091e-06 0.001843557658254318 0.001093698813764709 0.0258770718460829
15 3 0.005 4.000554112315711e-06 0.00190654923011456 0.001096108198792349 0.02590347394714387
15 4 0.01 3.74638363291173e-06 0.001866461925033137 0.00109776829029243 0.02591669975794009
15 5 0.05 3.921815070663331e-06 0.001899024655938291 0.001105255344180604 0.0259627078885819
15 6 0.1 7.342966699288036e-06 0.002765566631783518 0.001101548618488714 0.02589280951691575
15 7 0.5 1.921240917286121e-06 0.001528045717838913 0.0007370181377995428 0.02182649539622683

19 0 0.0001 1.480149388403268e-07 0.0004582580298831971 0.0002477692679546706 0.01660653313283666
19 1 0.0005 1.808706605570375e-07 0.0006216915069728879 0.0004344061715748561 0.02135122383533139
19 2 0.001 2.683036902271051e-07 0.0007389208904571808 0.0004386609941733739 0.02146309244909517
19 3 0.005 3.832491494526621e-07 0.0007745113582874183 0.0004393528618202189 0.02149747739167995
19 4 0.01 2.836831220619103e-07 0.0006337552078157643 0.0004388158015656274 0.02149958151764297
19 5 0.05 3.885896063766709e-07 0.0007822665067314634 0.0004389341396305267 0.02151902073539169
19 6 0.1 1.258184487181641e-06 0.001423178160802257 0.0004477232824822687 0.02154942973060348
19 7 0.5 8.251170071897645e-07 0.001192625749108339 0.0003964963451443071 0.01863145159704926

23 0 0.0001 2.752396254054501e-08 0.0001902962112330067 2.547110196875894e-05 0.004112608349238878
23 1 0.0005 2.258908609960382e-09 5.284257626660648e-05 2.600618712067941e-05 0.004174378125787692
23 2 0.001 3.288430577982656e-07 0.0007128059951152449 2.60220335880916e-05 0.004176465724697653
23 3 0.005 2.866322182643515e-07 0.000665691451727791 2.602189934939426e-05 0.0041774056013828
23 4 0.01 2.269781189399166e-07 0.0005935024925341672 2.601802051474649e-05 0.004177792986059914
23 5 0.05 1.08021979381832e-06 0.001282874917127933 2.603368449998273e-05 0.004176536381092166
23 6 0.1 1.836010990302531e-06 0.001669752279310341 2.615841445936244e-05 0.004166803214015524
23 7 0.5 2.100764783215298e-06 0.00178998510931354 3.232533811735258e-05 0.004506146944954437

27 0 0.0001 1.356981089249207e-09 4.507459353078613e-05 3.163046688511997e-15 4.170668999048388e-08
27 1 0.0005 2.245308440556485e-07 0.0005798996173640072 2.840387076484798e-15 3.957112915120575e-08
27 2 0.001 2.923804294724958e-07 0.0006617409289934942 2.922623403028562e-15 4.037940537493512e-08
27 3 0.005 1.365217332109677e-07 0.0004521810463220402 3.386335767737537e-15 4.250827012608482e-08
27 4 0.01 1.56021665515686e-07 0.0004833990797330238 3.604257754156331e-15 4.321620283853633e-08
27 5 0.05 1.173725659003333e-06 0.001325823771393766 3.938579766267738e-15 4.512375983978245e-08
27 6 0.1 1.858435267256319e-06 0.001668295437060843 4.711864731137984e-15 5.024638616291099e-08
27 7 0.5 0.0002697913702536961 0.02010175243381446 7.393183085458276e-15 6.290285026189224e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.0001 0.0008506158211525566 0.06215790179657702 0.0001058149059908914 0.02126597047304823
3 1 0.0005 0.0008506202408230265 0.06215864933348754 0.0001054857935891486 0.02121145405617453
3 2 0.001 0.0008505987207913174 0.06215558871713062 9.410696419188915e-05 0.02002402210413767
3 3 0.005 0.0008504563574618903 0.06213424476741465 3.236307040622885e-05 0.0116926821067691
3 4 0.01 0.0008503346950466988 0.06212054112086172 4.992221156302943e-06 0.00456675554116015
3 5 0.05 0.0008502337422537176 0.06212665212988454 0.0005093611376738548 0.04373612036845387
3 6 0.1 0.0008538115678177411 0.06204664786884929 0.01261498900578566 0.2008032562754323
3 7 0.5 599.6095573020724 29.97939844315944 0.3324781525784482 0.6641574075755212

7 0 0.0001 0.0001152467725106655 0.01523443926679673 0.007293313047181549 0.115830399438666
7 1 0.0005 5.829790262139911e-05 0.01048427336968086 0.007443766531729074 0.119673066000108
7 2 0.001 2.717096988570742e-05 0.008628275489987923 0.007848698592753745 0.1223051328233737
7 3 0.005 2.337376035056896e-05 0.007516752383516515 0.008092221784889195 0.123065746223523
7 4 0.01 2.337733422675798e-05 0.007516158072288739 0.008103219917351594 0.123142692297681
7 5 0.05 2.376408068199549e-05 0.007598598316249802 0.008174439470438093 0.123720684119369
7 6 0.1 2.433847448587883e-05 0.007709559866121679 0.008264898723495877 0.1244537305489535
7 7 0.5 2.815663689979458e-05 0.008519740272734402 0.009063818685729403 0.1308166989734083

11 0 0.0001 2.838707517978544e-05 0.007646108933687418 0.007261877864520343 0.1202685181062559
11 1 0.0005 2.393378661091044e-05 0.006663821387283848 0.007294680934066846 0.1191241912587071
11 2 0.001 1.512455439037964e-05 0.004864706871476457 0.007579719179258659 0.118626448325249
11 3 0.005 2.812458836518148e-05 0.006916599231101573 0.007912224152983835 0.1189362975238961
11 4 0.01 3.204275555995884e-05 0.007375413620382572 0.007935168896405737 0.1190095749177462
11 5 0.05 3.121644137707319e-05 0.007270016833879918 0.008039483507508795 0.1196575369751001
11 6 0.1 2.99059193351594e-05 0.007102895464790923 0.008162009064464281 0.120414580242026
11 7 0.5 3.124640209569228e-05 0.007128659989101951 0.00892001724293859 0.1246041726184333

15 0 0.0001 4.396845925621829e-06 0.003774087687145094 0.006577114772454412 0.09793138580110616
15 1 0.0005 3.551484432955743e-06 0.00332370884604586 0.006939065496228844 0.102161615747244
15 2 0.001 4.302642113973196e-06 0.003146580999776155 0.008305037341773867 0.1138539059810408
15 3 0.005 1.71287541911317e-05 0.00558183182442666 0.007261179192743899 0.1322140585709218
15 4 0.01 1.270163988296021e-05 0.00473273174847091 0.006994305858955987 0.12695111339113
15 5 0.05 1.337782677637372e-05 0.004841138776337238 0.007157208448055833 0.1287910268234584
15 6 0.1 1.477404703531423e-05 0.005085945844000135 0.007526341536779207 0.1322049332432161
15 7 0.5 2.960490102545876e-05 0.007140482393358187 0.01180161915113273 0.1579981039910868

19 0 0.0001 2.977661903906251e-06 0.00232030599795501 0.01367447354741816 0.09855553390944816
19 1 0.0005 1.637025436976438e-05 0.004987152923638427 0.01193817920959704 0.09488708564461223
19 2 0.001 1.735296942573704e-05 0.00487986289524691 0.00666845323233969 0.09113268962395904
19 3 0.005 2.660236066660295e-06 0.002162676563078035 0.003781857873930581 0.07928435151216751
19 4 0.01 2.491616277771686e-06 0.002183659849022086 0.003889017398024226 0.07814534363896386
19 5 0.05 2.549108040073668e-06 0.00223272898290257 0.004988005179895972 0.07699325930550649
19 6 0.1 2.341946114032995e-06 0.002118106899083742 0.005430826341913126 0.08491143456166239
19 7 0.5 2.555058828865452e-06 0.002105434918647776 0.006965386770452176 0.1211991493118194

23 0 0.0001 1.454133910896023e-06 0.002153366130625032 0.009446887788870567 0.08201123118073683
23 1 0.0005 1.384310721788971e-05 0.004716531932269554 0.01076385285581142 0.08419006796347728
23 2 0.001 1.92274379390375e-05 0.00567706807351885 0.0151981362383826 0.1026739268053127
23 3 0.005 2.289561446018233e-06 0.001934613916072028 0.01567292189891098 0.1191891031754075
23 4 0.01 8.823579896491573e-07 0.001428087670586978 0.01002607878155049 0.1091439950770272
23 5 0.05 2.731154789958664e-06 0.002522453430624612 0.0211835840002909 0.160121782514435
23 6 0.1 2.777248617336368e-06 0.002480554722687093 0.02067831555659702 0.1577040028814529
23 7 0.5 3.245956214725734e-06 0.002551701853131192 0.021504353915322 0.1692309579782141

27 0 0.0001 2.012171662067656e-05 0.00608802941424065 0.01032256249283732 0.08215764423817773
27 1 0.0005 2.196541507047901e-05 0.006201496208316636 0.01038834449076124 0.08172922490936085
27 2 0.001 1.841829886647171e-05 0.005517522204481875 0.01171757394357818 0.0871941434538086
27 3 0.005 3.423483763100602e-06 0.002438632263109444 0.01691376705644541 0.1192960593463936
27 4 0.01 1.285614632664075e-06 0.001422774929955739 0.01856216457992358 0.1275966911894155
27 5 0.05 1.668115820333268e-06 0.002124418521854291 0.01989741314072336 0.1542667389779715
27 6 0.1 1.65327693338583e-06 0.002118439196207464 0.01987718083703427 0.1547598446167968
27 7 0.5 1.604364491188462e-06 0.002033951639123425 0.01950260920950539 0.1583530409459308

31 0 0.0001 2.201199533842828e-05 0.006385152859181603 0.01923107842350002 0.1147062773379102
31 1 0.0005 2.603893610075231e-05 0.006606209880489494 0.01725419630029507 0.1093316175706656
31 2 0.001 2.068422674258831e-05 0.005605414605655795 0.01661168633878854 0.1051539002465187
31 3 0.005 4.615003505878666e-06 0.002766064799061958 0.01757470141350167 0.1171570096714889
31 4 0.01 1.372911715197564e-06 0.001556212692951963 0.03442082651939653 0.1597617708628283
31 5 0.05 1.024296429896106e-06 0.001556988991589077 0.04423304645834159 0.230922604173927
31 6 0.1 1.064974729327761e-06 0.001593495717291172 0.04204746721571113 0.2262904653638387
31 7 0.5 1.310392157022564e-06 0.001778560912637539 0.03134869790344981 0.1967271933926307

35 0 0.0001 2.563675043689304e-05 0.006462570285921368 0.0161254437958617 0.1122302843451959
35 1 0.0005 2.466227156176636e-05 0.006197049339002178 0.01511858660524141 0.1080522310834793
35 2 0.001 1.259079403558183e-05 0.004396566811470922 0.01356193583080342 0.1031736649097907
35 3 0.005 2.476799673786543e-06 0.001977767622472794 0.0160281473490045 0.1161875475218772
35 4 0.01 6.632114949060509e-07 0.0009915852290523896 0.03622927840771272 0.176498994725597
35 5 0.05 4.340670845166864e-06 0.002709943172617245 0.04749622047676532 0.1928509431561056
35 6 0.1 3.043540825204273e-06 0.002417116044086294 0.0377375042988428 0.176462868486891
35 7 0.5 1.179378469549044e-06 0.001718963192748245 0.02505310245324812 0.1601192335788324

39 0 0.0001 1.009820696652845e-05 0.004150724126029369 0.01382175575190352 0.1053918484135083
39 1 0.0005 8.498045368662629e-06 0.00376422303814032 0.01314297289481216 0.1021604783595951
39 2 0.001 7.587715953204508e-06 0.003507089936642963 0.0129031259079461 0.1007722126670383
39 3 0.005 7.198801869635244e-06 0.00303451358668993 0.01259531431219047 0.08999264035601473
39 4 0.01 1.817708834406734e-06 0.001797660524058006 0.03018868743606955 0.1439696227303913
39 5 0.05 1.395106995103887e-06 0.001745773577063613 0.06220488363062403 0.2250256741015653
39 6 0.1 3.879695489518408e-06 0.002812472294537413 0.1141417530691836 0.3428597620456866
39 7 0.5 0.003347369933740368 0.07144191854774763 0.177746367396698 0.4550548160725059

43 0 0.0001 1.261387820807183e-05 0.004592262573598515 0.01453649521343496 0.1094773954364021
43 1 0.0005 1.323531078133831e-05 0.004605285414911047 0.0136258267632055 0.1056737658151254
43 2 0.001 1.311649973277349e-05 0.00437022251307704 0.01193166224692719 0.1004132103437367
43 3 0.005 5.659566540638588e-06 0.002716415432611172 0.008412085273952709 0.08446953709380756
43 4 0.01 1.631367610421316e-06 0.001688952735299205 0.02555753503011015 0.1380219028998408
43 5 0.05 1.314291797851851e-06 0.001704572447644517 0.03794185530438532 0.1738083738436096
43 6 0.1 6.397507953515029e-06 0.003747410214432763 0.1166452265527786 0.3267193001605282
43 7 0.5 NaN 0 NaN 0

47 0 0.0001 5.124735181735307e-06 0.003005366395155298 0.01633454633167088 0.12060049906555
47 1 0.0005 4.861872388370802e-06 0.002907201661618108 0.01540049938964789 0.116769268275337
47 2 0.001 1.064550584795678e-05 0.003967116465235512 0.01321598673539505 0.107435868231661
47 3 0.005 5.355914398102394e-06 0.002640085016416804 0.009706064087203059 0.09038546199309705
47 4 0.01 1.744071995843227e-06 0.001745422285092577 0.02700995963911611 0.145214875481513
47 5 0.05 8.537552023903822e-07 0.00126811152207489 0.04974533079994737 0.2232350622734345
47 6 0.1 1.047805765403344e-06 0.001392783005796962 0.05300201246441513 0.2353792202829428
47 7 0.5 0.005709299749682321 0.09188134878058399 0.03505539951977253 0.2343365602499115

51 0 0.0001 1.609901801800228e-05 0.004513601633273896 0.01430089028952187 0.1155309639187929
51 1 0.0005 1.020482024766731e-05 0.00351094751151066 0.01364659958594383 0.1126206933718223
51 2 0.001 5.020913005928944e-06 0.002491064849209317 0.01317988164122197 0.110334965872255
51 3 0.005 2.439168237381408e-06 0.001887383241677854 0.01062611970133173 0.0991177501019469
51 4 0.01 1.129379456496801e-06 0.001455514617638547 0.02084680992992641 0.1361836215044667
51 5 0.05 7.233098070128614e-07 0.001093995432039849 0.0395712613934507 0.2040214360530503
51 6 0.1 1.203522033861949e-06 0.001470423389299518 0.0397121020260592 0.2248654131720618
51 7 0.5 0.004376461502450444 0.08052398607743494 0.1387287565859048 0.3817759974035386

55 0 0.0001 7.114251623209702e-06 0.003129421734188902 0.01360760697811654 0.1125042822205251
55 1 0.0005 7.120121160409361e-06 0.003086093178738944 0.01283387345326567 0.1090005490624242
55 2 0.001 5.268816415317262e-06 0.00262984292293468 0.01203193870961541 0.105318759526575
55 3 0.005 2.386025576533154e-06 0.00189405347512695 0.007885885258368752 0.08609380484055529
55 4 0.01 1.573847999882198e-06 0.001662241865341348 0.004545948790182932 0.06652306387253049
55 5 0.05 1.473106256474929e-06 0.001620098590956805 0.005805666935028471 0.07549947780921329
55 6 0.1 0.004648206188910828 0.08372117174190917 0.04071226105880409 0.2050030680959865
55 7 0.5 0.004584977031982672 0.08234184089203769 0.1394023007511624 0.3489967992593603

59 0 0.0001 3.460775160992205e-06 0.002184939858233956 0.01358349949350797 0.1117702328835921
59 1 0.0005 4.933797823855122e-06 0.002564069098359517 0.01280800822451524 0.1083247518033263
59 2 0.001 4.911725500151973e-06 0.00255754042542908 0.01189872532166392 0.1045008836686292
59 3 0.005 2.514966845599e-06 0.001965649592204458 0.007779414391143254 0.08570193497588674
59 4 0.01 1.70473440746339e-06 0.001722839351461475 0.0046177974557476 0.067078274204324
59 5 0.05 1.574433873877477e-06 0.001668973994608775 0.005422343468545661 0.07295867664296196
59 6 0.1 0.004662327007674293 0.0836600492495453 0.007241999716498293 0.08333316229886334
59 7 0.5 0.004564550053131576 0.08245906700020926 0.008255296900219391 0.08513645624163657

63 0 0.0001 4.091338992579432e-06 0.002411522082273329 0.006726414653081842 0.07975140177490547
63 1 0.0005 4.458963880028944e-06 0.002505122980029432 0.006325852304209015 0.07720918523166342
63 2 0.001 4.096836447977201e-06 0.002411269623818371 0.00588648776792873 0.07444090972948492
63 3 0.005 2.623210348034914e-06 0.0020098626633605 0.005209261797063536 0.06871274398191396
63 4 0.01 2.099075912538357e-06 0.001857530140656646 0.005046450037003119 0.06785444491556525
63 5 0.05 0.004663649508867124 0.0836484666254895 0.004032558704282372 0.06158072674662718
63 6 0.1 0.004663668209066534 0.08359300513176678 0.00352658600859473 0.05844827173693667
63 7 0.5 0.004674379883787994 0.0836568203911488 0.01557553854699198 0.1168559967767087

67 0 0.0001 4.091481310518922e-06 0.002447417218003374 0.006455703503423952 0.07916723978860474
67 1 0.0005 4.317966518223e-06 0.002507085302101491 0.006102706213409508 0.07685661924933718
67 2 0.001 3.717047658625703e-06 0.002335556069658424 0.005734121240044807 0.07440564553840145
67 3 0.005 2.321318611080574e-06 0.001923215161996716 0.004246808651286234 0.06281696009039361
67 4 0.01 1.88854621851285e-06 0.001788987520787741 0.004189459984101405 0.0615940909600694
67 5 0.05 0.00466853704357511 0.08369021920783842 0.00305428531081979 0.05234969332366224
67 6 0.1 0.004663127872520302 0.083574869876906 0.005450817096703633 0.06740677555127705
67 7 0.5 0.004675368114317194 0.08365010705019693 0.003636943465788197 0.05931678500380089

71 0 0.0001 3.433431331878109e-06 0.002249825015406418 0.003412638785131951 0.056433811024722
71 1 0.0005 3.545550889074629e-06 0.002282393603434595 0.003297450837115282 0.05547189444820821
71 2 0.001 3.121988577833901e-06 0.002152926557090893 0.003185655423936589 0.05450915415133695
71 3 0.005 2.278642695709222e-06 0.00189350861902851 0.002375998173747845 0.04719426319143083
71 4 0.01 2.077626427508352e-06 0.001838179439600943 0.001978852481831295 0.04088772237339322
71 5 0.05 0.00468909889403729 0.08382309745573373 0.004973018436458834 0.06513002242239008
71 6 0.1 0.004688371732345873 0.083748025538493 0.008303568681402151 0.08352080990388222
71 7 0.5 0.004661438312700564 0.0835862345631746 0.005642224738238114 0.07095171779979437

75 0 0.0001 3.225858858864863e-06 0.002206829526903837 0.003576806254296226 0.05749311634414145
75 1 0.0005 3.19989992583536e-06 0.002189395819571361 0.003465922675045753 0.05658050183425001
75 2 0.001 3.030274606768525e-06 0.00212812341281514 0.003355146636866984 0.05564087668197937
75 3 0.005 2.364266460720473e-06 0.001918304803635416 0.00254069537662951 0.04850734606764551
75 4 0.01 2.203014261736094e-06 0.001876801883686709 0.00227967064996702 0.04359864988896611
75 5 0.05 0.004686249703141181 0.08377974289737004 0.002630937039669738 0.04664779080037684
75 6 0.1 0.004672372103213724 0.08365859771864699 0.002750994665932689 0.04945121311861578
75 7 0.5 0.00468853837617862 0.08378830300635333 0.003057528129478117 0.05282155576190983

79 0 0.0001 3.21620136308388e-06 0.002204713346204139 0.00221320584914077 0.04296740935534205
79 1 0.0005 3.232164017994571e-06 0.002201813991298734 0.002269732751671486 0.04333252586302561
79 2 0.001 2.988694968562846e-06 0.002112254297603307 0.002318605308219829 0.04379830104383986
79 3 0.005 2.519656021830926e-06 0.001964414007416948 0.002431577093714216 0.04487392117840749
79 4 0.01 2.429565883151753e-06 0.001947247377669267 0.002427588535851818 0.04478989774031616
79 5 0.05 0.00468493809342055 0.08377622483403453 0.002554007402747089 0.0470749020512089
79 6 0.1 0.004675697375630452 0.08369326037182699 0.002991093333895819 0.05094261791894805
79 7 0.5 0.004685232053847762 0.08380364489606107 0.003183772851646451 0.05342303883627331

83 0 0.0001 3.014638890877933e-06 0.002129944407266804 0.002615181819140749 0.04632142482681245
83 1 0.0005 3.059286885419637e-06 0.002138569905913721 0.002673489988431366 0.04686876562510589
83 2 0.001 2.9709949340835e-06 0.002104515743336081 0.002725847006607744 0.04733083821464601
83 3 0.005 2.555509284615579e-06 0.001980500678980248 0.002833657896666528 0.04829507541027078
83 4 0.01 2.386439567526033e-06 0.001936306710568795 0.002801419368766304 0.04797933484041927
83 5 0.05 0.004678861148764181 0.08373058542954206 0.002492826062753319 0.04499435692985931
83 6 0.1 0.00466773444458826 0.08362871897514682 0.002749473047512707 0.04894773683665776
83 7 0.5 0.004681545171053255 0.08375221598517482 0.004034039447222902 0.05960410574647423

87 0 0.0001 3.138959675450046e-06 0.002168323268445052 0.002536184511311345 0.04559136270506858
87 1 0.0005 3.126946936096118e-06 0.002156998607970949 0.002591623724291794 0.04611073025500934
87 2 0.001 3.013906668989318e-06 0.00211396015638426 0.002641552496548672 0.04655300273897089
87 3 0.005 2.575085177830878e-06 0.001981426709229462 0.002741437814003502 0.04745196914681438
87 4 0.01 2.441876759754878e-06 0.001951322006451825 0.002710367656275427 0.04713767472710084
87 5 0.05 0.004681631847509226 0.08374963170966276 0.002415255262376018 0.04426444544839392
87 6 0.1 0.004669688950944205 0.08364159752032778 0.002700076581900858 0.048521657126257
87 7 0.5 0.004679344035513669 0.08373706789018126 0.003998220397085583 0.05940003605560795

91 0 0.0001 3.126997936347578e-06 0.002168252069506645 0.002497568158886492 0.04522044583186602
91 1 0.0005 3.095990444975699e-06 0.002148231525809763 0.002554306236466359 0.04574690163799899
91 2 0.001 3.02048208057929e-06 0.002113384371962664 0.002603189578808209 0.04619171573733938
91 3 0.005 2.674663278498872e-06 0.002012580046884794 0.00269939992669271 0.04707530369358504
91 4 0.01 0.004667499351702648 0.08364701327785889 0.002646634528442968 0.04659058184815867
91 5 0.05 0.004679502045892496 0.0837361470097687 0.002263585301740068 0.04288924191770238
91 6 0.1 0.00467115789002045 0.08365865629887778 0.002090475785515644 0.04310189259656361
91 7 0.5 0.004678543553259008 0.0837437433833549 0.002878359967903323 0.05078666847236035

95 0 0.0001 3.111094918305547e-06 0.002165645594124788 0.002438448707442249 0.04482857382465133
95 1 0.0005 3.057223166399232e-06 0.002139197413589851 0.002482579679913833 0.04524144654331308
95 2 0.001 2.973400205902195e-06 0.002101786090610355 0.002519362290312166 0.04557982497246715
95 3 0.005 2.688277448845249e-06 0.002018703300990486 0.002577171621541554 0.04612133136216934
95 4 0.01 0.004670044957957118 0.08366827061922477 0.002505776555779803 0.04544943668304613
95 5 0.05 0.004681611101628796 0.08376016762250682 0.002086264966995742 0.04126302602859822
95 6 0.1 0.004672947475637235 0.08368033759174097 0.002203404646093255 0.04441310164981016
95 7 0.5 0.004679004070976479 0.08373084370361224 0.002952990911851376 0.051673852377492

99 0 0.0001 3.074042927356342e-06 0.002151916025008214 0.002010820882544652 0.04049539823192483
99 1 0.0005 3.004612261500214e-06 0.002121459211149172 0.002035455937078171 0.04074321080696319
99 2 0.001 2.896268382047987e-06 0.002076364112289829 0.002052173114441487 0.04090349685215622
99 3 0.005 2.718227540562544e-06 0.002028369500607311 0.002049722527334946 0.04086266142491213
99 4 0.01 0.004667524273010069 0.08364086451644806 0.001965989657138427 0.0399722888554731
99 5 0.05 0.004678066039099479 0.08372598544995168 0.001644028178644202 0.03636180477253481
99 6 0.1 0.004669796626302397 0.08365045726132006 0.001536045522756634 0.03700124541278016
99 7 0.5 0.00467619619425828 0.08370309562108329 0.002456947151470646 0.04705066636359989

103 0 0.0001 3.076443008698967e-06 0.002152437818718443 0.001653420373864188 0.03643687578905186
103 1 0.0005 2.997150495898247e-06 0.002118756965025821 0.001672916460088101 0.03665176143184568
103 2 0.001 2.891183602397949e-06 0.002074682508772701 0.001684681573433389 0.03677271847269148
103 3 0.005 2.72122294061967e-06 0.002029152107163242 0.001667626752405085 0.03656513248229631
103 4 0.01 0.004668426022000136 0.0836481403528317 0.001579575752277961 0.03553163515066282
103 5 0.05 0.004679045675944951 0.08373362857349763 0.001279612277718896 0.03176167090077886
103 6 0.1 0.004670604672124566 0.08365672317988972 0.001291371987468759 0.03388854254924123
103 7 0.5 0.004675195078963575 0.08369517313312731 0.001569508774958865 0.03774263808981027

107 0 0.0001 3.052021321038521e-06 0.002144548643540193 0.0009362698615131602 0.02753637647196805
107 1 0.0005 2.978251433456916e-06 0.002113597943709724 0.0009485570809799541 0.02771809193186503
107 2 0.001 2.911377103339309e-06 0.002084631576815381 0.0009548282933609224 0.02780252693709084
107 3 0.005 0.004658640187848158 0.08354182717862728 0.0009217743420209705 0.02727903913930274
107 4 0.01 0.004666202004627975 0.08362588846327004 0.0008448848328788615 0.02604895170440802
107 5 0.05 0.004676938826399769 0.08371639405016126 0.0007441008493564317 0.02598659915179957
107 6 0.1 0.004665775423042914 0.08361619091596971 0.000856481308382398 0.02791699579754781
107 7 0.5 0.004669268555341817 0.08364323848480235 0.001083948298948908 0.03160477266035833

111 0 0.0001 3.071655158699301e-06 0.002154122370854383 0.0009798105030631925 0.02825236109120333
111 1 0.0005 2.973029213219096e-06 0.002115012686196441 0.0009889212136405094 0.0283786831129027
111 2 0.001 2.862947808361068e-06 0.002070524937609121 0.0009922388779832986 0.0284134777698043
111 3 0.005 0.004667486721011146 0.08362213342167908 0.0009658879125713631 0.02800536334353876
111 4 0.01 0.004671267380159963 0.08366924287129025 0.000905289592542561 0.02707609190191751
111 5 0.05 0.004675950954999935 0.08370376906484539 0.0007214117988215916 0.02558015833159599
111 6 0.1 0.004664612999739085 0.08360167893365054 0.0008109865950771701 0.02713541215050341
111 7 0.5 0.004669155234069081 0.08363886823104313 0.0009245834693958681 0.02889859372946946

115 0 0.0001 3.057320018494728e-06 0.00214820454349062 0.001045823313046494 0.02928672171717628
115 1 0.0005 2.976154182641727e-06 0.002115302898217624 0.001054439583181525 0.02940215772436339
115 2 0.001 2.862875649833947e-06 0.002069608843679512 0.001057273787572391 0.02942848858624192
115 3 0.005 0.004663635139855195 0.08358517021158039 0.00103598763896079 0.02910445073896972
115 4 0.01 0.004667909118645818 0.08363440832641307 0.0009812223070635546 0.02829698149811433
115 5 0.05 0.004675063039635535 0.08369385142675172 0.000736810053279008 0.02542398971250415
115 6 0.1 0.00466492183061905 0.08360583498289771 0.0007979091938849257 0.02697286606056748
115 7 0.5 0.004669508555861224 0.08364678793426783 0.0007400266176856928 0.02594565138644023

119 0 0.0001 3.000659997604203e-06 0.002123184488161903 0.0003625502931324713 0.0167067377010004
119 1 0.0005 2.918831450237341e-06 0.002091916551306183 0.0003624586359291129 0.01670276619403044
119 2 0.001 2.895501064448358e-06 0.002080850418929068 0.0003628426889364122 0.01670879798049585
119 3 0.005 0.004658081812852734 0.08352940790507617 0.0003801955885380556 0.01707418470415956
119 4 0.01 0.004652846099582684 0.08348723867662572 0.0003915554379382136 0.01729901087809615
119 5 0.05 0.004663760148327154 0.08357657705807324 0.0004013421092258286 0.01747037579320043
119 6 0.1 0.004651960879803005 0.08346980342612721 0.0003971777643673216 0.01733309345486145
119 7 0.5 0.004656924228312863 0.08351547371253014 0.000512193732734348 0.02036733714501715

123 0 0.0001 2.957313277622931e-06 0.002106848701842281 0.0001991715223168814 0.01243258087690946
123 1 0.0005 2.930872476655181e-06 0.002095757834555245 0.0001993310198352875 0.01243686724906257
123 2 0.001 2.936665058814942e-06 0.002095670256612204 0.0001993206244787851 0.01243546341553214
123 3 0.005 0.004657545533372364 0.08352278356164394 0.000198043518300451 0.01239870854387415
123 4 0.01 0.004661683571390606 0.08356274330306547 0.000203190604736327 0.01256246810716688
123 5 0.05 0.004659596329633591 0.08353619350760429 0.0002487966636974307 0.01390592573567706
123 6 0.1 0.004649963881799049 0.08344983182063574 0.0002729014759936005 0.01457147893845379
123 7 0.5 0.004654288697411888 0.0834876853286573 0.0003715385825516131 0.01698594517139074

127 0 0.0001 2.956206281500234e-06 0.00210554747831848 0.0002314184773388698 0.01334880933860461
127 1 0.0005 2.944141807501297e-06 0.002099724628295311 0.0002315743616542398 0.01335259371757169
127 2 0.001 2.948092071228038e-06 0.002099241634902182 0.0002315470215836469 0.01335065250617362
127 3 0.005 0.004658289520936078 0.08352847494001849 0.0002302118790268386 0.0133148671705664
127 4 0.01 0.00465640628495376 0.08351403238769366 0.0002350724494361633 0.01345961114890937
127 5 0.05 0.004658950128966 0.08353187420208363 0.0002725588013567239 0.01451538684930287
127 6 0.1 0.004649537793100714 0.08344775896777415 0.0002890187857211796 0.01496679766876863
127 7 0.5 0.004652639125950381 0.083476790364962 0.0001913539650932018 0.01252501406937001

131 0 0.0001 2.898469464544621e-06 0.002084151498949079 0.0001691906971073577 0.01163257000276685
131 1 0.0005 2.970527403978126e-06 0.002108809006619701 0.0001692806469600264 0.01163533814501228
131 2 0.001 2.887561085958615e-06 0.002077962815292593 0.0001692407455336559 0.01163351655645972
131 3 0.005 0.004660154101668675 0.08354562117041014 0.0001677147699903317 0.01158504990544762
131 4 0.01 0.004663038356147221 0.0835736049421722 0.0001702215915137427 0.01167707714339083
131 5 0.05 0.004658094522229793 0.08352591515553698 0.0001933261787530941 0.01246960751891002
131 6 0.1 0.004648497548959852 0.083440455639579 0.0002044921269990366 0.01284056054221794
131 7 0.5 0.004652631844415988 0.08347656989357063 0.0001987370503134618 0.01275288062994862

135 0 0.0001 2.886895623890735e-06 0.00208018462565489 9.590191875241517e-05 0.008941403376847123
135 1 0.0005 2.962679440322781e-06 0.002106694816188643 9.59064209966744e-05 0.008941563853134604
135 2 0.001 2.884430293318752e-06 0.002077809619201143 9.584616008699259e-05 0.008938517076400365
135 3 0.005 0.0046604499421733 0.08354718911585172 9.562397705822856e-05 0.008929720527558915
135 4 0.01 0.004662829317383773 0.08356884319732269 9.765615423413608e-05 0.009027666105532406
135 5 0.05 0.004657162690529742 0.08351380896149278 0.000111625673381511 0.009668317417295125
135 6 0.1 0.004647493416486016 0.08342740107447977 0.0001169826650835752 0.009911267695645876
135 7 0.5 0.00465164432688365 0.08346405453535112 0.0001253401484679561 0.01028710644378306

139 0 0.0001 2.882674681607179e-06 0.002078512379362229 9.197082223988825e-05 0.008767319446793986
139 1 0.0005 2.964718566657252e-06 0.00210731636512846 9.199380232310713e-05 0.00876825481396637
139 2 0.001 2.888288751558713e-06 0.002079184134056096 9.195867465766037e-05 0.008766228511562058
139 3 0.005 0.004660614504103157 0.08354823410982627 9.218876600869417e-05 0.008776211568807146
139 4 0.01 0.00465538424763247 0.08350114220298069 9.483467217883129e-05 0.008901875695670136
139 5 0.05 0.004657551386291616 0.08351632404790126 0.0001110557627672155 0.009642682694835369
139 6 0.1 0.004652503583078142 0.08347171076127778 0.0001188243914110216 0.009981263904078497
139 7 0.5 0.004652330047585239 0.08347066687019833 0.0001417557198831374 0.01091897104043871

143 0 0.0001 2.88786229455791e-06 0.002079961277927712 8.723953291055605e-05 0.008729017042223952
143 1 0.0005 2.934404053744018e-06 0.002096101284938831 8.728540675836811e-05 0.00873117535477963
143 2 0.001 2.920638552128393e-06 0.002090412854146689 8.7281339320228e-05 0.008730680791045331
143 3 0.005 0.004661175541760942 0.08355331932224538 8.758217403710427e-05 0.008745363400185613
143 4 0.01 0.004652318203180843 0.08347395878110385 9.024198868765185e-05 0.008875618510804095
143 5 0.05 0.004657718091532995 0.08351798126973083 0.0001085691986395998 0.00972326454674044
143 6 0.1 0.004665767409679605 0.08359073488473458 0.0001188769041648631 0.01016746212620079
143 7 0.5 0.004651646386765704 0.08346449827007885 0.0001398026658435402 0.01098767425437908

147 0 0.0001 2.940567361477188e-06 0.002098863180217298 9.064692553257246e-05 0.008783509163796777
147 1 0.0005 2.939564203566929e-06 0.002097953382136932 9.091124683792725e-05 0.008785505972093044
147 2 0.001 2.902171572400509e-06 0.002083793793877443 9.097327051922895e-05 0.008784794453773004
147 3 0.005 0.00466060848211456 0.08354827016604781 8.919343478880007e-05 0.008796646255045504
147 4 0.01 0.004653380241300895 0.08348351441062378 9.117058817086883e-05 0.008924118533534364
147 5 0.05 0.004656877459468921 0.08351047816177536 0.0001089489231960468 0.00974296924757001
147 6 0.1 0.004649074967108986 0.08344110929890733 0.0001185998688899273 0.01015802442198843
147 7 0.5 0.004651602897692165 0.08346400200025196 0.0001401765056441645 0.01099591185006044

151 0 0.0001 2.902786198152136e-06 0.002085454320122603 9.057337461338097e-05 0.008744492298399575
151 1 0.0005 2.890761491214027e-06 0.002080527561394477 9.083243670067939e-05 0.00874643975011391
151 2 0.001 2.863101868949402e-06 0.002069710906946058 9.088980211892616e-05 0.008745712480570433
151 3 0.005 0.004660331936410743 0.08354578445012739 8.910747196768944e-05 0.008758819634412607
151 4 0.01 0.004661124750380943 0.08355304381084341 9.085649740228269e-05 0.008884775028945358
151 5 0.05 0.004655039788552472 0.08349445185408909 0.0001080940575888123 0.009668628790600597
151 6 0.1 0.004665772705221159 0.08359138368185969 0.0001174720482052877 0.01007480216472778
151 7 0.5 0.004651472844807414 0.08346306935319513 0.0001426882346946544 0.01112732303498809

155 0 0.0001 2.865853852522012e-06 0.002072572206802352 8.296093717033345e-05 0.008522011728644086
155 1 0.0005 2.865122330651859e-06 0.002071623914523614 8.303101597484964e-05 0.008525493012971452
155 2 0.001 2.905150088394866e-06 0.002085160646744913 8.303517559207405e-05 0.008525508950083638
155 3 0.005 0.004664252047332028 0.08358130158831448 8.337882311941359e-05 0.008543153573312479
155 4 0.01 0.004662790067679042 0.08356836148286864 8.575758349299983e-05 0.008661467517828925
155 5 0.05 0.004655152436910229 0.08349575647477163 0.0001037385419092104 0.009493614258797356
155 6 0.1 0.004645580068289065 0.08341031133708056 0.0001160316998490994 0.010022200252782
155 7 0.5 0.004651355892693049 0.08346133684312118 0.0001284198275312817 0.0106221316583518

159 0 0.0001 2.895788853683412e-06 0.002081949320606314 7.007584743927551e-05 0.007873508804665863
159 1 0.0005 2.872355344925274e-06 0.002073253255002646 7.009295849626476e-05 0.007874465547654697
159 2 0.001 0.004655593315628003 0.08350275712697967 7.008845844014892e-05 0.007874029461463317
159 3 0.005 0.004657836163652456 0.08352299641933658 7.006741204863753e-05 0.007873976885213407
159 4 0.01 0.004661272694126 0.08355362425647518 7.145456706555017e-05 0.007950872008335108
159 5 0.05 0.004655284999193295 0.08349767584116474 7.748992681226145e-05 0.008273367938203657
159 6 0.1 0.004650424678796665 0.08345399939031337 8.030429702900821e-05 0.008421512507946538
159 7 0.5 0.004652014952346796 0.08346755194527058 9.221418301733429e-05 0.009013252699905494

163 0 0.0001 2.916969593114215e-06 0.002089814930630393 7.075396944089473e-05 0.007910503401607705
163 1 0.0005 2.869236320384882e-06 0.002072421100888234 7.07855179013143e-05 0.007912210480698789
163 2 0.001 0.004655343235064563 0.08350083959238899 7.076271335032003e-05 0.007910861103142208
163 3 0.005 0.00466259646028821 0.0835661086046474 7.065425683604773e-05 0.007906343175337338
163 4 0.01 0.004661186450603081 0.08355344813644361 7.170661127919829e-05 0.007965709631869711
163 5 0.05 0.004655027481952758 0.08349625489643275 7.618603461617334e-05 0.008209923263901464
163 6 0.1 0.004650746132932136 0.08345781622031376 7.738064039297374e-05 0.008278356706247769
163 7 0.5 0.004653109898625459 0.08347925176501154 7.43998778072617e-05 0.008135810964246537

167 0 0.0001 2.888908048939592e-06 0.002080315755470327 6.570783618964293e-05 0.007662681251073167
167 1 0.0005 2.872194943001523e-06 0.002074121992574979 6.568738470837649e-05 0.007661835837536657
167 2 0.001 0.004658989384201325 0.0835341762621252 6.554760695120902e-05 0.007654194345571352
167 3 0.005 0.00465726496692024 0.08351879570466735 6.557925363879529e-05 0.007656283238972827
167 4 0.01 0.004664366383117835 0.0835822708375545 6.705228793083211e-05 0.007739213278020962
167 5 0.05 0.004657637949373711 0.08352009929106548 7.275214340808425e-05 0.008050010209815883
167 6 0.1 0.004651321855347433 0.08346373631438514 7.300222659748186e-05 0.008071190988499288
167 7 0.5 0.004653762571842694 0.08348552879286091 3.601946190901869e-05 0.005775463188483987

171 0 0.0001 2.875226210265291e-06 0.002074682636550931 3.718943973566858e-05 0.00573508426114655
171 1 0.0005 2.876707538312779e-06 0.002075112160954794 3.706855394816238e-05 0.00572555419556009
171 2 0.001 0.004661896005468181 0.08355974056966423 3.717228960630822e-05 0.005732969284255596
171 3 0.005 0.0046546909313986 0.08349568346481273 3.739950641991127e-05 0.005749816604426305
171 4 0.01 0.004691829372906708 0.08382841633648624 3.745934616647873e-05 0.005753760380525552
171 5 0.05 0.004658033837786115 0.08352484613149823 3.916350457024148e-05 0.005884961493836105
171 6 0.1 0.00465240373363529 0.08347472905839302 4.10729168171585e-05 0.006026825491353138
171 7 0.5 0.004653971913705488 0.08348921740789922 4.175968926217551e-05 0.006050204912163126

175 0 0.0001 2.880979165289967e-06 0.002077016322520613 3.901495882923659e-05 0.005883476120647213
175 1 0.0005 2.909101456471397e-06 0.002087044130559017 3.895676040643062e-05 0.005878657842066204
175 2 0.001 0.0046584008478854 0.08352865945944997 3.885535502296464e-05 0.005869721566212682
175 3 0.005 0.004658977176728371 0.08353415054171011 3.894863005382511e-05 0.005876171679633169
175 4 0.01 0.004656989278717262 0.08351653338606248 3.886878671196044e-05 0.005868964186360959
175 5 0.05 0.004658742270623217 0.08353126350090534 3.847724490380977e-05 0.005835452512986894
175 6 0.1 0.004653081958200606 0.08348079063914988 3.735492074759466e-05 0.005750944445391815
175 7 0.5 0.004654198568147487 0.08349099324748056 2.53730913605859e-05 0.004814387533537579

179 0 0.0001 2.89453476792018e-06 0.002082160943848669 4.075961853616498e-05 0.006063103582817808
179 1 0.0005 2.893814706833826e-06 0.002081816797055936 4.069946824611208e-05 0.006059739856933755
179 2 0.001 0.004667079686465504 0.08360673507033574 4.057380884844168e-05 0.006051868801074667
179 3 0.005 0.004654694298460466 0.08349592888417681 4.080847322287449e-05 0.006063645433910025
179 4 0.01 0.004659298660589554 0.08353734827738943 4.069054404695305e-05 0.00604961760078182
179 5 0.05 0.004664909142394338 0.08358684303851725 4.014996153267751e-05 0.00596877325344547
179 6 0.1 0.004652692466752554 0.08347757664327847 3.732305924100265e-05 0.005749348844291013
179 7 0.5 0.00465401910355911 0.08348944528608439 2.59282896159739e-05 0.004867467524282354

183 0 0.0001 2.873885035417577e-06 0.00207457928210587 3.69327544082548e-05 0.005809137570947032
183 1 0.0005 2.867620826990233e-06 0.002072187638103672 3.713053187896286e-05 0.005820470548824286
183 2 0.001 0.004656487086905014 0.08351163058640815 3.357244765572799e-05 0.005548897681793674
183 3 0.005 0.004658437506650322 0.08352936907296914 3.570068930395626e-05 0.005726698269708619
183 4 0.01 0.004657468061352183 0.08352071323830375 2.828328081736646e-05 0.00516115685553542
183 5 0.05 0.004665460648208672 0.0835923276974115 3.26084877613951e-05 0.005536952974868448
183 6 0.1 0.004653525550279395 0.08348523531946836 3.156166396164946e-05 0.005507395538192683
183 7 0.5 0.00465523165336473 0.08350052742799975 2.904938291650565e-05 0.005257428908236439

187 0 0.0001 2.908265796623623e-06 0.002087039387975566 3.691337863822515e-05 0.005803348801210584
187 1 0.0005 2.963813126348441e-06 0.002106881691236413 3.180606565586234e-05 0.005319873842542622
187 2 0.001 0.004657346195426506 0.08351941086498321 2.429806798569156e-05 0.00466089127311875
187 3 0.005 0.004658561630149598 0.08353049724970989 1.977660365527075e-05 0.00400345762637011
187 4 0.01 0.004666895855229766 0.0836056127077215 2.956741748321392e-05 0.005283586911798754
187 5 0.05 0.004665735418596433 0.08359511976297082 2.977200845584445e-05 0.00546882763996881
187 6 0.1 0.004653788479586651 0.08348794748710056 3.036279004338351e-05 0.005465630414564715
187 7 0.5 0.004655195573183382 0.08350053765164128 2.748369038794179e-05 0.005324006818022919

191 0 0.0001 2.898370119534085e-06 0.00208346023454897 3.689849783354141e-05 0.005751463857954109
191 1 0.0005 2.960347547686259e-06 0.002105609186601684 2.939711514088724e-05 0.005165194955838448
191 2 0.001 0.004656358760199332 0.083510556076744 2.057993047771706e-05 0.004298338299182136
191 3 0.005 0.004658029519698932 0.08352573051104449 2.133229729928879e-05 0.003984127592786768
191 4 0.01 0.004657427426720524 0.08352103256603784 2.87170981378792e-05 0.005202110811416194
191 5 0.05 0.004666191827451619 0.08359928048392397 1.516245113596209e-05 0.004020036220963807
191 6 0.1 0.004654707343096387 0.08349636741085383 3.03561421515995e-05 0.005462706833211373
191 7 0.5 0.00465541693865637 0.08350255945023104 2.496070281230133e-05 0.005134037936331048

195 0 0.0001 2.914267007851059e-06 0.002089172983743487 3.524488390047511e-05 0.005579141446419911
195 1 0.0005 0.004657129972023163 0.08351757442400719 1.629177514827231e-05 0.003477948997546054
195 2 0.001 0.004656330121476839 0.08351027253186259 2.044233647054392e-05 0.00428449693876698
195 3 0.005 0.004657952036128461 0.08352506439350521 1.672642481285476e-05 0.003957532054675639
195 4 0.01 0.004658516058181477 0.08353059336938226 9.756485585981668e-06 0.003524623872688926
195 5 0.05 0.004666641268600153 0.08360322398827109 7.577715661909733e-06 0.002960860518526398
195 6 0.1 0.004654776190787817 0.08349692573087797 1.227673929185126e-05 0.003543827553792345
195 7 0.5 0.004655587333693716 0.0835040701385114 2.0755215483373e-05 0.004755206447557891

199 0 0.0001 2.892516629093193e-06 0.002081359558601048 3.989200289657285e-05 0.005767825167918739
199 1 0.0005 0.004657204486195665 0.08351821561990801 1.667968193054304e-05 0.003533236895020497
199 2 0.001 0.004655616922334165 0.08350388015036972 1.615463376190578e-05 0.003250417021121721
199 3 0.005 0.004658125559524757 0.08352661861137572 1.671757410481269e-05 0.003921816415631163
199 4 0.01 0.004660640991052816 0.08354962367714443 9.863834857226492e-06 0.00352258077898604
199 5 0.05 0.004666245148430649 0.08359966351188783 6.893646083823918e-06 0.002841122654505313
199 6 0.1 0.00465487602131765 0.08349782732497782 9.734803665312352e-06 0.003076750637589498
199 7 0.5 0.004655819504969023 0.08350592610051345 5.270732252211573e-06 0.002410082665988189

203 0 0.0001 2.911730390388268e-06 0.002088116748628031 3.574265523168182e-05 0.005472024927315244
203 1 0.0005 0.004659810376490381 0.08354166396370963 1.498613097685536e-05 0.003395825858093837
203 2 0.001 0.004658762928332815 0.0835320815421082 6.635267135631077e-06 0.002104501757497212
203 3 0.005 0.00465830080285675 0.08352823072746965 1.801718327075687e-05 0.003752422746762907
203 4 0.01 0.0046607731271835 0.08355082679762081 1.024936836638499e-05 0.003581921119338638
203 5 0.05 0.004666780162234921 0.08360444896692891 7.487321893304001e-06 0.002846715160587543
203 6 0.1 0.004655032327100505 0.08349889626931913 5.7760874820252e-06 0.002476418404107728
203 7 0.5 0.004655843133603734 0.08350621951705209 4.972535672541133e-06 0.002373050772519036

207 0 0.0001 2.921334678230576e-06 0.002091895739660848 3.220877925520842e-05 0.005242408347472693
207 1 0.0005 0.004657155105586586 0.08351772338033475 1.616749565536031e-05 0.003564207660652796
207 2 0.001 0.004656874720511531 0.08351526422427967 6.868058800574612e-06 0.00211641051329392
207 3 0.005 0.004657668267205831 0.0835225339273772 2.032926742011456e-05 0.003668563778889355
207 4 0.01 0.004660736506107672 0.08355046044587543 1.023767163095636e-05 0.003581962944237405
207 5 0.05 0.004662643774539469 0.08356730422889047 2.077464930737702e-06 0.001408594604045077
207 6 0.1 0.00465505397455296 0.0834990831749958 5.572468547602536e-06 0.002447765161566196
207 7 0.5 0.004655920779598342 0.08350690461884692 3.361209757555591e-06 0.001913324743196276

211 0 0.0001 2.916841807855715e-06 0.002090165647448967 3.237886633831221e-05 0.005250700007901843
211 1 0.0005 0.004658804515878127 0.08353254197310665 8.672102130997269e-06 0.002720015979716495
211 2 0.001 0.00466023625641817 0.08354530356286494 4.144071148406068e-06 0.002040282006602778
211 3 0.005 0.004658350850585423 0.08352861421840491 9.416069401062823e-06 0.002544399506686057
211 4 0.01 0.004658993486154941 0.08353477189479019 4.3690357711715e-06 0.002204809470937708
211 5 0.05 0.004662646126665162 0.08356730391777752 2.03846999979601e-06 0.00135521064291777
211 6 0.1 0.004655127874774191 0.08349975772194354 5.55754757757325e-06 0.002402667932939861
211 7 0.5 0.004656433694964892 0.08351140267560959 2.799643725925646e-06 0.001742226372380529

215 0 0.0001 2.910692210059278e-06 0.002087901190804602 1.388305151454359e-05 0.003706461535173178
215 1 0.0005 0.004662035143077949 0.08356149225232733 6.300200664822616e-06 0.002239724160844947
215 2 0.001 0.004660039409309948 0.08354368179590012 6.031700891559011e-06 0.002218413318722412
215 3 0.005 0.00465875090848856 0.08353217612548151 7.299702117723197e-06 0.002254785402927117
215 4 0.01 0.004658915966980042 0.08353409329930288 4.550879586142767e-06 0.002225108828029176
215 5 0.05 0.004662889373827288 0.08356949942800103 1.968034999179668e-06 0.001338824970795738
215 6 0.1 0.004655758661029103 0.08350534474398412 5.465532382967952e-06 0.00216491550921305
215 7 0.5 0.004656546676964165 0.0835124854980724 5.412231783193869e-08 0.0004626812023577065

219 0 0.0001 2.89712393174049e-06 0.002083148982717396 1.175170705221095e-05 0.003508012453885323
219 1 0.0005 0.004663483744194718 0.08357483918859689 6.074405907220619e-06 0.002247876460987897
219 2 0.001 0.004660703624783562 0.08354956157419231 3.562265151115525e-06 0.0020330757896172
219 3 0.005 0.004658389038688024 0.08352888058337014 8.24422678443685e-07 0.0007885517414574217
219 4 0.01 0.004661661166579885 0.08355862429758402 3.79370715657292e-06 0.001940640663962823
219 5 0.05 0.004663184793212436 0.08357211970476582 1.94330204448052e-06 0.001337880210301345
219 6 0.1 0.004653729707074486 0.08348707031386665 3.421242397105235e-06 0.001716833707276599
219 7 0.5 0.004656551425007633 0.08351256997342987 4.498332051066213e-08 0.0004674070857769719

223 0 0.0001 2.936549232572317e-06 0.002097188627280491 4.390865209898668e-06 0.002171679730863962
223 1 0.0005 0.004658837493839493 0.08353316691656283 6.387626192526026e-06 0.002310372457338672
223 2 0.001 0.004661178072213851 0.08355366309978966 1.212509449272373e-06 0.0009323760890542765
223 3 0.005 0.004658405224433716 0.08352901875184085 6.465515387124767e-08 0.000486975818158486
223 4 0.01 0.004662746422240151 0.08356833007045222 3.903340159006626e-06 0.001982313685280457
223 5 0.05 0.004663199872109618 0.08357215510511778 8.456983840291581e-07 0.0009300039961140927
223 6 0.1 0.00465550708480955 0.08350323341395442 2.451722294573715e-06 0.001399348622262764
223 7 0.5 0.004656620894658826 0.08351321664590204 2.519326674644926e-08 0.0003558177128341056

227 0 0.0001 2.916241437877606e-06 0.002089928614126815 1.969485170347678e-18 1.129588866888298e-09
227 1 0.0005 0.004661150918121898 0.08355381815999295 1.758058923671134e-17 3.119757119307565e-09
227 2 0.001 0.004660264109140344 0.08354586948089575 8.563525748314816e-17 6.589673362533688e-09
227 3 0.005 0.004661187715777351 0.08355414766113599 5.121146984712709e-16 1.613873878980598e-08
227 4 0.01 0.004657024431960891 0.08351682484977684 7.481263365311166e-16 1.947481031994158e-08
227 5 0.05 0.00466320381695861 0.08357221494921059 1.532437798106603e-14 1.382849419417909e-07
227 6 0.1 0.004653815713522836 0.08348804627448078 3.995514528486563e-13 5.966542447888301e-07
227 7 0.5 0.004656677410356589 0.08351371097189346 1.609478204002127e-11 3.722268469119605e-06



==> results/shifts/backup-2020-04-27/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.0001 0.0008532995496834418 0.06227783424387365 1.066618879245897e-14 1.651415302283965e-07
3 1 0.0005 0.0008519536218052797 0.06220718481649652 2.260606855240295e-15 7.602336182799263e-08
3 2 0.001 0.0008515948794925843 0.06218812844189746 2.430746399501232e-15 7.883513719608715e-08
3 3 0.005 0.0008486404367504081 0.06203176905070551 3.784133724025471e-13 9.839547663315074e-07
3 4 0.01 0.0008438402571488384 0.06183203907436768 7.828736132296305e-10 4.473328395759868e-05
3 5 0.05 0.004336338489959174 0.06665491429713194 0.0001658070354000975 0.01815638129386965
3 6 0.1 0.003335939410786139 0.06654385335904203 0.00748870406094274 0.08376607328774255
3 7 0.5 6404.857045856985 97.93116637968193 0.2315186811539906 0.7705368347807742

7 0 0.0001 0.0008134805194157859 0.05993763252871996 6.807332310803952e-05 0.0111252326326019
7 1 0.0005 0.0008051904413022803 0.05929591404529316 6.736584896194639e-05 0.01188840854856887
7 2 0.001 0.0007821090269260092 0.05769253056090004 6.469735439680207e-05 0.01199740941062843
7 3 0.005 0.0006128934773325098 0.04249077868688586 0.0008989247912038434 0.04926630366167695
7 4 0.01 0.0005661320772577458 0.03715076879949079 0.00325609107666872 0.09502691407168951
7 5 0.05 0.0004214184769480791 0.0253559813503401 0.01018231291978099 0.1579022917276507
7 6 0.1 0.0004943785365824048 0.02757137040050912 0.01560142814332902 0.1814966455135893
7 7 0.5 0.0004635777872818203 0.02292603858759371 0.031496322062329 0.2663611835504367

11 0 0.0001 0.000817591362923032 0.05979052365794092 0.0001614722630867881 0.01993363343097809
11 1 0.0005 0.0008108636086201814 0.0593353177300517 0.0004555355313833624 0.0207102064532827
11 2 0.001 0.0007883513694256736 0.05777443103809315 0.0004595155934330274 0.01928454731754425
11 3 0.005 0.000226749606444738 0.03108273403173726 0.003412327035479221 0.07517368697554483
11 4 0.01 0.0001191678441086524 0.0195711930852893 0.006249141968189149 0.1155396616888862
11 5 0.05 5.160350479171539e-05 0.01005155055060016 0.004989690861525353 0.1071621672856129
11 6 0.1 4.025315882294887e-05 0.009007849868716057 0.005188753072117257 0.1001255553391357
11 7 0.5 0.000151808369873654 0.0157108812041659 0.005759704934707515 0.1118132289215772

15 0 0.0001 0.0007549892680827874 0.05766868895186635 0.00442198328043214 0.05503815239641341
15 1 0.0005 0.0004201539120902157 0.03997726154077873 0.01485020837490617 0.1440555063135036
15 2 0.001 0.0001574080038448605 0.02270904264818017 0.01631226243423158 0.1650161436018762
15 3 0.005 1.545250522819195e-05 0.006162113986551244 0.01160610598715635 0.1573934957507794
15 4 0.01 6.703800431188949e-06 0.003385997071917633 0.01380063901552011 0.1722280370838777
15 5 0.05 3.69568688167452e-06 0.003104495211756535 0.01014457246934063 0.1439576142101605
15 6 0.1 3.117101740500537e-06 0.003064923740474448 0.008457248505834087 0.1294445254509778
15 7 0.5 1.183768294849778e-05 0.004158167279357397 0.007660630758687951 0.1195085565517023

19 0 0.0001 0.0001696347424970995 0.02512046787412889 0.01897337193046596 0.200874911315444
19 1 0.0005 0.0003569312125030419 0.03416903678476621 0.009235080981796611 0.1367845466850939
19 2 0.001 0.0001543207304345062 0.02295708345673333 0.008167371368123769 0.1251637965085843
19 3 0.005 3.805768297941424e-06 0.002936428692681623 0.00465132231373762 0.08649438434366385
19 4 0.01 1.441767218460017e-06 0.001768452770551772 0.003682343086974465 0.07466327587217081
19 5 0.05 7.375499087189006e-07 0.001457377965053207 0.007661788732971827 0.1100268372798925
19 6 0.1 1.815054265744561e-06 0.001777950441258626 0.007634613415619168 0.1133660639394889
19 7 0.5 3.879509931749683e-06 0.002462423048826705 0.004386929040958184 0.08811747646350998

23 0 0.0001 8.311457089659258e-05 0.01888176256094003 0.005417560430054768 0.1180550750043459
23 1 0.0005 1.461120225491925e-06 0.002399751376836713 0.002850428085448797 0.0714437007557821
23 2 0.001 1.073097404515347e-06 0.001456942398363369 0.004074230648558158 0.08667800181554497
23 3 0.005 6.760064918373735e-07 0.001161199414774262 0.002157718801728296 0.06088298236126988
23 4 0.01 6.141939225368422e-07 0.001050821639035967 0.002633973299622258 0.06279175477616328
23 5 0.05 5.580189104243726e-07 0.001106709590241881 0.003237865768430224 0.06846508495959402
23 6 0.1 6.115731150711493e-07 0.001301795802120907 0.003112628280738595 0.07058116277937443
23 7 0.5 2.164626154855923e-05 0.005899617261323722 0.004584838526507195 0.09122532964622376

27 0 0.0001 6.17498448794573e-05 0.0154489317078538 0.0023815986796409 0.07947669535445567
27 1 0.0005 9.031477929489558e-07 0.001800127700651293 0.001159412437983798 0.04983352271538855
27 2 0.001 6.43445288559731e-07 0.001086337019701403 0.002401974327802346 0.04692506676256292
27 3 0.005 3.481120149321947e-07 0.0008487406499051581 0.009024690690722316 0.08998988620826054
27 4 0.01 1.125251275329865e-07 0.0004893556339577452 0.0139088835194278 0.117343675890192
27 5 0.05 4.086137521890787e-07 0.001011679138147792 0.0100572000573567 0.1025602466671975
27 6 0.1 6.591024988762173e-07 0.001395244914330859 0.01003077444043342 0.1072626429339709
27 7 0.5 2.298811751308471e-06 0.002652611364029485 0.01294842409286437 0.1247881253228309

31 0 0.0001 5.452259443480292e-05 0.01463447821244387 0.002494134961514792 0.07635542227312375
31 1 0.0005 9.52993087186888e-07 0.001587506699508207 0.001723624826449658 0.05134556058441708
31 2 0.001 1.095177834006972e-06 0.00190333560319313 0.008207907969556193 0.09069570927349169
31 3 0.005 5.353484750151837e-07 0.001283016784187956 0.01140867728963387 0.1035755373249083
31 4 0.01 2.739090133694832e-07 0.0009086267349379569 0.01343843815112064 0.1145187327754205
31 5 0.05 1.148338690361931e-07 0.000672152936577658 0.01008955711713216 0.09840522852804334
31 6 0.1 1.768637127233505e-07 0.0007198376783354825 0.00894815368187625 0.09408464730971278
31 7 0.5 3.462010412205336e-06 0.001752802207092219 0.01691730923034122 0.1314364767962424

35 0 0.0001 5.585918754213858e-05 0.0139853313793089 0.001688149236503908 0.03463626240226425
35 1 0.0005 6.846954428867003e-07 0.001104036298264191 0.008472157609976811 0.09149617407185118
35 2 0.001 7.139684805111693e-07 0.001217383203259115 0.006510343517897446 0.08061330280253842
35 3 0.005 5.246225695036075e-07 0.0009847680991741069 0.02125899960552986 0.1451256569331991
35 4 0.01 4.609547494260808e-07 0.0008218380232699676 0.02150153514835647 0.1457655910686941
35 5 0.05 2.673518799182877e-07 0.0005290429688197306 0.01366153144125289 0.1176665259916001
35 6 0.1 1.662451823396767e-07 0.0004845452122921169 0.00893363416955204 0.09500972028063259
35 7 0.5 3.795396969336611e-07 0.0007968909865732339 0.007790748511108066 0.0919285532885552

39 0 0.0001 9.187350731982315e-06 0.006147198249427152 0.002786244364448448 0.04261242974962864
39 1 0.0005 3.282838793956893e-07 0.0007633415571970349 0.00629968858985765 0.07090519202107082
39 2 0.001 6.225945001645181e-07 0.0009847698199375201 0.008394548845947978 0.08753329244169328
39 3 0.005 4.004108183577732e-07 0.001190051156986272 0.02134155280024987 0.137429193410136
39 4 0.01 2.483203457481813e-07 0.001015716445498242 0.02298468000544106 0.1441815254122003
39 5 0.05 1.764457190669805e-07 0.0004889725041615067 0.01128374471092477 0.1101858890753723
39 6 0.1 5.00969321767796e-08 0.0004289454660253902 0.00698691680118958 0.08663492924423954
39 7 0.5 4.035805424829464e-06 0.002332759877903897 0.008948631662784711 0.09445420965156526

43 0 0.0001 9.328057206576967e-06 0.005707484124648998 0.00253501834418095 0.04032467915640159
43 1 0.0005 2.009269637599983e-07 0.0005798150351799944 0.004684086710601729 0.07109952394870622
43 2 0.001 4.434595693724479e-07 0.0008142890618802422 0.006214946239435816 0.07250037426056788
43 3 0.005 2.766143199644817e-07 0.0006098576378030067 0.009607640377389174 0.09482211107821414
43 4 0.01 2.677776764440023e-07 0.0005963305954921269 0.009171511753890201 0.09402717295297058
43 5 0.05 1.909502688548928e-07 0.0004962404811221595 0.006670781208147775 0.07942454024631185
43 6 0.1 3.47310180672475e-08 0.000349614951436341 0.005118935420313935 0.06858851618126449
43 7 0.5 2.471364415395172e-06 0.00187712273050558 0.00867710841586394 0.09294311834417068

47 0 0.0001 9.249299387676153e-06 0.005698451653951976 0.001814771300657757 0.03459201682281066
47 1 0.0005 6.618806199207665e-08 0.0004475743326593576 0.006362288993910961 0.07685546890864159
47 2 0.001 5.465514763079435e-09 9.847625171358065e-05 0.005966047754058986 0.07008243336194964
47 3 0.005 2.481906833979943e-08 0.0002089363908826195 0.006822881427511307 0.08158878844958339
47 4 0.01 2.577414429199263e-08 0.0002107087024697434 0.007996365513425516 0.08783832482982834
47 5 0.05 1.849174540372766e-08 0.0001835771763103544 0.007899087492351384 0.08528359109377803
47 6 0.1 6.938097144470228e-08 0.000309592897924797 0.007465709040308155 0.08200148755462455
47 7 0.5 3.270419531900281e-06 0.002099791149688095 0.005489119794081906 0.07595538674234037

51 0 0.0001 2.762254609446311e-06 0.003231305817712547 0.002694983586926526 0.04287392100160081
51 1 0.0005 7.350066405740947e-08 0.0003269459175932986 0.002743757748753746 0.04789036001560798
51 2 0.001 7.449555888809741e-09 0.0001269166613704987 0.003841401556915152 0.05671214032161509
51 3 0.005 7.830281264064382e-09 0.0001267417795590741 0.005505324682209031 0.0731057832411004
51 4 0.01 8.774151231312379e-09 0.0001432122579630626 0.004665402649737652 0.06795453968129728
51 5 0.05 9.581583006132554e-09 0.000147733930749688 0.003803130493203863 0.0638803505989245
51 6 0.1 1.194262960747676e-07 0.0003974980661733385 0.00399874393069487 0.06357366171733436
51 7 0.5 2.315326581089053e-06 0.001857454142169659 0.006178395713756338 0.07623993981423949

55 0 0.0001 6.383819343515883e-07 0.001050427998424707 0.006749438299018832 0.07038538735721867
55 1 0.0005 4.899253215753054e-08 0.0002952244144300877 0.002923446679592388 0.04806425357528943
55 2 0.001 6.846729285598294e-09 9.523171417972001e-05 0.003425011645145373 0.05370884839645562
55 3 0.005 1.021007705154115e-08 0.0001325579908032094 0.002929658471997289 0.05029794771806029
55 4 0.01 1.352123200741796e-08 0.000144173054853463 0.004137928467032617 0.06025552527959954
55 5 0.05 4.488749516222361e-08 0.0003271793247127655 0.006549039009355357 0.0772330964977026
55 6 0.1 8.697782459473398e-08 0.0003138502213348049 0.006958655022641523 0.07947132416011593
55 7 0.5 2.516210713290124e-06 0.001912720683649765 0.007915704302026675 0.08390773493977954

59 0 0.0001 7.543642616888471e-07 0.001143332732224479 0.007124691478102043 0.07249059116493428
59 1 0.0005 2.668863691909528e-09 6.30595910296539e-05 0.003401108501170857 0.05336850151571748
59 2 0.001 1.342752406464739e-08 0.0001312306588908507 0.00364250795223762 0.0558918382579503
59 3 0.005 7.989952549635594e-09 0.0001297200919942749 0.003435640880318007 0.0598748116806691
59 4 0.01 1.721715901128165e-08 0.0002057880171620324 0.004336195246659109 0.06572576809424679
59 5 0.05 2.607530231461297e-08 0.0002478979751126993 0.004615933450213021 0.0667692294954999
59 6 0.1 1.129466145992178e-07 0.0003856620047058073 0.004437074086599544 0.06521010082214429
59 7 0.5 2.554950472804341e-06 0.001984586820326894 0.003171730124339077 0.05189934763622972

63 0 0.0001 7.164858217338411e-07 0.001240302477409885 0.007286269349190195 0.07294936574168776
63 1 0.0005 1.412547730198176e-08 0.0001949252040489499 0.003321701078226792 0.05443795360108916
63 2 0.001 1.158142575005979e-08 0.0001163963554533609 0.004125127032781218 0.06001936718888146
63 3 0.005 1.470087636281522e-08 0.0001585799070589634 0.003697867443390314 0.05382134376029835
63 4 0.01 1.085439473532782e-08 0.0001469575707998255 0.002856520260191645 0.04808903932685471
63 5 0.05 9.264037630259424e-08 0.0004004993676078408 0.002900713600773582 0.04902958876486785
63 6 0.1 9.760460877269217e-08 0.0004086979055052118 0.00296928936443534 0.04855309814755882
63 7 0.5 2.497853507745225e-06 0.001967307970358838 0.003769234609621489 0.05515373093985809

67 0 0.0001 6.588143628460338e-07 0.001137317979182179 0.004339228476832873 0.05723386527699814
67 1 0.0005 1.223594040057749e-08 0.0001829486632023668 0.002868412312728047 0.05037406449837711
67 2 0.001 2.061392730033641e-08 0.0001709268104848755 0.004287171138227113 0.06095008530463908
67 3 0.005 1.164430077075291e-08 0.0001786245712233629 0.005658462228427025 0.06910710782708229
67 4 0.01 7.973807286643083e-09 0.000134839371688112 0.005690991683013232 0.06862271286603272
67 5 0.05 1.220290492205843e-07 0.0004383877967965284 0.003508250698988491 0.05339971331210469
67 6 0.1 3.471665539040007e-06 0.002263447425450542 0.003494465160261993 0.05331325592579228
67 7 0.5 4.00995313214896e-06 0.002460534362402806 0.003832962495033672 0.05551482201319313

71 0 0.0001 1.256851927472188e-07 0.0004925545647894757 0.003300415053082078 0.05229041158501602
71 1 0.0005 1.161576117952327e-08 0.0001832941091938402 0.00209984438638506 0.04280370266809752
71 2 0.001 2.372643429792713e-09 7.162577093847589e-05 0.002679858082153651 0.04829608807826036
71 3 0.005 1.150724576518951e-08 0.0001740504797667637 0.005719923241808914 0.06954137057118914
71 4 0.01 6.749562623586809e-09 0.0001214290776210911 0.005600003747379297 0.06804619822804203
71 5 0.05 2.036549318743746e-07 0.0005269062361697339 0.005075625032492761 0.06404241513866082
71 6 0.1 2.968999033689918e-06 0.002125196612378923 0.004856059040582313 0.06264346472365012
71 7 0.5 2.819505935303902e-06 0.002085953039503836 0.003944122823976528 0.0563055180184131

75 0 0.0001 6.187455414829751e-08 0.0004064445314908328 0.002761453803477188 0.05101263048343307
75 1 0.0005 8.210904974226087e-09 0.0001377399187608994 0.001825420504747054 0.04058733032998518
75 2 0.001 2.320941173159152e-09 8.168283179572217e-05 0.00214778926584071 0.04368353881353093
75 3 0.005 1.382099881797526e-08 0.0001890156261155009 0.005794435393937267 0.0697592114728276
75 4 0.01 1.030353106125731e-08 0.0001636823020764464 0.004712820222887586 0.06273237489052286
75 5 0.05 1.485040597722425e-07 0.0004702914508207397 0.004599335193365503 0.06141745507015184
75 6 0.1 3.013274425150146e-06 0.002121214238107114 0.004534059175780225 0.06086555854872933
75 7 0.5 2.946085828075478e-06 0.002119655491814648 0.003809274786345361 0.05538933344367369

79 0 0.0001 4.458134068706953e-08 0.0003279393166328234 0.002821140660980449 0.05129035473077947
79 1 0.0005 3.07798141196276e-09 9.273704761304444e-05 0.001813658754484963 0.04054682691236333
79 2 0.001 3.160941344232467e-09 9.764538708895501e-05 0.002134909900553514 0.04391579257185096
79 3 0.005 1.506857344161594e-08 0.0001279467743242058 0.004586108858153386 0.06217812045637505
79 4 0.01 1.398576388702553e-08 0.0001407357931925667 0.005781626556022079 0.06995684885648767
79 5 0.05 1.126879704417883e-07 0.0004271502266913556 0.005131849226331186 0.06480073689163601
79 6 0.1 3.38761705194445e-06 0.002234273828590865 0.004771537586482319 0.06235865497667237
79 7 0.5 3.232539736377574e-06 0.002220350831112047 0.004208800827668744 0.05858183358318281

83 0 0.0001 1.252280698603997e-08 0.000198258595354538 0.00162654101857695 0.03894111651031995
83 1 0.0005 3.381667725722192e-09 9.126430722841521e-05 0.001742801523319632 0.03995638702644932
83 2 0.001 4.391614112238471e-09 0.0001086646825522886 0.001996298261224966 0.04257638020445442
83 3 0.005 1.555501766146078e-09 7.578514268548851e-05 0.003240169407149624 0.05296904759046706
83 4 0.01 4.310006695492908e-09 9.523680784271141e-05 0.005766696352191368 0.06969652585545771
83 5 0.05 1.11159613084811e-07 0.000426522721545712 0.003410980066206803 0.05437597379187131
83 6 0.1 3.388371976327323e-06 0.002234671993799403 0.00262190868882787 0.04789607531261209
83 7 0.5 2.673604639312286e-06 0.00203639860528625 0.002543968379301481 0.04501004151541865

87 0 0.0001 8.102728991596506e-09 0.000158734845418276 0.001665783758748726 0.03929839749387953
87 1 0.0005 3.242457285616004e-09 9.05463163782972e-05 0.001760133749270427 0.04005663348573663
87 2 0.001 4.682639322733136e-09 0.0001062263451297174 0.001963509293933764 0.04230379925075312
87 3 0.005 1.466409320771226e-09 6.549658594122952e-05 0.002987047274688462 0.05103321315880605
87 4 0.01 3.037492520106519e-09 6.250736508874727e-05 0.003377468462060545 0.05400008245235099
87 5 0.05 2.421339366681666e-07 0.0005675517498890405 0.002081476047270161 0.04248151942947664
87 6 0.1 2.654735104678659e-06 0.002040546047836532 0.001476713159327268 0.03673469573623733
87 7 0.5 2.552476910931279e-06 0.001990775150393969 0.002737160097714826 0.04681782212398278

91 0 0.0001 1.043502021736431e-08 0.000171946931565495 0.001005822532455847 0.03075087842410318
91 1 0.0005 5.177015753169402e-09 8.765324248775561e-05 0.0009077303901416992 0.02918876518788605
91 2 0.001 5.91116633739489e-09 8.746146749171596e-05 0.0007673126428821591 0.02703046291808842
91 3 0.005 7.3052951291988e-10 3.610878726275409e-05 0.001011051324014335 0.0304791055772059
91 4 0.01 7.631155329839087e-09 8.067476365343149e-05 0.001408235811081186 0.03579378325338178
91 5 0.05 2.641760913109621e-07 0.0005909166399913339 0.002170354069083548 0.04356356648123505
91 6 0.1 2.533219053605522e-06 0.001989678138454983 0.001672507346804866 0.0385941354967404
91 7 0.5 2.625750656938114e-06 0.002010285579339367 0.001992837974526672 0.03997431546360386

95 0 0.0001 7.37694053953184e-09 0.0001425847711958965 0.001111588348531168 0.03109933345988503
95 1 0.0005 4.07497996284194e-09 8.125303998588948e-05 0.000954157946587484 0.03004775960809702
95 2 0.001 3.968769925596113e-09 7.52640005589611e-05 0.000825788389667341 0.02811219342878513
95 3 0.005 1.61554726867338e-09 4.641937370019212e-05 0.000861248222341179 0.02850270076695105
95 4 0.01 8.321826048323065e-09 8.300713398954598e-05 0.001315031452564671 0.03404529135220946
95 5 0.05 2.512131124883072e-07 0.0005818101119435413 0.001745886131395473 0.03732598067505655
95 6 0.1 2.586894480071607e-06 0.002002119019755062 0.001619864242109782 0.03564668615562994
95 7 0.5 2.687921108529703e-06 0.002026690303423731 0.001724215832242541 0.03827862150950945

99 0 0.0001 6.958074170184631e-09 0.0001409264667308714 0.001067539815268689 0.03053544707896783
99 1 0.0005 4.235758880994457e-09 6.633254800498395e-05 0.0009462509532006043 0.03025787310738859
99 2 0.001 6.0584432946702e-09 8.325603450981545e-05 0.0008532321740996978 0.02853212900052438
99 3 0.005 1.831630167088847e-09 4.37739038821371e-05 0.0008618417360251702 0.02851161781784706
99 4 0.01 8.366602511704164e-09 8.379491564243762e-05 0.001323251814228023 0.03436008142362135
99 5 0.05 2.398034687261683e-07 0.0005718389286447777 0.001603694483341758 0.03595688041879908
99 6 0.1 2.717417391712062e-06 0.002045407872967116 0.001447008734879927 0.03404603487083291
99 7 0.5 2.7406670890587e-06 0.00204198327206122 0.001893153471610355 0.03936877707985253

103 0 0.0001 6.548995126699401e-09 0.0001391614474414984 0.001067245091252728 0.03053015021826866
103 1 0.0005 2.474465151354209e-09 6.296256686116539e-05 0.0009423278762530343 0.03006881370218895
103 2 0.001 5.46303356462907e-09 7.515870778873851e-05 0.0008550466244060079 0.02858674319419641
103 3 0.005 1.826711178929953e-09 4.308261211033882e-05 0.0007377071636644383 0.0264953833458611
103 4 0.01 3.600823823151045e-09 5.616965684242985e-05 0.0008645494062807946 0.02684337567369988
103 5 0.05 2.46162989564331e-07 0.0005797492665665527 0.001503227113576452 0.03531743175010416
103 6 0.1 2.79593992937722e-06 0.00206866138157692 0.001284202712666564 0.03373357562026813
103 7 0.5 2.836346799334523e-06 0.00206964012390254 0.001663713158906727 0.0382487680125958

107 0 0.0001 7.842798206761237e-09 0.000151784206799694 0.001039105946478871 0.03012637379326821
107 1 0.0005 3.110480606656394e-09 6.639927441299057e-05 0.001117731180902059 0.03196689072964332
107 2 0.001 2.901051135867247e-09 5.737056741602839e-05 0.001250085586539546 0.0335746150971229
107 3 0.005 1.287765998888879e-09 3.691059098959691e-05 0.0007049837589555353 0.02558130022361038
107 4 0.01 6.849113132293701e-10 2.891483825037851e-05 0.0008863372957103741 0.02697002572242524
107 5 0.05 2.011308839581429e-07 0.0005356997554854829 0.001300636628945843 0.03527383977821463
107 6 0.1 2.882131022414861e-06 0.002088535296344233 0.001243873727870926 0.03454423797912276
107 7 0.5 2.926262557924584e-06 0.002095538281446822 0.00161553007224265 0.03836077219365452

111 0 0.0001 2.141758506609388e-09 6.747699019762129e-05 0.001015606970472405 0.02976174302394829
111 1 0.0005 2.983701378620113e-09 6.206710209188254e-05 0.00134128249336915 0.03468695409452849
111 2 0.001 2.941108327865686e-09 5.792225964779542e-05 0.001348965749748453 0.03455827108717902
111 3 0.005 1.325160226640356e-10 2.395685104326917e-05 0.0007053359460559003 0.02563000255958814
111 4 0.01 5.815237022351702e-10 2.490681219351545e-05 0.0009315290171585255 0.0281938084835871
111 5 0.05 1.954757829892942e-07 0.0005293097869586434 0.001353563648035211 0.03394580434471139
111 6 0.1 2.930644944696684e-06 0.002105564103084511 0.001149903319365517 0.03119042932852056
111 7 0.5 2.887140397294764e-06 0.00208223173246409 0.001693339665165424 0.04069905863969514

115 0 0.0001 2.427288417871156e-09 7.911357573731027e-05 0.0010530485803536 0.03037711390974396
115 1 0.0005 5.107115326708909e-09 6.939197277476983e-05 0.001316715263304878 0.03465725101627504
115 2 0.001 4.52708523650713e-09 6.889653549245109e-05 0.001298002140068212 0.03416306832707061
115 3 0.005 8.886120509043921e-11 1.199374452135783e-05 0.0004938565857956723 0.0214073854520147
115 4 0.01 3.95565627469881e-10 2.250124811919302e-05 0.001012409884729753 0.03048037330743125
115 5 0.05 2.981343119067134e-06 0.002123044009526275 0.001527318341792851 0.03518211503883273
115 6 0.1 3.040745492736471e-06 0.002141406278283598 0.001879812445351216 0.03915689222036878
115 7 0.5 2.889877036988741e-06 0.00208298622760189 0.001072504255498274 0.03030019326598277

119 0 0.0001 1.902901405635312e-09 4.959688408977259e-05 0.0009065059771567169 0.02905952452491722
119 1 0.0005 5.194860657221299e-09 7.116768279832875e-05 0.0005712295714226376 0.0230217603256091
119 2 0.001 2.776075802749238e-09 5.508923667155467e-05 0.0004909846582877632 0.02080579943850169
119 3 0.005 1.1246595786226e-10 1.343201906696487e-05 0.0005923526731366798 0.02258297824283473
119 4 0.01 2.512048505307495e-10 2.016928921154924e-05 0.001051592593184415 0.0298735994863184
119 5 0.05 2.98614964272332e-06 0.002125349042678851 0.001592042392897208 0.03596062206828221
119 6 0.1 3.014390374390703e-06 0.00213514013915745 0.00171378242289432 0.03740033434942602
119 7 0.5 2.900336769225526e-06 0.002086665457052625 0.001268357603566358 0.03253639142583853

123 0 0.0001 1.599443004556448e-09 5.030768112762075e-05 0.0004047258522968682 0.01965343479594339
123 1 0.0005 4.731839311884758e-09 6.811899365687449e-05 0.0005302195779653926 0.02231618372747235
123 2 0.001 2.33039240116279e-09 5.081238425876404e-05 0.0004189415132840892 0.01981143592280721
123 3 0.005 2.681786414646077e-10 1.965829848971871e-05 0.0005849003390556802 0.02253351752800303
123 4 0.01 5.301176036267784e-10 2.68493907235965e-05 0.000806220533806879 0.02616923994764664
123 5 0.05 3.011814978661723e-06 0.002130389909533949 0.001485073254382811 0.03692380600198586
123 6 0.1 3.084380191252325e-06 0.002153775105218868 0.001682665149286763 0.03698526516666034
123 7 0.5 2.882396832382123e-06 0.002080228557091566 0.001210973661782192 0.0319014059259275

127 0 0.0001 7.489116539301701e-09 8.258493887825739e-05 0.0003769420499961799 0.01888589595821544
127 1 0.0005 4.172258796480666e-09 6.696240945084503e-05 0.000518767665181328 0.02202040204021904
127 2 0.001 2.617954201256884e-09 5.70730152926551e-05 0.0004319991771244306 0.02008649561897924
127 3 0.005 1.867390676098268e-10 1.967515476408981e-05 0.000668897175649773 0.02398018583763584
127 4 0.01 4.914020275156053e-10 2.905423407867152e-05 0.0008233896880801455 0.02680643566908647
127 5 0.05 2.913168433848465e-06 0.002086804708042261 0.0004159875324611695 0.01853391227480206
127 6 0.1 2.961018368077832e-06 0.002103954428142847 0.0004516695782117395 0.01966970564108594
127 7 0.5 2.942620325510893e-06 0.002101085740982416 0.0004860290431404604 0.01991587037306952

131 0 0.0001 8.236534563603706e-09 8.944232889305506e-05 0.0003116037065510577 0.01738658517941127
131 1 0.0005 3.904122543396324e-09 6.835237502970243e-05 0.0004889992518425323 0.02141810660311583
131 2 0.001 2.501295308648995e-09 5.699835476229652e-05 0.0004394825773691056 0.02028342270024841
131 3 0.005 1.785704174925507e-10 1.930324553341307e-05 0.0005340637072394949 0.02151541451386818
131 4 0.01 5.512927838370697e-10 3.165161624814295e-05 0.0008655332414749137 0.02720184976062179
131 5 0.05 2.887645649791677e-06 0.002077534280237642 0.0004629629689481839 0.01985613162954869
131 6 0.1 2.945676869718196e-06 0.002098429174775376 0.0004179879324958726 0.01857037939533956
131 7 0.5 2.946505109626845e-06 0.002102653591683001 0.0003878051218572695 0.01867651139027082

135 0 0.0001 4.289159676405245e-09 6.336281931116575e-05 0.0001864215311829007 0.01292036962298726
135 1 0.0005 3.700614692665684e-09 6.369266297889115e-05 0.0002963279602168142 0.01559887386298264
135 2 0.001 2.611458544958556e-09 5.714726961469343e-05 0.0002827658047114718 0.01570443724322912
135 3 0.005 2.566971961170279e-10 1.867916964787275e-05 0.0002837027532969795 0.01561531480593725
135 4 0.01 2.956883551583046e-11 8.917763300204939e-06 0.0005200472956450202 0.02109165757141107
135 5 0.05 2.880322680116139e-06 0.002074879593678278 0.0003053690585047278 0.01572894083559317
135 6 0.1 2.930591908087698e-06 0.002094242889578187 0.0003872783184477333 0.0177822888054342
135 7 0.5 2.948853964249165e-06 0.002104142350464454 0.000392750289159373 0.01756497439284455

139 0 0.0001 1.763988680191687e-09 4.750930880561459e-05 0.0002577518721278563 0.01469104464521442
139 1 0.0005 3.848759852345809e-09 6.353987639759451e-05 0.0002727570942316061 0.01497354350367952
139 2 0.001 2.225354939047648e-09 5.303054718918581e-05 0.0002622565201943826 0.0152576346320582
139 3 0.005 2.167975497913756e-11 5.986976305334679e-06 0.0003146584188462549 0.01634294000759484
139 4 0.01 3.694281921921347e-11 8.474722068272213e-06 0.0002768789896034045 0.01517678755298624
139 5 0.05 2.915734632021889e-06 0.002088408337736631 0.0002843261570668628 0.01576902360132548
139 6 0.1 2.949016680492049e-06 0.00210099890606568 0.0003847176539258733 0.01774833744675564
139 7 0.5 2.957053134725159e-06 0.002106262863485167 0.000354849879957484 0.01690286855332745

143 0 0.0001 1.203795816205577e-09 4.382131179518915e-05 0.0002387600046661965 0.01411481626859823
143 1 0.0005 3.628019906415997e-09 6.087682924701965e-05 0.0002701135510984162 0.01530916534595583
143 2 0.001 2.401278426384701e-09 5.531284527132826e-05 0.0002463941336867429 0.0149190867315836
143 3 0.005 3.805506436939772e-11 8.344090267863036e-06 0.0003341475318279282 0.01684375726301068
143 4 0.01 1.492310441179076e-10 1.402694499681311e-05 0.0002837795352220026 0.01536393047843632
143 5 0.05 2.871591355882651e-06 0.002072389993655703 0.0005547353641884729 0.02134965317882376
143 6 0.1 2.931047996705279e-06 0.002094503995728402 0.0004723078080483812 0.01981394805253478
143 7 0.5 2.948897498311721e-06 0.002103336975151749 0.0002704670409056755 0.01507357169181212

147 0 0.0001 1.517834975558391e-09 4.996627586497998e-05 0.000151426929247113 0.01111576688743643
147 1 0.0005 2.885986201419262e-09 6.17199440115534e-05 0.000239025426201382 0.01448094714926107
147 2 0.001 1.47106272976307e-09 4.666487873076055e-05 0.0002376198040016018 0.01446325550832317
147 3 0.005 3.920348849885549e-11 7.271371393208171e-06 0.0001083511346488651 0.009550806314481353
147 4 0.01 5.809001528560884e-11 9.114217498690236e-06 0.0002814630650519789 0.01528559582253985
147 5 0.05 2.834747250315081e-06 0.002058148329570993 0.0003089947049377887 0.01625415027853661
147 6 0.1 2.894233992152872e-06 0.002080168936466486 0.0003101947577769164 0.01584723325418524
147 7 0.5 2.966489365485463e-06 0.002108205385789196 0.0002515678973522437 0.01465962945646637

151 0 0.0001 1.474397813960995e-09 4.888762178349064e-05 5.693108893063172e-05 0.007430326875150994
151 1 0.0005 1.719502246670682e-09 5.180064668070731e-05 0.0003393961969128984 0.01724413736641361
151 2 0.001 1.298906342720538e-09 4.619543744768004e-05 0.0003639028633745899 0.01781578643375159
151 3 0.005 3.243079883686044e-11 8.171637476503619e-06 0.0001039943342841452 0.009319592616546579
151 4 0.01 4.635951481646126e-11 9.108106844326865e-06 0.0001312520705034363 0.01042064505524487
151 5 0.05 2.894153223423769e-06 0.002079037430526231 0.0004363668867549521 0.01915942415936567
151 6 0.1 2.893447900392533e-06 0.002079926979748886 0.0002709718080745221 0.01461664368591364
151 7 0.5 2.961707605820741e-06 0.002106546494747321 0.0002572854741421468 0.01475633946132515

155 0 0.0001 1.699315038289791e-09 5.224501123807213e-05 4.28527462168582e-05 0.006170071410672273
155 1 0.0005 1.792489025608747e-09 5.231979740023276e-05 7.159857009135275e-05 0.007845595803053773
155 2 0.001 1.644024514144877e-09 5.149739516135889e-05 7.82493489650207e-05 0.008204937707371962
155 3 0.005 3.543480166958294e-11 8.442542840749346e-06 0.0001224935682613969 0.01010089544129467
155 4 0.01 5.601499891826379e-11 9.830969937379714e-06 0.000140624453040541 0.01079531139729673
155 5 0.05 2.828866857143852e-06 0.00205589973692609 0.0005288942153667982 0.02090842864523001
155 6 0.1 2.879594825285449e-06 0.002074729242756163 0.0004846943182078276 0.0203216803564672
155 7 0.5 2.96328151330719e-06 0.002106986243688899 0.0002966555675551594 0.01609384679212167

159 0 0.0001 9.053802519202157e-10 4.216301329941258e-05 3.045971952523324e-05 0.005115521990672445
159 1 0.0005 2.017137030190494e-09 5.472589386464792e-05 6.601731440622188e-05 0.007440992956763148
159 2 0.001 1.646867954336957e-09 5.102203305051216e-05 7.759709113003515e-05 0.008078230160616373
159 3 0.005 7.255119420489506e-12 3.997975917857102e-06 0.000121828703032461 0.01006032339440233
159 4 0.01 6.373330681801409e-11 1.038176527371707e-05 0.0001416078158851549 0.01081657931649649
159 5 0.05 2.820320098382752e-06 0.002054326495490004 0.0006596702121885307 0.0232014637053457
159 6 0.1 2.881456158915537e-06 0.002076917605448461 0.0006897777639024118 0.02430910432380462
159 7 0.5 2.953732965775678e-06 0.002103915968485877 0.0004858499501279617 0.02082601785916482

163 0 0.0001 1.567256040626419e-09 5.133136198364895e-05 3.299010543410073e-05 0.005349041939129995
163 1 0.0005 2.355004196331578e-09 5.905858098869603e-05 6.926391753125166e-05 0.007620910767986655
163 2 0.001 1.989561254178126e-09 5.489859522296017e-05 7.629580817644517e-05 0.007992917939891653
163 3 0.005 3.758244161148471e-11 8.00452698786723e-06 6.232153347210464e-05 0.007582145617508917
163 4 0.01 6.756629463154353e-11 1.100795975560176e-05 7.978553475477225e-05 0.008585553623985609
163 5 0.05 2.847767097974069e-06 0.00206415351441119 0.0006360942188443451 0.02269349554485101
163 6 0.1 2.894026116771118e-06 0.0020815382852518 0.0006361517026047378 0.02314537366053748
163 7 0.5 2.96063786535314e-06 0.002106177355254305 0.00047819388775944 0.02065197066523872

167 0 0.0001 1.880932210379594e-09 5.516108424436167e-05 3.440915010867696e-05 0.005055146307151759
167 1 0.0005 2.063528307111836e-09 5.573997376402359e-05 4.155129798936338e-05 0.00606257771710117
167 2 0.001 1.942700504384159e-09 5.413995113341089e-05 4.046001868242213e-05 0.006007239826270161
167 3 0.005 5.780003601424464e-11 9.448173091629146e-06 5.704548940935714e-05 0.007386732354335734
167 4 0.01 8.812229921923757e-11 1.208669834091821e-05 7.73725736933401e-05 0.008285826090398185
167 5 0.05 2.838904869547453e-06 0.002061671284950834 0.0001279377089188102 0.01125614494482341
167 6 0.1 2.89387784153049e-06 0.002082211997286189 0.0003083180446079855 0.01743306496936592
167 7 0.5 2.96023178097213e-06 0.002105885296685305 0.0002942293240408247 0.01571951577574782

171 0 0.0001 2.028703654941355e-09 5.606205894558253e-05 1.59962452690589e-05 0.003322466952095926
171 1 0.0005 2.051370794275433e-09 5.552190781405375e-05 4.295007946364754e-05 0.00599856862627357
171 2 0.001 2.08163173282118e-09 5.615003177698169e-05 3.642972936201134e-05 0.005475487681215085
171 3 0.005 4.655036268209698e-11 8.682098387506132e-06 3.620171483080764e-05 0.005353949375466183
171 4 0.01 6.975955152958314e-11 1.07261191858068e-05 5.747163257024731e-05 0.007135132883766548
171 5 0.05 2.836874841883609e-06 0.00206113412838797 0.0001320849954621889 0.01128321810666366
171 6 0.1 2.894498116870665e-06 0.002082327178987198 0.0002853701722141268 0.01678885512723094
171 7 0.5 2.964025553049058e-06 0.002107236656602392 7.093668186265792e-05 0.00859365411738211

175 0 0.0001 2.292503492368332e-09 5.9027520011944e-05 1.486188458124587e-05 0.003258909143373456
175 1 0.0005 2.335334827535171e-09 5.842677678846806e-05 3.473348298809798e-05 0.00538649527602808
175 2 0.001 2.695124314882393e-09 6.313542724517866e-05 2.819720766237911e-05 0.004738269210720514
175 3 0.005 4.312246494511416e-11 8.456432111402651e-06 2.071323464093249e-05 0.004270640036034612
175 4 0.01 6.565616049961708e-11 1.031069707202632e-05 5.392890570375826e-05 0.007042719866839242
175 5 0.05 2.827560446797655e-06 0.002057970891641297 0.0001323152124815424 0.01113114114814384
175 6 0.1 2.890571389466419e-06 0.002080980956358388 0.0002918246677301474 0.01680190377831547
175 7 0.5 2.965368023540137e-06 0.002107625596711512 8.797795161577345e-05 0.009372633026700328

179 0 0.0001 2.297185664547681e-09 5.873824881202265e-05 1.069707254604065e-05 0.002753299924680541
179 1 0.0005 2.581731047839475e-09 6.219565552074155e-05 2.790932765697466e-05 0.00488955140980063
179 2 0.001 2.366692398827204e-09 5.956305302060321e-05 3.292281482856649e-05 0.005282015013396535
179 3 0.005 5.974222112564132e-11 9.507062052421973e-06 2.919727287933398e-05 0.00514716279164551
179 4 0.01 8.559084319030911e-11 1.159495628009935e-05 3.401462361859189e-05 0.005578894355665831
179 5 0.05 2.824424045932363e-06 0.00205640980114107 4.531709501368292e-05 0.006211439994103674
179 6 0.1 2.889492272107185e-06 0.002080573353718219 0.000161170002647333 0.01333281479138559
179 7 0.5 2.965487967300792e-06 0.002107560469242206 6.636045000835699e-05 0.008064067525109797

183 0 0.0001 2.350454454228573e-09 5.892806918696256e-05 6.767824708317071e-06 0.002190693079442085
183 1 0.0005 2.678673941785883e-09 6.355578256996139e-05 3.332242145534259e-05 0.005575455654672989
183 2 0.001 2.207958928968916e-09 5.760423266620179e-05 3.436024540046512e-05 0.005385335054310714
183 3 0.005 6.074899615828529e-11 9.465184311469466e-06 2.785206216217398e-05 0.005017626524671082
183 4 0.01 9.154791996030635e-11 1.189730569566938e-05 2.972010187883225e-05 0.005225443980766409
183 5 0.05 2.812884782000315e-06 0.002052682760157036 4.425279027317853e-05 0.006079254835216208
183 6 0.1 2.888670252330425e-06 0.002080400343850536 0.0001740944592730337 0.01323895176193246
183 7 0.5 2.966392919391989e-06 0.002107799147060766 6.841849727500207e-05 0.008214207468329238

187 0 0.0001 2.221103532741223e-09 5.766696552441048e-05 6.26276212860769e-06 0.002110074165826425
187 1 0.0005 2.142173064237063e-09 5.712986246627478e-05 1.165612507611738e-05 0.003155382857182087
187 2 0.001 2.125524608739335e-09 5.679162106578348e-05 1.215016384328703e-05 0.003373188946998562
187 3 0.005 8.191428335549023e-11 1.089684364889449e-05 2.72682001819118e-05 0.00500103179432454
187 4 0.01 1.14534286860916e-10 1.299618667082586e-05 2.494583039230407e-05 0.004801014723148089
187 5 0.05 2.818306117385226e-06 0.00205429721796716 3.843911963078539e-05 0.006061476296070234
187 6 0.1 2.886607628854681e-06 0.002079766732349753 0.0001783800036549389 0.01340119926516325
187 7 0.5 0.004657563637689845 0.08352151954914577 8.075329950560672e-05 0.008844494402511116

191 0 0.0001 2.5097852593827e-09 6.070843853334226e-05 6.525729784665013e-06 0.002156657178739141
191 1 0.0005 1.977448313921647e-09 5.480446118548941e-05 8.309634246831346e-06 0.002747740110746966
191 2 0.001 2.323971525816853e-09 5.919607211879452e-05 1.46463922204088e-05 0.003564721816248895
191 3 0.005 5.431323265294522e-11 9.048392566909317e-06 2.719494502484759e-05 0.005045496003598826
191 4 0.01 1.130013748912931e-10 1.306066871974675e-05 2.670799641127457e-05 0.004978480146321296
191 5 0.05 2.815970725550871e-06 0.002053619132279077 4.187290203395526e-05 0.006286878811395225
191 6 0.1 2.887891447855275e-06 0.002079706993869783 7.36428072686061e-05 0.00855147196170114
191 7 0.5 0.004657602943747867 0.08352197728436914 6.023181822085849e-05 0.007573614885484581

195 0 0.0001 2.406095014792171e-09 5.975788185640682e-05 6.071861400770398e-06 0.002026910926408609
195 1 0.0005 2.32261588815522e-09 5.908071456325577e-05 7.042463501279522e-06 0.002375298317880414
195 2 0.001 2.506569820687046e-09 6.123768947587614e-05 1.421706432799741e-05 0.003511009482052962
195 3 0.005 6.928590319341113e-11 1.002865375922149e-05 6.138309797191269e-06 0.002403637951396309
195 4 0.01 1.121030513121698e-10 1.29113218699517e-05 9.009154485809563e-06 0.002944321904990943
195 5 0.05 2.816585198690621e-06 0.002053860181630909 4.168043871978507e-05 0.006294447987336138
195 6 0.1 2.882890030178135e-06 0.002077862601814161 5.017365492022983e-05 0.006860238158939325
195 7 0.5 0.004657853510350194 0.08352420869814403 4.2106507239499e-05 0.006381448318538041

199 0 0.0001 2.367477138865285e-09 5.932638801074024e-05 6.417180786682856e-06 0.00206017372576639
199 1 0.0005 2.262401154492583e-09 5.816357704100067e-05 4.256065539967575e-06 0.001769262446721931
199 2 0.001 2.326896380134091e-09 5.900617325909165e-05 3.801212840781424e-06 0.00177926558551289
199 3 0.005 5.784629247542925e-11 9.394675853346838e-06 5.581280221599848e-06 0.002347646995836339
199 4 0.01 1.461908573351444e-07 0.0004678623784826108 4.117893723760435e-06 0.001880631335271721
199 5 0.05 2.875745521068905e-06 0.002075485480980751 2.268376641166142e-05 0.004624878054010573
199 6 0.1 2.883503579073885e-06 0.002078139639247354 4.80834315351576e-05 0.006727285193272481
199 7 0.5 0.004658533569462398 0.08353025346196825 3.480622525408946e-05 0.005782601330999393

203 0 0.0001 2.440698378748233e-09 6.042817571417602e-05 3.207444061404216e-06 0.001439017670016973
203 1 0.0005 2.401775865408891e-09 5.984745465864344e-05 1.229248964685164e-06 0.001078738210915198
203 2 0.001 2.357273207948585e-09 5.937446272319879e-05 1.69839792964609e-06 0.001210338032242797
203 3 0.005 4.825354446039727e-11 8.612821026365673e-06 4.261216334444034e-06 0.001908387474129913
203 4 0.01 1.46416393307669e-07 0.0004681072244108154 5.264762882992769e-06 0.002155359007927293
203 5 0.05 2.874224587452818e-06 0.002074904536313639 5.241632377814295e-06 0.002267396286271706
203 6 0.1 2.879051550855711e-06 0.002076570109030627 7.434508039462749e-06 0.002718564716015948
203 7 0.5 0.00465817419393002 0.08352708111764481 8.989739254036373e-06 0.003024832555054147

207 0 0.0001 2.465659732051996e-09 6.064822429629503e-05 1.845964067810548e-06 0.001172758411543851
207 1 0.0005 2.407754150499382e-09 5.994021264046022e-05 1.28804611574976e-06 0.001067767871328229
207 2 0.001 2.418901971929599e-09 6.01386216882683e-05 1.116142426610569e-06 0.0009990225885847526
207 3 0.005 5.629435497927352e-11 9.227826638429689e-06 1.520074798573269e-06 0.001023011468129553
207 4 0.01 1.462381585832807e-07 0.0004678394864966911 1.56828710597009e-06 0.001035612375638539
207 5 0.05 2.873922949969949e-06 0.002074807734128053 5.221576930543471e-06 0.002164507929106829
207 6 0.1 2.878908252965763e-06 0.002076510839005358 7.459575264093967e-06 0.002667021446890128
207 7 0.5 0.004658188872879064 0.08352719971790172 8.960479343608635e-06 0.003025583338494231

211 0 0.0001 2.376428265856808e-09 5.946972624899707e-05 2.048152496472357e-06 0.00125283869090187
211 1 0.0005 2.579026378509743e-09 6.194822000931723e-05 1.638807690181851e-06 0.00104829912915827
211 2 0.001 2.453304426943876e-09 6.046134098317544e-05 1.849438329668959e-06 0.001118815692841668
211 3 0.005 3.748971411972345e-11 7.536717514402538e-06 1.634004568923393e-06 0.001058943951809832
211 4 0.01 1.462524878913378e-07 0.0004678527746533319 1.897808296603707e-06 0.001132292943842761
211 5 0.05 2.873584938722597e-06 0.002074657791811589 2.124233450564774e-06 0.001287501960545501
211 6 0.1 2.878892394038764e-06 0.002076462753416369 2.436465177921795e-06 0.001271694509682009
211 7 0.5 0.004658205775126068 0.0835273481158826 2.523596996881387e-06 0.001282030072380147

215 0 0.0001 2.223537155394471e-09 5.764901371979646e-05 1.862216820376582e-06 0.001216233789558596
215 1 0.0005 2.340456721527364e-09 5.908301176714512e-05 1.317315334690778e-06 0.0009815269856550124
215 2 0.001 2.4950218754075e-09 6.107618885474756e-05 1.315225410518703e-06 0.0009626522443377805
215 3 0.005 3.540463736792756e-11 7.334591303638114e-06 1.290195228170519e-06 0.0009490871880317719
215 4 0.01 1.464335466303856e-07 0.0004681500578707354 1.610278369428626e-06 0.00104925184824356
215 5 0.05 2.873699689077198e-06 0.002074684162468014 2.926347802403075e-06 0.001369207605751543
215 6 0.1 2.879111512398454e-06 0.002076524169112081 3.231400294468685e-06 0.001429052632271
215 7 0.5 0.004658206432773536 0.08352735441501828 2.618557568303959e-06 0.001301501670854632

219 0 0.0001 2.381773387242852e-09 5.971243727007384e-05 1.3368013815626e-07 0.0003778791736006593
219 1 0.0005 2.300766203459814e-09 5.872682864123293e-05 2.345208347052658e-07 0.0004525787336221443
219 2 0.001 5.251732500214331e-11 8.870131487455054e-06 4.760677852875678e-08 0.0001962285978096556
219 3 0.005 3.618435106764668e-11 7.35755505430649e-06 4.807270502046319e-07 0.0005628789676621615
219 4 0.01 1.461253829591773e-07 0.0004678347374972042 6.993261943971839e-07 0.0006778128788618165
219 5 0.05 2.874089237368954e-06 0.002074773959824592 1.425685334203134e-06 0.0009952059723912221
219 6 0.1 2.878992160996139e-06 0.002076499037351625 1.611101937120346e-06 0.00105924725911577
219 7 0.5 0.004658208429518284 0.0835273857540399 1.8781955215194e-06 0.001132320595348846

223 0 0.0001 2.269940806837128e-09 5.832105404106011e-05 2.514875038046897e-09 6.600965732361797e-05
223 1 0.0005 2.291919468502293e-09 5.858868864271668e-05 1.645962280660515e-08 0.0001570344531452994
223 2 0.001 7.686084381635698e-11 1.072811240237885e-05 1.928330079749483e-08 0.0001641160828383947
223 3 0.005 3.224676488491799e-11 6.946256461317322e-06 3.133040661392103e-08 0.0001905906314414452
223 4 0.01 1.461680683849433e-07 0.0004678954016557719 3.406564608855033e-08 0.0001931280620182108
223 5 0.05 2.873966591867026e-06 0.002074725301967896 2.532099953378959e-08 0.0001699725863525403
223 6 0.1 2.878866716025602e-06 0.00207645305943592 1.396910639974012e-08 0.0001357982490655107
223 7 0.5 0.004658201037691273 0.08352732356001401 3.829340515378966e-09 5.85517829494453e-05

227 0 0.0001 2.332309146761409e-09 5.910342719462041e-05 7.47455166434964e-17 7.96876364894672e-09
227 1 0.0005 2.281233948643819e-09 5.845269232190972e-05 4.009502856807272e-17 5.837653249685104e-09
227 2 0.001 7.670358659169105e-11 1.071828384624648e-05 2.273243493981452e-17 4.95526153443393e-09
227 3 0.005 3.222493398846352e-11 6.946709769705111e-06 8.571199997981686e-17 7.798895196309275e-09
227 4 0.01 1.461757231976077e-07 0.0004679083503269879 3.173957962179716e-16 1.58550067519414e-08
227 5 0.05 2.873955342171056e-06 0.002074720433011361 9.320167116688385e-16 2.430624357341316e-08
227 6 0.1 2.87885144292867e-06 0.002076447073390005 2.132273023111596e-15 3.676844428923687e-08
227 7 0.5 0.004658200967830186 0.08352732303317867 8.775713521590098e-15 7.179709893279096e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.0001 0.0008519753663481094 0.06220819372789329 4.421660775858548e-15 1.063250718580377e-07
3 1 0.0005 0.0008506203479895011 0.06213607778755227 1.833339477667693e-17 6.846396671811306e-09
3 2 0.001 0.0008502441086471468 0.06211587434406076 4.322759789842232e-21 1.051023712506094e-10
3 3 0.005 0.0008475272846506403 0.06196916773115343 1.527952621924562e-13 6.250444277711154e-07
3 4 0.01 0.0008440923431833185 0.06179044565621454 1.501425636680389e-11 6.195554610122223e-06
3 5 0.05 0.01147268010099102 0.1083690822300692 0.0002148071604580953 0.01889928549190434
3 6 0.1 0.0007487442426957984 0.05385059023517353 0.0006593960880073655 0.04303126686174386
3 7 0.5 0.0007939536508185468 0.04731468793258338 0.001367815427656173 0.0603318982081551

7 0 0.0001 0.000814149552535841 0.05992737391923925 6.984028412201328e-05 0.01157973822463565
7 1 0.0005 0.000813927388092066 0.05987233993870072 7.024965290729213e-05 0.01191643614157822
7 2 0.001 0.0008142181882602826 0.05986333319205448 6.996687006404352e-05 0.01205655701155273
7 3 0.005 0.0008107725520865681 0.0594481612190167 6.890194603442535e-05 0.0129626134972245
7 4 0.01 0.000800460803725389 0.05850478848632471 6.950918035811274e-05 0.01379108964447484
7 5 0.05 0.002056936172035997 0.05782583794238314 4.818759354509659e-05 0.01145723062972681
7 6 0.1 0.002842746203140025 0.05713581468005206 0.0005015124430433124 0.0212350708714546
7 7 0.5 0.0007098845635207123 0.05027505267530973 0.01168280629831959 0.1423412009887881

11 0 0.0001 0.0008168604608893213 0.05977348925959925 0.0003030974664134677 0.02118299650884503
11 1 0.0005 0.0008169713570929675 0.05981906131673224 0.0004677816807285538 0.02149710370674196
11 2 0.001 0.0008169752207477616 0.05984276745007411 0.000496173734894133 0.02117414462277178
11 3 0.005 0.0008093791292169712 0.05956290595216603 0.0006916337964245937 0.02175160111761842
11 4 0.01 0.0007835749657434676 0.05844135410914256 0.001043286418473724 0.02726788366178057
11 5 0.05 0.0003972264116395223 0.03560666528231749 0.007747213452606798 0.09951247899406335
11 6 0.1 0.0003396988757537055 0.02202443857915039 0.006196730641010255 0.1192678604919326
11 7 0.5 0.0001117418661563855 0.0136855963387147 0.002625338566716822 0.07002815448769861

15 0 0.0001 0.0007078770723484983 0.05546236102549653 0.006007483323008266 0.07435680269078127
15 1 0.0005 0.0006463743190840412 0.05215612539088205 0.009986603272473931 0.1100830740671155
15 2 0.001 0.000623678565598706 0.05094190599876898 0.01062423084481245 0.1168370981337772
15 3 0.005 0.0004454717469797252 0.04066634059604654 0.01491658837193557 0.1586319411444663
15 4 0.01 0.0003048857822475211 0.03120784834638383 0.0199655844686847 0.1968659192164659
15 5 0.05 0.0003294749910278062 0.03078902645341686 0.003052344073271299 0.07766128281180795
15 6 0.1 0.0005564835264492913 0.02240724015293631 0.002496207324841486 0.07020819678025736
15 7 0.5 9.550273169736151e-05 0.01334732663389632 0.002627467100999694 0.0709960685438793

19 0 0.0001 0.000341527098394415 0.03425089179973198 0.01443878329524362 0.180053750255156
19 1 0.0005 0.0004768865174258703 0.04093001292047657 0.008996191527478041 0.1381893816440178
19 2 0.001 0.0004663857541042114 0.04030644764043793 0.00775301325793179 0.126610742980847
19 3 0.005 0.0003654917239932522 0.03464195830091661 0.006179796040740859 0.07565098078777188
19 4 0.01 0.0002979153144606452 0.03061018883576199 0.005033332403805646 0.06894827731664477
19 5 0.05 0.0002658544651343064 0.0259127833563484 0.004450859392717227 0.07149182348862904
19 6 0.1 0.0005637540962443101 0.02250929644047886 0.002081122872861834 0.04424419741840357
19 7 0.5 9.939979303918745e-05 0.01515753049013095 0.002638758283939766 0.06227910591947339

23 0 0.0001 7.492828038975804e-05 0.017412953573452 0.002838732654171163 0.09369397189266371
23 1 0.0005 1.491431094265456e-05 0.007174937915900903 0.006370569129674857 0.09219601213865869
23 2 0.001 1.285806868164417e-05 0.006634372979905628 0.006262309544374597 0.0915780567994473
23 3 0.005 8.055562749905736e-06 0.005702117734692987 0.002144339871452318 0.06369486809591773
23 4 0.01 4.144886206841996e-06 0.004243011706114852 0.003161641267960058 0.07244215025666256
23 5 0.05 2.167995116071459e-06 0.002436510607733716 0.0006690910376133284 0.03297629377003686
23 6 0.1 2.373139544191224e-06 0.002858379678200409 0.001083229924557193 0.03922387082306811
23 7 0.5 9.324215571549975e-06 0.003308093800291402 0.002663163244767775 0.05751227539951986

27 0 0.0001 5.960358629827718e-05 0.01484236560451486 0.00180353949262527 0.0592281734405693
27 1 0.0005 1.530121896202058e-05 0.007098023828524286 0.004989159705228424 0.08176960884596807
27 2 0.001 1.422427418028004e-05 0.006895343316262452 0.005733067021648765 0.0852723830594444
27 3 0.005 1.01810258487827e-05 0.006269975284994116 0.004420641201097147 0.0799428378711311
27 4 0.01 4.568750118837961e-06 0.004423481630900922 0.0009194062932242888 0.03785813130117544
27 5 0.05 5.60846067217463e-07 0.001081485009735768 0.002095203836022891 0.03656060434767072
27 6 0.1 1.100750379423154e-06 0.001160163278139555 0.003683266820203389 0.06300279044784296
27 7 0.5 3.589853551881016e-07 0.001160075815327483 0.008215262170075562 0.08991051497114499

31 0 0.0001 5.440611063282544e-05 0.0143177177881692 0.001605252585634955 0.05890532825121975
31 1 0.0005 8.876088987955752e-06 0.005024550175368292 0.003464537605093385 0.07335309799616607
31 2 0.001 9.473671033916427e-06 0.004433905238117852 0.007501438501760966 0.1006123670697554
31 3 0.005 4.171335643494993e-06 0.002793482216984894 0.009228929710905769 0.07318292099174295
31 4 0.01 3.331555328518243e-06 0.002687179513926653 0.007114727527095018 0.07080803611942088
31 5 0.05 5.488910633161491e-07 0.001347255685551108 0.002112486747738248 0.04668783799248022
31 6 0.1 5.679986389431562e-07 0.001190945153087132 0.004129572244816923 0.06548842475802075
31 7 0.5 4.426191762892269e-07 0.001023464039214592 0.006795944407571783 0.08223816457297062

35 0 0.0001 5.785892908447129e-05 0.01406596610848613 0.00117677666923317 0.02908255905727319
35 1 0.0005 1.182127490290389e-05 0.004910482272950968 0.00449605328828645 0.06520006020026492
35 2 0.001 5.385243235235756e-06 0.003016965171567281 0.007183252789929444 0.08449376482599025
35 3 0.005 2.518107014162102e-06 0.001560974830373724 0.007735791835820439 0.0729360649492885
35 4 0.01 1.738349875462286e-06 0.001716816166928467 0.004155657044382311 0.05559993129177665
35 5 0.05 4.754875159657054e-07 0.001391999269503619 0.001775068374033709 0.04055476379222545
35 6 0.1 1.822761371659638e-06 0.001730369691431964 0.002408292078634341 0.05001681561271298
35 7 0.5 5.629100428425589e-07 0.001018224448831221 0.004863716260900101 0.07054247680441672

39 0 0.0001 5.470395436954195e-05 0.01373995856367091 0.0009148460148731547 0.02846309328323571
39 1 0.0005 1.101357008924665e-05 0.004506519347362799 0.006526792130523516 0.08341441062691901
39 2 0.001 5.490221818756448e-06 0.002950749863153083 0.006130060841508028 0.07877783799282012
39 3 0.005 1.905649726916616e-06 0.001551038519851104 0.004808500235061157 0.05980990650753748
39 4 0.01 1.693859277031976e-06 0.001743570624733563 0.005440956397004302 0.06289330756312972
39 5 0.05 7.844951787232896e-07 0.001333390833283918 0.00925564703941498 0.08892137809230793
39 6 0.1 2.591381942400755e-06 0.002043438204197348 0.006210940266966129 0.07166357190485928
39 7 0.5 2.107022990675112e-06 0.001942728168052787 0.01186977737084736 0.09440793748686516

43 0 0.0001 1.785141985891981e-05 0.008224039129339389 0.002519733931086406 0.041879861193449
43 1 0.0005 1.593826566725966e-06 0.001929255547660089 0.003194016429691252 0.05720350125194007
43 2 0.001 3.429419484668836e-06 0.002496867042816214 0.0110764610061722 0.0916898499861154
43 3 0.005 1.050261426891391e-06 0.001373079877183633 0.009075714436897616 0.07751497911227667
43 4 0.01 1.782113168050517e-07 0.0008102178703026167 0.009988799390573245 0.08156525609561194
43 5 0.05 2.128882426439604e-08 0.0003387975310468611 0.01307558736467129 0.1011831790237996
43 6 0.1 3.772332430850669e-06 0.002343365929713281 0.01048170327189811 0.08838412227787051
43 7 0.5 3.010118118857066e-06 0.002113642564917895 0.01954178388802467 0.1214868508541413

47 0 0.0001 1.373024429650277e-05 0.007437735211989857 0.00153449141361327 0.03345899357642601
47 1 0.0005 6.800499374173777e-07 0.00120685415387331 0.00611836981845578 0.06754546016414142
47 2 0.001 3.918387809468753e-07 0.00131032821060751 0.01523528181359898 0.1122252840743461
47 3 0.005 2.279159243708145e-06 0.001421459959553742 0.01039888137277244 0.08402441010008554
47 4 0.01 1.564491098226781e-07 0.0006701272923857818 0.007731815912439455 0.07486188791048165
47 5 0.05 2.638847731772275e-08 0.0002768355393520314 0.006318125747490101 0.0690471012605629
47 6 0.1 3.770420076888066e-06 0.002354275949897033 0.006172182199049333 0.06866083509303156
47 7 0.5 3.504458784844463e-06 0.002253741899658534 0.003648539871566305 0.05678194144172632

51 0 0.0001 1.04733185544804e-05 0.00649381281624823 0.0009785681015863693 0.02757089134700563
51 1 0.0005 9.161288676880362e-07 0.001218108164528074 0.00405808251335947 0.05234542099709172
51 2 0.001 5.671375068800573e-07 0.001442216565005913 0.007946949873709381 0.07136592356551374
51 3 0.005 1.717888401847969e-07 0.0009125134115209113 0.006019032441738426 0.06406393549892253
51 4 0.01 1.088022763328141e-07 0.0007021394780432344 0.006402607490780936 0.07042093603112964
51 5 0.05 1.073695749955409e-07 0.0003874635828759808 0.007098345076297934 0.07355068061877867
51 6 0.1 3.74183058522669e-06 0.00236612176413901 0.008536793439009783 0.07955422682883828
51 7 0.5 3.012782611239134e-06 0.002109557539463118 0.003166974248706033 0.05367053550160406

55 0 0.0001 1.017986022768387e-05 0.006382277213123809 0.001217744910216962 0.02729387942004102
55 1 0.0005 7.085628294865878e-07 0.001095781886749844 0.004659712706902627 0.05549414366573058
55 2 0.001 2.380787598635664e-07 0.001285389155444565 0.007858120059200563 0.07029112493768475
55 3 0.005 2.130005849831628e-08 0.000183431291970404 0.01151537047689012 0.08999919503332543
55 4 0.01 1.357976147942982e-08 0.0002223440577551888 0.01277640110755209 0.1003312411315485
55 5 0.05 1.637503380169004e-07 0.0004657312236762434 0.01695223233465628 0.1178928848427638
55 6 0.1 1.860754046419657e-06 0.001733581755428798 0.01894866369851729 0.1224189942124434
55 7 0.5 0.004556419581413762 0.08260166588297502 0.001017881594210487 0.03051343798299055

59 0 0.0001 9.76458689541191e-06 0.006277873436927428 0.001090277962844604 0.02586010226828162
59 1 0.0005 4.60104408635152e-07 0.001058470839325976 0.004725813616747961 0.05785884552201526
59 2 0.001 2.078783100611623e-07 0.001208714277267757 0.003492755409127481 0.05230711186009795
59 3 0.005 1.406190685684324e-08 0.0002328190503590802 0.009326516960031599 0.08630943095032784
59 4 0.01 1.327861770264514e-08 0.0002188080075588919 0.01573957057464782 0.1106426083095566
59 5 0.05 1.298840471978796e-07 0.0004180048536801429 0.0008674781354216046 0.02939861646459163
59 6 0.1 2.536411776464299e-06 0.002000286111390975 0.001250084076808405 0.03149003118957183
59 7 0.5 0.004558340212000739 0.08268105578677526 0.0003325325557188321 0.01926987511864908

63 0 0.0001 7.198634677439141e-06 0.0051311625036723 0.002281175499464673 0.03926000957905307
63 1 0.0005 3.339977707401899e-07 0.0008437973028265697 0.004692235780673049 0.05727493379079029
63 2 0.001 1.180795084089645e-07 0.0009543461189348776 0.004660151267878245 0.05734388711908323
63 3 0.005 5.480801839318666e-09 0.0001467369517082692 0.006145930636264828 0.07191067471731927
63 4 0.01 9.511670623031415e-09 9.063246361176031e-05 0.004662892944025067 0.06159332488834379
63 5 0.05 1.128570155753696e-07 0.000419410578174929 0.0003110674388300046 0.01667328252361489
63 6 0.1 2.492965901688905e-06 0.001957604995912799 0.000289845526143297 0.01433017565095274
63 7 0.5 0.004609054721294459 0.0831337674208612 0.0003518419182098987 0.01925695274472217

67 0 0.0001 6.528470954280025e-06 0.005094850191387515 0.001400351941951456 0.03610174257168985
67 1 0.0005 4.318947451866435e-07 0.000868246662892036 0.003549184799021929 0.05036514258485725
67 2 0.001 1.264190909712006e-07 0.0005220258545710482 0.002297820337744168 0.0457848987258882
67 3 0.005 4.833785034780594e-09 0.0001481715294962896 0.005833955875061352 0.07027552650406488
67 4 0.01 3.912313968885214e-09 8.339730361623526e-05 0.004754921281377114 0.06204550119615693
67 5 0.05 1.183930601280256e-07 0.0004240800946459851 0.0003052313868903329 0.01430588945347688
67 6 0.1 2.092000451256092e-06 0.001788380511535473 0.0002438261152056888 0.01224303785017833
67 7 0.5 0.004642714715295681 0.08341541661907444 0.0002029718410930614 0.01262200480283782

71 0 0.0001 6.817538031684676e-06 0.005123449593157629 0.001045938028866013 0.02999833004511943
71 1 0.0005 7.680952499888908e-07 0.001225799474149279 0.004415511981988729 0.06031556222021273
71 2 0.001 6.182975192650139e-08 0.0005140262484926439 0.00138968451026093 0.03573231490357132
71 3 0.005 6.275369949021789e-09 0.0001434727885778475 0.005323145347442576 0.06697918076163434
71 4 0.01 4.446301052778235e-09 0.0001348315327340185 0.004533032977109028 0.06065002268510999
71 5 0.05 2.43943670368897e-06 0.001899682438596653 0.0006044953663663016 0.01987229374471777
71 6 0.1 2.402151434341419e-06 0.001891630375697983 0.0004625131395382577 0.01774418430774705
71 7 0.5 0.004642697488569126 0.08342381968762255 0.0002693260085764113 0.01322618207319814

75 0 0.0001 4.564771794037773e-06 0.004017354953238718 0.0009307314710616573 0.03024973232893768
75 1 0.0005 7.837677624938805e-07 0.001256526367592534 0.002190792148431903 0.04412300306897032
75 2 0.001 6.605572338430718e-08 0.0005529939503479894 0.0009493321311804779 0.02873340229431298
75 3 0.005 4.538025492158771e-09 0.0001135495599149559 0.004561013050767725 0.06158536732281172
75 4 0.01 5.738587988254662e-09 7.990337054014402e-05 0.002313966158328048 0.04433935123885913
75 5 0.05 3.254639172649847e-06 0.002140243155212676 0.0005449546659006341 0.01870680938512836
75 6 0.1 3.233878166072923e-06 0.00214673112780633 0.0003052910268126221 0.0143228034891365
75 7 0.5 0.00466147785028938 0.08357740798274334 0.0002468580730786776 0.01445245024334474

79 0 0.0001 4.044315990581703e-06 0.003836912091797144 0.0008385454204685561 0.02343932674385263
79 1 0.0005 4.230020052030952e-07 0.0007890613288120824 0.0009682856657306622 0.02792669960524319
79 2 0.001 4.471759106108283e-08 0.000390636712174687 0.00127612028140108 0.03454724349678362
79 3 0.005 3.549884653342097e-09 0.0001321716170430282 0.002868079670841925 0.04923118985288821
79 4 0.01 9.776521487824747e-09 8.522165815494018e-05 0.002142925666785876 0.04241566276230568
79 5 0.05 3.073563131728314e-06 0.002097306343647624 0.000191532230878554 0.01287732075357484
79 6 0.1 2.98420289794514e-06 0.002078241671165422 0.0002543127367229751 0.01349345516591072
79 7 0.5 0.004672329092287627 0.08365947072576375 0.0002054673202638868 0.01317830275008225

83 0 0.0001 3.479688788017283e-06 0.00359549550660887 0.0006032346726678697 0.0232066174751252
83 1 0.0005 3.81848238842071e-07 0.0007071152225976499 0.0008711866928739859 0.02754019546170206
83 2 0.001 3.890178274080136e-08 0.0002448389869197792 0.001841860081342503 0.04070640588022922
83 3 0.005 1.053789371309481e-08 0.0001407746557950534 0.001597375720351249 0.03821266422254954
83 4 0.01 1.059216939004316e-09 7.571809478539027e-05 0.0005229619871756737 0.02362747051251124
83 5 0.05 3.275232898322165e-06 0.002166314091469278 0.0002289535566146227 0.01494700774570967
83 6 0.1 3.133967851362425e-06 0.002129755074176677 0.0001878896233589898 0.01174001746690112
83 7 0.5 0.0046755909191366 0.08367955964835902 0.000232129466277127 0.01402303618616885

87 0 0.0001 3.319120637081908e-06 0.003519550410297161 0.0005277794088015285 0.02244181366707176
87 1 0.0005 3.840213718793638e-07 0.0008125319411013618 0.000946159279427273 0.02779175326498706
87 2 0.001 3.448420703791914e-08 0.0002646441480146158 0.001607750073915946 0.03857533762372733
87 3 0.005 1.71980549464796e-08 0.0001431912196425758 0.0007411369723531319 0.0279151127816929
87 4 0.01 3.050045246544563e-09 6.800727513469468e-05 0.0005867591823937946 0.0246259972923526
87 5 0.05 3.127856900479765e-06 0.002119619183954687 0.000256059127564993 0.0140212680500118
87 6 0.1 3.079928607350159e-06 0.002117515474928014 0.0002205865132465899 0.01283469340095089
87 7 0.5 0.004676022509221472 0.08367752827436178 0.0002356402096518571 0.0141886643821485

91 0 0.0001 6.808817915042248e-07 0.001602470763481953 0.0007547449928246052 0.02521439495185818
91 1 0.0005 5.469397013016843e-08 0.0004653728106881125 0.001044296793637061 0.03019226197223079
91 2 0.001 1.341310328154895e-08 0.0002041737469532998 0.001333991012752631 0.03526448585818842
91 3 0.005 5.626011781399983e-09 6.93016041730856e-05 0.000529893393856509 0.02350424897098558
91 4 0.01 5.371844901613006e-09 7.015420344147288e-05 0.0002230756570949597 0.01415599371288756
91 5 0.05 2.818707584227741e-06 0.002058865203738478 0.0001602147528149092 0.01137523664056173
91 6 0.1 2.822390785767781e-06 0.002051418399133895 0.0001786253124586173 0.01205112262361774
91 7 0.5 0.004674669885676667 0.08366081865008544 0.0001345331832865742 0.009683270731348559

95 0 0.0001 4.812503891611756e-07 0.001329840203177016 0.0009446311482698797 0.02742503435158994
95 1 0.0005 5.140461560691157e-08 0.000442745503928442 0.001521704313999786 0.03730489323393837
95 2 0.001 7.393392118646156e-09 0.0001841296943387583 0.001782876914854212 0.04095674574335928
95 3 0.005 4.32172327698848e-09 6.949235786573096e-05 0.0005955270897578029 0.02449682940169284
95 4 0.01 5.894041481412252e-09 7.357646003134711e-05 0.0002413936049781484 0.01427204957380135
95 5 0.05 2.96072265879684e-06 0.002098172481048211 0.0001491962391306897 0.01084037195579257
95 6 0.1 2.795719140560044e-06 0.002038375439203534 9.58974508322083e-05 0.008457565081039453
95 7 0.5 0.004665953518742341 0.08358743618310072 8.0472782274049e-05 0.007667467305406239

99 0 0.0001 4.862987403114006e-07 0.001329475362811479 0.000804237186415371 0.0266845022653085
99 1 0.0005 3.176389304385464e-08 0.0003259901591964529 0.001610319688166439 0.03807702521726419
99 2 0.001 4.939149895513919e-09 0.0001645251292644243 0.001877021256281699 0.04132337306847222
99 3 0.005 2.748754823293155e-09 7.294711568832379e-05 0.0006645533083045951 0.02566365471756316
99 4 0.01 1.642112429288018e-09 4.156809424660495e-05 0.0002232058481555145 0.01417123304706092
99 5 0.05 2.875999605812016e-06 0.002069235605051478 6.227566219989523e-05 0.007323014875065148
99 6 0.1 2.885231460191009e-06 0.002073632168427137 2.991851996816269e-05 0.004996892005131315
99 7 0.5 0.004663472557313751 0.08356652419951657 6.769332006883553e-05 0.007972558584534273

103 0 0.0001 1.78928218073461e-07 0.0008099963618411268 0.001109332244853946 0.03173999008263495
103 1 0.0005 1.101950073624188e-08 0.0001984587825866538 0.001673166467766496 0.03985001815464684
103 2 0.001 5.927167236969773e-09 0.0002085176128975297 0.001968482655573598 0.04265302591005016
103 3 0.005 3.453198600969351e-09 7.347051049668568e-05 0.0008137958515196025 0.02812012102930728
103 4 0.01 8.888057542640672e-10 3.753417667121811e-05 0.0001801420577582834 0.01395554111655928
103 5 0.05 2.948595348470421e-06 0.002091772967267881 4.734923971100582e-05 0.005832910587664442
103 6 0.1 2.861004717799304e-06 0.00206418158551493 3.2044787747214e-05 0.005094286274462512
103 7 0.5 0.004665421510782253 0.08357873569204916 4.048050527879839e-05 0.007125174548018198

107 0 0.0001 3.705638953696858e-08 0.0003465627540582342 0.000871670221417455 0.02911346271217252
107 1 0.0005 1.029982585357656e-08 0.000191546007339935 0.001358714240574211 0.03577245229251669
107 2 0.001 5.583236979848046e-09 0.000205565524141943 0.001834739357914158 0.04107003721156466
107 3 0.005 1.462668004249233e-09 8.297747089046348e-05 0.0008710964090069856 0.02887355320578855
107 4 0.01 6.52077975676115e-10 3.598243884141844e-05 0.000132581990499989 0.01143913833958321
107 5 0.05 2.920483620468381e-06 0.002087776582559142 2.813960018982233e-05 0.004795819543513158
107 6 0.1 2.878369932580658e-06 0.002072002434157475 3.608858279487394e-05 0.005101175727530327
107 7 0.5 0.004664398927543775 0.08357031237138549 4.897160698077616e-05 0.006631499509702543

111 0 0.0001 2.653995869543294e-08 0.0002652385455175696 0.0007415510794223867 0.02702104129617244
111 1 0.0005 1.266528380436884e-08 0.0001979670946220917 0.001426602387437995 0.03654329952194879
111 2 0.001 5.285914732062834e-09 0.0001962667456607281 0.001838108596053102 0.04108660088178262
111 3 0.005 1.534308940114565e-09 8.59669142813102e-05 0.0008125043098621919 0.02777226220322981
111 4 0.01 9.876470513413204e-10 3.022860362151408e-05 0.0001046265644724439 0.01013877349440628
111 5 0.05 2.923644626622743e-06 0.002086018222620506 3.668045670797819e-05 0.004982989180278175
111 6 0.1 2.86245562208937e-06 0.002068587279797311 2.965293822897459e-05 0.004754188203751952
111 7 0.5 0.004664135419119241 0.08356696841475328 3.662025125157603e-05 0.004880038715495694

115 0 0.0001 5.857729685552891e-09 0.0001105666652684301 0.0008081646845419228 0.02798082599643303
115 1 0.0005 6.112507083724192e-09 0.0001400756766510372 0.001418221649802756 0.03625253527181083
115 2 0.001 3.450725683158752e-09 0.0001522366589730081 0.001189414769527074 0.03293401527103557
115 3 0.005 4.124619756063029e-10 2.657239414855222e-05 0.0001653210908102724 0.01268426413155654
115 4 0.01 1.623950784887932e-10 1.860236967001633e-05 9.823235021323114e-05 0.00982302125292589
115 5 0.05 2.920967123963394e-06 0.002085752385808499 3.572903456692557e-05 0.005128414341728949
115 6 0.1 2.928040817803893e-06 0.00208843811289726 3.308590815823186e-05 0.004962373822340993
115 7 0.5 0.004666589564942253 0.08358740766259291 2.842428631972386e-05 0.004310611640120809

119 0 0.0001 3.677910558657632e-09 0.0001164504785235027 0.0006392399905488246 0.02290327287905192
119 1 0.0005 5.359072936725665e-09 0.0001409828410712105 0.00084132966569535 0.0276984789617255
119 2 0.001 3.268788638239032e-09 0.0001462135233473022 0.0006126702235484926 0.02353449938542718
119 3 0.005 7.558009153082541e-10 3.356631936417102e-05 0.0001479540232315423 0.01179074710875727
119 4 0.01 6.842522236147441e-11 1.906286256413842e-05 4.660776137447694e-05 0.006269146418003579
119 5 0.05 3.044852354292792e-06 0.002126477681119142 4.57287819892395e-05 0.006008938913778628
119 6 0.1 2.904267692461309e-06 0.002079045065347924 5.395238754088575e-05 0.006508693988424352
119 7 0.5 0.00466612462703838 0.08358286173835505 4.669439219566833e-05 0.005473543188869168

123 0 0.0001 3.793921173152654e-09 0.0001096617444671377 0.0006190901877981312 0.02260956583666895
123 1 0.0005 4.985245153252715e-09 0.0001497307235076711 0.0004640673813810012 0.02018846834515109
123 2 0.001 3.390846278043921e-09 0.0001495719316156746 0.0004061653045066233 0.01806214654384453
123 3 0.005 3.27476925612476e-10 2.442393688938116e-05 0.0001304623059041808 0.01112073969198191
123 4 0.01 1.562351015712916e-10 1.373610727066054e-05 3.445905518591367e-05 0.005460537567264723
123 5 0.05 3.049387643508426e-06 0.002127193006953802 3.464191927478029e-05 0.005429739263381084
123 6 0.1 2.945951091546852e-06 0.002093105392591853 3.369722195835019e-05 0.005418821835320831
123 7 0.5 0.004665252350106373 0.08357694799589764 5.446389383543166e-05 0.005929102317925872

127 0 0.0001 1.153371678841236e-09 8.926537233317627e-05 0.0004947358137796303 0.01948194703807327
127 1 0.0005 3.196445377362641e-09 0.000144785532806127 0.0004846803716508859 0.0203335609476708
127 2 0.001 3.10191093931297e-09 0.0001428665160096501 0.0004089207370100335 0.01857185870310418
127 3 0.005 6.403389486278844e-10 2.977575452269444e-05 0.0001350261809687474 0.01129550892030662
127 4 0.01 3.059459875202759e-10 2.04702877062389e-05 3.38522532779189e-05 0.00538847939804965
127 5 0.05 2.856399877041845e-06 0.002069736509905858 3.309467005307068e-05 0.005378221309364495
127 6 0.1 2.879796343518139e-06 0.002075782401630446 2.838269277857573e-05 0.004813441150963493
127 7 0.5 0.004665258435264207 0.08357563649241284 2.446352915368354e-05 0.004781343567383356

131 0 0.0001 9.187981936467351e-10 9.512526967070389e-05 0.0004874599469576204 0.01944779481075365
131 1 0.0005 4.147800114821443e-09 0.0001366175914316176 0.000442914541310229 0.02060696748224744
131 2 0.001 2.526970728742199e-09 9.823239141041468e-05 0.0003881285600151089 0.01881659377762257
131 3 0.005 3.039174129774366e-10 2.32460553335305e-05 8.287971644307844e-05 0.008794479356814655
131 4 0.01 7.354657095803807e-11 1.355942192023118e-05 5.216730863159369e-05 0.006308733567722768
131 5 0.05 2.938708056355485e-06 0.002099105208033213 2.024670593726223e-05 0.004121603857804135
131 6 0.1 2.869763760345317e-06 0.002073330709035784 2.998478517469321e-05 0.004967842535726019
131 7 0.5 0.004665177254297076 0.08357490063034732 1.508378059318123e-05 0.003646676788175984

135 0 0.0001 1.230990734677138e-09 9.757836282928145e-05 0.0003319738536650602 0.01566066377527375
135 1 0.0005 3.30025006434087e-09 0.0001369582470647571 0.0004751888731772245 0.02089633546458536
135 2 0.001 2.031686359948867e-09 9.607347351659606e-05 0.0003608474770942381 0.01822838788391923
135 3 0.005 2.440370140167446e-10 2.189246109116777e-05 7.331609836942127e-05 0.008274183785262013
135 4 0.01 3.943059089742541e-11 1.205270315179224e-05 5.173112580281505e-05 0.006333506890943585
135 5 0.05 2.915263096024137e-06 0.002090869613423996 1.714328435696383e-05 0.003727126210935627
135 6 0.1 2.864410178095358e-06 0.00207197123145558 2.453025407545742e-05 0.00473515404599445
135 7 0.5 0.004663961448633231 0.08357242235128412 1.322948951550249e-05 0.003303967781198347

139 0 0.0001 1.466316593594617e-09 8.1626341963556e-05 0.0003709228425276913 0.01667474578333183
139 1 0.0005 3.607102231099082e-09 0.0001257493980063445 0.0003368156267699455 0.01762243897558591
139 2 0.001 1.188233137934529e-09 7.145503647872087e-05 0.0003736415163859684 0.01853051089404267
139 3 0.005 2.509812200198428e-10 2.056573823671672e-05 8.311145333145581e-05 0.008751774054764683
139 4 0.01 7.746405695574561e-10 2.858117771590771e-05 3.49661670265349e-05 0.00514007493386015
139 5 0.05 2.92102541458232e-06 0.002091933073331103 2.090693016700258e-05 0.003753002527005389
139 6 0.1 2.850227928201013e-06 0.002067007618772832 2.879898006079989e-05 0.004386326429092424
139 7 0.5 0.004663958985057473 0.08357360002441477 1.853970843986076e-05 0.003555916988065677

143 0 0.0001 1.544221721248362e-09 8.126951968975837e-05 0.0003843923705117237 0.01692566995789446
143 1 0.0005 2.587434993608772e-09 0.0001144076247944423 0.0003550230870043759 0.01801853094340677
143 2 0.001 2.258033594256652e-09 7.305821645763044e-05 0.0003003018464754893 0.01645925136099868
143 3 0.005 2.450989645540463e-10 1.514726736047151e-05 3.583234281806224e-05 0.005017133126532958
143 4 0.01 1.112500879699637e-09 3.137663748672796e-05 3.035186636504086e-05 0.004728714480670915
143 5 0.05 2.858568546672793e-06 0.002067848527932451 1.518579491099752e-05 0.003752101927148477
143 6 0.1 2.867250227080356e-06 0.002071613715291567 1.346855216426734e-05 0.0037097299927078
143 7 0.5 0.004662994342095994 0.08356712694913956 1.984083222338566e-05 0.003901009352975437

147 0 0.0001 1.375727200388592e-09 8.325598961095304e-05 0.0004681728273730574 0.01883423789980865
147 1 0.0005 2.520690107033613e-09 0.0001062829555883646 0.0003615652651155212 0.01821576944611636
147 2 0.001 1.65270310944828e-09 7.088896503718023e-05 0.0002802226970231386 0.01593093609866425
147 3 0.005 2.508792691914189e-10 1.6826028358637e-05 2.689595556192912e-05 0.004543998224960655
147 4 0.01 2.92483277331596e-10 1.703448058976891e-05 2.249480794338419e-05 0.004184082372813425
147 5 0.05 2.807194814827195e-06 0.00205727678412366 2.085482520802312e-05 0.003943159617492809
147 6 0.1 2.842656713823777e-06 0.002066644311832654 2.344169026118999e-05 0.004242853885930264
147 7 0.5 0.004662996362767211 0.08356565249775569 1.050195995178078e-05 0.003191449183544526

151 0 0.0001 1.161295249725309e-09 8.059704152345998e-05 0.0004767521043322361 0.01885220091510953
151 1 0.0005 7.120645589021917e-10 3.768026291563892e-05 0.0001768120941936294 0.01265182106647256
151 2 0.001 7.250041077639486e-10 4.034182780810066e-05 0.0001390341904411979 0.01118013104746352
151 3 0.005 1.454245828355928e-11 6.903127436293233e-06 2.628548114929083e-05 0.004791285142468182
151 4 0.01 8.711835039962194e-11 8.009529165578771e-06 1.963139345384445e-05 0.004154075043846239
151 5 0.05 2.833400324147479e-06 0.002063831199418949 1.124786061421086e-05 0.003004498504225905
151 6 0.1 2.851638649911501e-06 0.002069883566686578 8.315465648657134e-06 0.002674261201176975
151 7 0.5 0.004662197302342864 0.08355919507695074 1.799299491822735e-05 0.003982672747377403

155 0 0.0001 1.178106340458934e-09 7.664910018358173e-05 0.0002931102351019035 0.01506929105271393
155 1 0.0005 1.993554540638099e-09 5.222834341150895e-05 5.499786819541959e-05 0.007095377121816737
155 2 0.001 2.120104600509023e-09 5.818841445312723e-05 2.984079361055274e-05 0.005202377595237895
155 3 0.005 7.362535019192478e-11 9.556353649279323e-06 2.070248698066889e-05 0.00387093723802634
155 4 0.01 3.295646117610859e-10 1.728857916386039e-05 1.996638015389878e-05 0.003702685041625298
155 5 0.05 2.836686143674382e-06 0.002064896694124338 1.042719070983034e-05 0.002847607728779789
155 6 0.1 2.844632350547087e-06 0.002067815931279305 7.131279803809577e-06 0.002486992067534999
155 7 0.5 0.004660456484116044 0.08354912715024099 5.938247366686177e-06 0.002255587707737039

159 0 0.0001 1.128660755124498e-09 7.064713985017318e-05 0.0002451096055954669 0.01349095702435621
159 1 0.0005 1.232738664775183e-09 4.39948466888578e-05 5.645645160057155e-05 0.007081601267791005
159 2 0.001 2.238845518932271e-09 5.892809478450227e-05 2.8577169608005e-05 0.005032967806324562
159 3 0.005 6.805692416743637e-11 1.004357536278275e-05 1.179129933789417e-05 0.003111610613350857
159 4 0.01 3.053347014391659e-10 1.855978630276858e-05 1.775646018987439e-05 0.003740706469725463
159 5 0.05 2.81593096798517e-06 0.002056658723084891 1.104347345107073e-05 0.002935728629700707
159 6 0.1 2.850150172634237e-06 0.002068964078580513 6.362254261369103e-06 0.002323729039645173
159 7 0.5 0.00466044781434966 0.08354915172730706 5.530933480602445e-06 0.002087366047794692

163 0 0.0001 9.018971689990434e-10 4.072563342750373e-05 5.480494355501601e-05 0.006372024952551403
163 1 0.0005 1.175083954044755e-09 4.56479131439526e-05 4.349380354786096e-05 0.005954244748646254
163 2 0.001 1.937736094426071e-09 5.43054078053272e-05 2.699200674644487e-05 0.004880598262622104
163 3 0.005 1.665643713704523e-10 1.532990670178713e-05 1.288806650550137e-05 0.003794158189918795
163 4 0.01 3.260999932590667e-10 1.885617470006652e-05 1.743586761371861e-05 0.003803353104028018
163 5 0.05 2.907807459657957e-06 0.002092329313978094 8.394942782358122e-06 0.002388773140270195
163 6 0.1 2.826830354870561e-06 0.002062725325266924 6.599707208318585e-06 0.002135592390875019
163 7 0.5 0.004660236625560951 0.08354762940485261 6.639449444273369e-06 0.002116546449632661

167 0 0.0001 1.323116222631926e-09 4.728723103059615e-05 5.048723461477913e-05 0.006121695987161391
167 1 0.0005 1.211890194922591e-09 4.663813672700309e-05 3.772489051527217e-05 0.005489797517964856
167 2 0.001 2.195687849975659e-09 5.761525632578916e-05 1.75069947262141e-05 0.004264168792378009
167 3 0.005 1.390685729759041e-10 1.400080999791023e-05 7.314068598333206e-06 0.003214510091003264
167 4 0.01 3.442599544001548e-10 1.961220715234542e-05 8.331218745584228e-06 0.003451184247007522
167 5 0.05 2.948076792828546e-06 0.0021026972806261 6.177609608845901e-06 0.002094729177913424
167 6 0.1 2.867879696856575e-06 0.00207336552770326 3.761492985848606e-06 0.001651575524822202
167 7 0.5 0.00466013458348089 0.08354727257708121 5.733634012504454e-06 0.001874026150465058

171 0 0.0001 1.275599402570488e-09 4.600413359543321e-05 4.009541801772379e-05 0.00573092813090903
171 1 0.0005 8.461971105273212e-10 4.062686896863011e-05 2.994017921715714e-05 0.005165487354648723
171 2 0.001 2.247195326256688e-09 5.883446482210942e-05 2.145383615024119e-05 0.004618000532793043
171 3 0.005 1.032930207814821e-10 1.255940306476699e-05 1.480470700401275e-05 0.003894290224606634
171 4 0.01 3.455070822904291e-10 1.924814852732014e-05 8.633916152240051e-06 0.002863387468198475
171 5 0.05 2.948712299880279e-06 0.002102588065946147 7.661116588392871e-06 0.002437826212351224
171 6 0.1 2.86659881909337e-06 0.002072686001235506 2.466810097726717e-06 0.001364206883960106
171 7 0.5 0.00466036076827357 0.08354842240999469 4.872942978234527e-06 0.001784645043342303

175 0 0.0001 3.013602603345004e-09 6.568527762894024e-05 3.820256875621766e-05 0.005670943288868746
175 1 0.0005 7.133538865728943e-10 3.749897087469505e-05 3.563958424707792e-05 0.005629590089196057
175 2 0.001 1.629620124653134e-09 5.240521368750904e-05 1.948023807748414e-05 0.003957546086123198
175 3 0.005 5.235124523511735e-11 9.440854968549833e-06 1.50704034581555e-05 0.003806590638812501
175 4 0.01 1.544806782737677e-10 1.348073315339971e-05 9.360457500762909e-06 0.002645310274739465
175 5 0.05 2.955305376573099e-06 0.002104047753647337 2.506140795311968e-06 0.001298892501599092
175 6 0.1 2.867052691219926e-06 0.002072797521303546 1.937936823786345e-06 0.001210453767066744
175 7 0.5 0.00466039238976145 0.08354857174543617 3.909095618945075e-06 0.001596153308379367

179 0 0.0001 2.608359621125745e-09 6.150468722064539e-05 2.065138088783553e-05 0.003910593254078498
179 1 0.0005 1.515581038855722e-09 4.991067946257845e-05 3.554278988838618e-05 0.005610342319450901
179 2 0.001 1.937793653344157e-09 5.516529737232927e-05 1.476653336116079e-05 0.00379745291400857
179 3 0.005 5.792612652473638e-11 1.034208175740357e-05 1.114977998877969e-05 0.003193431125815049
179 4 0.01 9.982268140546682e-11 1.268631061207429e-05 9.838954492472333e-06 0.002589812816204962
179 5 0.05 2.8797570118931e-06 0.00207684346826043 1.710834468641338e-06 0.001052387130692445
179 6 0.1 2.874417580771769e-06 0.002075021337756013 9.482123110363246e-07 0.0008357602987065782
179 7 0.5 0.004660511112405938 0.08354953912198808 2.697917532857665e-06 0.001365258115023416

183 0 0.0001 3.116604799620085e-09 6.728200359224011e-05 1.034342475084798e-05 0.002642994379844721
183 1 0.0005 1.550129780509953e-09 5.141276523119983e-05 2.141474329850855e-05 0.004335392612347055
183 2 0.001 1.952728504618346e-09 5.560263798537837e-05 1.422444387950339e-05 0.00332474107337144
183 3 0.005 5.173419686116639e-11 9.88848209176928e-06 9.352366305070623e-06 0.002979385656306066
183 4 0.01 8.916096956756407e-11 1.216844934582542e-05 7.382789700849271e-06 0.00250469082973348
183 5 0.05 2.874733528000676e-06 0.002075207702378333 1.296877214151023e-06 0.0009287536242039707
183 6 0.1 2.876793073389775e-06 0.002075790214539639 7.150395607094388e-07 0.0007050517773794507
183 7 0.5 0.004660249848875095 0.08354601331862817 2.197795927615863e-06 0.001215800601311212

187 0 0.0001 2.291386950746628e-09 5.827266961260739e-05 5.415979486235298e-06 0.001921574149879812
187 1 0.0005 1.952259290022149e-09 5.492860085920623e-05 1.070022488625714e-05 0.003441705318036892
187 2 0.001 2.180997003700072e-09 5.761525301975533e-05 1.326484205868247e-05 0.003290135569055774
187 3 0.005 1.142008186849907e-10 1.412611886218219e-05 4.981147650032396e-06 0.002024551746489411
187 4 0.01 6.984734905082367e-11 1.146936806742426e-05 5.671170483745254e-06 0.00225268446772553
187 5 0.05 2.875404811148971e-06 0.002075409792514322 1.280614750152203e-06 0.0009104053205488682
187 6 0.1 2.878894609650531e-06 0.002076446813241914 3.455858715864222e-07 0.0004896928750930396
187 7 0.5 0.004660099743515216 0.08354478964088681 6.959718113440494e-07 0.000812629519610919

191 0 0.0001 2.19341791283444e-09 5.726326992739716e-05 4.389103657070881e-06 0.001752757047067566
191 1 0.0005 1.716269772666639e-09 5.171293829360013e-05 9.180092890733109e-06 0.002712755384223664
191 2 0.001 1.98472022452385e-09 5.528586337630835e-05 4.603369569426938e-06 0.001921414441626412
191 3 0.005 4.634471523091043e-11 9.403797209114537e-06 4.528179021501228e-06 0.001952422929563102
191 4 0.01 1.243593524489753e-10 1.366398095243334e-05 4.758270718694574e-06 0.002122921827073965
191 5 0.05 2.871991579788755e-06 0.002074380449229166 5.197904173316372e-07 0.0006444309636240986
191 6 0.1 2.877615674636667e-06 0.002076049228083721 2.744293705421378e-07 0.000510501024352461
191 7 0.5 0.00466015104405188 0.08354508852369832 7.931723457806435e-07 0.000857182970778414

195 0 0.0001 2.232242150424146e-09 5.800979380570946e-05 4.532523713392471e-06 0.001764935653199018
195 1 0.0005 1.74317293113489e-09 5.191354400363359e-05 4.586691451218435e-06 0.001974349206730563
195 2 0.001 2.091345594756257e-09 5.628636946968988e-05 4.035292680148885e-06 0.001830921735792468
195 3 0.005 7.204352306885614e-11 1.023891134388933e-05 3.778963116156497e-06 0.001862349740426872
195 4 0.01 1.349930055036353e-10 1.415659592113034e-05 5.121856365071502e-06 0.002173439225016338
195 5 0.05 2.871688762484997e-06 0.002074271059575244 6.767019594151102e-07 0.0007095255841924608
195 6 0.1 2.877089630411416e-06 0.002075858785907756 3.777292071376674e-07 0.0005973951889071127
195 7 0.5 0.004660263599910073 0.08354600431665274 2.098824797469067e-07 0.0004285492173297101

199 0 0.0001 2.183911541242809e-09 5.755335928113599e-05 3.528801917722806e-06 0.001650348521910039
199 1 0.0005 1.879966197788803e-09 5.359998842145979e-05 4.761927690842912e-06 0.001964740715961977
199 2 0.001 2.060556805460309e-09 5.56944842684988e-05 3.997133791922676e-06 0.001805300840919455
199 3 0.005 1.251762452305812e-10 1.345926106048308e-05 3.356077066013827e-06 0.001727256635213115
199 4 0.01 1.542316896023731e-07 0.0004807029539498713 4.527806035949827e-06 0.0019314231772809
199 5 0.05 2.874402010988979e-06 0.002074960988505355 4.018767602607327e-07 0.000573427274420002
199 6 0.1 2.878582440942538e-06 0.002076310500630959 3.14895578223458e-07 0.0005155512268015805
199 7 0.5 0.004660285260213426 0.08354615276289426 1.897481164285208e-07 0.0004022950723664431

203 0 0.0001 2.406083784240158e-09 5.952444836359564e-05 4.107536001851154e-06 0.001655001677592249
203 1 0.0005 1.889375930837559e-09 5.371081586671837e-05 5.019149929904925e-06 0.002030615500907995
203 2 0.001 5.380266780901604e-11 8.964173918671325e-06 3.703060717088997e-06 0.001741325891301493
203 3 0.005 4.746915338715011e-11 8.245922106758178e-06 1.005065484665837e-06 0.0008986235500578754
203 4 0.01 1.535526624629558e-07 0.0004796378149622869 5.428478249944825e-07 0.00065235168675426
203 5 0.05 2.872994761814433e-06 0.002074494984083128 6.151188022415209e-07 0.0006507690565822344
203 6 0.1 2.876966097559835e-06 0.002075812956732964 3.88168096802902e-07 0.0005668904169524591
203 7 0.5 0.004660269552594408 0.08354602832485576 1.40442098700842e-07 0.0003642285880919305

207 0 0.0001 2.079183565929117e-09 5.530058480264651e-05 3.168723645773011e-06 0.001506626807365241
207 1 0.0005 2.553290831315023e-09 6.162315844197874e-05 1.032522414776587e-06 0.000992689868693386
207 2 0.001 1.584753320719792e-10 1.467873065872987e-05 4.640307473830231e-07 0.0007537470845755401
207 3 0.005 3.453031359398005e-11 7.010830605543548e-06 1.248757209964062e-06 0.0009153534262987817
207 4 0.01 1.542149581696688e-07 0.0004806764072335873 6.807106166227123e-07 0.0006873146834673882
207 5 0.05 2.873623990883789e-06 0.002074664528790251 6.516479436144756e-07 0.0006736415588661782
207 6 0.1 2.876319298951013e-06 0.002075696432045948 1.853732355228425e-07 0.0003875568831487319
207 7 0.5 0.004660271679632608 0.0835460284442073 3.228521686474526e-08 0.0001726480570067856

211 0 0.0001 2.238803323509887e-09 5.726737606809155e-05 2.622855577365106e-06 0.001383346694337817
211 1 0.0005 2.237407721812278e-09 5.763189660523194e-05 3.629200824798515e-07 0.0006405500817326937
211 2 0.001 7.835953082341725e-11 1.022100411356293e-05 4.037616091592346e-07 0.000686223101154293
211 3 0.005 7.794012659908175e-11 1.051454687278543e-05 5.696827920384426e-07 0.0006651369657455497
211 4 0.01 1.544671337287395e-07 0.0004810693141857375 3.352698180510652e-07 0.0005201226334026199
211 5 0.05 2.872896729406464e-06 0.002074451174113631 1.564396897914736e-07 0.0003578599778342184
211 6 0.1 2.876759318432739e-06 0.002075803616553964 7.283074891627475e-08 0.0002506010399556668
211 7 0.5 0.004660278443426902 0.08354608734354686 2.116198280564966e-08 0.0001613404701008569

215 0 0.0001 2.097431924187037e-09 5.587466847533371e-05 1.020237528341318e-06 0.0008285492889288371
215 1 0.0005 2.552964449288308e-09 6.160415098143291e-05 1.155620416224174e-07 0.0003366113004237281
215 2 0.001 9.175438015572562e-11 1.120871123705619e-05 2.909570437695229e-07 0.0007225603454935614
215 3 0.005 5.875016905964132e-11 8.983438555944766e-06 1.893445409017027e-07 0.000529903134007581
215 4 0.01 1.544372723842166e-07 0.0004810197516259941 2.403704050239368e-08 0.0001856881715690539
215 5 0.05 2.872677245113511e-06 0.002074397510033975 1.003034867664287e-07 0.0002955462495493055
215 6 0.1 2.876145079501611e-06 0.002075660985052539 4.32518752499684e-08 0.0001999823058296268
215 7 0.5 0.004660262629726088 0.08354600070665108 6.862168314074009e-09 9.077006311331015e-05

219 0 0.0001 2.027313624316896e-09 5.505600199776539e-05 1.122428963295265e-06 0.0008727820198711767
219 1 0.0005 2.50315619531381e-09 6.129091102794783e-05 9.342249280809186e-08 0.0003457835959497224
219 2 0.001 8.221963792019295e-11 1.116229107134747e-05 2.004554766315529e-07 0.0004137899830256586
219 3 0.005 1.004512513017331e-10 1.227456080793075e-05 5.379372992136038e-08 0.0001995392426845655
219 4 0.01 1.542874635950838e-07 0.0004807169939614528 3.300375072988506e-08 0.0001587799600188955
219 5 0.05 2.87341461195289e-06 0.002074526073960649 2.437559110860923e-08 0.000138329888127009
219 6 0.1 2.877325832333845e-06 0.002075948090774125 3.484606642975015e-08 0.000162199450409739
219 7 0.5 0.004660320676849615 0.0835464442569917 7.596246558265171e-09 7.629112129303728e-05

223 0 0.0001 2.185530874402222e-09 5.719411991789809e-05 3.660316762411161e-09 8.426778761139175e-05
223 1 0.0005 2.337333608624666e-09 5.916139063186069e-05 4.079327640596311e-08 0.0001842774122345903
223 2 0.001 5.304763462553552e-11 8.907963515446737e-06 6.453828878988036e-08 0.0002398001022371199
223 3 0.005 6.497571941621354e-11 9.866877699867731e-06 1.247863383830603e-09 5.126446638181736e-05
223 4 0.01 1.54239731085103e-07 0.0004806383375349087 1.504528482313984e-09 3.858968416681208e-05
223 5 0.05 2.87350067651437e-06 0.002074551381847788 1.56041124669444e-08 0.0001088038401912961
223 6 0.1 2.877586155446424e-06 0.002076016176620131 1.895474168387584e-08 0.0001177618239351919
223 7 0.5 0.004660332429883285 0.08354650572076951 3.655758625770469e-09 5.264770169688404e-05

227 0 0.0001 2.165699763177406e-09 5.69532198011959e-05 6.743200931535114e-16 2.259478126820369e-08
227 1 0.0005 2.294619136941085e-09 5.862382750564566e-05 1.225560743975397e-15 2.875492077780706e-08
227 2 0.001 5.10642124949127e-11 8.74520823636901e-06 7.35762017868134e-16 2.44783754377309e-08
227 3 0.005 7.560883655116844e-11 1.064116243365814e-05 2.319440009239377e-16 1.231483293118174e-08
227 4 0.01 1.542347953372666e-07 0.0004806322731383554 8.496803219017731e-16 2.390062170398721e-08
227 5 0.05 2.873458558604662e-06 0.002074539762712221 2.955709458402171e-15 4.214652715717193e-08
227 6 0.1 2.877504728612181e-06 0.002075995374786023 2.058847998176614e-15 3.504966494816131e-08
227 7 0.5 0.004660332444957754 0.08354650627447843 8.043196877799782e-15 6.612826941587713e-08



==> results/shifts/backup-2020-04-27/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.0001 0.0008493768356114947 0.06206921882050942 4.623756423553919e-16 3.438184992266002e-08
3 1 0.0005 0.0008479942849338994 0.06199417891391072 2.890044466821201e-14 2.718289788816719e-07
3 2 0.001 0.0008475612863190941 0.06197074337940284 7.159377338591898e-14 4.278394146739473e-07
3 3 0.005 0.0008443148217779471 0.06179922937576299 5.644690657847537e-12 3.798739432125942e-06
3 4 0.01 0.0008398097819637754 0.06158907491309284 1.655311202592126e-10 2.056636995217964e-05
3 5 0.05 0.001917402717126075 0.0822560602780058 0.0004269662095644302 0.03079870086745551
3 6 0.1 0.0007758389937713177 0.04809321079460084 0.0005393138447140505 0.04006804549659648
3 7 0.5 0.001227510514697005 0.04451229476387876 0.002484815114666196 0.07511582163574437

7 0 0.0001 0.000815801245684534 0.05999665016017058 7.022575298747595e-05 0.01170334304405696
7 1 0.0005 0.0008148684969992081 0.05992102023990675 7.058423176922396e-05 0.01188588936926083
7 2 0.001 0.0008143049732491477 0.0598680329108828 7.069609106997132e-05 0.01199816817732735
7 3 0.005 0.0008051818358862099 0.05913491934397747 7.23326326465045e-05 0.01285749953695059
7 4 0.01 0.0007900150909192422 0.05790434223929441 7.498434788956885e-05 0.01379291442045716
7 5 0.05 0.003420446953315098 0.06060039945683598 7.493639282343245e-05 0.0139519709640612
7 6 0.1 0.003681060286578369 0.0565553606964247 0.002459508351509331 0.04791025649940228
7 7 0.5 0.0006321091050115232 0.05129893625505278 0.02238274288318375 0.1877779978282201

11 0 0.0001 0.0008144420276720874 0.0596626159798203 0.0003800705897976822 0.02162204506491028
11 1 0.0005 0.0008135997168260124 0.05964040174371441 0.0004631389203772979 0.02173144836409691
11 2 0.001 0.0008127470506058979 0.05960478004530384 0.0004758870745120721 0.02156072010069199
11 3 0.005 0.0008003957327925753 0.0589754223589334 0.000554616033679515 0.02033318217129221
11 4 0.01 0.0007759765312681103 0.05776844470442409 0.0006625021164600849 0.02156779355149463
11 5 0.05 0.001678771018251198 0.04726329426712295 0.0007027273787599762 0.02500180035313759
11 6 0.1 0.001741563986583879 0.03972378488224066 0.001890078983888332 0.05033752280416692
11 7 0.5 0.0001925180835038166 0.01342425616764201 0.00260171021450158 0.08315892695856619

15 0 0.0001 0.0006832536248647243 0.05420652549145706 0.007884510424221152 0.090460220798813
15 1 0.0005 0.0006508014616450578 0.05244070680422656 0.009879539147290981 0.1084587559445054
15 2 0.001 0.0006346587100224237 0.05160706969162744 0.01032637781545852 0.112426201887087
15 3 0.005 0.000487944673316953 0.04366204820463788 0.01478293839288231 0.1445164669478427
15 4 0.01 0.0003449643678777563 0.03512553615684441 0.02036026453857667 0.1771432726867557
15 5 0.05 0.000281741162146618 0.02387656454542647 0.01928170675024323 0.1879255588080517
15 6 0.1 0.0007677182776448494 0.02652022012784071 0.01521714251628085 0.1922872982177176
15 7 0.5 0.0001491520704343955 0.01332829232316148 0.004796331441310149 0.09538719735569623

19 0 0.0001 0.0004186979458129102 0.03806955687583558 0.01216786873352384 0.1643722790039939
19 1 0.0005 0.0004848801970469881 0.04136009260943346 0.009535742167231756 0.142425155262569
19 2 0.001 0.0004746960633017624 0.04073994383129408 0.008922663619460872 0.1369213466116206
19 3 0.005 0.0003884440013207293 0.03564071940740036 0.006503295339039574 0.1081186621624852
19 4 0.01 0.0003165430305964528 0.03173945096135278 0.006719736195378819 0.09704019530700481
19 5 0.05 0.0002481628207467363 0.02350428705759429 0.005086121317735444 0.07966334507840722
19 6 0.1 0.0005612046457114806 0.02278462459442869 0.001482193417842019 0.04391048680533172
19 7 0.5 0.0007375834690834004 0.02339594670362185 0.001549538037737427 0.05023005621154142

23 0 0.0001 4.996611452951866e-05 0.01399771319840638 0.002455993850809501 0.07711149653696836
23 1 0.0005 1.172950270547083e-05 0.006121268007740439 0.006879130385970013 0.09571808460945364
23 2 0.001 1.022517546289824e-05 0.005735521826378737 0.006276317399467461 0.09170257021443029
23 3 0.005 4.221488366702435e-06 0.004369061421288345 0.002684854800170344 0.07215859082671572
23 4 0.01 2.528547044382404e-06 0.003419671590006078 0.002686434349011565 0.07034465685279523
23 5 0.05 2.997599634259641e-06 0.003086886296491705 0.002152920743873004 0.06159684898729645
23 6 0.1 3.212982742642961e-06 0.003462116277817113 0.001030896636322713 0.04159382193105288
23 7 0.5 1.840166000189287e-06 0.002412305978685102 0.001725416724090817 0.05538540803165193

27 0 0.0001 4.247640354714889e-05 0.01237279983935913 0.002422672591234826 0.05985373365506108
27 1 0.0005 1.242254663374059e-05 0.006161647481140432 0.0051959641374229 0.08339037098600421
27 2 0.001 1.13100094955188e-05 0.005927781087894726 0.005127868936451772 0.08319878849708173
27 3 0.005 5.049447648710164e-06 0.004441432297753317 0.002066691396772809 0.05600907785375098
27 4 0.01 2.699752282335789e-06 0.00324993368390588 0.001433676755260637 0.04343421868915898
27 5 0.05 2.444702102258609e-06 0.002704749066086979 0.001772226696364648 0.05661383661349828
27 6 0.1 2.548336365020885e-06 0.002655970514736921 0.001496785509284417 0.03856660921059452
27 7 0.5 1.256350339451678e-06 0.002711708938770818 0.001166941515311488 0.04573570602711097

31 0 0.0001 4.352588321831927e-05 0.01225187833618795 0.0009725540356237979 0.03343012814379331
31 1 0.0005 1.524764562657911e-05 0.005094166844747355 0.01007816665194199 0.108159463921667
31 2 0.001 1.106644042978478e-05 0.004702728654213865 0.009937078616296249 0.1078274781603894
31 3 0.005 2.190485725266995e-06 0.00200317094712957 0.005477027440896303 0.07169187373799268
31 4 0.01 2.242914744507965e-06 0.002335229981112932 0.008113172516985621 0.08365271997248136
31 5 0.05 1.073607719164602e-06 0.001952790917978592 0.01521023503889342 0.1259121126707574
31 6 0.1 8.577681541420791e-07 0.001927316957381173 0.007015979225523133 0.07906344211835492
31 7 0.5 1.020665186107892e-06 0.002206326413943457 0.001116552229934537 0.04339541679868641

35 0 0.0001 3.665746548246389e-05 0.01118601232193916 0.001466402433809064 0.03224589522096455
35 1 0.0005 9.019512685168881e-06 0.003651620722861574 0.004197053822465803 0.06329395453056075
35 2 0.001 3.962987614972586e-06 0.002571752112996393 0.006890267896076846 0.0882553926134253
35 3 0.005 1.54235800510646e-06 0.001513845673961477 0.006349458615260299 0.06599488551667398
35 4 0.01 1.429301398688354e-06 0.001814611940534984 0.005094831518892573 0.05997890966707742
35 5 0.05 1.562468382812054e-06 0.002052409904965011 0.01354601858311045 0.1206893157225077
35 6 0.1 2.12344984832042e-06 0.002080552150032632 0.005034500709440397 0.06712245747987611
35 7 0.5 9.524267340403256e-07 0.001667121346187087 0.0008361456870093722 0.04556291452840178

39 0 0.0001 3.118061321163052e-05 0.01049730125968348 0.00103134936598042 0.02898052366184967
39 1 0.0005 9.450815094028289e-06 0.003771325705759093 0.005056774829915511 0.07529118191481632
39 2 0.001 4.956466210308862e-06 0.002950165797737435 0.006945257786852607 0.08577239790620683
39 3 0.005 1.357149885263119e-06 0.001457300391890713 0.00477658017976143 0.05754933465859069
39 4 0.01 1.388763750050704e-06 0.001671167092143239 0.007563983358277768 0.0740926126413286
39 5 0.05 1.265735316939361e-06 0.00169060850168222 0.01586807960146329 0.1126479548579347
39 6 0.1 3.196149741985448e-06 0.002148464884350412 0.01047437969263153 0.08697357992767873
39 7 0.5 2.1169145285023e-06 0.001962537448878044 0.009627108444802787 0.08334237486178075

43 0 0.0001 1.066324764909228e-05 0.006377296818316065 0.002597090324524002 0.04310935825260764
43 1 0.0005 1.307220387986742e-06 0.001584553004925271 0.003656794873259561 0.06096857724920435
43 2 0.001 2.939504493661137e-06 0.002366938904648373 0.006083578989906409 0.07738181874878092
43 3 0.005 7.050794675908866e-07 0.001282425544719315 0.007805656823077046 0.07231076855773355
43 4 0.01 3.402337239575689e-07 0.001137682407221785 0.01103229112276207 0.08738077538940248
43 5 0.05 2.052570675160961e-07 0.0007378720746105613 0.01258906809699238 0.09752046329298847
43 6 0.1 3.243860625797966e-06 0.002171163401805554 0.008733921394418191 0.07932262518133526
43 7 0.5 1.253444158659124e-06 0.001440887590595286 0.006049457201099387 0.07000185643512014

47 0 0.0001 7.828830325338637e-06 0.00563473956877919 0.001693694951838898 0.0354237173075036
47 1 0.0005 8.150581475782903e-07 0.001252617054782301 0.006095393597263005 0.07081026627665743
47 2 0.001 4.961379703948735e-07 0.001615269892686413 0.009116680644280693 0.08779824509507961
47 3 0.005 1.965548485760596e-06 0.00133449388417628 0.008412928141961446 0.07564013846355144
47 4 0.01 5.082149602465776e-07 0.0007910429289922222 0.007741620884076581 0.07232348266045285
47 5 0.05 3.104879721299298e-07 0.0006447213151887579 0.00477829620098066 0.05789434439642616
47 6 0.1 3.199868990613147e-06 0.00215726711569213 0.003316474069603788 0.05090132313943352
47 7 0.5 1.787293305892286e-06 0.001667760284748049 0.0006665615295988935 0.02633756696386857

51 0 0.0001 5.626917024092038e-06 0.00473327282122981 0.001432131475279261 0.03234515765729595
51 1 0.0005 8.701887568037481e-07 0.001127049149817629 0.003765308627214821 0.05086125322570711
51 2 0.001 6.320385657950017e-07 0.001388248600306764 0.00884977354378455 0.07565798566054061
51 3 0.005 3.39427576912699e-07 0.0008222413211712576 0.005632326080501748 0.06369740118599454
51 4 0.01 2.800400566261902e-07 0.0007442219490350413 0.007924788075629416 0.07705813876593259
51 5 0.05 5.3599143612298e-07 0.0007322589571713404 0.007005992372172163 0.07056422460700951
51 6 0.1 1.283315838637487e-06 0.001504298799988698 0.00504217594626528 0.06052524259803005
51 7 0.5 1.938226039467324e-06 0.001732708908860339 0.0003628686188344351 0.01912561068769003

55 0 0.0001 5.67201072321497e-06 0.004740981943872659 0.001404662843032842 0.02962212670726183
55 1 0.0005 7.015997010379689e-07 0.001089571266890771 0.00330292087861307 0.04835847550853778
55 2 0.001 4.026344188104077e-07 0.001340251112761433 0.004625824875791259 0.0601280006207201
55 3 0.005 2.268622892501503e-08 0.0002720960685139301 0.008911777517099095 0.08072238347990401
55 4 0.01 1.583128654051155e-08 0.0002082351219213768 0.01366943376055683 0.1044093332148708
55 5 0.05 2.15877939853095e-07 0.0005126238189231353 0.009684119797808508 0.08636349312393765
55 6 0.1 1.925698992763506e-06 0.001787381270642541 0.007695861974312476 0.07727318761478408
55 7 0.5 2.692238350470853e-06 0.002028258256108484 0.0003303766972176253 0.01794476392839472

59 0 0.0001 5.678678933160426e-06 0.004769611556508867 0.00109050259419833 0.02598816226483791
59 1 0.0005 3.381893260736575e-07 0.0009628385914013451 0.004565376176131481 0.05889791499307329
59 2 0.001 1.441824571773627e-07 0.001015959669857271 0.004083851216359617 0.05891871356120526
59 3 0.005 1.633507831466184e-08 0.0001920152409228982 0.01706257172875127 0.1164821174055271
59 4 0.01 1.97399447775856e-08 0.0001776915295958401 0.01766280352456819 0.1189663442041409
59 5 0.05 9.041315445322739e-08 0.0003669477951730373 0.0003882305926349298 0.01954977926387713
59 6 0.1 3.29992556880777e-06 0.002254428977393674 0.0001216015845418234 0.01290413918259015
59 7 0.5 3.304073354727359e-06 0.002206397290478197 0.0001961522029674598 0.01388783433866214

63 0 0.0001 3.834746561855249e-06 0.003699658207953843 0.001653861906226004 0.03354313195757697
63 1 0.0005 3.40721983810721e-07 0.0009063606517897352 0.004426022881186911 0.0565302480982095
63 2 0.001 1.094340227012265e-07 0.000758421046508799 0.004560648780331882 0.06107853086720105
63 3 0.005 6.559823181847763e-09 0.0001660163926951383 0.008527589407372761 0.08403420400374284
63 4 0.01 1.661459786580315e-08 0.0001884568876081225 0.006345856356415802 0.07145721258328364
63 5 0.05 6.801052899929989e-08 0.0003504112016977944 0.0003357279735998388 0.01830854066138454
63 6 0.1 3.701208953465247e-06 0.002348523001659868 0.0001737787153277867 0.01328891847282676
63 7 0.5 3.232972481287603e-06 0.002186645201965315 0.0001190807692883202 0.009417461976029329

67 0 0.0001 3.209189604263263e-06 0.003513225077184594 0.0009119498248250858 0.02766142792914894
67 1 0.0005 3.629040345223864e-07 0.0008988062561580482 0.003906520339072445 0.05251996137531267
67 2 0.001 8.667818585984997e-08 0.0003965225768453838 0.002393339727924639 0.04666203728189666
67 3 0.005 6.021633569827361e-09 0.0001553077879150044 0.008746803095192629 0.08499289051381453
67 4 0.01 1.015746684082192e-08 0.0001673402330029522 0.006826013545639691 0.07347587180185
67 5 0.05 6.024138704238945e-08 0.0003425404986798718 0.0003076783115868045 0.01724322314141602
67 6 0.1 2.931442757303159e-06 0.002066270773513069 0.000185502483521566 0.01310240735575752
67 7 0.5 2.984535206171478e-06 0.002069220465974541 0.0001321047725324634 0.0105941917716097

71 0 0.0001 3.364142689788161e-06 0.003521694028097544 0.0009803942639334737 0.02993970283491665
71 1 0.0005 7.052673621913297e-07 0.001110380447848426 0.004627787303461716 0.06176874234738894
71 2 0.001 6.531066612002163e-08 0.0003396167089217 0.001783203020200566 0.04077121304913622
71 3 0.005 7.556441236244669e-09 0.0001521829981204342 0.007551146430343557 0.07889663104223654
71 4 0.01 6.042040432367144e-09 0.0001761925486018293 0.006165329646104413 0.06963694966005385
71 5 0.05 3.15765465033192e-06 0.002141688333278709 0.0002830981188747056 0.01488708707341324
71 6 0.1 3.005366477462752e-06 0.002099357582871085 0.0001412441775107485 0.0121058340260527
71 7 0.5 2.858408045349237e-06 0.002054400614066372 0.000154899351572516 0.01034609717825485

75 0 0.0001 2.45543713018147e-06 0.002528524943381835 0.0008299396660836716 0.03186197507973176
75 1 0.0005 7.619216664614569e-07 0.001177197406330852 0.003839623784172517 0.0565769005081882
75 2 0.001 2.232506011193382e-08 0.0002965999760796284 0.002204696056456879 0.04467302066168233
75 3 0.005 3.803287713331985e-09 0.0001172332785522017 0.005372279482589949 0.0665981009650074
75 4 0.01 1.400760988824949e-08 0.0001399324139462962 0.002820317663044621 0.0484018370227387
75 5 0.05 3.210449939985734e-06 0.002144069275457407 0.0003408044167454458 0.0156427748720056
75 6 0.1 3.10877628300712e-06 0.00213808503066351 0.0001111418356394457 0.009383963261647255
75 7 0.5 2.877919375158214e-06 0.002058229980150902 9.858983948987249e-05 0.008481117254828252

79 0 0.0001 2.18126557712037e-06 0.002425899393496252 0.0009060339430082639 0.02782381975089554
79 1 0.0005 1.392424745630844e-07 0.0004458264577297116 0.0009704209863325669 0.03032555019672423
79 2 0.001 2.125725669788393e-08 0.0002252336284897793 0.001819699701827586 0.0410449696243721
79 3 0.005 4.163997564373245e-09 0.0001422750604832129 0.003686821994260314 0.0554430226946766
79 4 0.01 1.734404112219057e-08 0.0001260203625365716 0.002323029943526412 0.04351308068321025
79 5 0.05 3.195494300985002e-06 0.002140534245133103 0.0003823318203611686 0.01695059874616933
79 6 0.1 3.380301184771675e-06 0.002208339700140942 0.0001094967297039806 0.0088885355882522
79 7 0.5 3.147979161339782e-06 0.002145152991434247 6.088561972243813e-05 0.007492533394819256

83 0 0.0001 1.111167356984465e-06 0.001944841887045384 0.001011885757201683 0.02987139236340397
83 1 0.0005 1.375481968767287e-07 0.0004253502999483072 0.001434822731279821 0.03638928912285422
83 2 0.001 2.261713266116322e-08 0.0002168345019914544 0.002007664528968984 0.04278155874362344
83 3 0.005 2.897210294281535e-09 0.0001418600037026083 0.003406560868999247 0.05372016397109802
83 4 0.01 2.803128848670631e-09 5.301979625341874e-05 0.0008268506155060446 0.02843734484614191
83 5 0.05 3.142412110148125e-06 0.00213140632210488 0.0001751039462464285 0.01366277665624671
83 6 0.1 3.065784546714641e-06 0.002120705805161831 7.267039285798609e-05 0.00724844862626739
83 7 0.5 3.129078864518661e-06 0.002139030888069423 6.96710614753245e-05 0.008113641512633163

87 0 0.0001 7.421581308658499e-07 0.001547975960316222 0.0005912407247841818 0.0217457331524471
87 1 0.0005 1.357620802184395e-07 0.0005217096462052789 0.00139466514780884 0.03636702812755477
87 2 0.001 2.007407901198787e-08 0.0002147143270433832 0.001743708388242362 0.04032094970877198
87 3 0.005 1.087586660362966e-08 0.0001355277724152948 0.0007277264235590324 0.02769692191934503
87 4 0.01 1.225302986300089e-09 3.721986055146148e-05 0.0008320036061995025 0.02837491514060342
87 5 0.05 3.143382720061657e-06 0.002131612863212992 0.0001593699798457017 0.01317868271583933
87 6 0.1 3.095781616258753e-06 0.002133817097836568 4.9923766446367e-05 0.006947972283322112
87 7 0.5 2.90794100723899e-06 0.00208222907946004 4.036160817749796e-05 0.006419149835688254

91 0 0.0001 3.072652256507703e-07 0.001015132783644887 0.001052738358644166 0.02963070949459801
91 1 0.0005 3.822066764468372e-08 0.0003878416837180682 0.001139189010959622 0.0324428233772307
91 2 0.001 7.505094807766728e-09 0.0001522673783371474 0.001282212598533232 0.03480560948982436
91 3 0.005 7.310751720197728e-09 8.112112743167282e-05 0.0004736038845883563 0.02207416154511166
91 4 0.01 3.438643677471702e-09 5.498279351447534e-05 0.0002805731652372784 0.01574120774177135
91 5 0.05 2.955490763129223e-06 0.002094937234575985 7.841793489795018e-05 0.007935350332911151
91 6 0.1 3.062676982708554e-06 0.002129088787923143 6.327946553647221e-05 0.00734175351004529
91 7 0.5 2.915930632519848e-06 0.002083588029748502 3.770662991207384e-05 0.005408102305016427

95 0 0.0001 1.61566469010707e-07 0.0007062006674564483 0.001094392679363926 0.02960412755086461
95 1 0.0005 7.792487846136958e-09 0.0001764480644396785 0.001608504407251617 0.03900727905394852
95 2 0.001 4.943777257108663e-09 0.000193914981355528 0.001685046442307837 0.03986460496163702
95 3 0.005 4.829146613206619e-09 8.455425024923163e-05 0.0005171023773060368 0.02288701748207633
95 4 0.01 2.158915004396896e-09 4.458861299859104e-05 0.0002724420020523791 0.01531538154577783
95 5 0.05 2.83561037400826e-06 0.002061429382846793 7.872647934436424e-05 0.008107303344235595
95 6 0.1 3.009363218296606e-06 0.002113307455456833 6.474994034683089e-05 0.006723134784172524
95 7 0.5 2.886247705259955e-06 0.00207527063560532 4.850616596864904e-05 0.005703990109221513

99 0 0.0001 1.654214903534004e-07 0.0006949577782508348 0.000987904352658466 0.02812826354258979
99 1 0.0005 5.644428629690796e-09 0.0001388185086409685 0.00182735839829834 0.04085072042220195
99 2 0.001 3.244668217001219e-09 0.0001548909039587251 0.001855836325113709 0.04135632439058945
99 3 0.005 1.89060353631201e-09 6.787669583568218e-05 0.0005758406588568055 0.02392131089803362
99 4 0.01 3.322850541171997e-10 2.769129395241085e-05 0.0002872200126233393 0.01571624520548653
99 5 0.05 2.923046724957288e-06 0.002088513524997775 9.571149725246574e-05 0.008576662826352166
99 6 0.1 3.113954622842813e-06 0.002145838741963022 8.715327444855717e-05 0.007578377653120638
99 7 0.5 2.884277828761193e-06 0.002075145041734008 2.645780741029573e-05 0.005581034806508844

103 0 0.0001 2.152176259663602e-08 0.0002442909286316207 0.001122577136877446 0.02976487868616118
103 1 0.0005 7.79568634456244e-09 0.0001942235566487621 0.001803743351579657 0.04111879936800489
103 2 0.001 4.244830215817683e-09 0.0001804125078344529 0.001860837491368013 0.04158503727973617
103 3 0.005 2.486702105365229e-09 6.92947412509401e-05 0.0007639884419366777 0.02708937073453621
103 4 0.01 1.230679261989118e-09 3.690187666027453e-05 0.0003240508021688141 0.01792342135779634
103 5 0.05 2.866669112361174e-06 0.002067528506186977 0.0001110044498003103 0.009172704874890414
103 6 0.1 3.006098892048431e-06 0.00210861661819262 0.0001027207952904079 0.007794819566648181
103 7 0.5 3.004600619464887e-06 0.002103650245871202 2.822779791258353e-05 0.005323124058249418

107 0 0.0001 1.682605134077702e-08 0.0002047516457026593 0.0008882772302815054 0.02935434798767478
107 1 0.0005 7.515042014190682e-09 0.0001848506635214464 0.001715311936530724 0.03986087059820631
107 2 0.001 4.081220580529908e-09 0.00017635934599812 0.001919668100519357 0.0419644328202109
107 3 0.005 2.665699393261936e-09 6.571513502188348e-05 0.0007972291812214331 0.02758846897090783
107 4 0.01 1.741368661082644e-09 4.573832244240961e-05 0.000331332672352219 0.01804617803018005
107 5 0.05 2.833800899814261e-06 0.002061578137297625 0.0001015985439728977 0.008216419636212891
107 6 0.1 3.085136225592872e-06 0.002137198040002259 5.882930513100224e-05 0.006864355011395151
107 7 0.5 0.004651130778059097 0.08344531418529021 2.389392242868752e-05 0.004998513522147752

111 0 0.0001 1.757467505887792e-08 0.0002043380558526611 0.0005731141593623121 0.02395861523476428
111 1 0.0005 7.225289707485384e-09 0.0001894860452439986 0.001671015856118505 0.03928868033767208
111 2 0.001 4.607226876730244e-09 0.0001837993526786971 0.001869092529865861 0.04142524331468034
111 3 0.005 1.2798136770923e-09 6.849724337913005e-05 0.0008246128262982555 0.02786650894896248
111 4 0.01 1.64703237050947e-09 4.022062528105663e-05 0.0001650015062169376 0.01283101614900783
111 5 0.05 2.805701951279742e-06 0.002053177437518175 0.0001103583853776986 0.008200853493185223
111 6 0.1 3.03878193181074e-06 0.002120993847821386 6.014718153034816e-05 0.006767383198525323
111 7 0.5 0.004648732599038334 0.08342872441695322 1.691680097540774e-05 0.004860810656642567

115 0 0.0001 1.505960845592043e-09 8.721159124890077e-05 0.0007111664642713852 0.02601570893457372
115 1 0.0005 4.701086055335539e-09 0.0001622492356458533 0.001516951128362827 0.03731015516105796
115 2 0.001 2.967195177412744e-09 0.0001417547784349424 0.001175811740839802 0.03278744829675007
115 3 0.005 6.575796852766808e-10 3.151281914846264e-05 0.0002332851642362709 0.01483120872320942
115 4 0.01 3.428714944866909e-10 2.093954029150184e-05 0.0001999197829365843 0.01382002831336737
115 5 0.05 2.871104982140936e-06 0.002078013488116469 5.890635775766764e-05 0.006789540257466253
115 6 0.1 2.930604399023124e-06 0.002094151190891252 4.659962735984113e-05 0.005485537178303357
115 7 0.5 0.004649921120914319 0.0834391606603979 1.696795068614541e-05 0.003508509113056668

119 0 0.0001 3.053647501135985e-09 8.101740423363535e-05 0.0005508731007840541 0.02125526110396214
119 1 0.0005 4.139426160268532e-09 0.0001545011644429051 0.0005123344347786312 0.02200042290725723
119 2 0.001 2.796059450846712e-09 0.0001386532247914934 0.0006038713253313069 0.02322259521213321
119 3 0.005 4.910463239733654e-10 2.833993920836435e-05 0.000183906636363642 0.01300947950395059
119 4 0.01 1.746056659320834e-10 1.591447900238649e-05 0.0001301711159337956 0.01095130446227754
119 5 0.05 2.787329233411052e-06 0.002046638738594039 4.440265185628428e-05 0.005575457294166752
119 6 0.1 2.895542340092689e-06 0.002083718849488934 4.45004502811704e-05 0.005607318424942442
119 7 0.5 0.004653091719563645 0.08345773732005325 1.540015217406845e-05 0.003778457836789761

123 0 0.0001 1.463310677548743e-09 8.11390511934254e-05 0.0005298915912971302 0.02089488544050333
123 1 0.0005 3.83444818907148e-09 0.0001536188032962502 0.0004581891832437667 0.02102395177530281
123 2 0.001 2.431781288070994e-09 0.0001314211862780273 0.000642520293447067 0.02339140295658915
123 3 0.005 1.087192728660738e-09 3.41494300079917e-05 0.0001746576363260209 0.01266444091115537
123 4 0.01 6.785276622123094e-11 1.244453467263984e-05 8.119004890713263e-05 0.008471552421995376
123 5 0.05 2.893767193533838e-06 0.002083524796213914 4.21574071264147e-05 0.005212848946680726
123 6 0.1 2.960766856446941e-06 0.002105932999915323 7.070674113816875e-05 0.006755567010303665
123 7 0.5 0.004653525738762172 0.0834650138685003 1.516703323462237e-05 0.003596084613977313

127 0 0.0001 7.685858228632004e-10 7.27365472305147e-05 0.000337039250191926 0.01603545899040404
127 1 0.0005 2.605371129674834e-09 0.0001361924621093025 0.0004789276119160425 0.02095348320204149
127 2 0.001 1.307344151447139e-09 9.518339708702167e-05 0.0004332204210995252 0.02008543981486821
127 3 0.005 9.148382666850103e-10 3.287396964948928e-05 0.0001709505194854932 0.01252267234703619
127 4 0.01 3.326644289672932e-11 1.175188624379098e-05 8.101236055090386e-05 0.008465232565140202
127 5 0.05 2.924263793306022e-06 0.002091179394088479 5.320791573855242e-05 0.006090925195742281
127 6 0.1 2.875519257822334e-06 0.002074154216397146 6.587538273539301e-05 0.006448023293070371
127 7 0.5 0.004653546258168035 0.08346769217263218 1.65841021430839e-05 0.003428453986839441

131 0 0.0001 7.578401951538817e-10 7.549595697475125e-05 0.0002989640713575989 0.01516193678866917
131 1 0.0005 3.965691101854011e-09 0.0001252931068651542 0.0005327488968465521 0.0221620370117358
131 2 0.001 1.831918595535813e-09 6.593919658383351e-05 0.000380842055042224 0.01859456942871074
131 3 0.005 1.096723805164837e-09 3.359546767234614e-05 0.0001042824408065696 0.009626506188802786
131 4 0.01 1.142387954144036e-10 1.953495946115796e-05 4.343723278498639e-05 0.005972444948194378
131 5 0.05 2.778430860173087e-06 0.002046641639956832 2.124227552861222e-05 0.004623877246494601
131 6 0.1 2.999567597329813e-06 0.002112195176418187 2.241593767102899e-05 0.004017923777863364
131 7 0.5 0.004651359901996735 0.0834575861547201 1.712787732848638e-05 0.003664043787292792

135 0 0.0001 9.838042575351968e-10 7.755895444389732e-05 0.0002560690925374614 0.01380297313512491
135 1 0.0005 3.411923344478412e-09 0.0001245629176071378 0.0005500464686689671 0.0225450118706314
135 2 0.001 1.36114754787965e-09 5.896120605519695e-05 0.0003190369327923336 0.01714407727504264
135 3 0.005 8.813790681770099e-10 3.259226599820059e-05 5.101881164008871e-05 0.006313659073610589
135 4 0.01 9.790080635418025e-11 1.288251552093028e-05 4.259492149560306e-05 0.005769344627992057
135 5 0.05 2.706244541980553e-06 0.002026204830290095 1.403615692120994e-05 0.003952546282884661
135 6 0.1 2.905376243611559e-06 0.002088407822960472 1.530976931363808e-05 0.00365687356072486
135 7 0.5 0.004650824177496941 0.08345031012245169 1.364086457491746e-05 0.003406677320243912

139 0 0.0001 9.844434465735907e-10 7.245084421659415e-05 0.0003024364974378463 0.01513176801459937
139 1 0.0005 3.956482183972556e-09 0.0001050660122330141 0.0003253823983749758 0.01737191553443407
139 2 0.001 1.026292687887563e-09 4.616699024965337e-05 0.0003288522515246045 0.01738626791755127
139 3 0.005 4.51864150444116e-10 2.411022127683619e-05 5.516518921987551e-05 0.006767800831454562
139 4 0.01 3.422522791176703e-11 8.017893641937713e-06 4.143540415757231e-05 0.005578683983319621
139 5 0.05 2.886593814427683e-06 0.002084835667890822 1.70503639452422e-05 0.003802282146759595
139 6 0.1 2.849863223876674e-06 0.00207384103179523 1.257263375565454e-05 0.003379176353072166
139 7 0.5 0.004650138142937521 0.08344728531364938 1.264391307138204e-05 0.003287700941063676

143 0 0.0001 1.063280406120693e-09 7.081130503674982e-05 0.0003084236152459362 0.01523632708928169
143 1 0.0005 2.599372943607339e-09 8.402505984428377e-05 0.0003358323154062269 0.01760047751585447
143 2 0.001 2.082404830392327e-09 4.919848788485521e-05 0.0002440965041714483 0.01482402788468185
143 3 0.005 2.284338831573649e-11 8.956959645305129e-06 4.313524368665665e-05 0.005547552607733319
143 4 0.01 1.163650586362656e-10 9.169911410132105e-06 3.421395250873323e-05 0.005184000698905455
143 5 0.05 2.881037393796599e-06 0.002082659251160166 1.538627096919679e-05 0.003682904862674752
143 6 0.1 2.858877104822621e-06 0.002076894798336672 1.555831944384093e-05 0.003718191551125294
143 7 0.5 0.00464859593487291 0.0834363692992586 1.513481483897467e-05 0.003519944703925137

147 0 0.0001 9.921298746276398e-10 7.10016947192485e-05 0.0003613141006923992 0.01654159320508664
147 1 0.0005 2.034408187132546e-09 8.214812450201697e-05 0.00032940927606021 0.01750762632791636
147 2 0.001 7.442877351480354e-10 3.820188586480802e-05 0.0001006054906802901 0.009235551916804807
147 3 0.005 6.820829962332281e-11 1.175892475196311e-05 3.679088371948877e-05 0.005203699938070017
147 4 0.01 9.104985079484228e-12 3.954532474211882e-06 1.815994217275115e-05 0.003696703790706746
147 5 0.05 2.923311811016411e-06 0.002093629401917495 2.071952775483751e-05 0.00420420765112528
147 6 0.1 2.8528009310799e-06 0.002068714083109456 1.343065864833163e-05 0.00350128278956463
147 7 0.5 0.004648158377359109 0.08343200696686864 1.401152919781406e-05 0.003326470571547668

151 0 0.0001 1.225577409538613e-09 6.505304634365355e-05 8.944831368366336e-05 0.00849285889213014
151 1 0.0005 5.737297423696024e-10 3.567984910091398e-05 0.0001655664454828995 0.01243422455539855
151 2 0.001 7.624915407879635e-10 4.039626984846784e-05 0.0001290067048241676 0.01075572584298379
151 3 0.005 3.448161211005871e-10 1.517241315856892e-05 3.585449640942097e-05 0.005275451986774149
151 4 0.01 2.11737358669848e-11 6.325138935468766e-06 1.396330447464763e-05 0.003539749829462924
151 5 0.05 2.924442455306219e-06 0.002093356557838047 1.925313397968891e-05 0.004056911652618567
151 6 0.1 2.857909210527727e-06 0.002070469683042152 1.01135974152327e-05 0.003143380654111239
151 7 0.5 0.004647913396314974 0.08343003098581307 1.375246611511169e-05 0.003362574580298539

155 0 0.0001 9.600695029165154e-10 5.471744620087066e-05 8.929185081074724e-05 0.008301540576436728
155 1 0.0005 7.273320308263324e-10 3.928303076524927e-05 4.578992771711422e-05 0.006570916292650053
155 2 0.001 1.003657664789884e-09 4.533749689428538e-05 6.985059082660882e-05 0.008208871797625084
155 3 0.005 1.301775049739626e-11 4.680019796990398e-06 1.191636531389457e-05 0.003626689896386592
155 4 0.01 2.266279813085847e-11 6.14188802217433e-06 1.801521494833134e-05 0.003720160755656732
155 5 0.05 2.795442393250107e-06 0.002049843427099224 1.365043131550697e-05 0.003248255018272084
155 6 0.1 2.8328409198487e-06 0.002064553635069719 3.950793602678967e-06 0.001953061550523993
155 7 0.5 0.004645633661649944 0.08341178370616505 3.811463821730476e-06 0.001573675389153539

159 0 0.0001 6.66123253477846e-10 5.476931889401154e-05 9.259697907075018e-05 0.008101935445411712
159 1 0.0005 1.935185859717707e-09 5.425114016998798e-05 2.669744912985654e-05 0.004917887330897375
159 2 0.001 2.422940002186218e-09 6.152465382621808e-05 1.808210174778378e-05 0.004286214529199084
159 3 0.005 9.835327438295221e-12 4.356086933950121e-06 1.522186410128997e-05 0.003591822613962736
159 4 0.01 1.501613405969403e-10 1.429844690078921e-05 1.799201318740283e-05 0.003851242862466853
159 5 0.05 2.890157227258922e-06 0.00208435400784324 1.902672517802932e-05 0.003716983766634097
159 6 0.1 2.83320334228223e-06 0.002065059683090465 4.893169866033474e-06 0.00205820115137445
159 7 0.5 0.004645565566659289 0.08341136988089255 1.056870564253302e-05 0.002695457446406757

163 0 0.0001 6.577434524573054e-10 4.595764526334201e-05 4.392410467737114e-05 0.005825533020620388
163 1 0.0005 1.817680531829732e-09 5.340454425486292e-05 2.805513519047843e-05 0.004992083209698794
163 2 0.001 2.976044885386504e-09 6.619071443671513e-05 1.542399757315397e-05 0.003954871545224559
163 3 0.005 1.291338950327623e-11 4.649988944536955e-06 1.121006418170503e-05 0.002992277638387164
163 4 0.01 9.177738410050703e-11 9.208902780326756e-06 1.483376314823394e-05 0.003651585030170157
163 5 0.05 2.882619541652071e-06 0.002082707534301792 1.988043913723796e-05 0.003782618597803045
163 6 0.1 2.880807218227481e-06 0.002077438384366783 4.886526672768293e-06 0.001988291023211408
163 7 0.5 0.004644264517207215 0.08340319222653968 2.607800431871681e-06 0.001324367962284079

167 0 0.0001 4.249015802388916e-10 3.287194050916736e-05 4.151467412755143e-05 0.005648426325910005
167 1 0.0005 2.026455820847167e-09 5.578701234734609e-05 2.923885690525474e-05 0.005164476110011695
167 2 0.001 3.010564104486016e-09 6.639882894401376e-05 1.481994394789339e-05 0.003864975287457439
167 3 0.005 3.884088469207286e-11 7.368457672277898e-06 8.013914551823023e-06 0.003490754263876461
167 4 0.01 2.715169180764799e-10 1.776518426568441e-05 8.451329777216556e-06 0.003303408089395443
167 5 0.05 2.92318720563005e-06 0.002093359227159672 1.324163431354221e-05 0.003362250621933405
167 6 0.1 2.898100720995516e-06 0.002082103002757522 3.207725586803176e-06 0.001563328410679854
167 7 0.5 0.004645388717980759 0.08341137952609136 9.498227143017188e-07 0.0009110452411887904

171 0 0.0001 2.860674430954337e-09 6.464627054600706e-05 1.869527058239897e-05 0.003785959275443451
171 1 0.0005 1.461804330269947e-09 5.038383085344115e-05 1.684003055622854e-05 0.004002790648107268
171 2 0.001 2.489160137205048e-09 6.036573323672757e-05 1.74365552895541e-05 0.004140248323011853
171 3 0.005 3.565624737581377e-12 2.390809680557961e-06 1.102655417064278e-05 0.003829032654069087
171 4 0.01 9.774604190798302e-11 9.806662628199063e-06 3.426542683224008e-06 0.002230852995240173
171 5 0.05 2.934052698810331e-06 0.002096059937469759 9.058129273296468e-06 0.002354466504021158
171 6 0.1 2.889689195544119e-06 0.002080104356705169 2.759514042408031e-06 0.001379140020668634
171 7 0.5 0.004646794025647476 0.08342381949297345 1.292709106127508e-06 0.00101329130779515

175 0 0.0001 2.658085230823975e-09 6.195928264921078e-05 1.717717769008824e-05 0.0038931012905421
175 1 0.0005 1.281081120638522e-09 4.723944486572772e-05 1.597620807137561e-05 0.003635042049295434
175 2 0.001 1.86294251141587e-09 5.492467563548401e-05 1.783471553215116e-05 0.003813945747024539
175 3 0.005 1.227979595580238e-10 1.432010160755393e-05 1.608818151939824e-05 0.003908771089941032
175 4 0.01 5.610917191901179e-11 7.826578055216164e-06 5.366871400895729e-06 0.002385116643361718
175 5 0.05 2.933793163369658e-06 0.002096118116313636 2.475512789165685e-06 0.001408655976491646
175 6 0.1 2.888960837958721e-06 0.002079911934419909 2.291581236787489e-06 0.001270632982719233
175 7 0.5 0.004645522796091542 0.0834126045010677 1.085562800233715e-06 0.001039237748704958

179 0 0.0001 2.455500102102373e-09 5.995656030302761e-05 1.076159368183342e-05 0.002713075906828677
179 1 0.0005 1.217485556435071e-09 4.534953282633544e-05 1.624030827788596e-05 0.003968531775811135
179 2 0.001 1.999749907494194e-09 5.61981744139821e-05 1.279292956024044e-05 0.003211893226995888
179 3 0.005 2.209804553786779e-11 6.925538919649865e-06 9.784639510924666e-06 0.003092285270069661
179 4 0.01 1.496041926248141e-07 0.0004728892749258017 5.605210435990619e-06 0.002186653369862235
179 5 0.05 2.934379699191465e-06 0.00209629975161286 2.956562954318789e-06 0.001435890653937788
179 6 0.1 2.885631541204646e-06 0.002079014227290998 2.544056905269594e-06 0.001378070292372247
179 7 0.5 0.004646766294393236 0.08342423782303465 2.027361502619621e-06 0.001165056889000371

183 0 0.0001 2.729103957337861e-09 6.333897496256383e-05 1.068810847693515e-05 0.002746023407299236
183 1 0.0005 1.544670839962248e-09 5.058530011747809e-05 1.35174098109232e-05 0.003499347089538585
183 2 0.001 1.83699915261629e-09 5.381808403035902e-05 1.31829285970198e-05 0.003216137192674995
183 3 0.005 5.547921330697209e-11 1.02068187835013e-05 7.576713967756601e-06 0.002748057930554104
183 4 0.01 1.50090122117372e-07 0.000473417126958732 4.869836282293148e-06 0.002081941452534819
183 5 0.05 2.935869723042085e-06 0.002096850075515077 2.724986503455172e-06 0.0014792990983159
183 6 0.1 2.886625444470847e-06 0.002079388693439043 2.298260933350171e-06 0.001359126108565034
183 7 0.5 0.004645557030044611 0.0834131097798548 1.945608250927018e-06 0.00113788095560019

187 0 0.0001 2.172810009671643e-09 5.689067854346922e-05 9.126080724777244e-06 0.002566987960674338
187 1 0.0005 1.763289169948245e-09 5.192598023257586e-05 1.065938666839961e-05 0.00296520749189555
187 2 0.001 3.566469196398958e-11 7.416565832500102e-06 1.265015506707372e-05 0.003221748008502612
187 3 0.005 2.413914616415702e-11 6.921665378699197e-06 5.196839474882783e-06 0.002111652433790301
187 4 0.01 1.509377804387721e-07 0.0004747188846805511 4.941783933360406e-06 0.002099755104444601
187 5 0.05 2.932363909798294e-06 0.002095741894721455 3.105918247908802e-06 0.001446508567078175
187 6 0.1 2.885822277890988e-06 0.002079231800511513 2.39081545506028e-06 0.0012961856967868
187 7 0.5 0.004645452937031109 0.08341291090160065 1.462107879645947e-06 0.0009506030653543274

191 0 0.0001 2.325523021072226e-09 5.871229465494675e-05 5.727892952301407e-06 0.0020109966100198
191 1 0.0005 1.786320724746403e-09 5.247875270413872e-05 4.542654389410687e-06 0.001869448465364743
191 2 0.001 6.533565441484867e-11 1.038164850156089e-05 5.787089666187148e-06 0.002076055227202112
191 3 0.005 8.670689727390309e-11 1.229793741982284e-05 5.568284213423161e-06 0.002151287514911004
191 4 0.01 1.492371751831954e-07 0.0004724538480849014 5.321870917922117e-06 0.002108367859928739
191 5 0.05 2.931262691598403e-06 0.002095398284994136 3.196796285376575e-06 0.001444275022662644
191 6 0.1 2.886941427204477e-06 0.002079395360893096 6.105709174360527e-07 0.0007178844314950084
191 7 0.5 0.004645403758902445 0.08341307246509763 9.618915072671896e-07 0.0008082573622656408

195 0 0.0001 2.417120651705369e-09 6.008722910889994e-05 5.90706607719679e-06 0.002039235538150774
195 1 0.0005 1.873313193958795e-09 5.342852755612455e-05 3.297199085052045e-06 0.001649784349284422
195 2 0.001 1.113998339616104e-10 1.280460051476676e-05 4.080274771423634e-06 0.001819216172051275
195 3 0.005 6.103321525194359e-12 2.832666333302475e-06 4.538132931558053e-06 0.001990629621168916
195 4 0.01 1.487564186464759e-07 0.0004719436824404876 3.591091420356663e-06 0.001742819233156556
195 5 0.05 2.929881191068819e-06 0.002094994988981577 3.527765593083672e-06 0.00150779877928009
195 6 0.1 2.886252219005619e-06 0.002079180077000112 7.294467762985912e-07 0.0007833080364124667
195 7 0.5 0.004645412133435384 0.08341285549868044 2.968928977078482e-07 0.0005301440168350435

199 0 0.0001 2.182227137329042e-09 5.75565587236104e-05 4.785174233757582e-06 0.001852268323485173
199 1 0.0005 2.524481489640734e-09 6.172699836070076e-05 3.247710792934702e-06 0.001620979966360681
199 2 0.001 6.045127128348663e-11 9.225019016928081e-06 3.935662298908681e-06 0.001791642458810694
199 3 0.005 8.306731290196194e-12 3.292150976315442e-06 3.728031792132563e-06 0.001780125773175101
199 4 0.01 1.484949497972153e-07 0.000471682215435375 2.604955936348501e-06 0.001448720059947783
199 5 0.05 2.930644953573731e-06 0.002095121268016814 8.972830113791671e-07 0.0008688082993882906
199 6 0.1 2.887098005905333e-06 0.002079429274967367 2.803333496597177e-07 0.0004676057629666719
199 7 0.5 0.004645447282708832 0.08341318295478983 2.187947061288066e-07 0.000475416309885679

203 0 0.0001 2.215625959273574e-09 5.733660821125161e-05 3.702103950897055e-06 0.001544134236564076
203 1 0.0005 2.252689974589627e-09 5.828030618458199e-05 2.950313607126677e-06 0.001563029620309186
203 2 0.001 4.55904120387588e-11 7.93845099674481e-06 3.453938272557552e-06 0.001687054262935805
203 3 0.005 6.438365903085763e-12 2.971890798046054e-06 7.424853882001425e-07 0.0007720798590871158
203 4 0.01 1.48598725699731e-07 0.0004717609584515524 3.674954763875137e-07 0.0005586121985513559
203 5 0.05 2.931213258917451e-06 0.002095330487053579 1.067956088283638e-06 0.0008709874679055929
203 6 0.1 2.88626019360484e-06 0.002079203060406643 5.334095914813606e-07 0.0006217465404176892
203 7 0.5 0.004645436758831358 0.08341312283276935 5.016895928769099e-08 0.0002931363471825321

207 0 0.0001 1.753683763390303e-09 5.108058532806987e-05 1.318314998604658e-06 0.0009969528575766162
207 1 0.0005 2.415922753842059e-09 5.965330019865479e-05 7.875307812425948e-07 0.0008566531831546431
207 2 0.001 1.669542952987358e-10 1.510144101173842e-05 5.182788362107355e-07 0.0009339928420076804
207 3 0.005 8.649994095344689e-12 3.503873982797995e-06 8.258491654507874e-07 0.000733560206528483
207 4 0.01 1.453962965168709e-07 0.0004666549536940631 4.979785192524562e-07 0.0005763596833605611
207 5 0.05 2.931461747289296e-06 0.002095366501732825 5.535758411115683e-07 0.0006501943867676108
207 6 0.1 2.886022514424225e-06 0.002079140351149442 5.281346864759715e-07 0.0006155363917130785
207 7 0.5 0.004645376421612227 0.08341254285047099 3.86546621513467e-08 0.0002662920024888438

211 0 0.0001 2.049038565813523e-09 5.530645319245771e-05 1.291900518422896e-06 0.0009531775393372133
211 1 0.0005 2.562725326277506e-09 6.160905078253574e-05 5.389764930800184e-07 0.0007844203410367623
211 2 0.001 1.069733940018629e-10 1.209223319695654e-05 4.344398469969784e-07 0.0008243307932538357
211 3 0.005 6.23409468288471e-11 9.49160137550119e-06 6.344909652201647e-07 0.0006649444982367303
211 4 0.01 1.48663019889588e-07 0.0004718685781661123 3.803847422403696e-07 0.000492657537032537
211 5 0.05 2.931330695341287e-06 0.002095362523451884 3.470567629459919e-07 0.0005274072999577051
211 6 0.1 2.886432198183183e-06 0.002079256483665855 2.401177625957186e-07 0.0004382711661181649
211 7 0.5 0.004645415284070519 0.08341281452597375 1.593753463139184e-08 0.0001273955507419267

215 0 0.0001 2.262774823823851e-09 5.819748565176041e-05 3.068044367306347e-07 0.0005218665529713729
215 1 0.0005 2.325624310430782e-09 5.875622116508286e-05 1.219089475339495e-07 0.0003307323858487976
215 2 0.001 7.153437879731874e-11 9.865027462435064e-06 4.883072973765766e-07 0.0008687722678606402
215 3 0.005 1.202601427959094e-10 1.312117935375629e-05 2.637115559487493e-07 0.0006017162627052208
215 4 0.01 1.484041054967734e-07 0.0004714722970303193 7.795872394776903e-08 0.0002483207495594941
215 5 0.05 2.931046422799324e-06 0.002095281902425868 2.063036326685193e-07 0.0004092064470795354
215 6 0.1 2.885756432835078e-06 0.002079075283636921 1.656968787988628e-07 0.0003695744880525265
215 7 0.5 0.004645431279601519 0.0834129162311282 1.648694607005299e-08 0.0001280152277087776

219 0 0.0001 1.932188098026586e-09 5.384454002253965e-05 4.647217835907661e-07 0.0006364877553196591
219 1 0.0005 2.411660281068596e-09 6.015559463542651e-05 1.153314401909086e-07 0.0003917472449563864
219 2 0.001 5.601457980768301e-11 9.230342278350456e-06 1.703389174882383e-07 0.000390003806790995
219 3 0.005 4.05581019177746e-12 2.477129505609223e-06 8.111931809511926e-08 0.0002404347141671259
219 4 0.01 1.435375164352871e-07 0.0004636645962322055 7.125646923943483e-08 0.0002254792551112939
219 5 0.05 2.931447361532149e-06 0.002095373355898777 3.616248822592212e-08 0.0001596484495376416
219 6 0.1 2.886195569848291e-06 0.002079160729059034 2.896786150897006e-08 0.000149858032333805
219 7 0.5 0.004645437848002294 0.08341299283021834 9.250424864659899e-09 8.562630435449137e-05

223 0 0.0001 2.274852014859624e-09 5.833506881765802e-05 4.508240852877492e-09 0.0001272374597274251
223 1 0.0005 2.276495294636096e-09 5.838670179128275e-05 4.825632313481347e-08 0.0002008515565886659
223 2 0.001 5.694132248009892e-11 9.230084817288872e-06 5.777570946365178e-08 0.0002275091131989093
223 3 0.005 4.203445170005186e-12 2.513459606761932e-06 1.801241346844994e-09 5.540235730705501e-05
223 4 0.01 1.433035431349883e-07 0.0004632778781546354 6.507830651701524e-10 2.71623535978982e-05
223 5 0.05 2.931603305695361e-06 0.002095420782054732 7.021774860916694e-09 7.895439000460414e-05
223 6 0.1 2.886487181885967e-06 0.002079231189361995 6.374895700151116e-09 7.563407548438761e-05
223 7 0.5 0.004645462058101948 0.08341309825133901 1.329970585913871e-09 3.537691879773597e-05

227 0 0.0001 2.08389203654674e-09 5.586718034412681e-05 2.88274145284538e-16 1.574650243529874e-08
227 1 0.0005 2.282819663347296e-09 5.847296209779331e-05 5.011580425524644e-16 1.759796008915515e-08
227 2 0.001 4.64553802742889e-11 8.341213665508931e-06 1.747683794369927e-15 3.310554697044665e-08
227 3 0.005 4.249498956875188e-12 2.522430408626302e-06 6.563472975894173e-16 2.135495646982122e-08
227 4 0.01 1.43286310951857e-07 0.0004632576610135723 1.051121587695604e-15 2.614721461569047e-08
227 5 0.05 2.931585354959659e-06 0.002095415160622121 2.35784942862162e-15 3.685951144305477e-08
227 6 0.1 2.88641662351481e-06 0.002079212485108874 4.184285712288979e-15 5.185797613549425e-08
227 7 0.5 0.004645461905940496 0.08341309860333117 1.911548598599484e-14 1.010348330554578e-07



==> results/shifts/backup-3/output_error_shifts_en_case57_bt1.dat <==
0 0 0.0001 0.005393865897491786
0 1 0.0005 0.005392147694683224
0 2 0.001 0.005388296720056977
0 3 0.005 0.005357755204044964
0 4 0.01 0.005320579002377734
0 5 0.05 0.005060010168075261
0 6 0.1 0.004815095910425345
0 7 0.5 0.004877941721676688

1 0 0.0001 0.01204276046174955
1 1 0.0005 0.01202993283909004
1 2 0.001 0.01198430492074644
1 3 0.005 0.05610309848039407
1 4 0.01 0.06041898961204527
1 5 0.05 0.05740568104570978
1 6 0.1 0.05423226870109777
1 7 0.5 0.03681776371906045

2 0 0.0001 NaN
2 1 0.0005 NaN
2 2 0.001 NaN
2 3 0.005 NaN
2 4 0.01 NaN
2 5 0.05 NaN
2 6 0.1 NaN
2 7 0.5 0.008366387177564334

3 0 0.0001 0.5360587475021305
3 1 0.0005 0.07181040147742196
3 2 0.001 0.04020714083526958
3 3 0.005 0.004491760103997862
3 4 0.01 0.003994892220694657
3 5 0.05 NaN
3 6 0.1 NaN
3 7 0.5 NaN

4 0 0.0001 0.007442841808417597
4 1 0.0005 0.008891024025057686
4 2 0.001 0.0007846690122330669
4 3 0.005 NaN
4 4 0.01 490.7577777203204
4 5 0.05 NaN
4 6 0.1 NaN
4 7 0.5 NaN

5 0 0.0001 0.04319173019841534
5 1 0.0005 0.02075866131330208
5 2 0.001 0.01583106505600643
5 3 0.005 NaN
5 4 0.01 0.5933900600893851
5 5 0.05 NaN
5 6 0.1 NaN
5 7 0.5 NaN

6 0 0.0001 0.0434900987010932
6 1 0.0005 0.03894288989633476
6 2 0.001 0.01795057003525537
6 3 0.005 NaN
6 4 0.01 NaN
6 5 0.05 NaN
6 6 0.1 NaN
6 7 0.5 0.0017892274286575

7 0 0.0001 0.01458015766731538
7 1 0.0005 0.03200822661592644
7 2 0.001 0.01271048461329409
7 3 0.005 0.003956092994613422
7 4 0.01 0.004270708333797934
7 5 0.05 NaN
7 6 0.1 NaN
7 7 0.5 NaN

8 0 0.0001 0.00766158475177596
8 1 0.0005 0.003636854850676154
8 2 0.001 0.0001267615350051214
8 3 0.005 0.0001266314925499521
8 4 0.01 7.843435158361322e-05
8 5 0.05 NaN
8 6 0.1 NaN
8 7 0.5 NaN

9 0 0.0001 0.03796702761169576
9 1 0.0005 0.03631402657086058
9 2 0.001 3.261492761825135e-05
9 3 0.005 0.0002704600513657589
9 4 0.01 0.00146111898619085
9 5 0.05 NaN
9 6 0.1 0.002981397734778277
9 7 0.5 NaN

10 0 0.0001 0.002105298767399213
10 1 0.0005 4.323442035155847e-05
10 2 0.001 0.0004099751915195653
10 3 0.005 5.379776719514501e-06
10 4 0.01 2.395053369533776e-05
10 5 0.05 5.278298329137885e-05
10 6 0.1 NaN
10 7 0.5 NaN

11 0 0.0001 5.713517537863757e-05
11 1 0.0005 5.044330073796053e-06
11 2 0.001 2.511844777253862e-05
11 3 0.005 1.527928929787301e-06
11 4 0.01 1.052353054281821e-05
11 5 0.05 5.881488885720433e-05
11 6 0.1 6.253506356423257e-06
11 7 0.5 0.0002877170324051338

12 0 0.0001 6.16098544289376e-06
12 1 0.0005 3.878556480654197e-07
12 2 0.001 2.445823198659353e-07
12 3 0.005 5.074413095550124e-07
12 4 0.01 4.081496854898711e-07
12 5 0.05 1.121699289960333e-07
12 6 0.1 7.463069898325361e-07
12 7 0.5 2.962288291095558e-05

13 0 0.0001 1.018585131965122e-05
13 1 0.0005 4.543667271549356e-07
13 2 0.001 1.70755163492068e-07
13 3 0.005 3.763391787721356e-07
13 4 0.01 2.877956767274891e-07
13 5 0.05 1.357585914435239e-07
13 6 0.1 1.276820228824249e-07
13 7 0.5 4.54933856746093e-07

14 0 0.0001 4.470992453802433e-08
14 1 0.0005 1.29495278842551e-08
14 2 0.001 6.280796984028265e-08
14 3 0.005 1.351844794859281e-07
14 4 0.01 1.311055171452655e-07
14 5 0.05 1.197873443921626e-07
14 6 0.1 1.19234354503563e-07
14 7 0.5 1.130844191698394e-07

15 0 0.0001 4.097149240358361e-08
15 1 0.0005 3.220939218257176e-08
15 2 0.001 1.895970627564469e-08
15 3 0.005 1.311254931615231e-07
15 4 0.01 1.263496053843259e-07
15 5 0.05 1.147325650636277e-07
15 6 0.1 1.160907191251156e-07
15 7 0.5 1.079936342639379e-07

16 0 0.0001 3.304161512442569e-08
16 1 0.0005 1.582099680363535e-08
16 2 0.001 6.880259681136125e-08
16 3 0.005 9.766142835831042e-08
16 4 0.01 1.503909967450026e-07
16 5 0.05 1.173712276515619e-07
16 6 0.1 1.153248101999389e-07
16 7 0.5 1.077886170659282e-07

17 0 0.0001 3.458390809597741e-08
17 1 0.0005 6.762130591437486e-08
17 2 0.001 8.85889454799947e-08
17 3 0.005 1.281992399520777e-07
17 4 0.01 1.057093154713351e-07
17 5 0.05 1.107841844977621e-07
17 6 0.1 1.364305248989994e-07
17 7 0.5 1.035315170523754e-07

18 0 0.0001 1.456606077009423e-08
18 1 0.0005 1.377645354130844e-07
18 2 0.001 1.357618686320503e-07
18 3 0.005 1.32731347119718e-07
18 4 0.01 1.280056222914793e-07
18 5 0.05 1.246538932614321e-07
18 6 0.1 1.609795699756199e-07
18 7 0.5 7.891155357805903e-08

19 0 0.0001 9.441767153816746e-08
19 1 0.0005 1.417851608293034e-07
19 2 0.001 1.405166070955051e-07
19 3 0.005 1.321577703633528e-07
19 4 0.01 1.255343290466237e-07
19 5 0.05 1.119440201778102e-07
19 6 0.1 1.242901941495363e-07
19 7 0.5 1.077394915115432e-07

20 0 0.0001 1.898107892355314e-07
20 1 0.0005 1.732389972702502e-07
20 2 0.001 4.861911279651023e-08
20 3 0.005 1.168296074617658e-07
20 4 0.01 1.135009312843015e-07
20 5 0.05 1.121297434716737e-07
20 6 0.1 1.114769652633559e-07
20 7 0.5 1.06229506883067e-07

21 0 0.0001 9.087130621326829e-08
21 1 0.0005 1.606725273721067e-07
21 2 0.001 9.582682007208406e-08
21 3 0.005 7.678748150758695e-08
21 4 0.01 1.00344061504743e-07
21 5 0.05 9.158160925608336e-08
21 6 0.1 9.319565817432659e-08
21 7 0.5 9.522361817000328e-08

22 0 0.0001 7.058302728913928e-10
22 1 0.0005 2.760054258884316e-08
22 2 0.001 3.589966980318038e-08
22 3 0.005 5.457707088912844e-08
22 4 0.01 1.104247279569107e-07
22 5 0.05 1.082045865802008e-07
22 6 0.1 3.947543202141133e-08
22 7 0.5 1.92917181827506e-08

23 0 0.0001 5.112021362628463e-09
23 1 0.0005 8.909574001442649e-10
23 2 0.001 4.402065790532945e-08
23 3 0.005 7.016796966555604e-08
23 4 0.01 1.059946047450713e-07
23 5 0.05 1.094091005344862e-08
23 6 0.1 2.617987702574167e-09
23 7 0.5 3.046896314070264e-09

24 0 0.0001 1.874824574454796e-09
24 1 0.0005 1.261166175397097e-08
24 2 0.001 1.038879345580023e-08
24 3 0.005 3.232381967360742e-08
24 4 0.01 7.425771046500173e-09
24 5 0.05 7.812493206767579e-10
24 6 0.1 2.088637033740635e-09
24 7 0.5 3.105453814783211e-09

25 0 0.0001 2.725081765178858e-10
25 1 0.0005 1.105452403799989e-08
25 2 0.001 4.881599232265626e-09
25 3 0.005 2.358336064971331e-08
25 4 0.01 4.070556743733588e-09
25 5 0.05 1.233197616682277e-09
25 6 0.1 1.975274127791508e-09
25 7 0.5 1.9071694083347e-09

26 0 0.0001 2.215585766678071e-09
26 1 0.0005 9.788318887368727e-09
26 2 0.001 9.713834459895553e-09
26 3 0.005 2.427878796160014e-08
26 4 0.01 2.581087382601816e-09
26 5 0.05 6.733011700873247e-09
26 6 0.1 2.366172599010588e-09
26 7 0.5 1.086971058006033e-09

27 0 0.0001 2.681938786591605e-14
27 1 0.0005 2.71370744294274e-14
27 2 0.001 2.762982412761567e-14
27 3 0.005 2.816426478391691e-14
27 4 0.01 4.02693133643322e-14
27 5 0.05 2.16799604813014e-13
27 6 0.1 1.116267621286366e-12
27 7 0.5 3.013180526890912e-12



==> results/shifts/backup-3/output_error_shifts_en_case57_bt3.dat <==
0 0 0.0001 0.002037533079032723
0 1 0.0005 0.002037274125013015
0 2 0.001 0.002036739161281945
0 3 0.005 0.002032435810060676
0 4 0.01 0.002027022222463936
0 5 0.05 0.001982548624234326
0 6 0.1 0.001925054283267731
0 7 0.5 0.001507773220116596

1 0 0.0001 0.01204720638769983
1 1 0.0005 0.01199273026476034
1 2 0.001 0.01192521729539735
1 3 0.005 0.01140736007782967
1 4 0.01 0.01081176259742381
1 5 0.05 0.007526871229845375
1 6 0.1 0.005495737390139654
1 7 0.5 0.004219280482777186

2 0 0.0001 0.005574768376451633
2 1 0.0005 0.005560870332103089
2 2 0.001 0.005543668569893431
2 3 0.005 0.005411157433771285
2 4 0.01 0.005256864116078739
2 5 0.05 0.004371741152188746
2 6 0.1 0.003812167209145776
2 7 0.5 0.004061748147354943

3 0 0.0001 0.003980979800878778
3 1 0.0005 0.004016288252304446
3 2 0.001 0.004023914969864187
3 3 0.005 0.004079981237770744
3 4 0.01 0.004138309946141933
3 5 0.05 0.004251579209046481
3 6 0.1 0.003922578502334176
3 7 0.5 0.001989195547872958

4 0 0.0001 0.004489159362290761
4 1 0.0005 0.004576591340270861
4 2 0.001 0.004590489782796411
4 3 0.005 0.004705184621156952
4 4 0.01 0.004858402233506543
4 5 0.05 0.006351333531752347
4 6 0.1 0.008730444433925932
4 7 0.5 0.02600939324570617

5 0 0.0001 0.009373083606875896
5 1 0.0005 0.009136691081158362
5 2 0.001 0.009031310047248543
5 3 0.005 0.008223100722517059
5 4 0.01 0.007333330177544322
5 5 0.05 0.004030109525950181
5 6 0.1 0.006155811125367346
5 7 0.5 0.02222602770866056

6 0 0.0001 0.0001176861496767036
6 1 0.0005 0.000117119383677404
6 2 0.001 0.0001169034715468839
6 3 0.005 0.0001155914352673252
6 4 0.01 0.0001149415466121006
6 5 0.05 0.0001447390930242629
6 6 0.1 0.007994039227737802
6 7 0.5 0.4103112299033426

7 0 0.0001 0.0001605064067697344
7 1 0.0005 0.0001590496424849237
7 2 0.001 0.0001576927925990211
7 3 0.005 0.0001481973487591161
7 4 0.01 0.0001383834478797891
7 5 0.05 0.0001307924233892227
7 6 0.1 0.0002473374243189171
7 7 0.5 0.001392158601612634

8 0 0.0001 0.000176668777160075
8 1 0.0005 0.0001735926423233348
8 2 0.001 0.0001708157269611041
8 3 0.005 0.0001524716220673268
8 4 0.01 0.0001365721389535653
8 5 0.05 0.0001533602858844901
8 6 0.1 0.0003773623019672062
8 7 0.5 0.0009661599998827742

9 0 0.0001 0.00223804270112821
9 1 0.0005 0.00237507067966541
9 2 0.001 0.002400286576145754
9 3 0.005 0.002592412775671052
9 4 0.01 0.002853186014286003
9 5 0.05 0.005505201805671963
9 6 0.1 0.009593511167146596
9 7 0.5 0.003513674192952422

10 0 0.0001 0.0001286485859149572
10 1 0.0005 0.0001408527881996913
10 2 0.001 0.0001556775787279807
10 3 0.005 0.0003484138505456176
10 4 0.01 0.000717567983619097
10 5 0.05 0.00446048317630562
10 6 0.1 0.01157942722842943
10 7 0.5 0.1003113521325014

11 0 0.0001 0.0001258682657343698
11 1 0.0005 8.579585332799826e-05
11 2 0.001 8.55397932161968e-05
11 3 0.005 8.363554073508367e-05
11 4 0.01 8.125792491337828e-05
11 5 0.05 6.801745346378204e-05
11 6 0.1 5.618657435912675e-05
11 7 0.5 2.33733116158784e-05

12 0 0.0001 0.000466002521753186
12 1 0.0005 0.0002891915590277556
12 2 0.001 0.0002820213654923553
12 3 0.005 0.000230244419733467
12 4 0.01 0.0001801371082894491
12 5 0.05 0.0001642630211162715
12 6 0.1 0.0006005967097307373
12 7 0.5 2.774353148843298e-05

13 0 0.0001 8.220328833783828e-05
13 1 0.0005 7.629375315586359e-05
13 2 0.001 7.597642724643774e-05
13 3 0.005 7.428950431609418e-05
13 4 0.01 7.190716287280001e-05
13 5 0.05 5.290696423905013e-05
13 6 0.1 5.607721738188734e-05
13 7 0.5 7.970698689155751e-05

14 0 0.0001 8.303999485468557e-05
14 1 0.0005 7.73642854176838e-05
14 2 0.001 7.711056546620701e-05
14 3 0.005 7.559113589789578e-05
14 4 0.01 7.340251385732148e-05
14 5 0.05 5.40120093458687e-05
14 6 0.1 2.986309691782696e-05
14 7 0.5 7.777696049146819e-07

15 0 0.0001 0.0001883401652446793
15 1 0.0005 0.0001805543821186205
15 2 0.001 0.0001801978273818125
15 3 0.005 0.0001770698655058131
15 4 0.01 0.000170347652295695
15 5 0.05 8.654914806792039e-05
15 6 0.1 3.35278301403117e-05
15 7 0.5 3.116127137228697e-07

16 0 0.0001 0.0001848157085736581
16 1 0.0005 0.0001752713065854286
16 2 0.001 0.0001752583832866209
16 3 0.005 0.0001752955956302717
16 4 0.01 0.0001715628646997911
16 5 0.05 6.559329752269898e-07
16 6 0.1 6.727989942129195e-07
16 7 0.5 4.916136185540703e-07

17 0 0.0001 0.0001839073228730952
17 1 0.0005 0.0001497288962906262
17 2 0.001 7.841397711648364e-05
17 3 0.005 1.738179064154959e-06
17 4 0.01 1.527891052470346e-06
17 5 0.05 1.126191769169432e-06
17 6 0.1 8.948481293678779e-07
17 7 0.5 4.524742225879263e-07

18 0 0.0001 0.0002729864213402555
18 1 0.0005 2.048777844391847e-06
18 2 0.001 9.484103744079426e-07
18 3 0.005 1.052950060088135e-06
18 4 0.01 1.142708201476896e-06
18 5 0.05 1.156243258641469e-06
18 6 0.1 9.629228937907945e-07
18 7 0.5 5.166166184677256e-08

19 0 0.0001 7.750804976819493e-05
19 1 0.0005 1.194683751842154e-06
19 2 0.001 2.101701110658367e-08
19 3 0.005 2.540807193744428e-08
19 4 0.01 2.809990988169897e-08
19 5 0.05 3.492353183427473e-08
19 6 0.1 3.769981184116591e-08
19 7 0.5 3.710115065593605e-08

20 0 0.0001 0.0005966382044072347
20 1 0.0005 7.243054610049936e-08
20 2 0.001 2.004041885202211e-08
20 3 0.005 2.019057294037137e-08
20 4 0.01 2.101420227999368e-08
20 5 0.05 2.098660438572773e-08
20 6 0.1 2.097899865864445e-08
20 7 0.5 2.089437629795802e-08

21 0 0.0001 5.664260055937899e-05
21 1 0.0005 7.007086285265417e-08
21 2 0.001 3.051810511548435e-09
21 3 0.005 3.17115756146403e-14
21 4 0.01 3.598872006135011e-14
21 5 0.05 3.504952530952457e-14
21 6 0.1 3.897747432288347e-14
21 7 0.5 4.382232818599157e-14

22 0 0.0001 4.24119582169784e-06
22 1 0.0005 5.022727257885339e-08
22 2 0.001 1.350500757147902e-11
22 3 0.005 3.156146580016257e-14
22 4 0.01 3.598790940843649e-14
22 5 0.05 3.50495230335367e-14
22 6 0.1 3.897747410234403e-14
22 7 0.5 4.382232824720993e-14

23 0 0.0001 2.059497798590963e-06
23 1 0.0005 4.09762599341631e-08
23 2 0.001 3.295391351614264e-11
23 3 0.005 3.170817770911284e-14
23 4 0.01 3.598647663854593e-14
23 5 0.05 3.504952288861828e-14
23 6 0.1 3.897747409524127e-14
23 7 0.5 4.382232823660399e-14

24 0 0.0001 2.076115051688682e-06
24 1 0.0005 6.748376425630554e-08
24 2 0.001 9.158604881626613e-13
24 3 0.005 3.208176841188765e-14
24 4 0.01 3.598652314063267e-14
24 5 0.05 3.50495217920462e-14
24 6 0.1 3.897747410770795e-14
24 7 0.5 4.38223282464624e-14

25 0 0.0001 2.24070297840564e-06
25 1 0.0005 5.705061595125429e-08
25 2 0.001 3.032688136480585e-12
25 3 0.005 3.207038101973628e-14
25 4 0.01 3.598631984334355e-14
25 5 0.05 3.504952169290675e-14
25 6 0.1 3.897747412261829e-14
25 7 0.5 4.382232823881118e-14

26 0 0.0001 2.924123950776064e-06
26 1 0.0005 1.597488227747275e-08
26 2 0.001 4.434994096388081e-12
26 3 0.005 3.207171267164402e-14
26 4 0.01 3.598640158237556e-14
26 5 0.05 3.50495218549624e-14
26 6 0.1 3.897747412804604e-14
26 7 0.5 4.382232824479157e-14

27 0 0.0001 4.096587738139266e-14
27 1 0.0005 5.595174879127577e-14
27 2 0.001 3.093774556481516e-14
27 3 0.005 3.20822037905552e-14
27 4 0.01 3.598642509847715e-14
27 5 0.05 3.504952244199583e-14
27 6 0.1 3.897747422692804e-14
27 7 0.5 4.382232821969346e-14



==> results/shifts/backup-3/output_error_shifts_en_case57_bt5.dat <==
0 0 0.0001 0.002037647632920002
0 1 0.0005 0.002037844766310959
0 2 0.001 0.002037874909077884
0 3 0.005 0.002037897667493453
0 4 0.01 0.002037425996069926
0 5 0.05 0.002017530617248698
0 6 0.1 0.001966219221296725
0 7 0.5 0.001434842987275427

1 0 0.0001 0.0120392532042255
1 1 0.0005 0.01195348169159249
1 2 0.001 0.01184802647608922
1 3 0.005 0.01106914637922769
1 4 0.01 0.01023540594359455
1 5 0.05 0.006636209164500835
1 6 0.1 0.005147756921772862
1 7 0.5 0.006013072485661256

2 0 0.0001 0.005574177424971372
2 1 0.0005 0.00555812142797119
2 2 0.001 0.00553829510677434
2 3 0.005 0.005388807372827778
2 4 0.01 0.005222062482252417
2 5 0.05 0.00441709933157624
2 6 0.1 0.004070472022277242
2 7 0.5 0.004856319894372951

3 0 0.0001 0.003994909758597504
3 1 0.0005 0.004015087051908846
3 2 0.001 0.004021533518107794
3 3 0.005 0.004069130008602376
3 4 0.01 0.004119338485458509
3 5 0.05 0.004258215844459245
3 6 0.1 0.004078077140916198
3 7 0.5 0.006231765243670978

4 0 0.0001 0.00452704494605225
4 1 0.0005 0.00457599616673129
4 2 0.001 0.004589646585851794
4 3 0.005 0.004705187142037948
4 4 0.01 0.004864635610445424
4 5 0.05 0.006475407203942217
4 6 0.1 0.008663410320339173
4 7 0.5 0.01039198379856418

5 0 0.0001 0.009291828658303325
5 1 0.0005 0.009097718371938863
5 2 0.001 0.008953176767336627
5 3 0.005 0.007891128319628718
5 4 0.01 0.006796092308462878
5 5 0.05 0.004074855447309744
5 6 0.1 0.009886904969548698
5 7 0.5 0.006848841056939592

6 0 0.0001 0.000117448374375783
6 1 0.0005 0.0001169651599332966
6 2 0.001 0.0001166051715135314
6 3 0.005 0.000114475299706112
6 4 0.01 0.0001135070925600301
6 5 0.05 0.00409172617632212
6 6 0.1 0.007224225934585091
6 7 0.5 0.006828859841967293

7 0 0.0001 0.0001597487113946358
7 1 0.0005 0.000155746358661352
7 2 0.001 0.0001518018301500423
7 3 0.005 0.0001333331336944333
7 4 0.01 0.0001231033020832398
7 5 0.05 0.004086599212851668
7 6 0.1 0.007519541500038746
7 7 0.5 0.02358939561989026

8 0 0.0001 0.005502340040587793
8 1 0.0005 0.0001551901973447358
8 2 0.001 0.0001504292779554102
8 3 0.005 0.000134867443419139
8 4 0.01 0.0001261906917414427
8 5 0.05 0.0001275505343542351
8 6 0.1 0.0001827169891608336
8 7 0.5 0.0005316615175442827

9 0 0.0001 0.003523966233648382
9 1 0.0005 0.00520807830697365
9 2 0.001 0.00563222110275698
9 3 0.005 0.006040183907992483
9 4 0.01 0.005957926078578853
9 5 0.05 0.004736318342914596
9 6 0.1 0.003944475293546201
9 7 0.5 0.0005570802574077723

10 0 0.0001 0.000113142711583601
10 1 0.0005 9.127849411617376e-05
10 2 0.001 9.059254865761469e-05
10 3 0.005 8.586228652130672e-05
10 4 0.01 8.269978406687141e-05
10 5 0.05 0.000290073178951096
10 6 0.1 0.0002071442294655428
10 7 0.5 0.0002793388166382886

11 0 0.0001 9.133681975693991e-05
11 1 0.0005 7.406855794653004e-05
11 2 0.001 7.264105544918867e-05
11 3 0.005 6.88621830546431e-05
11 4 0.01 6.725449990278649e-05
11 5 0.05 5.905515339407966e-05
11 6 0.1 4.63084018607773e-05
11 7 0.5 0.0003407685428811005

12 0 0.0001 0.0004320115589611089
12 1 0.0005 0.000317201695608399
12 2 0.001 0.0003169476058539563
12 3 0.005 0.0002792682917647599
12 4 0.01 0.0002316368443984381
12 5 0.05 9.428328435992079e-05
12 6 0.1 5.11136530761823e-05
12 7 0.5 0.0002625507951619574

13 0 0.0001 7.563073623761015e-05
13 1 0.0005 7.002849693330977e-05
13 2 0.001 6.853154165796871e-05
13 3 0.005 0.0001745432277890211
13 4 0.01 0.0001672048134342875
13 5 0.05 0.0001703602224109502
13 6 0.1 0.0001722191414259522
13 7 0.5 0.001211059524636853

14 0 0.0001 7.800127180087429e-05
14 1 0.0005 7.565536848818932e-05
14 2 0.001 7.631165218251688e-05
14 3 0.005 7.462511148661851e-05
14 4 0.01 7.20275633267553e-05
14 5 0.05 6.228810659051119e-05
14 6 0.1 3.503422183381881e-05
14 7 0.5 0.0001924837000282071

15 0 0.0001 0.0001848891734324389
15 1 0.0005 0.0001761205212909917
15 2 0.001 0.000174118984309178
15 3 0.005 0.0001632233167837348
15 4 0.01 0.0001531462052405816
15 5 0.05 9.780094795386169e-05
15 6 0.1 5.867283571575209e-05
15 7 0.5 0.0007269328305214316

16 0 0.0001 0.0001821217482407005
16 1 0.0005 0.0001741741336715732
16 2 0.001 0.0001730815605214722
16 3 0.005 0.0001650416902311717
16 4 0.01 0.0001554583268871351
16 5 0.05 7.747439262970271e-05
16 6 0.1 1.500958572327171e-05
16 7 0.5 0.001039477110550199

17 0 0.0001 0.0001821097373925273
17 1 0.0005 0.0001674264786951044
17 2 0.001 0.0001575669098167937
17 3 0.005 4.73681714326104e-06
17 4 0.01 2.173966727697842e-06
17 5 0.05 4.214132038406475e-06
17 6 0.1 1.666353243145365e-05
17 7 0.5 0.001046787471107412

18 0 0.0001 0.0002785893539109961
18 1 0.0005 7.346624157975084e-07
18 2 0.001 1.180053317565781e-06
18 3 0.005 1.077630593227878e-06
18 4 0.01 1.212074632846214e-06
18 5 0.05 2.156949684268905e-06
18 6 0.1 7.571769010086935e-06
18 7 0.5 0.001244956724910036

19 0 0.0001 0.0001847179830387297
19 1 0.0005 9.841789921470643e-07
19 2 0.001 6.649341463779375e-07
19 3 0.005 1.687363668059813e-08
19 4 0.01 2.503593489879318e-08
19 5 0.05 7.715129757972201e-07
19 6 0.1 9.970952310891612e-06
19 7 0.5 2.331388061465358e-06

20 0 0.0001 0.000277502635988802
20 1 0.0005 2.862416182008121e-06
20 2 0.001 3.751651832718151e-08
20 3 0.005 2.028542677000059e-08
20 4 0.01 2.463114084801792e-08
20 5 0.05 7.9584931371961e-07
20 6 0.1 9.853416924316123e-06
20 7 0.5 9.209728034941361e-08

21 0 0.0001 1.726926966694184e-05
21 1 0.0005 0.0001105012087216655
21 2 0.001 3.093724280039403e-09
21 3 0.005 1.088150553647949e-07
21 4 0.01 1.189224220460183e-07
21 5 0.05 1.444494281095642e-07
21 6 0.1 1.688690328346365e-09
21 7 0.5 2.506324946205266e-14

22 0 0.0001 1.186453060041288e-05
22 1 0.0005 8.079340799475468e-06
22 2 0.001 1.109888574126217e-08
22 3 0.005 1.164408619889009e-10
22 4 0.01 1.247610473953399e-10
22 5 0.05 1.011220370732506e-10
22 6 0.1 6.715307185145498e-14
22 7 0.5 2.522640814033916e-14

23 0 0.0001 1.477821050526966e-05
23 1 0.0005 1.39072570771658e-06
23 2 0.001 3.859671045801151e-09
23 3 0.005 5.708636500630826e-11
23 4 0.01 5.061161576313865e-11
23 5 0.05 5.907393480559716e-11
23 6 0.1 5.704547174251146e-14
23 7 0.5 2.522610297120247e-14

24 0 0.0001 1.44930238261247e-05
24 1 0.0005 6.829423920256546e-06
24 2 0.001 1.526690229571717e-09
24 3 0.005 2.932994536095841e-10
24 4 0.01 3.02218818139267e-10
24 5 0.05 2.124082457245168e-10
24 6 0.1 1.291897195039314e-13
24 7 0.5 2.522596202692185e-14

25 0 0.0001 1.480583850619973e-05
25 1 0.0005 0.0004521835425364618
25 2 0.001 2.164373209517501e-09
25 3 0.005 2.410533427137511e-12
25 4 0.01 1.878181732612706e-12
25 5 0.05 7.519899097116231e-13
25 6 0.1 2.955360134486636e-14
25 7 0.5 2.52245648723975e-14

26 0 0.0001 1.921242073488748e-05
26 1 0.0005 7.61609280124665e-05
26 2 0.001 2.169620633540187e-10
26 3 0.005 2.731569164156613e-14
26 4 0.01 5.475402044644643e-14
26 5 0.05 3.817272932787044e-14
26 6 0.1 2.878794050867126e-14
26 7 0.5 2.522463872727538e-14

27 0 0.0001 2.711436982998544e-14
27 1 0.0005 6.917961122026643e-14
27 2 0.001 5.534414073318101e-14
27 3 0.005 2.75831149437414e-14
27 4 0.01 3.482727836704533e-14
27 5 0.05 3.013316973991236e-14
27 6 0.1 2.865574368594198e-14
27 7 0.5 2.522465299933035e-14



==> results/shifts/backup-3/output_error_shifts_en_case57_bt7.dat <==
0 0 0.0001 0.002038075421793134
0 1 0.0005 0.002039119547598551
0 2 0.001 0.002040391986531021
0 3 0.005 0.002049271044768231
0 4 0.01 0.002057529546792242
0 5 0.05 0.002057891091111958
0 6 0.1 0.0019929159287403
0 7 0.5 0.001424568607625019

1 0 0.0001 0.01202339122631542
1 1 0.0005 0.0118763166242626
1 2 0.001 0.01169879463467992
1 3 0.005 0.01049199073152484
1 4 0.01 0.009377428733750588
1 5 0.05 0.006039878157150882
1 6 0.1 0.005206276631589564
1 7 0.5 0.006638897715696072

2 0 0.0001 0.005573079037343721
2 1 0.0005 0.005553053903510506
2 2 0.001 0.005528541465023545
2 3 0.005 0.00535261025922051
2 4 0.01 0.005173683406882037
2 5 0.05 0.004506978524997532
2 6 0.1 0.004312224868970892
2 7 0.5 0.005220586865682975

3 0 0.0001 0.004010405142816044
3 1 0.0005 0.004017667812892247
3 2 0.001 0.004026637220688053
3 3 0.005 0.004092416142866535
3 4 0.01 0.004161427516331734
3 5 0.05 0.004391270085694008
3 6 0.1 0.004286639664234577
3 7 0.5 0.005708682275282205

4 0 0.0001 0.004565743611271755
4 1 0.0005 0.004579233629702229
4 2 0.001 0.004596484031294044
4 3 0.005 0.004753113388334299
4 4 0.01 0.004979361030119997
4 5 0.05 0.007073256286701479
4 6 0.1 0.009279373455010495
4 7 0.5 0.008065195210604427

5 0 0.0001 0.00919803874344061
5 1 0.0005 0.009004105610234467
5 2 0.001 0.008771143208807473
5 3 0.005 0.007208449064763853
5 4 0.01 0.005846036203771453
5 5 0.05 0.004536333576213067
5 6 0.1 0.008119721057620908
5 7 0.5 0.006192148572246467

6 0 0.0001 0.0001172136127471997
6 1 0.0005 0.0001167071567023238
6 2 0.001 0.0001161277857883161
6 3 0.005 0.000113358458323622
6 4 0.01 0.0001134752530473177
6 5 0.05 0.004362006050438851
6 6 0.1 0.007923968103224311
6 7 0.5 0.006303778292774142

7 0 0.0001 0.0001567339802611264
7 1 0.0005 0.0001472041653526045
7 2 0.001 0.0001398996982381125
7 3 0.005 0.000121890404801602
7 4 0.01 0.0001161828960010468
7 5 0.05 0.004434007212558609
7 6 0.1 0.008534529967341756
7 7 0.5 0.02149909911320798

8 0 0.0001 0.005691239597959179
8 1 0.0005 0.0001467735483470749
8 2 0.001 0.0001417286313269484
8 3 0.005 0.0001276376162174866
8 4 0.01 0.0001204733820948996
8 5 0.05 0.0001388837316022363
8 6 0.1 0.0002002684008412695
8 7 0.5 0.0005222177850270923

9 0 0.0001 0.005203647693470445
9 1 0.0005 0.005962229858716347
9 2 0.001 0.00611601045127902
9 3 0.005 0.006040587087096825
9 4 0.01 0.005718731146846492
9 5 0.05 0.004162231345650573
9 6 0.1 0.003391233462746641
9 7 0.5 0.0005266215960720771

10 0 0.0001 9.129741666274129e-05
10 1 0.0005 8.922919782714226e-05
10 2 0.001 8.734130597564605e-05
10 3 0.005 8.225808905494018e-05
10 4 0.01 7.896735181939433e-05
10 5 0.05 0.0001763913067544557
10 6 0.1 0.0001073341867953976
10 7 0.5 0.0002628525246524432

11 0 0.0001 9.596994484272077e-05
11 1 0.0005 0.0001172630471437503
11 2 0.001 0.0001276929353753671
11 3 0.005 6.539756058599849e-05
11 4 0.01 6.44746018295245e-05
11 5 0.05 5.58421099512704e-05
11 6 0.1 4.484071452782294e-05
11 7 0.5 0.0002569275175298662

12 0 0.0001 0.0003255041127210549
12 1 0.0005 0.0003358427687526779
12 2 0.001 0.0003356518437239138
12 3 0.005 0.0003027121316459604
12 4 0.01 0.0002812306963391184
12 5 0.05 6.212262268767632e-05
12 6 0.1 4.561709324562646e-05
12 7 0.5 0.000202128645272853

13 0 0.0001 6.997606748844053e-05
13 1 0.0005 6.594685407763718e-05
13 2 0.001 6.408360736716637e-05
13 3 0.005 6.270439347194048e-05
13 4 0.01 6.557082169950473e-05
13 5 0.05 0.0002300511324256003
13 6 0.1 0.0002193545809640987
13 7 0.5 0.0007926367739946366

14 0 0.0001 7.636695703283451e-05
14 1 0.0005 7.615330031941918e-05
14 2 0.001 7.507348732747252e-05
14 3 0.005 6.840858358287647e-05
14 4 0.01 6.563079032255937e-05
14 5 0.05 6.679571205042975e-05
14 6 0.1 5.687633115301195e-05
14 7 0.5 0.0003483801146809442

15 0 0.0001 0.0001760075242454119
15 1 0.0005 0.000173735289107259
15 2 0.001 0.000171465707974017
15 3 0.005 0.000162861665943481
15 4 0.01 0.0001551873812344731
15 5 0.05 0.0001125468538636931
15 6 0.1 7.76281559249322e-05
15 7 0.5 0.0005736089902536653

16 0 0.0001 0.0001739765100954962
16 1 0.0005 0.0001743335186973344
16 2 0.001 0.0001733913985761075
16 3 0.005 0.0001663432757625588
16 4 0.01 0.0001582384166501401
16 5 0.05 9.690730663391959e-05
16 6 0.1 1.558076573167483e-05
16 7 0.5 0.0008127319158285683

17 0 0.0001 0.000172756779365127
17 1 0.0005 0.0001712840798556404
17 2 0.001 0.0001672230136517549
17 3 0.005 6.612097055801374e-05
17 4 0.01 4.058926853929954e-06
17 5 0.05 4.804299137939521e-06
17 6 0.1 1.72775180663446e-05
17 7 0.5 0.0008122594652109508

18 0 0.0001 9.407886634143934e-06
18 1 0.0005 2.789938834815114e-06
18 2 0.001 1.516113712747034e-06
18 3 0.005 1.092993144931206e-06
18 4 0.01 1.253273781086465e-06
18 5 0.05 2.423883752759713e-06
18 6 0.1 7.829873471716852e-06
18 7 0.5 0.0009704311199029952

19 0 0.0001 0.0002681947519010351
19 1 0.0005 3.272083449233099e-06
19 2 0.001 1.746246487862007e-06
19 3 0.005 2.881135492992014e-08
19 4 0.01 2.742058777115401e-08
19 5 0.05 9.265296980810132e-07
19 6 0.1 9.931351855198112e-06
19 7 0.5 0.001064280779857375

20 0 0.0001 0.0002082322929642283
20 1 0.0005 1.329615662419851e-06
20 2 0.001 6.530683730630053e-08
20 3 0.005 2.035840879910767e-08
20 4 0.01 2.629044773349792e-08
20 5 0.05 9.794945955642867e-07
20 6 0.1 1.016878986149383e-05
20 7 0.5 0.001322287462122901

21 0 0.0001 0.000161019053250509
21 1 0.0005 4.40936483354791e-06
21 2 0.001 4.295206131286644e-09
21 3 0.005 1.094336824835418e-07
21 4 0.01 1.179924600596564e-07
21 5 0.05 1.612660736349517e-07
21 6 0.1 2.934301407862274e-07
21 7 0.5 5.394604588058596e-10

22 0 0.0001 0.0002104961632462258
22 1 0.0005 1.152258364599239e-07
22 2 0.001 6.703117253862684e-09
22 3 0.005 1.205453109671546e-10
22 4 0.01 1.281768856789115e-10
22 5 0.05 1.456369074262248e-10
22 6 0.1 4.469896237416093e-11
22 7 0.5 4.106848113117647e-14

23 0 0.0001 6.195371413780638e-05
23 1 0.0005 1.118509565603927e-07
23 2 0.001 4.333685204455495e-09
23 3 0.005 5.681676149824435e-11
23 4 0.01 4.957124298467551e-11
23 5 0.05 6.108833738526853e-11
23 6 0.1 2.359669012137514e-11
23 7 0.5 5.934477267556513e-14

24 0 0.0001 0.0001030375366308103
24 1 0.0005 7.018824583165814e-07
24 2 0.001 6.746678355211566e-10
24 3 0.005 2.918435678789111e-10
24 4 0.01 2.910492003189483e-10
24 5 0.05 2.367025695542308e-10
24 6 0.1 5.64299777526905e-11
24 7 0.5 6.513759674650163e-14

25 0 0.0001 0.0001341768630306598
25 1 0.0005 1.881213225878303e-06
25 2 0.001 9.570369482466919e-10
25 3 0.005 2.014605749280705e-12
25 4 0.01 1.801176498856119e-12
25 5 0.05 1.004080494028338e-12
25 6 0.1 4.130187781623565e-13
25 7 0.5 1.666353309782833e-14

26 0 0.0001 2.052886079016509e-05
26 1 0.0005 1.733468313259529e-07
26 2 0.001 2.690964271374459e-11
26 3 0.005 5.404497497074412e-14
26 4 0.01 5.372195813268474e-14
26 5 0.05 4.045825532780082e-14
26 6 0.1 4.218684739123851e-14
26 7 0.5 1.697086699852963e-14

27 0 0.0001 8.278152952230575e-14
27 1 0.0005 2.21219593110079e-14
27 2 0.001 2.999795376306355e-14
27 3 0.005 2.870828739309592e-14
27 4 0.01 3.524121950770173e-14
27 5 0.05 3.054365987337472e-14
27 6 0.1 2.918416972218798e-14
27 7 0.5 1.701092360593685e-14



==> results/shifts/backup-3/output_error_shifts_sm_case57_bt1.dat <==
0 0 0.0001 0.0008730874833483768
0 1 0.0005 0.0008730835140357147
0 2 0.001 0.000873078607521993
0 3 0.005 0.0008730426455761919
0 4 0.01 0.000873005969803529
0 5 0.05 0.0008731056262977631
0 6 0.1 0.0008745252692611168
0 7 0.5 0.001059177712744377

1 0 0.0001 0.0008735558404807488
1 1 0.0005 0.00441166118374361
1 2 0.001 0.006822390318721882
1 3 0.005 0.01302746861681512
1 4 0.01 0.01411303643816009
1 5 0.05 0.01984340928403698
1 6 0.1 0.02112481382556722
1 7 0.5 0.01728686346598201

2 0 0.0001 NaN
2 1 0.0005 NaN
2 2 0.001 NaN
2 3 0.005 16.31494750026522
2 4 0.01 2.328226442694692
2 5 0.05 0.001853640192433116
2 6 0.1 0.001268281450547429
2 7 0.5 0.0003697048713456913

3 0 0.0001 NaN
3 1 0.0005 NaN
3 2 0.001 NaN
3 3 0.005 NaN
3 4 0.01 NaN
3 5 0.05 NaN
3 6 0.1 NaN
3 7 0.5 1.843343677000521e-05

4 0 0.0001 NaN
4 1 0.0005 NaN
4 2 0.001 NaN
4 3 0.005 NaN
4 4 0.01 NaN
4 5 0.05 NaN
4 6 0.1 0.0005838482547833677
4 7 0.5 1.18735805897982e-05

5 0 0.0001 NaN
5 1 0.0005 NaN
5 2 0.001 NaN
5 3 0.005 NaN
5 4 0.01 NaN
5 5 0.05 NaN
5 6 0.1 NaN
5 7 0.5 NaN

6 0 0.0001 NaN
6 1 0.0005 NaN
6 2 0.001 NaN
6 3 0.005 NaN
6 4 0.01 NaN
6 5 0.05 NaN
6 6 0.1 NaN
6 7 0.5 NaN

7 0 0.0001 0.02243501202303422
7 1 0.0005 NaN
7 2 0.001 NaN
7 3 0.005 NaN
7 4 0.01 NaN
7 5 0.05 NaN
7 6 0.1 NaN
7 7 0.5 NaN

8 0 0.0001 0.0003835630047118147
8 1 0.0005 NaN
8 2 0.001 NaN
8 3 0.005 NaN
8 4 0.01 NaN
8 5 0.05 NaN
8 6 0.1 NaN
8 7 0.5 NaN

9 0 0.0001 0.01635794965985123
9 1 0.0005 NaN
9 2 0.001 NaN
9 3 0.005 NaN
9 4 0.01 NaN
9 5 0.05 NaN
9 6 0.1 NaN
9 7 0.5 NaN

10 0 0.0001 1.572499494947544
10 1 0.0005 NaN
10 2 0.001 NaN
10 3 0.005 NaN
10 4 0.01 NaN
10 5 0.05 NaN
10 6 0.1 NaN
10 7 0.5 NaN

11 0 0.0001 0.00138664298190535
11 1 0.0005 NaN
11 2 0.001 NaN
11 3 0.005 NaN
11 4 0.01 NaN
11 5 0.05 NaN
11 6 0.1 NaN
11 7 0.5 NaN

12 0 0.0001 0.0001624911144352192
12 1 0.0005 2.768070261301604e-05
12 2 0.001 NaN
12 3 0.005 NaN
12 4 0.01 NaN
12 5 0.05 NaN
12 6 0.1 NaN
12 7 0.5 NaN

13 0 0.0001 0.000438458534099113
13 1 0.0005 3.644802029072625e-05
13 2 0.001 2.352227274913398e-05
13 3 0.005 0.2755820317191439
13 4 0.01 NaN
13 5 0.05 NaN
13 6 0.1 NaN
13 7 0.5 NaN

14 0 0.0001 7.32038688302146e-05
14 1 0.0005 8.357187579495017e-06
14 2 0.001 0.001759917857274595
14 3 0.005 NaN
14 4 0.01 NaN
14 5 0.05 NaN
14 6 0.1 3.532322322810562e-05
14 7 0.5 NaN

15 0 0.0001 7.03338148770204e-05
15 1 0.0005 7.384111506801045e-06
15 2 0.001 2.311565258199301e-05
15 3 0.005 NaN
15 4 0.01 NaN
15 5 0.05 NaN
15 6 0.1 NaN
15 7 0.5 NaN

16 0 0.0001 4.285946253584405e-05
16 1 0.0005 1.749288546030165e-05
16 2 0.001 5.778070571284263e-05
16 3 0.005 NaN
16 4 0.01 NaN
16 5 0.05 NaN
16 6 0.1 NaN
16 7 0.5 NaN

17 0 0.0001 2.213468397060679e-05
17 1 0.0005 2.083528328632949e-05
17 2 0.001 7.220852152338737e-06
17 3 0.005 NaN
17 4 0.01 NaN
17 5 0.05 1.795998948597736e-05
17 6 0.1 1.631923399372745e-05
17 7 0.5 1.440739664756722e-05

18 0 0.0001 2.855918629784519e-05
18 1 0.0005 2.026184554828911e-05
18 2 0.001 1.607279787501908e-05
18 3 0.005 NaN
18 4 0.01 8.074335691376907e-06
18 5 0.05 NaN
18 6 0.1 NaN
18 7 0.5 NaN

19 0 0.0001 4.185309493282982e-05
19 1 0.0005 2.445077436121629e-05
19 2 0.001 2.104016001854665e-05
19 3 0.005 3.013808257301073e-05
19 4 0.01 7.66543512925219e-05
19 5 0.05 7.897108597710716e-06
19 6 0.1 1.30550203886899e-05
19 7 0.5 NaN

20 0 0.0001 4.541979077579457e-05
20 1 0.0005 2.421525837656605e-05
20 2 0.001 2.172940888027384e-05
20 3 0.005 2.747079270858067e-05
20 4 0.01 7.266064603364791e-05
20 5 0.05 NaN
20 6 0.1 0.0001815310442010359
20 7 0.5 NaN

21 0 0.0001 4.640189729443222e-05
21 1 0.0005 2.787476157222749e-05
21 2 0.001 2.572122773216134e-05
21 3 0.005 1.928568756966464e-05
21 4 0.01 3.094022087503407e-05
21 5 0.05 7.892561663396178e-06
21 6 0.1 8.610284489842297e-06
21 7 0.5 NaN

22 0 0.0001 4.687777852383209e-05
22 1 0.0005 2.258303210100911e-05
22 2 0.001 1.902392505313333e-05
22 3 0.005 7.348047686978693e-06
22 4 0.01 6.908678233805943e-06
22 5 0.05 6.885659509615637e-06
22 6 0.1 7.178051268117072e-06
22 7 0.5 1.687602866835148e-05

23 0 0.0001 3.948362468028533e-05
23 1 0.0005 2.229600194898471e-05
23 2 0.001 2.050670181018381e-05
23 3 0.005 8.864763581783739e-06
23 4 0.01 7.641255157633346e-06
23 5 0.05 6.871338709262807e-06
23 6 0.1 7.01370279310708e-06
23 7 0.5 4.320566884957827e-05

24 0 0.0001 4.289618211540134e-05
24 1 0.0005 2.135113643066018e-05
24 2 0.001 1.86990226800347e-05
24 3 0.005 7.601451638516519e-06
24 4 0.01 6.9914250199833e-06
24 5 0.05 6.913482156225658e-06
24 6 0.1 6.939427436706237e-06
24 7 0.5 8.776256740577774e-06

25 0 0.0001 3.940027618836747e-05
25 1 0.0005 2.137865156746416e-05
25 2 0.001 1.770221062972768e-05
25 3 0.005 7.024121461674885e-06
25 4 0.01 6.9490527848797e-06
25 5 0.05 6.864001357985138e-06
25 6 0.1 7.098889115619845e-06
25 7 0.5 9.082948406220486e-06

26 0 0.0001 3.617409937336222e-05
26 1 0.0005 2.127330691887277e-05
26 2 0.001 1.768241396839129e-05
26 3 0.005 7.078141909807206e-06
26 4 0.01 6.89727788237767e-06
26 5 0.05 6.858847535784037e-06
26 6 0.1 6.85259969756744e-06
26 7 0.5 6.866757061152064e-06

27 0 0.0001 3.349501824603681e-05
27 1 0.0005 1.957949409627255e-05
27 2 0.001 1.619197730343978e-05
27 3 0.005 6.895895633698676e-06
27 4 0.01 7.032277805274055e-06
27 5 0.05 6.856206687611732e-06
27 6 0.1 6.84614861762827e-06
27 7 0.5 6.83662499544917e-06

28 0 0.0001 3.392245610126674e-05
28 1 0.0005 1.976809328547469e-05
28 2 0.001 1.635618542708474e-05
28 3 0.005 6.896664910562041e-06
28 4 0.01 6.988970805854609e-06
28 5 0.05 6.842770781034172e-06
28 6 0.1 6.826726346321797e-06
28 7 0.5 6.9364932743074e-06

29 0 0.0001 3.342662050317162e-05
29 1 0.0005 1.96810602563804e-05
29 2 0.001 1.618622735879611e-05
29 3 0.005 6.90732601654966e-06
29 4 0.01 6.974374865613056e-06
29 5 0.05 6.850122905815628e-06
29 6 0.1 6.836956769703154e-06
29 7 0.5 6.992481546613672e-06

30 0 0.0001 3.481310344879621e-05
30 1 0.0005 1.975487261973194e-05
30 2 0.001 1.629228991215748e-05
30 3 0.005 6.953971119911879e-06
30 4 0.01 6.92565026973973e-06
30 5 0.05 6.853561279099715e-06
30 6 0.1 6.840196495891433e-06
30 7 0.5 6.931049816908913e-06

31 0 0.0001 3.441281267262781e-05
31 1 0.0005 2.004772371290731e-05
31 2 0.001 1.625311442986543e-05
31 3 0.005 6.94738854718797e-06
31 4 0.01 6.945112414876294e-06
31 5 0.05 6.874179680213279e-06
31 6 0.1 6.85480543277359e-06
31 7 0.5 6.915963245540184e-06

32 0 0.0001 4.542310137665734e-05
32 1 0.0005 1.986359800564575e-05
32 2 0.001 1.623962101800045e-05
32 3 0.005 6.96924973187168e-06
32 4 0.01 6.913122649413748e-06
32 5 0.05 6.880027031796244e-06
32 6 0.1 6.853522851942068e-06
32 7 0.5 6.867967195860149e-06

33 0 0.0001 3.985760310928592e-05
33 1 0.0005 2.005190011015246e-05
33 2 0.001 1.607893562945155e-05
33 3 0.005 6.96503988750896e-06
33 4 0.01 6.914139236635418e-06
33 5 0.05 6.978524436188897e-06
33 6 0.1 6.93580864020712e-06
33 7 0.5 6.897653484299765e-06

34 0 0.0001 3.979368092499882e-05
34 1 0.0005 1.989510127120799e-05
34 2 0.001 1.666752481658134e-05
34 3 0.005 7.14616186392486e-06
34 4 0.01 6.908368452691322e-06
34 5 0.05 6.938580181419315e-06
34 6 0.1 6.891922392630388e-06
34 7 0.5 6.892407745204358e-06

35 0 0.0001 4.963773258085985e-05
35 1 0.0005 2.117401782599423e-05
35 2 0.001 1.649055740554655e-05
35 3 0.005 6.862787261752166e-06
35 4 0.01 7.094774972251773e-06
35 5 0.05 7.266012249201105e-06
35 6 0.1 7.164950940304598e-06
35 7 0.5 6.883146337782234e-06

36 0 0.0001 4.694822509823016e-05
36 1 0.0005 1.88711265566771e-05
36 2 0.001 1.56735305707024e-05
36 3 0.005 6.851355834537682e-06
36 4 0.01 6.996478253100899e-06
36 5 0.05 7.558608967379784e-06
36 6 0.1 7.461556798834538e-06
36 7 0.5 6.907831801562368e-06

37 0 0.0001 4.476914935482597e-05
37 1 0.0005 2.293344343172352e-05
37 2 0.001 2.169519522623448e-05
37 3 0.005 6.90350674346394e-06
37 4 0.01 7.450907464141828e-06
37 5 0.05 7.508643831779856e-06
37 6 0.1 7.275572491665555e-06
37 7 0.5 6.883070416658006e-06

38 0 0.0001 6.357310512158739e-05
38 1 0.0005 2.814782224277935e-05
38 2 0.001 2.674964246031767e-05
38 3 0.005 6.856923401650083e-06
38 4 0.01 7.198579776748768e-06
38 5 0.05 7.580881161800666e-06
38 6 0.1 7.426448101356431e-06
38 7 0.5 6.899129306478239e-06

39 0 0.0001 6.855517171723257e-05
39 1 0.0005 1.406319077351103e-05
39 2 0.001 1.137269593786486e-05
39 3 0.005 7.090110641544516e-06
39 4 0.01 7.611306201020011e-06
39 5 0.05 8.851735762580875e-06
39 6 0.1 8.514045842803251e-06
39 7 0.5 7.040041894695486e-06

40 0 0.0001 7.346759905461975e-05
40 1 0.0005 1.42140867389588e-05
40 2 0.001 1.066155312465474e-05
40 3 0.005 7.499722488688786e-06
40 4 0.01 7.89557583165269e-06
40 5 0.05 9.33819635639079e-06
40 6 0.1 9.157094265376806e-06
40 7 0.5 6.962555633228476e-06

41 0 0.0001 7.69356719361896e-05
41 1 0.0005 1.833556163399865e-05
41 2 0.001 1.428152502408948e-05
41 3 0.005 7.362385010446643e-06
41 4 0.01 7.782930287681669e-06
41 5 0.05 9.199811431908186e-06
41 6 0.1 9.17877336608125e-06
41 7 0.5 7.110292360319509e-06

42 0 0.0001 7.804395734517335e-05
42 1 0.0005 1.939890061954e-05
42 2 0.001 1.559854531711785e-05
42 3 0.005 7.185721255701274e-06
42 4 0.01 7.636431294436479e-06
42 5 0.05 7.89283667166748e-06
42 6 0.1 7.382987044548951e-06
42 7 0.5 7.208996433016806e-06

43 0 0.0001 5.977122601309847e-05
43 1 0.0005 1.949730522839312e-05
43 2 0.001 1.642803807655141e-05
43 3 0.005 6.826045226260651e-06
43 4 0.01 6.88079592816108e-06
43 5 0.05 9.221931818664591e-06
43 6 0.1 8.070891693760617e-06
43 7 0.5 7.574910482066679e-06

44 0 0.0001 1.688727786072518e-05
44 1 0.0005 1.736178175980551e-05
44 2 0.001 1.419300537625301e-05
44 3 0.005 6.916950874603255e-06
44 4 0.01 6.881931458037877e-06
44 5 0.05 6.963594712691021e-06
44 6 0.1 7.04114867212752e-06
44 7 0.5 7.229802383636031e-06

45 0 0.0001 1.167070061009023e-05
45 1 0.0005 1.217174000787195e-05
45 2 0.001 7.35378840771479e-06
45 3 0.005 6.839514463204373e-06
45 4 0.01 6.885836081123881e-06
45 5 0.05 7.171494268374803e-06
45 6 0.1 6.896004718375259e-06
45 7 0.5 7.064978072687194e-06

46 0 0.0001 1.24172654848915e-05
46 1 0.0005 8.519688073838965e-06
46 2 0.001 7.634204260157816e-06
46 3 0.005 6.844372437371018e-06
46 4 0.01 9.640759524033173e-06
46 5 0.05 7.378709588661441e-06
46 6 0.1 6.88487021101771e-06
46 7 0.5 2.474487858218284e-05

47 0 0.0001 1.016507864566733e-05
47 1 0.0005 6.900911970798883e-06
47 2 0.001 7.806588891253251e-06
47 3 0.005 7.799146035801398e-06
47 4 0.01 0.0001546379800065731
47 5 0.05 7.614861250920023e-06
47 6 0.1 NaN
47 7 0.5 NaN

48 0 0.0001 9.310444717229555e-06
48 1 0.0005 6.983391050077693e-06
48 2 0.001 1.249427190580418e-05
48 3 0.005 NaN
48 4 0.01 NaN
48 5 0.05 NaN
48 6 0.1 NaN
48 7 0.5 7.016968976011073e-06

49 0 0.0001 1.023934033939811e-05
49 1 0.0005 7.14158848441685e-06
49 2 0.001 9.475390470629813e-06
49 3 0.005 NaN
49 4 0.01 NaN
49 5 0.05 NaN
49 6 0.1 NaN
49 7 0.5 NaN

50 0 0.0001 1.07290493551409e-05
50 1 0.0005 6.490901510380652e-06
50 2 0.001 6.437717399253502e-06
50 3 0.005 NaN
50 4 0.01 NaN
50 5 0.05 NaN
50 6 0.1 NaN
50 7 0.5 NaN

51 0 0.0001 7.282093349742343e-06
51 1 0.0005 6.490433320866956e-06
51 2 0.001 6.239095368282917e-06
51 3 0.005 NaN
51 4 0.01 NaN
51 5 0.05 NaN
51 6 0.1 NaN
51 7 0.5 NaN

52 0 0.0001 6.592226651862608e-06
52 1 0.0005 6.474036819318711e-06
52 2 0.001 6.229480113828464e-06
52 3 0.005 NaN
52 4 0.01 NaN
52 5 0.05 NaN
52 6 0.1 NaN
52 7 0.5 NaN

53 0 0.0001 6.477185772730095e-06
53 1 0.0005 6.237708763761555e-06
53 2 0.001 5.923251835743234e-06
53 3 0.005 9.48664946479517e-06
53 4 0.01 NaN
53 5 0.05 NaN
53 6 0.1 NaN
53 7 0.5 NaN

54 0 0.0001 6.221946906893728e-06
54 1 0.0005 5.805958713475263e-06
54 2 0.001 5.818000347667911e-06
54 3 0.005 1.878824055794356e-05
54 4 0.01 NaN
54 5 0.05 NaN
54 6 0.1 NaN
54 7 0.5 NaN

55 0 0.0001 6.446969298078881e-06
55 1 0.0005 5.87870156198026e-06
55 2 0.001 6.359477348426691e-06
55 3 0.005 1.872554563046619e-05
55 4 0.01 NaN
55 5 0.05 NaN
55 6 0.1 NaN
55 7 0.5 NaN

56 0 0.0001 6.381258365995836e-06
56 1 0.0005 1.353595096821658e-05
56 2 0.001 NaN
56 3 0.005 2.758238814918875e-05
56 4 0.01 NaN
56 5 0.05 NaN
56 6 0.1 NaN
56 7 0.5 NaN

57 0 0.0001 6.299643332149728e-06
57 1 0.0005 1.500334844991366e-05
57 2 0.001 6.11242521177391e-06
57 3 0.005 1.642866099375685e-05
57 4 0.01 1.068702520461413e-05
57 5 0.05 NaN
57 6 0.1 NaN
57 7 0.5 NaN

58 0 0.0001 9.377201386518266e-06
58 1 0.0005 1.264322112286287e-05
58 2 0.001 6.544882913671412e-06
58 3 0.005 7.588211429122869e-06
58 4 0.01 6.87162400329877e-06
58 5 0.05 NaN
58 6 0.1 NaN
58 7 0.5 NaN

59 0 0.0001 NaN
59 1 0.0005 1.928339233382282e-05
59 2 0.001 NaN
59 3 0.005 NaN
59 4 0.01 NaN
59 5 0.05 NaN
59 6 0.1 NaN
59 7 0.5 NaN

60 0 0.0001 6.31756349731016e-06
60 1 0.0005 1.952690151560744e-05
60 2 0.001 NaN
60 3 0.005 NaN
60 4 0.01 NaN
60 5 0.05 NaN
60 6 0.1 NaN
60 7 0.5 NaN

61 0 0.0001 2.10120743693362e-05
61 1 0.0005 2.681323103711042e-05
61 2 0.001 NaN
61 3 0.005 NaN
61 4 0.01 NaN
61 5 0.05 NaN
61 6 0.1 NaN
61 7 0.5 NaN

62 0 0.0001 NaN
62 1 0.0005 2.790319323072967e-05
62 2 0.001 NaN
62 3 0.005 NaN
62 4 0.01 NaN
62 5 0.05 NaN
62 6 0.1 NaN
62 7 0.5 NaN

63 0 0.0001 NaN
63 1 0.0005 2.603885833702073e-05
63 2 0.001 NaN
63 3 0.005 NaN
63 4 0.01 NaN
63 5 0.05 NaN
63 6 0.1 NaN
63 7 0.5 NaN

64 0 0.0001 NaN
64 1 0.0005 NaN
64 2 0.001 NaN
64 3 0.005 NaN
64 4 0.01 NaN
64 5 0.05 NaN
64 6 0.1 NaN
64 7 0.5 NaN

65 0 0.0001 NaN
65 1 0.0005 NaN
65 2 0.001 NaN
65 3 0.005 NaN
65 4 0.01 NaN
65 5 0.05 NaN
65 6 0.1 NaN
65 7 0.5 NaN

66 0 0.0001 NaN
66 1 0.0005 NaN
66 2 0.001 NaN
66 3 0.005 NaN
66 4 0.01 NaN
66 5 0.05 NaN
66 6 0.1 NaN
66 7 0.5 NaN

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 NaN
67 3 0.005 NaN
67 4 0.01 NaN
67 5 0.05 NaN
67 6 0.1 NaN
67 7 0.5 NaN

68 0 0.0001 NaN
68 1 0.0005 NaN
68 2 0.001 NaN
68 3 0.005 NaN
68 4 0.01 NaN
68 5 0.05 NaN
68 6 0.1 NaN
68 7 0.5 NaN

69 0 0.0001 NaN
69 1 0.0005 NaN
69 2 0.001 NaN
69 3 0.005 NaN
69 4 0.01 NaN
69 5 0.05 NaN
69 6 0.1 NaN
69 7 0.5 NaN

70 0 0.0001 NaN
70 1 0.0005 NaN
70 2 0.001 NaN
70 3 0.005 NaN
70 4 0.01 NaN
70 5 0.05 NaN
70 6 0.1 NaN
70 7 0.5 NaN

71 0 0.0001 NaN
71 1 0.0005 NaN
71 2 0.001 NaN
71 3 0.005 NaN
71 4 0.01 NaN
71 5 0.05 NaN
71 6 0.1 NaN
71 7 0.5 NaN

72 0 0.0001 NaN
72 1 0.0005 NaN
72 2 0.001 NaN
72 3 0.005 NaN
72 4 0.01 NaN
72 5 0.05 NaN
72 6 0.1 NaN
72 7 0.5 NaN

73 0 0.0001 NaN
73 1 0.0005 NaN
73 2 0.001 NaN
73 3 0.005 NaN
73 4 0.01 NaN
73 5 0.05 NaN
73 6 0.1 NaN
73 7 0.5 NaN

74 0 0.0001 NaN
74 1 0.0005 NaN
74 2 0.001 NaN
74 3 0.005 NaN
74 4 0.01 NaN
74 5 0.05 NaN
74 6 0.1 NaN
74 7 0.5 NaN

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 NaN
75 3 0.005 NaN
75 4 0.01 NaN
75 5 0.05 NaN
75 6 0.1 NaN
75 7 0.5 NaN

76 0 0.0001 NaN
76 1 0.0005 NaN
76 2 0.001 NaN
76 3 0.005 NaN
76 4 0.01 NaN
76 5 0.05 NaN
76 6 0.1 NaN
76 7 0.5 NaN

77 0 0.0001 NaN
77 1 0.0005 NaN
77 2 0.001 NaN
77 3 0.005 NaN
77 4 0.01 NaN
77 5 0.05 NaN
77 6 0.1 NaN
77 7 0.5 NaN

78 0 0.0001 NaN
78 1 0.0005 NaN
78 2 0.001 NaN
78 3 0.005 NaN
78 4 0.01 NaN
78 5 0.05 NaN
78 6 0.1 NaN
78 7 0.5 NaN

79 0 0.0001 NaN
79 1 0.0005 NaN
79 2 0.001 NaN
79 3 0.005 NaN
79 4 0.01 NaN
79 5 0.05 NaN
79 6 0.1 NaN
79 7 0.5 NaN

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 NaN
80 3 0.005 NaN
80 4 0.01 NaN
80 5 0.05 NaN
80 6 0.1 NaN
80 7 0.5 NaN

81 0 0.0001 NaN
81 1 0.0005 NaN
81 2 0.001 NaN
81 3 0.005 NaN
81 4 0.01 NaN
81 5 0.05 NaN
81 6 0.1 NaN
81 7 0.5 NaN

82 0 0.0001 NaN
82 1 0.0005 NaN
82 2 0.001 NaN
82 3 0.005 NaN
82 4 0.01 NaN
82 5 0.05 NaN
82 6 0.1 NaN
82 7 0.5 NaN

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 NaN
83 3 0.005 NaN
83 4 0.01 NaN
83 5 0.05 NaN
83 6 0.1 NaN
83 7 0.5 NaN

84 0 0.0001 NaN
84 1 0.0005 NaN
84 2 0.001 NaN
84 3 0.005 NaN
84 4 0.01 NaN
84 5 0.05 NaN
84 6 0.1 NaN
84 7 0.5 NaN

85 0 0.0001 NaN
85 1 0.0005 NaN
85 2 0.001 NaN
85 3 0.005 NaN
85 4 0.01 NaN
85 5 0.05 NaN
85 6 0.1 NaN
85 7 0.5 NaN

86 0 0.0001 NaN
86 1 0.0005 NaN
86 2 0.001 NaN
86 3 0.005 NaN
86 4 0.01 NaN
86 5 0.05 NaN
86 6 0.1 NaN
86 7 0.5 NaN

87 0 0.0001 NaN
87 1 0.0005 NaN
87 2 0.001 NaN
87 3 0.005 NaN
87 4 0.01 NaN
87 5 0.05 NaN
87 6 0.1 NaN
87 7 0.5 NaN

88 0 0.0001 NaN
88 1 0.0005 NaN
88 2 0.001 NaN
88 3 0.005 NaN
88 4 0.01 NaN
88 5 0.05 NaN
88 6 0.1 NaN
88 7 0.5 NaN

89 0 0.0001 NaN
89 1 0.0005 NaN
89 2 0.001 NaN
89 3 0.005 NaN
89 4 0.01 NaN
89 5 0.05 NaN
89 6 0.1 NaN
89 7 0.5 2.072094525685679e-05

90 0 0.0001 NaN
90 1 0.0005 NaN
90 2 0.001 NaN
90 3 0.005 NaN
90 4 0.01 NaN
90 5 0.05 NaN
90 6 0.1 NaN
90 7 0.5 1.157310870888774e-05

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 NaN
91 3 0.005 NaN
91 4 0.01 NaN
91 5 0.05 NaN
91 6 0.1 NaN
91 7 0.5 1.217754422492189e-05

92 0 0.0001 NaN
92 1 0.0005 NaN
92 2 0.001 NaN
92 3 0.005 NaN
92 4 0.01 NaN
92 5 0.05 NaN
92 6 0.1 NaN
92 7 0.5 NaN

93 0 0.0001 NaN
93 1 0.0005 NaN
93 2 0.001 NaN
93 3 0.005 NaN
93 4 0.01 NaN
93 5 0.05 NaN
93 6 0.1 NaN
93 7 0.5 NaN

94 0 0.0001 NaN
94 1 0.0005 NaN
94 2 0.001 NaN
94 3 0.005 NaN
94 4 0.01 NaN
94 5 0.05 NaN
94 6 0.1 NaN
94 7 0.5 NaN

95 0 0.0001 NaN
95 1 0.0005 NaN
95 2 0.001 NaN
95 3 0.005 NaN
95 4 0.01 NaN
95 5 0.05 NaN
95 6 0.1 NaN
95 7 0.5 4.57376792444447e-06

96 0 0.0001 NaN
96 1 0.0005 NaN
96 2 0.001 NaN
96 3 0.005 NaN
96 4 0.01 NaN
96 5 0.05 NaN
96 6 0.1 NaN
96 7 0.5 1.391791127522681e-05

97 0 0.0001 NaN
97 1 0.0005 NaN
97 2 0.001 NaN
97 3 0.005 NaN
97 4 0.01 NaN
97 5 0.05 NaN
97 6 0.1 NaN
97 7 0.5 NaN

98 0 0.0001 NaN
98 1 0.0005 NaN
98 2 0.001 NaN
98 3 0.005 NaN
98 4 0.01 NaN
98 5 0.05 NaN
98 6 0.1 NaN
98 7 0.5 1.133808961392139e-05

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 NaN
99 3 0.005 NaN
99 4 0.01 NaN
99 5 0.05 NaN
99 6 0.1 NaN
99 7 0.5 NaN

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 NaN
100 4 0.01 NaN
100 5 0.05 NaN
100 6 0.1 NaN
100 7 0.5 NaN

101 0 0.0001 NaN
101 1 0.0005 NaN
101 2 0.001 NaN
101 3 0.005 NaN
101 4 0.01 NaN
101 5 0.05 NaN
101 6 0.1 NaN
101 7 0.5 NaN

102 0 0.0001 NaN
102 1 0.0005 NaN
102 2 0.001 NaN
102 3 0.005 NaN
102 4 0.01 NaN
102 5 0.05 NaN
102 6 0.1 NaN
102 7 0.5 NaN

103 0 0.0001 NaN
103 1 0.0005 NaN
103 2 0.001 NaN
103 3 0.005 NaN
103 4 0.01 NaN
103 5 0.05 NaN
103 6 0.1 NaN
103 7 0.5 NaN

104 0 0.0001 NaN
104 1 0.0005 NaN
104 2 0.001 NaN
104 3 0.005 NaN
104 4 0.01 NaN
104 5 0.05 NaN
104 6 0.1 NaN
104 7 0.5 NaN

105 0 0.0001 NaN
105 1 0.0005 NaN
105 2 0.001 NaN
105 3 0.005 NaN
105 4 0.01 NaN
105 5 0.05 NaN
105 6 0.1 NaN
105 7 0.5 NaN

106 0 0.0001 NaN
106 1 0.0005 NaN
106 2 0.001 NaN
106 3 0.005 NaN
106 4 0.01 NaN
106 5 0.05 NaN
106 6 0.1 NaN
106 7 0.5 NaN

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 NaN
107 3 0.005 NaN
107 4 0.01 NaN
107 5 0.05 NaN
107 6 0.1 NaN
107 7 0.5 NaN

108 0 0.0001 NaN
108 1 0.0005 NaN
108 2 0.001 NaN
108 3 0.005 NaN
108 4 0.01 NaN
108 5 0.05 NaN
108 6 0.1 NaN
108 7 0.5 NaN

109 0 0.0001 NaN
109 1 0.0005 NaN
109 2 0.001 NaN
109 3 0.005 NaN
109 4 0.01 NaN
109 5 0.05 NaN
109 6 0.1 NaN
109 7 0.5 NaN

110 0 0.0001 NaN
110 1 0.0005 NaN
110 2 0.001 NaN
110 3 0.005 NaN
110 4 0.01 NaN
110 5 0.05 NaN
110 6 0.1 NaN
110 7 0.5 NaN

111 0 0.0001 NaN
111 1 0.0005 NaN
111 2 0.001 NaN
111 3 0.005 NaN
111 4 0.01 NaN
111 5 0.05 NaN
111 6 0.1 NaN
111 7 0.5 5.830376568363948e-06

112 0 0.0001 NaN
112 1 0.0005 NaN
112 2 0.001 NaN
112 3 0.005 NaN
112 4 0.01 NaN
112 5 0.05 NaN
112 6 0.1 NaN
112 7 0.5 NaN

113 0 0.0001 NaN
113 1 0.0005 NaN
113 2 0.001 NaN
113 3 0.005 NaN
113 4 0.01 NaN
113 5 0.05 NaN
113 6 0.1 NaN
113 7 0.5 NaN

114 0 0.0001 NaN
114 1 0.0005 NaN
114 2 0.001 NaN
114 3 0.005 NaN
114 4 0.01 NaN
114 5 0.05 NaN
114 6 0.1 NaN
114 7 0.5 NaN

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 NaN
115 3 0.005 NaN
115 4 0.01 NaN
115 5 0.05 NaN
115 6 0.1 NaN
115 7 0.5 NaN

116 0 0.0001 NaN
116 1 0.0005 NaN
116 2 0.001 NaN
116 3 0.005 NaN
116 4 0.01 NaN
116 5 0.05 NaN
116 6 0.1 NaN
116 7 0.5 NaN

117 0 0.0001 NaN
117 1 0.0005 NaN
117 2 0.001 NaN
117 3 0.005 NaN
117 4 0.01 NaN
117 5 0.05 NaN
117 6 0.1 NaN
117 7 0.5 NaN

118 0 0.0001 NaN
118 1 0.0005 NaN
118 2 0.001 NaN
118 3 0.005 NaN
118 4 0.01 NaN
118 5 0.05 NaN
118 6 0.1 NaN
118 7 0.5 NaN

119 0 0.0001 NaN
119 1 0.0005 NaN
119 2 0.001 NaN
119 3 0.005 NaN
119 4 0.01 NaN
119 5 0.05 NaN
119 6 0.1 NaN
119 7 0.5 NaN

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 NaN
120 3 0.005 NaN
120 4 0.01 NaN
120 5 0.05 NaN
120 6 0.1 NaN
120 7 0.5 NaN

121 0 0.0001 NaN
121 1 0.0005 NaN
121 2 0.001 NaN
121 3 0.005 NaN
121 4 0.01 NaN
121 5 0.05 NaN
121 6 0.1 NaN
121 7 0.5 NaN

122 0 0.0001 NaN
122 1 0.0005 NaN
122 2 0.001 NaN
122 3 0.005 NaN
122 4 0.01 NaN
122 5 0.05 NaN
122 6 0.1 NaN
122 7 0.5 NaN

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 NaN
123 3 0.005 NaN
123 4 0.01 NaN
123 5 0.05 NaN
123 6 0.1 NaN
123 7 0.5 NaN

124 0 0.0001 NaN
124 1 0.0005 NaN
124 2 0.001 NaN
124 3 0.005 NaN
124 4 0.01 NaN
124 5 0.05 NaN
124 6 0.1 NaN
124 7 0.5 NaN

125 0 0.0001 NaN
125 1 0.0005 NaN
125 2 0.001 NaN
125 3 0.005 NaN
125 4 0.01 NaN
125 5 0.05 NaN
125 6 0.1 NaN
125 7 0.5 NaN

126 0 0.0001 NaN
126 1 0.0005 NaN
126 2 0.001 NaN
126 3 0.005 NaN
126 4 0.01 NaN
126 5 0.05 NaN
126 6 0.1 NaN
126 7 0.5 NaN

127 0 0.0001 NaN
127 1 0.0005 NaN
127 2 0.001 NaN
127 3 0.005 NaN
127 4 0.01 NaN
127 5 0.05 NaN
127 6 0.1 NaN
127 7 0.5 NaN

128 0 0.0001 NaN
128 1 0.0005 NaN
128 2 0.001 NaN
128 3 0.005 NaN
128 4 0.01 NaN
128 5 0.05 NaN
128 6 0.1 NaN
128 7 0.5 NaN

129 0 0.0001 NaN
129 1 0.0005 NaN
129 2 0.001 NaN
129 3 0.005 NaN
129 4 0.01 NaN
129 5 0.05 NaN
129 6 0.1 NaN
129 7 0.5 NaN

130 0 0.0001 NaN
130 1 0.0005 NaN
130 2 0.001 NaN
130 3 0.005 NaN
130 4 0.01 NaN
130 5 0.05 NaN
130 6 0.1 NaN
130 7 0.5 NaN

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 NaN
131 3 0.005 NaN
131 4 0.01 NaN
131 5 0.05 NaN
131 6 0.1 NaN
131 7 0.5 NaN

132 0 0.0001 NaN
132 1 0.0005 NaN
132 2 0.001 NaN
132 3 0.005 NaN
132 4 0.01 NaN
132 5 0.05 NaN
132 6 0.1 NaN
132 7 0.5 NaN

133 0 0.0001 NaN
133 1 0.0005 NaN
133 2 0.001 NaN
133 3 0.005 NaN
133 4 0.01 NaN
133 5 0.05 NaN
133 6 0.1 NaN
133 7 0.5 NaN

134 0 0.0001 NaN
134 1 0.0005 NaN
134 2 0.001 NaN
134 3 0.005 NaN
134 4 0.01 NaN
134 5 0.05 NaN
134 6 0.1 NaN
134 7 0.5 NaN

135 0 0.0001 NaN
135 1 0.0005 NaN
135 2 0.001 NaN
135 3 0.005 NaN
135 4 0.01 NaN
135 5 0.05 NaN
135 6 0.1 NaN
135 7 0.5 NaN

136 0 0.0001 NaN
136 1 0.0005 NaN
136 2 0.001 NaN
136 3 0.005 NaN
136 4 0.01 NaN
136 5 0.05 NaN
136 6 0.1 NaN
136 7 0.5 NaN

137 0 0.0001 NaN
137 1 0.0005 NaN
137 2 0.001 NaN
137 3 0.005 NaN
137 4 0.01 NaN
137 5 0.05 NaN
137 6 0.1 NaN
137 7 0.5 NaN

138 0 0.0001 NaN
138 1 0.0005 NaN
138 2 0.001 NaN
138 3 0.005 NaN
138 4 0.01 NaN
138 5 0.05 NaN
138 6 0.1 NaN
138 7 0.5 NaN

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 NaN
139 3 0.005 NaN
139 4 0.01 NaN
139 5 0.05 NaN
139 6 0.1 NaN
139 7 0.5 NaN

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 NaN
140 3 0.005 NaN
140 4 0.01 NaN
140 5 0.05 NaN
140 6 0.1 NaN
140 7 0.5 NaN

141 0 0.0001 NaN
141 1 0.0005 NaN
141 2 0.001 NaN
141 3 0.005 NaN
141 4 0.01 NaN
141 5 0.05 NaN
141 6 0.1 NaN
141 7 0.5 NaN

142 0 0.0001 NaN
142 1 0.0005 NaN
142 2 0.001 NaN
142 3 0.005 NaN
142 4 0.01 NaN
142 5 0.05 NaN
142 6 0.1 NaN
142 7 0.5 NaN

143 0 0.0001 NaN
143 1 0.0005 NaN
143 2 0.001 NaN
143 3 0.005 NaN
143 4 0.01 NaN
143 5 0.05 NaN
143 6 0.1 NaN
143 7 0.5 NaN

144 0 0.0001 NaN
144 1 0.0005 NaN
144 2 0.001 NaN
144 3 0.005 NaN
144 4 0.01 NaN
144 5 0.05 NaN
144 6 0.1 NaN
144 7 0.5 NaN

145 0 0.0001 NaN
145 1 0.0005 NaN
145 2 0.001 NaN
145 3 0.005 NaN
145 4 0.01 NaN
145 5 0.05 NaN
145 6 0.1 NaN
145 7 0.5 NaN

146 0 0.0001 NaN
146 1 0.0005 NaN
146 2 0.001 NaN
146 3 0.005 NaN
146 4 0.01 NaN
146 5 0.05 NaN
146 6 0.1 NaN
146 7 0.5 NaN

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 NaN
147 3 0.005 NaN
147 4 0.01 NaN
147 5 0.05 NaN
147 6 0.1 NaN
147 7 0.5 NaN

148 0 0.0001 NaN
148 1 0.0005 NaN
148 2 0.001 NaN
148 3 0.005 NaN
148 4 0.01 NaN
148 5 0.05 NaN
148 6 0.1 NaN
148 7 0.5 NaN

149 0 0.0001 NaN
149 1 0.0005 NaN
149 2 0.001 NaN
149 3 0.005 NaN
149 4 0.01 NaN
149 5 0.05 NaN
149 6 0.1 NaN
149 7 0.5 NaN

150 0 0.0001 NaN
150 1 0.0005 NaN
150 2 0.001 NaN
150 3 0.005 NaN
150 4 0.01 NaN
150 5 0.05 NaN
150 6 0.1 NaN
150 7 0.5 NaN

151 0 0.0001 NaN
151 1 0.0005 NaN
151 2 0.001 NaN
151 3 0.005 NaN
151 4 0.01 NaN
151 5 0.05 NaN
151 6 0.1 NaN
151 7 0.5 NaN

152 0 0.0001 6.42960313974215e-05
152 1 0.0005 NaN
152 2 0.001 NaN
152 3 0.005 NaN
152 4 0.01 NaN
152 5 0.05 NaN
152 6 0.1 NaN
152 7 0.5 NaN

153 0 0.0001 6.931034766851672e-05
153 1 0.0005 NaN
153 2 0.001 NaN
153 3 0.005 NaN
153 4 0.01 NaN
153 5 0.05 NaN
153 6 0.1 NaN
153 7 0.5 NaN

154 0 0.0001 3.254309113242028e-06
154 1 0.0005 NaN
154 2 0.001 NaN
154 3 0.005 NaN
154 4 0.01 NaN
154 5 0.05 NaN
154 6 0.1 NaN
154 7 0.5 NaN

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 NaN
155 3 0.005 NaN
155 4 0.01 NaN
155 5 0.05 NaN
155 6 0.1 NaN
155 7 0.5 NaN

156 0 0.0001 NaN
156 1 0.0005 NaN
156 2 0.001 NaN
156 3 0.005 NaN
156 4 0.01 NaN
156 5 0.05 NaN
156 6 0.1 NaN
156 7 0.5 NaN

157 0 0.0001 NaN
157 1 0.0005 NaN
157 2 0.001 NaN
157 3 0.005 NaN
157 4 0.01 NaN
157 5 0.05 NaN
157 6 0.1 NaN
157 7 0.5 NaN

158 0 0.0001 NaN
158 1 0.0005 NaN
158 2 0.001 NaN
158 3 0.005 NaN
158 4 0.01 NaN
158 5 0.05 NaN
158 6 0.1 NaN
158 7 0.5 NaN

159 0 0.0001 NaN
159 1 0.0005 NaN
159 2 0.001 NaN
159 3 0.005 NaN
159 4 0.01 NaN
159 5 0.05 NaN
159 6 0.1 NaN
159 7 0.5 NaN

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 NaN
160 3 0.005 NaN
160 4 0.01 NaN
160 5 0.05 NaN
160 6 0.1 NaN
160 7 0.5 NaN

161 0 0.0001 NaN
161 1 0.0005 NaN
161 2 0.001 NaN
161 3 0.005 NaN
161 4 0.01 NaN
161 5 0.05 NaN
161 6 0.1 NaN
161 7 0.5 NaN

162 0 0.0001 NaN
162 1 0.0005 NaN
162 2 0.001 NaN
162 3 0.005 NaN
162 4 0.01 NaN
162 5 0.05 NaN
162 6 0.1 NaN
162 7 0.5 NaN

163 0 0.0001 9.712645726413367e-06
163 1 0.0005 NaN
163 2 0.001 NaN
163 3 0.005 NaN
163 4 0.01 NaN
163 5 0.05 NaN
163 6 0.1 NaN
163 7 0.5 NaN

164 0 0.0001 1.20371867593703e-06
164 1 0.0005 NaN
164 2 0.001 NaN
164 3 0.005 NaN
164 4 0.01 NaN
164 5 0.05 NaN
164 6 0.1 NaN
164 7 0.5 NaN

165 0 0.0001 NaN
165 1 0.0005 NaN
165 2 0.001 NaN
165 3 0.005 NaN
165 4 0.01 NaN
165 5 0.05 NaN
165 6 0.1 NaN
165 7 0.5 NaN

166 0 0.0001 3.493118955920578e-05
166 1 0.0005 NaN
166 2 0.001 NaN
166 3 0.005 NaN
166 4 0.01 NaN
166 5 0.05 NaN
166 6 0.1 NaN
166 7 0.5 NaN

167 0 0.0001 NaN
167 1 0.0005 NaN
167 2 0.001 NaN
167 3 0.005 NaN
167 4 0.01 NaN
167 5 0.05 NaN
167 6 0.1 NaN
167 7 0.5 NaN

168 0 0.0001 NaN
168 1 0.0005 NaN
168 2 0.001 NaN
168 3 0.005 NaN
168 4 0.01 NaN
168 5 0.05 NaN
168 6 0.1 NaN
168 7 0.5 NaN

169 0 0.0001 NaN
169 1 0.0005 NaN
169 2 0.001 NaN
169 3 0.005 NaN
169 4 0.01 NaN
169 5 0.05 NaN
169 6 0.1 NaN
169 7 0.5 NaN

170 0 0.0001 NaN
170 1 0.0005 NaN
170 2 0.001 NaN
170 3 0.005 NaN
170 4 0.01 NaN
170 5 0.05 NaN
170 6 0.1 NaN
170 7 0.5 NaN

171 0 0.0001 NaN
171 1 0.0005 NaN
171 2 0.001 NaN
171 3 0.005 NaN
171 4 0.01 NaN
171 5 0.05 NaN
171 6 0.1 NaN
171 7 0.5 NaN

172 0 0.0001 NaN
172 1 0.0005 NaN
172 2 0.001 NaN
172 3 0.005 NaN
172 4 0.01 NaN
172 5 0.05 NaN
172 6 0.1 NaN
172 7 0.5 NaN

173 0 0.0001 NaN
173 1 0.0005 NaN
173 2 0.001 NaN
173 3 0.005 NaN
173 4 0.01 NaN
173 5 0.05 NaN
173 6 0.1 NaN
173 7 0.5 NaN

174 0 0.0001 NaN
174 1 0.0005 NaN
174 2 0.001 NaN
174 3 0.005 NaN
174 4 0.01 NaN
174 5 0.05 NaN
174 6 0.1 NaN
174 7 0.5 NaN

175 0 0.0001 NaN
175 1 0.0005 NaN
175 2 0.001 NaN
175 3 0.005 NaN
175 4 0.01 NaN
175 5 0.05 NaN
175 6 0.1 NaN
175 7 0.5 NaN

176 0 0.0001 NaN
176 1 0.0005 NaN
176 2 0.001 NaN
176 3 0.005 NaN
176 4 0.01 NaN
176 5 0.05 NaN
176 6 0.1 NaN
176 7 0.5 NaN

177 0 0.0001 NaN
177 1 0.0005 NaN
177 2 0.001 NaN
177 3 0.005 NaN
177 4 0.01 NaN
177 5 0.05 NaN
177 6 0.1 NaN
177 7 0.5 NaN

178 0 0.0001 NaN
178 1 0.0005 NaN
178 2 0.001 NaN
178 3 0.005 NaN
178 4 0.01 NaN
178 5 0.05 NaN
178 6 0.1 NaN
178 7 0.5 NaN

179 0 0.0001 1.667167638422856e-06
179 1 0.0005 NaN
179 2 0.001 NaN
179 3 0.005 NaN
179 4 0.01 NaN
179 5 0.05 NaN
179 6 0.1 NaN
179 7 0.5 NaN

180 0 0.0001 1.582688990313946e-06
180 1 0.0005 NaN
180 2 0.001 NaN
180 3 0.005 NaN
180 4 0.01 NaN
180 5 0.05 NaN
180 6 0.1 NaN
180 7 0.5 NaN

181 0 0.0001 3.228715992844855e-06
181 1 0.0005 NaN
181 2 0.001 NaN
181 3 0.005 NaN
181 4 0.01 NaN
181 5 0.05 NaN
181 6 0.1 NaN
181 7 0.5 NaN

182 0 0.0001 NaN
182 1 0.0005 NaN
182 2 0.001 NaN
182 3 0.005 NaN
182 4 0.01 NaN
182 5 0.05 NaN
182 6 0.1 NaN
182 7 0.5 NaN

183 0 0.0001 NaN
183 1 0.0005 NaN
183 2 0.001 NaN
183 3 0.005 NaN
183 4 0.01 NaN
183 5 0.05 NaN
183 6 0.1 NaN
183 7 0.5 NaN

184 0 0.0001 NaN
184 1 0.0005 NaN
184 2 0.001 NaN
184 3 0.005 NaN
184 4 0.01 NaN
184 5 0.05 NaN
184 6 0.1 NaN
184 7 0.5 NaN

185 0 0.0001 1.356587744584902e-06
185 1 0.0005 NaN
185 2 0.001 NaN
185 3 0.005 NaN
185 4 0.01 NaN
185 5 0.05 NaN
185 6 0.1 NaN
185 7 0.5 NaN

186 0 0.0001 1.40760696021279e-06
186 1 0.0005 NaN
186 2 0.001 NaN
186 3 0.005 NaN
186 4 0.01 NaN
186 5 0.05 NaN
186 6 0.1 NaN
186 7 0.5 NaN

187 0 0.0001 1.317038919376781e-06
187 1 0.0005 NaN
187 2 0.001 NaN
187 3 0.005 NaN
187 4 0.01 NaN
187 5 0.05 NaN
187 6 0.1 NaN
187 7 0.5 NaN

188 0 0.0001 NaN
188 1 0.0005 NaN
188 2 0.001 NaN
188 3 0.005 NaN
188 4 0.01 NaN
188 5 0.05 NaN
188 6 0.1 NaN
188 7 0.5 NaN

189 0 0.0001 NaN
189 1 0.0005 NaN
189 2 0.001 NaN
189 3 0.005 NaN
189 4 0.01 NaN
189 5 0.05 NaN
189 6 0.1 NaN
189 7 0.5 NaN

190 0 0.0001 NaN
190 1 0.0005 NaN
190 2 0.001 NaN
190 3 0.005 NaN
190 4 0.01 NaN
190 5 0.05 NaN
190 6 0.1 NaN
190 7 0.5 NaN

191 0 0.0001 NaN
191 1 0.0005 NaN
191 2 0.001 NaN
191 3 0.005 NaN
191 4 0.01 NaN
191 5 0.05 NaN
191 6 0.1 NaN
191 7 0.5 NaN

192 0 0.0001 NaN
192 1 0.0005 NaN
192 2 0.001 NaN
192 3 0.005 NaN
192 4 0.01 NaN
192 5 0.05 NaN
192 6 0.1 NaN
192 7 0.5 NaN

193 0 0.0001 1.149306379834876e-05
193 1 0.0005 NaN
193 2 0.001 NaN
193 3 0.005 NaN
193 4 0.01 NaN
193 5 0.05 NaN
193 6 0.1 NaN
193 7 0.5 NaN

194 0 0.0001 NaN
194 1 0.0005 NaN
194 2 0.001 NaN
194 3 0.005 NaN
194 4 0.01 NaN
194 5 0.05 NaN
194 6 0.1 NaN
194 7 0.5 NaN

195 0 0.0001 NaN
195 1 0.0005 NaN
195 2 0.001 NaN
195 3 0.005 NaN
195 4 0.01 NaN
195 5 0.05 NaN
195 6 0.1 NaN
195 7 0.5 NaN

196 0 0.0001 1.178694178884518e-06
196 1 0.0005 NaN
196 2 0.001 NaN
196 3 0.005 NaN
196 4 0.01 NaN
196 5 0.05 NaN
196 6 0.1 NaN
196 7 0.5 NaN

197 0 0.0001 1.159861539433247e-06
197 1 0.0005 NaN
197 2 0.001 NaN
197 3 0.005 NaN
197 4 0.01 NaN
197 5 0.05 NaN
197 6 0.1 NaN
197 7 0.5 NaN

198 0 0.0001 1.21456332141199e-06
198 1 0.0005 NaN
198 2 0.001 NaN
198 3 0.005 NaN
198 4 0.01 NaN
198 5 0.05 NaN
198 6 0.1 NaN
198 7 0.5 NaN

199 0 0.0001 1.193764342715706e-06
199 1 0.0005 NaN
199 2 0.001 NaN
199 3 0.005 NaN
199 4 0.01 NaN
199 5 0.05 NaN
199 6 0.1 NaN
199 7 0.5 NaN

200 0 0.0001 1.109425474703691e-06
200 1 0.0005 NaN
200 2 0.001 NaN
200 3 0.005 NaN
200 4 0.01 NaN
200 5 0.05 NaN
200 6 0.1 NaN
200 7 0.5 NaN

201 0 0.0001 1.070520998862023e-06
201 1 0.0005 NaN
201 2 0.001 NaN
201 3 0.005 NaN
201 4 0.01 NaN
201 5 0.05 NaN
201 6 0.1 NaN
201 7 0.5 NaN

202 0 0.0001 1.05725599583943e-06
202 1 0.0005 NaN
202 2 0.001 NaN
202 3 0.005 NaN
202 4 0.01 NaN
202 5 0.05 NaN
202 6 0.1 NaN
202 7 0.5 NaN

203 0 0.0001 1.05975083666643e-06
203 1 0.0005 NaN
203 2 0.001 NaN
203 3 0.005 NaN
203 4 0.01 NaN
203 5 0.05 NaN
203 6 0.1 NaN
203 7 0.5 NaN

204 0 0.0001 1.050265370822418e-06
204 1 0.0005 NaN
204 2 0.001 NaN
204 3 0.005 NaN
204 4 0.01 NaN
204 5 0.05 NaN
204 6 0.1 NaN
204 7 0.5 NaN

205 0 0.0001 1.057103544775786e-06
205 1 0.0005 NaN
205 2 0.001 NaN
205 3 0.005 NaN
205 4 0.01 NaN
205 5 0.05 NaN
205 6 0.1 NaN
205 7 0.5 1.203437710085366e-06

206 0 0.0001 1.067289791362323e-06
206 1 0.0005 NaN
206 2 0.001 NaN
206 3 0.005 NaN
206 4 0.01 NaN
206 5 0.05 NaN
206 6 0.1 NaN
206 7 0.5 1.229750347335121e-06

207 0 0.0001 1.050894552685774e-06
207 1 0.0005 NaN
207 2 0.001 NaN
207 3 0.005 NaN
207 4 0.01 NaN
207 5 0.05 NaN
207 6 0.1 2.705824059311109e-06
207 7 0.5 1.145721259464764e-06

208 0 0.0001 1.057067536278885e-06
208 1 0.0005 NaN
208 2 0.001 NaN
208 3 0.005 NaN
208 4 0.01 NaN
208 5 0.05 NaN
208 6 0.1 NaN
208 7 0.5 1.111403023992316e-06

209 0 0.0001 1.064214489180598e-06
209 1 0.0005 NaN
209 2 0.001 NaN
209 3 0.005 NaN
209 4 0.01 NaN
209 5 0.05 NaN
209 6 0.1 5.225318779410335e-06
209 7 0.5 2.046731418867155e-06

210 0 0.0001 1.069220137588948e-06
210 1 0.0005 NaN
210 2 0.001 NaN
210 3 0.005 NaN
210 4 0.01 NaN
210 5 0.05 NaN
210 6 0.1 NaN
210 7 0.5 2.023088758961601e-06

211 0 0.0001 1.073141202079819e-06
211 1 0.0005 6.855262129633961e-07
211 2 0.001 NaN
211 3 0.005 NaN
211 4 0.01 NaN
211 5 0.05 NaN
211 6 0.1 NaN
211 7 0.5 1.339868850786684e-06

212 0 0.0001 1.06910072655261e-06
212 1 0.0005 NaN
212 2 0.001 NaN
212 3 0.005 NaN
212 4 0.01 NaN
212 5 0.05 NaN
212 6 0.1 1.213743977243741e-06
212 7 0.5 9.765666388352492e-07

213 0 0.0001 1.06335230534864e-06
213 1 0.0005 NaN
213 2 0.001 NaN
213 3 0.005 1.302637731396992e-06
213 4 0.01 NaN
213 5 0.05 NaN
213 6 0.1 1.116249077288774e-06
213 7 0.5 1.021689810668446e-06

214 0 0.0001 1.063966491572186e-06
214 1 0.0005 NaN
214 2 0.001 NaN
214 3 0.005 1.412958364255441e-06
214 4 0.01 NaN
214 5 0.05 3.487630104836139e-06
214 6 0.1 1.13088358514582e-06
214 7 0.5 9.859451339876225e-07

215 0 0.0001 1.0606862448653e-06
215 1 0.0005 2.57119846311543e-06
215 2 0.001 NaN
215 3 0.005 1.408490199825852e-06
215 4 0.01 NaN
215 5 0.05 NaN
215 6 0.1 1.155431363850491e-06
215 7 0.5 9.884194758802715e-07

216 0 0.0001 1.064826140379642e-06
216 1 0.0005 4.502113084236194e-07
216 2 0.001 NaN
216 3 0.005 1.415973878908001e-06
216 4 0.01 6.021099688162667e-05
216 5 0.05 2.060412222746462e-06
216 6 0.1 1.197653751834822e-06
216 7 0.5 9.640595379991566e-07

217 0 0.0001 1.071388009857021e-06
217 1 0.0005 4.434222985231395e-07
217 2 0.001 NaN
217 3 0.005 1.3232941988261e-06
217 4 0.01 1.004797141094087e-05
217 5 0.05 2.233295982710176e-06
217 6 0.1 1.148728267986434e-06
217 7 0.5 8.277950750239891e-07

218 0 0.0001 1.05792999967387e-06
218 1 0.0005 3.968808179981036e-07
218 2 0.001 NaN
218 3 0.005 1.290516013768818e-06
218 4 0.01 1.048804396875908e-05
218 5 0.05 NaN
218 6 0.1 1.082021738313381e-06
218 7 0.5 6.912594717563965e-07

219 0 0.0001 1.062720881686009e-06
219 1 0.0005 3.703507318052956e-07
219 2 0.001 NaN
219 3 0.005 1.29421764278744e-06
219 4 0.01 5.992515088662685e-06
219 5 0.05 NaN
219 6 0.1 1.06551936352979e-06
219 7 0.5 8.023363964616729e-07

220 0 0.0001 1.063498528349512e-06
220 1 0.0005 2.718209198177822e-07
220 2 0.001 NaN
220 3 0.005 1.265173205267987e-06
220 4 0.01 3.958599815858585e-07
220 5 0.05 1.508062330438872e-05
220 6 0.1 1.047200065770539e-06
220 7 0.5 8.952247228630358e-07

221 0 0.0001 1.059960788205692e-06
221 1 0.0005 2.712292707201973e-07
221 2 0.001 NaN
221 3 0.005 1.272791604203987e-06
221 4 0.01 3.838875203715273e-07
221 5 0.05 NaN
221 6 0.1 9.971688029812119e-07
221 7 0.5 8.796911092850056e-07

222 0 0.0001 1.075179161916782e-06
222 1 0.0005 2.694345470588238e-07
222 2 0.001 NaN
222 3 0.005 1.080260611831391e-06
222 4 0.01 3.674856640606745e-07
222 5 0.05 2.119121002351424e-05
222 6 0.1 9.917039728453238e-07
222 7 0.5 9.201960018020522e-07

223 0 0.0001 1.077366276862712e-06
223 1 0.0005 2.683290676024985e-07
223 2 0.001 5.554149862771447e-07
223 3 0.005 1.099894298539563e-06
223 4 0.01 3.907542655620923e-07
223 5 0.05 1.306157147681816e-06
223 6 0.1 9.984201255829413e-07
223 7 0.5 8.552232198378686e-07

224 0 0.0001 1.086577425043835e-06
224 1 0.0005 2.873187387764411e-07
224 2 0.001 5.615518142605712e-07
224 3 0.005 1.067703196959143e-06
224 4 0.01 3.964506736855548e-07
224 5 0.05 1.309649745196993e-06
224 6 0.1 9.843342261768801e-07
224 7 0.5 8.854131177112711e-07

225 0 0.0001 1.086970252692691e-06
225 1 0.0005 2.007601806150443e-07
225 2 0.001 5.669343932050193e-07
225 3 0.005 1.07130497217615e-06
225 4 0.01 3.965160901274116e-07
225 5 0.05 1.296878210997854e-06
225 6 0.1 8.035684157436927e-07
225 7 0.5 7.289166283423448e-07

226 0 0.0001 1.705623360403816e-07
226 1 0.0005 2.171347106935578e-07
226 2 0.001 5.597331043787349e-07
226 3 0.005 8.924402056888895e-07
226 4 0.01 1.358067005538468e-07
226 5 0.05 1.466420537898231e-06
226 6 0.1 7.782163877370752e-07
226 7 0.5 7.1745148844495e-07

227 0 0.0001 2.87857522784771e-16
227 1 0.0005 3.036187892833318e-16
227 2 0.001 3.690463510588589e-16
227 3 0.005 1.012449245670229e-15
227 4 0.01 4.959068543790493e-16
227 5 0.05 3.655197963357803e-15
227 6 0.1 6.871733720757172e-16
227 7 0.5 5.46467563275149e-15



==> results/shifts/backup-3/output_error_shifts_sm_case57_bt3.dat <==
0 0 0.0001 0.0008556815505504186
0 1 0.0005 0.0008555937510805864
0 2 0.001 0.0008554848259274369
0 3 0.005 0.0008546535874437387
0 4 0.01 0.000853714421199627
0 5 0.05 0.0008501891936829552
0 6 0.1 0.0008558468028428175
0 7 0.5 0.001088092596764705

1 0 0.0001 0.0008727910609029601
1 1 0.0005 0.0008715582983107435
1 2 0.001 0.0008700660383822176
1 3 0.005 0.0008601569006608965
1 4 0.01 0.0008526502021402726
1 5 0.05 0.0009491053360349412
1 6 0.1 0.001297187449411948
1 7 0.5 0.001091073303658886

2 0 0.0001 0.0008727922095029121
2 1 0.0005 0.000871549976712955
2 2 0.001 0.0008700458855597589
2 3 0.005 0.0008599994950930502
2 4 0.01 0.0008524391927062816
2 5 0.05 0.0009595401621985974
2 6 0.1 0.00134344856002774
2 7 0.5 0.0009892565161683643

3 0 0.0001 0.0008727083999759164
3 1 0.0005 0.0008711688572241447
3 2 0.001 0.0008693186501810753
3 3 0.005 0.0008576884696086892
3 4 0.01 0.0008507592078245082
3 5 0.05 0.001060887642508367
3 6 0.1 0.002583792741170396
3 7 0.5 0.002904670126779259

4 0 0.0001 0.0008727094228849368
4 1 0.0005 0.0008710940670490062
4 2 0.001 0.0008691483624075145
4 3 0.005 0.0008566583109260701
4 4 0.01 0.0008502268248811308
4 5 0.05 0.001402740837988058
4 6 0.1 0.06019714815464337
4 7 0.5 0.005937491459240265

5 0 0.0001 0.0008724738586698122
5 1 0.0005 0.0008702652607237455
5 2 0.001 0.0008675260890435418
5 3 0.005 0.0008512750253125824
5 4 0.01 0.0008649085179330255
5 5 0.05 0.04146097591080113
5 6 0.1 0.000883038389457491
5 7 0.5 0.00360347030662542

6 0 0.0001 0.0008724974076556156
6 1 0.0005 0.000870409641712533
6 2 0.001 0.0008678802092068856
6 3 0.005 0.0008526372043166739
6 4 0.01 0.000853257711010451
6 5 0.05 0.01510455484920546
6 6 0.1 0.003380227883401167
6 7 0.5 0.01347454149913243

7 0 0.0001 0.0008718524322174987
7 1 0.0005 0.0008701970941031652
7 2 0.001 0.000867441450847236
7 3 0.005 0.0008529497273383887
7 4 0.01 0.03820826746998718
7 5 0.05 0.001107171193042381
7 6 0.1 0.003234511800224058
7 7 0.5 0.04826247437385549

8 0 0.0001 0.000871898331616712
8 1 0.0005 0.0008701512583747334
8 2 0.001 0.0008673896630806484
8 3 0.005 0.02103720298168356
8 4 0.01 0.007740957010253778
8 5 0.05 0.0361204753367988
8 6 0.1 0.02003085636757213
8 7 0.5 0.000334885751589028

9 0 0.0001 0.0008714084847552221
9 1 0.0005 0.0008851538278252289
9 2 0.001 0.0008648413611807894
9 3 0.005 0.01011942286941754
9 4 0.01 0.004665748618106541
9 5 0.05 0.01271899743370322
9 6 0.1 0.02030899224399665
9 7 0.5 0.004736003032852731

10 0 0.0001 0.0009024116458850917
10 1 0.0005 0.0008897732871036515
10 2 0.001 0.0008949849440598329
10 3 0.005 0.00488928939414512
10 4 0.01 0.008174987039590444
10 5 0.05 0.001483391697995895
10 6 0.1 0.000651161346627721
10 7 0.5 0.0001261534548302544

11 0 0.0001 0.000902526310880031
11 1 0.0005 0.0008895746789383099
11 2 0.001 0.0008945480205850596
11 3 0.005 0.004114940838089386
11 4 0.01 0.009098036504964499
11 5 0.05 0.0004954181741658953
11 6 0.1 0.001299016933892644
11 7 0.5 0.002074315449464003

12 0 0.0001 0.0009151788034833274
12 1 0.0005 0.0009237239029130253
12 2 0.001 0.001124968370679888
12 3 0.005 0.003527870027349458
12 4 0.01 0.0009124977031841071
12 5 0.05 0.001117830948028804
12 6 0.1 0.03366400937319794
12 7 0.5 1.990342773632307e-06

13 0 0.0001 0.001068332104760087
13 1 0.0005 0.000929560147568374
13 2 0.001 0.001162114295876723
13 3 0.005 0.02880076746126267
13 4 0.01 0.008792198587093465
13 5 0.05 0.0001581872738376792
13 6 0.1 0.0002055878186536409
13 7 0.5 2.848424611528973e-06

14 0 0.0001 0.001059291820646348
14 1 0.0005 0.0009312639659980871
14 2 0.001 0.001141236674957728
14 3 0.005 0.03059221014201204
14 4 0.01 0.009838761411870922
14 5 0.05 0.0001243559740642856
14 6 0.1 0.0001103969565920107
14 7 0.5 8.276770007861121e-05

15 0 0.0001 0.00104879404179868
15 1 0.0005 0.0009401765205285141
15 2 0.001 0.002352073718929574
15 3 0.005 0.006124374792544736
15 4 0.01 0.0001597084042678015
15 5 0.05 5.834923085336682e-05
15 6 0.1 3.670774134546005e-05
15 7 0.5 6.670583710266454e-06

16 0 0.0001 0.001186711704221603
16 1 0.0005 0.01786412864196772
16 2 0.001 0.1006907083862553
16 3 0.005 0.0004368452820105769
16 4 0.01 0.002381772313782699
16 5 0.05 1.279145810388092e-05
16 6 0.1 6.126953914169013e-05
16 7 0.5 5.408625175472512e-06

17 0 0.0001 0.001197083674768096
17 1 0.0005 0.01782077469196431
17 2 0.001 0.001888196950530565
17 3 0.005 0.0004027615230397446
17 4 0.01 5.743367165249318e-05
17 5 0.05 2.165822067191519e-05
17 6 0.1 1.423206565004233e-05
17 7 0.5 2.57893577792201e-06

18 0 0.0001 0.001226392903671793
18 1 0.0005 0.0005669954707346026
18 2 0.001 0.001865810826400475
18 3 0.005 1.711896460498235e-05
18 4 0.01 0.0001346539082344647
18 5 0.05 7.247054311730521e-05
18 6 0.1 7.76495139896217e-06
18 7 0.5 4.546054917023551e-06

19 0 0.0001 0.000910741039485965
19 1 0.0005 0.0006508092461438654
19 2 0.001 0.002237933884522826
19 3 0.005 1.453926228630748e-05
19 4 0.01 1.951488078198936e-05
19 5 0.05 5.798500841251389e-05
19 6 0.1 9.482363401867912e-06
19 7 0.5 8.811466121483734e-06

20 0 0.0001 0.0008122606375578509
20 1 0.0005 0.0001773752192269874
20 2 0.001 0.0001015895970064052
20 3 0.005 6.637980983171061e-05
20 4 0.01 6.951890404209613e-06
20 5 0.05 2.243481457233373e-05
20 6 0.1 1.766582633129122e-05
20 7 0.5 1.977439959146587e-06

21 0 0.0001 0.0003982023147994329
21 1 0.0005 0.001033670848956223
21 2 0.001 9.935704753962019e-05
21 3 0.005 1.456349353401976e-05
21 4 0.01 1.242589663822586e-05
21 5 0.05 1.065091874277455e-05
21 6 0.1 7.454822030301825e-06
21 7 0.5 3.836841250159469e-06

22 0 0.0001 0.0003953204852914574
22 1 0.0005 0.0001582301885258209
22 2 0.001 0.0001176123519676612
22 3 0.005 2.248878994077533e-05
22 4 0.01 1.804605872197112e-05
22 5 0.05 7.789069498781924e-06
22 6 0.1 7.161278138250779e-06
22 7 0.5 2.468634883368279e-06

23 0 0.0001 0.0003923217021648803
23 1 0.0005 0.002355935091072622
23 2 0.001 0.0003359680790203984
23 3 0.005 1.445965806605076e-05
23 4 0.01 1.485852026284651e-05
23 5 0.05 1.034468094931718e-05
23 6 0.1 1.217815135019031e-05
23 7 0.5 3.361449348357463e-06

24 0 0.0001 0.0003783211351903154
24 1 0.0005 0.001933962321483833
24 2 0.001 0.00039467232123633
24 3 0.005 1.348659095847505e-05
24 4 0.01 9.855103114029359e-06
24 5 0.05 1.198028342210587e-05
24 6 0.1 1.376097025837633e-05
24 7 0.5 1.23520399590458e-06

25 0 0.0001 0.0003817088581995995
25 1 0.0005 0.00933228773000948
25 2 0.001 0.0003597737121248297
25 3 0.005 4.323045927642102e-06
25 4 0.01 1.035857525237283e-05
25 5 0.05 1.916969108936528e-05
25 6 0.1 6.58264716413317e-06
25 7 0.5 4.626723166663542e-07

26 0 0.0001 0.002694883932627074
26 1 0.0005 0.0002705788331061349
26 2 0.001 0.0001275824698534156
26 3 0.005 8.134311059294374e-06
26 4 0.01 1.146094108220301e-05
26 5 0.05 2.172320627960182e-05
26 6 0.1 4.246777362106431e-06
26 7 0.5 9.989023773252657e-07

27 0 0.0001 0.0005236886874111291
27 1 0.0005 0.0002438583124969902
27 2 0.001 8.133856079763564e-07
27 3 0.005 8.126173586641551e-06
27 4 0.01 7.714449799853079e-06
27 5 0.05 6.043848349952314e-06
27 6 0.1 7.287541494040896e-06
27 7 0.5 1.225689376236334e-06

28 0 0.0001 0.0005293229624345269
28 1 0.0005 0.0002850065350894395
28 2 0.001 4.517564876476558e-06
28 3 0.005 1.285902913756766e-05
28 4 0.01 7.116141252643215e-06
28 5 0.05 8.286460267262737e-06
28 6 0.1 8.427949580678799e-06
28 7 0.5 8.586036450632165e-07

29 0 0.0001 0.0001384359257079558
29 1 0.0005 0.0001372530619504316
29 2 0.001 1.029736613241342e-05
29 3 0.005 1.211103950121666e-05
29 4 0.01 5.03593432153979e-05
29 5 0.05 7.300214053285686e-06
29 6 0.1 9.589401992874914e-06
29 7 0.5 1.011509278080637e-06

30 0 0.0001 0.0002443992824787162
30 1 0.0005 0.0001545602540232026
30 2 0.001 1.126415810800337e-06
30 3 0.005 3.773558559704456e-06
30 4 0.01 4.621446403403943e-06
30 5 0.05 6.760649065858371e-06
30 6 0.1 8.740907311173132e-06
30 7 0.5 9.677765300730192e-07

31 0 0.0001 0.002661013337461864
31 1 0.0005 0.0002576138356782911
31 2 0.001 1.350523307954864e-06
31 3 0.005 6.611710766773671e-06
31 4 0.01 1.319465936196538e-05
31 5 0.05 7.358532741581067e-06
31 6 0.1 1.007521698635189e-05
31 7 0.5 1.853358441162252e-07

32 0 0.0001 0.004979806097121839
32 1 0.0005 0.0002901316954768339
32 2 0.001 9.165319872004393e-07
32 3 0.005 6.581061943659386e-06
32 4 0.01 7.961613456037611e-06
32 5 0.05 2.175971021080526e-06
32 6 0.1 1.951485608158879e-06
32 7 0.5 1.876643765153555e-07

33 0 0.0001 NaN
33 1 0.0005 0.0004238388880802438
33 2 0.001 2.140591625017523e-06
33 3 0.005 0.0007010623083403087
33 4 0.01 1.96143885206831e-06
33 5 0.05 2.205880604645984e-06
33 6 0.1 2.113076839195491e-06
33 7 0.5 2.18343039835139e-07

34 0 0.0001 0.02390623487164517
34 1 0.0005 8.341607488783994e-05
34 2 0.001 1.524854465622645e-05
34 3 0.005 2.629213037633773e-06
34 4 0.01 1.909717098326474e-06
34 5 0.05 2.208450545920138e-06
34 6 0.1 2.164628459340415e-06
34 7 0.5 2.111375000940693e-07

35 0 0.0001 0.0001304976753498329
35 1 0.0005 8.593629245444701e-05
35 2 0.001 2.618251075689184e-05
35 3 0.005 2.562846241864031e-06
35 4 0.01 1.820256281431866e-06
35 5 0.05 2.055114588877051e-06
35 6 0.1 1.806397967795378e-06
35 7 0.5 8.155647398058514e-08

36 0 0.0001 NaN
36 1 0.0005 1.357021785303107e-06
36 2 0.001 2.556778267338817e-05
36 3 0.005 2.339924437686408e-06
36 4 0.01 1.568595231103656e-06
36 5 0.05 6.103036649438267e-07
36 6 0.1 5.231566743797117e-07
36 7 0.5 4.312509541659157e-08

37 0 0.0001 NaN
37 1 0.0005 1.332283084908751e-06
37 2 0.001 1.129388411147922e-05
37 3 0.005 2.24886859351111e-06
37 4 0.01 2.22049795382642e-06
37 5 0.05 8.76507257917896e-07
37 6 0.1 4.573489215180654e-07
37 7 0.5 4.511018360179263e-08

38 0 0.0001 NaN
38 1 0.0005 1.510500859265586e-06
38 2 0.001 1.258977615680283e-05
38 3 0.005 2.285226242888983e-06
38 4 0.01 2.515537529076837e-06
38 5 0.05 6.820765793542523e-07
38 6 0.1 3.659348366472847e-07
38 7 0.5 4.676089911169205e-08

39 0 0.0001 NaN
39 1 0.0005 1.25133883153747e-05
39 2 0.001 1.014086451132424e-05
39 3 0.005 2.448651401978166e-06
39 4 0.01 2.653449773452834e-06
39 5 0.05 6.483843092698923e-07
39 6 0.1 2.934839532889992e-07
39 7 0.5 5.321356571934926e-08

40 0 0.0001 NaN
40 1 0.0005 1.192423785704081e-05
40 2 0.001 9.739189310032154e-06
40 3 0.005 3.752478276560872e-06
40 4 0.01 2.667055880120573e-06
40 5 0.05 6.422059409627458e-07
40 6 0.1 2.296881392543534e-07
40 7 0.5 5.515451401603485e-08

41 0 0.0001 NaN
41 1 0.0005 1.792130437364357e-06
41 2 0.001 2.390400288625894e-06
41 3 0.005 3.324889528822757e-06
41 4 0.01 2.421753438972853e-06
41 5 0.05 7.749663210418418e-07
41 6 0.1 3.674104711440932e-07
41 7 0.5 1.634705688462606e-08

42 0 0.0001 NaN
42 1 0.0005 2.870555039822665e-05
42 2 0.001 2.464553093812237e-06
42 3 0.005 3.500466266798014e-06
42 4 0.01 2.731507991105975e-06
42 5 0.05 7.784758372346855e-07
42 6 0.1 3.42470900699193e-07
42 7 0.5 1.418329542850907e-08

43 0 0.0001 NaN
43 1 0.0005 3.0039624125313e-05
43 2 0.001 1.135903425961349e-06
43 3 0.005 1.010805655585293e-06
43 4 0.01 1.347778824173602e-06
43 5 0.05 3.897137619002113e-07
43 6 0.1 1.665147816017979e-07
43 7 0.5 5.792125622264803e-09

44 0 0.0001 NaN
44 1 0.0005 5.673037988676204e-06
44 2 0.001 1.170415867459865e-06
44 3 0.005 1.015996895767775e-06
44 4 0.01 8.578184082068964e-07
44 5 0.05 2.658211589283312e-07
44 6 0.1 1.308009034770113e-07
44 7 0.5 9.431369515390382e-09

45 0 0.0001 NaN
45 1 0.0005 5.820456132192205e-06
45 2 0.001 1.022038104651041e-06
45 3 0.005 1.121033428558163e-06
45 4 0.01 8.428947393777084e-07
45 5 0.05 2.860049771236188e-07
45 6 0.1 1.12038800898782e-07
45 7 0.5 5.875027275438635e-09

46 0 0.0001 NaN
46 1 0.0005 3.125582278778028e-06
46 2 0.001 9.666427864314771e-07
46 3 0.005 1.143826362324348e-06
46 4 0.01 7.330062398299807e-07
46 5 0.05 2.921919860607128e-07
46 6 0.1 1.036959348511804e-07
46 7 0.5 1.231992887972974e-08

47 0 0.0001 NaN
47 1 0.0005 2.186522043211024e-06
47 2 0.001 7.856284350121169e-07
47 3 0.005 9.366537140936525e-07
47 4 0.01 9.078158351339054e-07
47 5 0.05 2.945593037091803e-07
47 6 0.1 3.659519677135873e-08
47 7 0.5 1.397418532090144e-08

48 0 0.0001 NaN
48 1 0.0005 2.122953020479039e-06
48 2 0.001 5.973519756445956e-07
48 3 0.005 8.878235157954346e-07
48 4 0.01 8.136429108698851e-07
48 5 0.05 1.983822659323202e-07
48 6 0.1 2.898471402281469e-08
48 7 0.5 1.339772643781749e-08

49 0 0.0001 NaN
49 1 0.0005 1.804626078078523e-06
49 2 0.001 5.420562452679725e-07
49 3 0.005 5.331912311543729e-07
49 4 0.01 5.182313074770199e-07
49 5 0.05 2.59932477388916e-07
49 6 0.1 2.641974647121928e-08
49 7 0.5 4.132412847932323e-09

50 0 0.0001 NaN
50 1 0.0005 2.274288882532613e-06
50 2 0.001 6.465858947750748e-07
50 3 0.005 5.934681840289374e-07
50 4 0.01 5.405277832087674e-07
50 5 0.05 1.59720279857299e-07
50 6 0.1 2.525119512087028e-08
50 7 0.5 3.805809908047505e-09

51 0 0.0001 NaN
51 1 0.0005 2.319352551666207e-06
51 2 0.001 6.530407697152714e-07
51 3 0.005 5.947019258944987e-07
51 4 0.01 5.485357438330571e-07
51 5 0.05 1.645868138340071e-07
51 6 0.1 2.626923436293209e-08
51 7 0.5 5.356276168101789e-09

52 0 0.0001 NaN
52 1 0.0005 2.39867902389813e-06
52 2 0.001 6.491013066253077e-07
52 3 0.005 5.741644186705027e-07
52 4 0.01 5.014228280981355e-07
52 5 0.05 1.691950538134498e-07
52 6 0.1 3.234350515502611e-08
52 7 0.5 1.777865526211636e-08

53 0 0.0001 NaN
53 1 0.0005 2.175657157227295e-06
53 2 0.001 6.470748204788259e-07
53 3 0.005 5.296867750970336e-07
53 4 0.01 5.663026331239006e-07
53 5 0.05 9.383001180457404e-08
53 6 0.1 4.074242532889362e-08
53 7 0.5 1.374493059414882e-08

54 0 0.0001 NaN
54 1 0.0005 2.187416659513412e-06
54 2 0.001 6.505538502744371e-07
54 3 0.005 2.151756134376234e-06
54 4 0.01 3.675208888101108e-07
54 5 0.05 1.046974821157224e-07
54 6 0.1 3.871858577408676e-08
54 7 0.5 1.413949164905519e-08

55 0 0.0001 NaN
55 1 0.0005 2.241447904180702e-06
55 2 0.001 7.66394379264028e-07
55 3 0.005 3.726255631919826e-07
55 4 0.01 3.06819749091314e-07
55 5 0.05 3.275117728826123e-08
55 6 0.1 4.951562127293e-08
55 7 0.5 1.519458931959186e-08

56 0 0.0001 0.002174808570181232
56 1 0.0005 2.337673928666634e-06
56 2 0.001 6.824121313272351e-07
56 3 0.005 3.402157114169564e-07
56 4 0.01 2.487171239362527e-07
56 5 0.05 4.374610662976651e-08
56 6 0.1 3.597673588344035e-08
56 7 0.5 1.167621219857599e-08

57 0 0.0001 0.004627970646468942
57 1 0.0005 3.004530464469959e-06
57 2 0.001 5.811436519883736e-07
57 3 0.005 3.249831519998794e-07
57 4 0.01 2.384979710770177e-07
57 5 0.05 4.122306051359867e-08
57 6 0.1 3.809711964425643e-08
57 7 0.5 8.85796208581751e-09

58 0 0.0001 NaN
58 1 0.0005 1.549477063288735e-06
58 2 0.001 6.562781367787646e-07
58 3 0.005 3.294860591462407e-07
58 4 0.01 2.532448288538764e-07
58 5 0.05 3.387914776402497e-08
58 6 0.1 3.042211370222934e-08
58 7 0.5 1.560157374162325e-08

59 0 0.0001 0.02583249017833042
59 1 0.0005 1.540596391794751e-06
59 2 0.001 2.615830097572565e-07
59 3 0.005 1.089730876846822e-05
59 4 0.01 4.317749487077945e-07
59 5 0.05 3.278288153758227e-08
59 6 0.1 3.292870005297931e-08
59 7 0.5 1.40919150042121e-08

60 0 0.0001 0.0353519635192962
60 1 0.0005 1.448209504358603e-06
60 2 0.001 2.714183726763276e-07
60 3 0.005 4.379612528017575e-07
60 4 0.01 3.835533633258122e-07
60 5 0.05 3.405677272075265e-08
60 6 0.1 5.436153475393487e-08
60 7 0.5 1.625604533434696e-08

61 0 0.0001 NaN
61 1 0.0005 1.463293687479595e-06
61 2 0.001 3.41670323604594e-07
61 3 0.005 4.7518369084806e-07
61 4 0.01 3.6642150197866e-07
61 5 0.05 1.991447848781898e-08
61 6 0.1 1.583434972671791e-08
61 7 0.5 1.619849877303765e-08

62 0 0.0001 NaN
62 1 0.0005 1.458528889175012e-06
62 2 0.001 3.437244734590259e-07
62 3 0.005 5.462270768828967e-07
62 4 0.01 3.734001163668516e-07
62 5 0.05 1.903903103796805e-08
62 6 0.1 1.304574668065112e-08
62 7 0.5 1.390222691288764e-08

63 0 0.0001 4.528466588481831e-05
63 1 0.0005 1.441421353889758e-05
63 2 0.001 3.398678705612619e-07
63 3 0.005 4.841311053514941e-07
63 4 0.01 3.673937617579986e-07
63 5 0.05 1.471595809348382e-08
63 6 0.1 1.044440296915806e-08
63 7 0.5 1.232307670433942e-08

64 0 0.0001 NaN
64 1 0.0005 1.070830432851674e-05
64 2 0.001 2.536143759133368e-07
64 3 0.005 5.073774505378992e-07
64 4 0.01 3.65789643672982e-07
64 5 0.05 1.294572371615925e-08
64 6 0.1 1.16981188674143e-08
64 7 0.5 1.077925426047192e-08

65 0 0.0001 NaN
65 1 0.0005 1.071843071644622e-05
65 2 0.001 2.500780152711134e-07
65 3 0.005 4.956020740779843e-07
65 4 0.01 3.373134856363501e-07
65 5 0.05 9.020422302348916e-09
65 6 0.1 1.286279394705279e-08
65 7 0.5 8.853081409373137e-09

66 0 0.0001 NaN
66 1 0.0005 9.436776128496174e-06
66 2 0.001 2.595118751521601e-07
66 3 0.005 3.4563511968972e-07
66 4 0.01 2.044472248757118e-07
66 5 0.05 9.274552831894763e-09
66 6 0.1 1.278531016129193e-08
66 7 0.5 7.744040012474177e-09

67 0 0.0001 NaN
67 1 0.0005 1.285550001407987e-06
67 2 0.001 2.374154235335138e-07
67 3 0.005 3.365622562946324e-07
67 4 0.01 2.002302081302422e-07
67 5 0.05 1.121460945743748e-08
67 6 0.1 1.837946828495597e-08
67 7 0.5 7.01059379062049e-09

68 0 0.0001 NaN
68 1 0.0005 3.060989621618877e-06
68 2 0.001 2.156102743951139e-07
68 3 0.005 3.477426375386809e-07
68 4 0.01 1.914922302529228e-07
68 5 0.05 1.432606210230258e-08
68 6 0.1 2.692163772483942e-08
68 7 0.5 1.488485848136466e-08

69 0 0.0001 NaN
69 1 0.0005 2.043496626507943e-06
69 2 0.001 1.902876536478084e-07
69 3 0.005 3.357389435414112e-07
69 4 0.01 1.874625414631169e-07
69 5 0.05 1.573966282284954e-08
69 6 0.1 5.816456619263692e-08
69 7 0.5 1.274639258899202e-08

70 0 0.0001 NaN
70 1 0.0005 9.08896160668191e-07
70 2 0.001 1.470265808433064e-07
70 3 0.005 3.19508480684111e-07
70 4 0.01 1.951529767306001e-07
70 5 0.05 1.840463712848484e-08
70 6 0.1 6.328866084147248e-08
70 7 0.5 1.22799177040365e-08

71 0 0.0001 NaN
71 1 0.0005 1.703654917736718e-06
71 2 0.001 3.366450017365253e-07
71 3 0.005 3.073267219874139e-07
71 4 0.01 2.048251967492775e-07
71 5 0.05 4.020139957452158e-09
71 6 0.1 6.898302562901121e-08
71 7 0.5 1.261310044598275e-08

72 0 0.0001 NaN
72 1 0.0005 1.029486280732321e-06
72 2 0.001 3.711572494536854e-06
72 3 0.005 2.806204725465166e-07
72 4 0.01 2.097387580604041e-07
72 5 0.05 7.421689535132797e-09
72 6 0.1 7.190405394460401e-08
72 7 0.5 1.378145526489357e-08

73 0 0.0001 NaN
73 1 0.0005 1.020137843332717e-06
73 2 0.001 3.810059201117799e-07
73 3 0.005 2.550697312602016e-07
73 4 0.01 1.603068702448267e-07
73 5 0.05 1.20907391955091e-08
73 6 0.1 6.247331080514567e-08
73 7 0.5 1.392002822739995e-08

74 0 0.0001 NaN
74 1 0.0005 4.372476805789504e-07
74 2 0.001 3.834613027344015e-07
74 3 0.005 2.502096829595877e-07
74 4 0.01 1.302109598881777e-07
74 5 0.05 1.739304293818794e-08
74 6 0.1 4.710318552816422e-08
74 7 0.5 1.503964656519436e-08

75 0 0.0001 NaN
75 1 0.0005 1.840206453586874e-06
75 2 0.001 4.417251567967815e-07
75 3 0.005 2.014077284978374e-07
75 4 0.01 4.604728998372974e-08
75 5 0.05 5.202738262725448e-08
75 6 0.1 6.240270409945897e-08
75 7 0.5 1.385914575504385e-08

76 0 0.0001 NaN
76 1 0.0005 2.409007815766645e-06
76 2 0.001 1.738575975930693e-07
76 3 0.005 8.384042180596616e-08
76 4 0.01 2.801021462108688e-08
76 5 0.05 1.355376972924172e-07
76 6 0.1 1.053181295343097e-07
76 7 0.5 1.308576775328649e-08

77 0 0.0001 NaN
77 1 0.0005 NaN
77 2 0.001 3.854230091630317e-07
77 3 0.005 9.729887897516861e-08
77 4 0.01 1.604575656186713e-08
77 5 0.05 1.301221622594659e-07
77 6 0.1 1.100898295442187e-07
77 7 0.5 7.188572758073027e-10

78 0 0.0001 NaN
78 1 0.0005 NaN
78 2 0.001 3.980995364142661e-07
78 3 0.005 1.285571885193502e-07
78 4 0.01 1.471633097646924e-08
78 5 0.05 1.378832483717906e-07
78 6 0.1 1.023785616212031e-07
78 7 0.5 2.171268454856759e-08

79 0 0.0001 NaN
79 1 0.0005 0.002742538061861372
79 2 0.001 3.288279062854636e-07
79 3 0.005 1.253718538584813e-07
79 4 0.01 1.778970485463542e-08
79 5 0.05 1.373559598153163e-07
79 6 0.1 6.492933490673631e-08
79 7 0.5 4.425008925261023e-08

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 3.372956906380739e-07
80 3 0.005 1.035137668962071e-07
80 4 0.01 4.379541225856908e-08
80 5 0.05 2.050000444234986e-07
80 6 0.1 8.962761797222057e-08
80 7 0.5 6.973096615797139e-08

81 0 0.0001 NaN
81 1 0.0005 NaN
81 2 0.001 7.485646640368558e-07
81 3 0.005 6.525404807580726e-08
81 4 0.01 1.731680884203173e-08
81 5 0.05 7.930050489624603e-08
81 6 0.1 2.629483430809841e-08
81 7 0.5 1.409918445982947e-07

82 0 0.0001 NaN
82 1 0.0005 NaN
82 2 0.001 5.523604750274606e-07
82 3 0.005 2.98945008694661e-08
82 4 0.01 3.740572225951446e-08
82 5 0.05 2.090173221568185e-07
82 6 0.1 4.34620230054119e-08
82 7 0.5 1.077778811598915e-07

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 1.871117057069422e-06
83 3 0.005 6.224542408862092e-08
83 4 0.01 3.214215593381962e-08
83 5 0.05 1.373610295383243e-07
83 6 0.1 5.869041916433918e-08
83 7 0.5 1.020036023319185e-07

84 0 0.0001 NaN
84 1 0.0005 NaN
84 2 0.001 3.00495407593245e-06
84 3 0.005 1.864186201159381e-08
84 4 0.01 1.250301215594128e-08
84 5 0.05 9.27017776679353e-08
84 6 0.1 6.081078872729352e-08
84 7 0.5 1.109362668577421e-07

85 0 0.0001 NaN
85 1 0.0005 NaN
85 2 0.001 3.630830658509125e-06
85 3 0.005 2.715979171930512e-08
85 4 0.01 2.58632533832124e-08
85 5 0.05 NaN
85 6 0.1 1.544496124925157e-07
85 7 0.5 1.011453662216851e-07

86 0 0.0001 NaN
86 1 0.0005 NaN
86 2 0.001 3.416769282357673e-06
86 3 0.005 2.599170311122622e-08
86 4 0.01 2.710717953076701e-08
86 5 0.05 1.042522505665876e-06
86 6 0.1 1.993550129804299e-07
86 7 0.5 2.405092571481234e-07

87 0 0.0001 NaN
87 1 0.0005 NaN
87 2 0.001 3.107546457387974e-06
87 3 0.005 1.874636365164911e-08
87 4 0.01 2.312137324558308e-08
87 5 0.05 NaN
87 6 0.1 4.459581201337757e-08
87 7 0.5 3.064237317164404e-07

88 0 0.0001 NaN
88 1 0.0005 NaN
88 2 0.001 3.571391924905009e-06
88 3 0.005 1.552441004782203e-08
88 4 0.01 1.909034281624576e-08
88 5 0.05 5.540230453557704e-05
88 6 0.1 6.220594418308587e-08
88 7 0.5 3.808156478444615e-07

89 0 0.0001 NaN
89 1 0.0005 NaN
89 2 0.001 1.508316510561886e-06
89 3 0.005 6.374778338176925e-09
89 4 0.01 2.209542241111415e-08
89 5 0.05 NaN
89 6 0.1 5.686492435398177e-08
89 7 0.5 1.017767346656156e-06

90 0 0.0001 NaN
90 1 0.0005 NaN
90 2 0.001 1.574950681200607e-06
90 3 0.005 6.168305715122799e-09
90 4 0.01 4.796826023919267e-09
90 5 0.05 NaN
90 6 0.1 5.423185524674697e-08
90 7 0.5 2.990883554246587e-07

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 1.460023355672569e-06
91 3 0.005 2.333528594833866e-08
91 4 0.01 3.467310316167549e-09
91 5 0.05 NaN
91 6 0.1 5.358874283852899e-09
91 7 0.5 3.017787297432966e-07

92 0 0.0001 NaN
92 1 0.0005 NaN
92 2 0.001 2.003732023365366e-06
92 3 0.005 8.123571490136349e-10
92 4 0.01 2.898012159724262e-09
92 5 0.05 2.587219199424034e-06
92 6 0.1 5.645296225264134e-09
92 7 0.5 3.856553651750515e-08

93 0 0.0001 NaN
93 1 0.0005 NaN
93 2 0.001 1.830597272725853e-06
93 3 0.005 1.723313688616612e-09
93 4 0.01 2.262192473546955e-09
93 5 0.05 5.017962680568525e-05
93 6 0.1 3.102759023729126e-08
93 7 0.5 3.805952472797583e-08

94 0 0.0001 NaN
94 1 0.0005 4.942475482902558e-05
94 2 0.001 1.331529311159444e-05
94 3 0.005 1.48560418101467e-09
94 4 0.01 2.891378715317112e-09
94 5 0.05 9.047136641700391e-06
94 6 0.1 2.095943970920085e-09
94 7 0.5 3.131039621660022e-08

95 0 0.0001 NaN
95 1 0.0005 NaN
95 2 0.001 1.39283379210708e-05
95 3 0.005 1.686911366514029e-09
95 4 0.01 2.881572347456234e-09
95 5 0.05 NaN
95 6 0.1 4.263656563193256e-07
95 7 0.5 3.264248932989101e-08

96 0 0.0001 NaN
96 1 0.0005 0.002182885820255386
96 2 0.001 2.597212535312904e-07
96 3 0.005 1.666048896538844e-09
96 4 0.01 1.584253453235385e-09
96 5 0.05 0.0001175675841944336
96 6 0.1 4.138507882797069e-07
96 7 0.5 2.874546753179709e-08

97 0 0.0001 NaN
97 1 0.0005 0.00191539163289588
97 2 0.001 2.245897838875427e-07
97 3 0.005 1.832551514864622e-09
97 4 0.01 1.718081666333307e-09
97 5 0.05 6.908417762390423e-06
97 6 0.1 1.290331533412155e-07
97 7 0.5 3.13778201287761e-08

98 0 0.0001 NaN
98 1 0.0005 0.001648793731106196
98 2 0.001 1.476721427339306e-07
98 3 0.005 1.536366400816542e-09
98 4 0.01 1.709447335864954e-09
98 5 0.05 3.123823751409995e-08
98 6 0.1 1.222476129524403e-07
98 7 0.5 3.276722236673791e-08

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 NaN
99 3 0.005 9.150274909287348e-10
99 4 0.01 1.78695792231828e-09
99 5 0.05 1.872855751551288e-07
99 6 0.1 1.235100197835583e-07
99 7 0.5 3.277360196159938e-08

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 8.10574666088564e-10
100 4 0.01 1.139144351898814e-09
100 5 0.05 1.572491442803779e-07
100 6 0.1 9.950187533578391e-08
100 7 0.5 3.020054688304833e-08

101 0 0.0001 NaN
101 1 0.0005 NaN
101 2 0.001 NaN
101 3 0.005 6.993005093251391e-10
101 4 0.01 1.04464623664628e-09
101 5 0.05 2.698323529161792e-08
101 6 0.1 1.007177211596491e-07
101 7 0.5 2.152634842739022e-08

102 0 0.0001 0.002848762452837552
102 1 0.0005 NaN
102 2 0.001 NaN
102 3 0.005 1.760750581826086e-09
102 4 0.01 1.639411579944855e-09
102 5 0.05 2.557021703012817e-08
102 6 0.1 6.473633848589322e-08
102 7 0.5 2.14876948851154e-08

103 0 0.0001 NaN
103 1 0.0005 NaN
103 2 0.001 NaN
103 3 0.005 1.381325425599193e-09
103 4 0.01 1.443301540489911e-09
103 5 0.05 2.708014014036137e-08
103 6 0.1 2.517978812238641e-08
103 7 0.5 4.99050894461013e-09

104 0 0.0001 NaN
104 1 0.0005 NaN
104 2 0.001 NaN
104 3 0.005 1.322442185273006e-09
104 4 0.01 1.22179138648315e-09
104 5 0.05 3.447376071338586e-08
104 6 0.1 8.829755041761056e-08
104 7 0.5 1.451530765419237e-08

105 0 0.0001 NaN
105 1 0.0005 NaN
105 2 0.001 0.0002581317934458153
105 3 0.005 1.734779822014872e-09
105 4 0.01 1.6802921231426e-09
105 5 0.05 2.705752008589529e-08
105 6 0.1 5.570762295436791e-08
105 7 0.5 1.405074624376333e-08

106 0 0.0001 NaN
106 1 0.0005 NaN
106 2 0.001 0.000179041647597581
106 3 0.005 1.582366227129778e-09
106 4 0.01 2.010872743454802e-09
106 5 0.05 3.043970276439517e-08
106 6 0.1 8.013366022895351e-08
106 7 0.5 2.281154128189614e-08

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 3.696381595068315e-05
107 3 0.005 1.543333313969871e-09
107 4 0.01 1.754995888166394e-09
107 5 0.05 3.022586958699429e-08
107 6 0.1 1.654777649786955e-07
107 7 0.5 2.374114877166748e-08

108 0 0.0001 NaN
108 1 0.0005 0.01337534724076144
108 2 0.001 NaN
108 3 0.005 5.906610666044146e-10
108 4 0.01 1.300731849807454e-09
108 5 0.05 1.89608187372596e-08
108 6 0.1 1.311875068410098e-07
108 7 0.5 1.794796051477299e-08

109 0 0.0001 NaN
109 1 0.0005 0.001167274677601436
109 2 0.001 NaN
109 3 0.005 5.924352125180348e-10
109 4 0.01 5.457741540621803e-10
109 5 0.05 1.660411623316195e-08
109 6 0.1 1.329549100275617e-07
109 7 0.5 1.538700728602032e-08

110 0 0.0001 NaN
110 1 0.0005 NaN
110 2 0.001 NaN
110 3 0.005 5.172420807335793e-10
110 4 0.01 5.168938660345829e-10
110 5 0.05 2.430957048424087e-08
110 6 0.1 1.562348256592871e-07
110 7 0.5 2.544652704845145e-08

111 0 0.0001 NaN
111 1 0.0005 NaN
111 2 0.001 NaN
111 3 0.005 4.677250386398058e-10
111 4 0.01 5.80208817614404e-10
111 5 0.05 3.013640195820226e-08
111 6 0.1 1.405626005309459e-07
111 7 0.5 2.965196670042565e-08

112 0 0.0001 NaN
112 1 0.0005 NaN
112 2 0.001 1.761624335481259e-05
112 3 0.005 4.448317282253616e-10
112 4 0.01 6.266859727107182e-10
112 5 0.05 2.789761695556502e-08
112 6 0.1 1.451108485448796e-07
112 7 0.5 3.106230517896672e-08

113 0 0.0001 NaN
113 1 0.0005 NaN
113 2 0.001 3.371082090305701e-05
113 3 0.005 5.006768442921077e-10
113 4 0.01 5.24680508631773e-10
113 5 0.05 3.674523894604279e-09
113 6 0.1 8.53679900720408e-07
113 7 0.5 NaN

114 0 0.0001 NaN
114 1 0.0005 NaN
114 2 0.001 8.294815298386468e-06
114 3 0.005 3.51752339116727e-10
114 4 0.01 4.727197042616218e-10
114 5 0.05 1.334572200666102e-09
114 6 0.1 2.100702856262668e-08
114 7 0.5 4.401622379371661e-08

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 9.865183510623039e-07
115 3 0.005 3.486057437605595e-10
115 4 0.01 4.03533173244296e-10
115 5 0.05 1.331657305560376e-09
115 6 0.1 1.400135229211901e-08
115 7 0.5 2.195617262196528e-09

116 0 0.0001 NaN
116 1 0.0005 NaN
116 2 0.001 8.088141530529838e-07
116 3 0.005 2.791285375434458e-10
116 4 0.01 3.220907605432e-10
116 5 0.05 1.318421339082982e-09
116 6 0.1 1.671268672406293e-08
116 7 0.5 7.1783348760099e-09

117 0 0.0001 NaN
117 1 0.0005 NaN
117 2 0.001 6.819080118535255e-07
117 3 0.005 3.234145581894921e-10
117 4 0.01 3.238806906733032e-10
117 5 0.05 1.29585099299065e-09
117 6 0.1 1.375986133923543e-08
117 7 0.5 1.837945128837672e-09

118 0 0.0001 NaN
118 1 0.0005 NaN
118 2 0.001 1.082728925124075e-06
118 3 0.005 3.285062414782578e-10
118 4 0.01 3.458802371548811e-10
118 5 0.05 7.102731559554856e-10
118 6 0.1 2.660203963357082e-08
118 7 0.5 1.430426948663321e-09

119 0 0.0001 NaN
119 1 0.0005 NaN
119 2 0.001 NaN
119 3 0.005 1.69904860668897e-10
119 4 0.01 8.147014301403629e-11
119 5 0.05 1.026698510828953e-09
119 6 0.1 2.91094714989123e-08
119 7 0.5 1.19418794200809e-09

120 0 0.0001 NaN
120 1 0.0005 0.001711356630612519
120 2 0.001 NaN
120 3 0.005 2.246730071489334e-11
120 4 0.01 1.470530924417704e-10
120 5 0.05 1.514942675160059e-10
120 6 0.1 1.441813833516918e-08
120 7 0.5 2.3042623408794e-08

121 0 0.0001 NaN
121 1 0.0005 NaN
121 2 0.001 2.529806286447142e-06
121 3 0.005 2.783057130056576e-11
121 4 0.01 1.864537087520939e-11
121 5 0.05 1.921291854619204e-11
121 6 0.1 2.620413997846183e-07
121 7 0.5 NaN

122 0 0.0001 NaN
122 1 0.0005 NaN
122 2 0.001 3.649169987576879e-06
122 3 0.005 3.130058725358795e-11
122 4 0.01 2.807491463484935e-11
122 5 0.05 1.632821954831312e-11
122 6 0.1 1.834255604301918e-07
122 7 0.5 5.862946741599465e-07

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 1.810720765265648e-06
123 3 0.005 3.03150339131114e-11
123 4 0.01 1.961256740786588e-11
123 5 0.05 1.540643639910214e-11
123 6 0.1 9.625666773508812e-08
123 7 0.5 4.00963963318636e-08

124 0 0.0001 NaN
124 1 0.0005 NaN
124 2 0.001 1.158440271723235e-06
124 3 0.005 2.554178270519606e-11
124 4 0.01 2.196169206445853e-11
124 5 0.05 8.317911768848225e-12
124 6 0.1 9.224105197333613e-08
124 7 0.5 NaN

125 0 0.0001 NaN
125 1 0.0005 1.226311214671098e-06
125 2 0.001 2.565420919774063e-06
125 3 0.005 2.529892106901494e-11
125 4 0.01 2.270333297676504e-11
125 5 0.05 4.086171801310076e-12
125 6 0.1 8.978432463016771e-08
125 7 0.5 NaN

126 0 0.0001 NaN
126 1 0.0005 2.092702290296312e-05
126 2 0.001 2.470465950220187e-06
126 3 0.005 2.569861638161104e-11
126 4 0.01 2.161665189889497e-11
126 5 0.05 6.16734460313736e-12
126 6 0.1 6.126538059590397e-09
126 7 0.5 1.563258872680425e-08

127 0 0.0001 NaN
127 1 0.0005 4.440366449172442e-05
127 2 0.001 1.324139877354708e-05
127 3 0.005 2.653246647398267e-11
127 4 0.01 2.777803640742788e-11
127 5 0.05 9.907856751503255e-12
127 6 0.1 4.513022075164423e-09
127 7 0.5 3.690553704852199e-08

128 0 0.0001 NaN
128 1 0.0005 NaN
128 2 0.001 1.777419282255892e-06
128 3 0.005 4.913661391602594e-11
128 4 0.01 2.839999712356542e-11
128 5 0.05 4.56438021439343e-12
128 6 0.1 3.658547143987638e-09
128 7 0.5 2.01191376537253e-08

129 0 0.0001 NaN
129 1 0.0005 NaN
129 2 0.001 6.105859738324408e-06
129 3 0.005 5.513286727682655e-11
129 4 0.01 5.12014146632635e-11
129 5 0.05 5.529708767982022e-12
129 6 0.1 3.673964331893055e-09
129 7 0.5 2.017767851943221e-08

130 0 0.0001 NaN
130 1 0.0005 4.218135233096443e-05
130 2 0.001 7.587519817594506e-05
130 3 0.005 1.010007634130396e-10
130 4 0.01 6.560824848844063e-11
130 5 0.05 5.235520006107296e-12
130 6 0.1 1.277419993157469e-09
130 7 0.5 1.664823066444039e-08

131 0 0.0001 NaN
131 1 0.0005 5.165431716382404e-05
131 2 0.001 5.304141741848538e-05
131 3 0.005 9.994406335436705e-11
131 4 0.01 6.665529348782348e-11
131 5 0.05 2.295686232003953e-12
131 6 0.1 1.023386572890303e-09
131 7 0.5 6.831426142737625e-09

132 0 0.0001 NaN
132 1 0.0005 2.398956038570383e-05
132 2 0.001 1.813423447805094e-05
132 3 0.005 6.187119856767592e-11
132 4 0.01 3.485918792219335e-11
132 5 0.05 2.136936308037846e-12
132 6 0.1 1.115608591061104e-09
132 7 0.5 2.249420682713301e-09

133 0 0.0001 NaN
133 1 0.0005 NaN
133 2 0.001 3.145357656159346e-05
133 3 0.005 7.330742042471856e-11
133 4 0.01 4.671871190759494e-11
133 5 0.05 1.282113179346648e-12
133 6 0.1 1.135424665370995e-09
133 7 0.5 2.106658057477903e-09

134 0 0.0001 NaN
134 1 0.0005 1.370425114960901e-07
134 2 0.001 1.836015415101768e-05
134 3 0.005 6.768401740079937e-11
134 4 0.01 4.439573993512689e-11
134 5 0.05 5.060731398371182e-13
134 6 0.1 8.454521952019093e-10
134 7 0.5 2.075365125354022e-09

135 0 0.0001 NaN
135 1 0.0005 1.339966927284466e-07
135 2 0.001 8.418556221998573e-06
135 3 0.005 6.796064328346654e-11
135 4 0.01 4.407539170673131e-11
135 5 0.05 4.947375869220705e-13
135 6 0.1 8.029517319109675e-10
135 7 0.5 3.096824736538045e-09

136 0 0.0001 NaN
136 1 0.0005 2.664510949615581e-07
136 2 0.001 6.825720978342096e-06
136 3 0.005 6.505636160862894e-11
136 4 0.01 4.160393208872834e-11
136 5 0.05 3.689367579396593e-13
136 6 0.1 8.193636855493592e-10
136 7 0.5 2.946876194835988e-09

137 0 0.0001 NaN
137 1 0.0005 7.811616372340341e-06
137 2 0.001 4.404298536769343e-06
137 3 0.005 6.593647631030427e-11
137 4 0.01 4.42083496116482e-11
137 5 0.05 7.899198289792193e-13
137 6 0.1 6.070630558086151e-10
137 7 0.5 6.584304507346334e-10

138 0 0.0001 NaN
138 1 0.0005 1.964537639023257e-06
138 2 0.001 6.314725304841768e-06
138 3 0.005 7.524710467029961e-11
138 4 0.01 4.263493408188046e-11
138 5 0.05 1.96007543591058e-12
138 6 0.1 6.025713709218821e-10
138 7 0.5 7.233636651762657e-10

139 0 0.0001 NaN
139 1 0.0005 8.677894702223704e-07
139 2 0.001 NaN
139 3 0.005 7.433946885064777e-11
139 4 0.01 3.786248100732467e-11
139 5 0.05 4.612169993597764e-13
139 6 0.1 3.430994431652617e-12
139 7 0.5 4.578422202120071e-10

140 0 0.0001 NaN
140 1 0.0005 3.107906325558026e-06
140 2 0.001 3.917491573577711e-06
140 3 0.005 7.080531387189643e-11
140 4 0.01 3.452252119944276e-11
140 5 0.05 7.367586819862495e-13
140 6 0.1 5.732982448915941e-12
140 7 0.5 4.505508611973889e-10

141 0 0.0001 NaN
141 1 0.0005 3.301774842075233e-06
141 2 0.001 1.060405035453902e-06
141 3 0.005 5.52915245272826e-11
141 4 0.01 3.958644923882558e-11
141 5 0.05 7.172980124187704e-13
141 6 0.1 7.682205347923322e-12
141 7 0.5 1.108379800344151e-12

142 0 0.0001 NaN
142 1 0.0005 NaN
142 2 0.001 2.941459351049153e-07
142 3 0.005 5.056130958273234e-11
142 4 0.01 2.845611703223174e-11
142 5 0.05 6.421552430690074e-13
142 6 0.1 7.81018326323365e-12
142 7 0.5 3.472500973724745e-13

143 0 0.0001 NaN
143 1 0.0005 NaN
143 2 0.001 1.158907960796163e-06
143 3 0.005 4.003715491903901e-11
143 4 0.01 3.117445088738227e-11
143 5 0.05 7.734909609166637e-13
143 6 0.1 4.565471218650738e-12
143 7 0.5 4.976074586948834e-13

144 0 0.0001 NaN
144 1 0.0005 NaN
144 2 0.001 6.296269241786411e-07
144 3 0.005 4.010336390997703e-11
144 4 0.01 1.252259422113793e-11
144 5 0.05 3.020741661178762e-14
144 6 0.1 3.303217902794264e-12
144 7 0.5 1.874105405549369e-12

145 0 0.0001 NaN
145 1 0.0005 NaN
145 2 0.001 5.317625868480931e-07
145 3 0.005 3.449026997203866e-11
145 4 0.01 1.114526431695419e-11
145 5 0.05 9.789265854697625e-14
145 6 0.1 3.243334762877189e-12
145 7 0.5 2.089977467305753e-12

146 0 0.0001 NaN
146 1 0.0005 0.0007602497459340109
146 2 0.001 3.210880150812011e-07
146 3 0.005 2.21063695868644e-11
146 4 0.01 1.101582874028112e-11
146 5 0.05 9.268131311615689e-14
146 6 0.1 3.281982410961503e-12
146 7 0.5 1.967775427468339e-12

147 0 0.0001 NaN
147 1 0.0005 4.957684000580017e-08
147 2 0.001 5.536206657545973e-07
147 3 0.005 2.150312180595297e-11
147 4 0.01 1.132316446252579e-11
147 5 0.05 4.348461103109537e-14
147 6 0.1 1.871914484571363e-12
147 7 0.5 5.599393516983549e-13

148 0 0.0001 NaN
148 1 0.0005 3.173682584702816e-08
148 2 0.001 2.672348871259108e-08
148 3 0.005 2.160535881649808e-11
148 4 0.01 4.78234841991167e-12
148 5 0.05 3.282968416580392e-14
148 6 0.1 1.154055484389165e-12
148 7 0.5 3.432870160921277e-13

149 0 0.0001 NaN
149 1 0.0005 NaN
149 2 0.001 1.481728886741117e-08
149 3 0.005 2.119021636061392e-11
149 4 0.01 2.306977745140991e-12
149 5 0.05 3.565237532759564e-14
149 6 0.1 1.22457627949851e-12
149 7 0.5 7.178716709771688e-13

150 0 0.0001 NaN
150 1 0.0005 5.579619760982138e-08
150 2 0.001 9.214031281887824e-09
150 3 0.005 2.3263846428531e-11
150 4 0.01 1.074864766220847e-12
150 5 0.05 1.496910754799278e-13
150 6 0.1 1.364837603724748e-12
150 7 0.5 7.001822234562603e-13

151 0 0.0001 NaN
151 1 0.0005 2.299247816175962e-09
151 2 0.001 1.232975511999993e-09
151 3 0.005 2.048603490443861e-11
151 4 0.01 1.053498094773382e-12
151 5 0.05 8.959550754463808e-14
151 6 0.1 2.339369655465471e-12
151 7 0.5 8.303026909294234e-13

152 0 0.0001 NaN
152 1 0.0005 NaN
152 2 0.001 1.011917179664997e-08
152 3 0.005 9.121258641990991e-12
152 4 0.01 1.801419937804117e-13
152 5 0.05 4.049773983128667e-14
152 6 0.1 4.73571413581274e-13
152 7 0.5 6.49599134830242e-13

153 0 0.0001 NaN
153 1 0.0005 NaN
153 2 0.001 8.115413066670912e-09
153 3 0.005 7.20542157969377e-12
153 4 0.01 1.650411778617206e-13
153 5 0.05 2.290033297292615e-13
153 6 0.1 4.494243906528777e-13
153 7 0.5 4.29330110214037e-13

154 0 0.0001 NaN
154 1 0.0005 NaN
154 2 0.001 4.403108039943617e-09
154 3 0.005 3.022683547905277e-12
154 4 0.01 3.793786556919467e-14
154 5 0.05 3.224994380986849e-13
154 6 0.1 9.416060178115357e-14
154 7 0.5 4.234620696402104e-13

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 1.0046896285509e-08
155 3 0.005 1.619787748147826e-12
155 4 0.01 5.764408505904422e-13
155 5 0.05 4.471190859269143e-13
155 6 0.1 4.184253578120826e-14
155 7 0.5 2.429287378435335e-13

156 0 0.0001 NaN
156 1 0.0005 NaN
156 2 0.001 1.268505304983692e-08
156 3 0.005 1.57218270420216e-12
156 4 0.01 7.866137605173213e-13
156 5 0.05 1.516790676024084e-13
156 6 0.1 3.725537268692393e-14
156 7 0.5 2.449694922908118e-13

157 0 0.0001 NaN
157 1 0.0005 NaN
157 2 0.001 1.140428350836502e-08
157 3 0.005 1.442952289034569e-12
157 4 0.01 9.020290665397819e-13
157 5 0.05 1.381776774429653e-14
157 6 0.1 3.390005140536332e-14
157 7 0.5 2.891301234530509e-13

158 0 0.0001 NaN
158 1 0.0005 1.460175262112396e-08
158 2 0.001 1.126035886403886e-08
158 3 0.005 2.588761958747859e-13
158 4 0.01 9.040589423695133e-13
158 5 0.05 9.30631145629827e-15
158 6 0.1 3.750129971262672e-14
158 7 0.5 1.324579919121661e-13

159 0 0.0001 NaN
159 1 0.0005 1.055582609352412e-08
159 2 0.001 7.890873185698607e-09
159 3 0.005 2.900960946903326e-13
159 4 0.01 8.462444536881918e-13
159 5 0.05 6.700742238715141e-15
159 6 0.1 3.797290815629048e-14
159 7 0.5 1.223284559312348e-13

160 0 0.0001 NaN
160 1 0.0005 4.272068157059983e-07
160 2 0.001 1.075390660646084e-08
160 3 0.005 4.910164009247457e-13
160 4 0.01 7.752514400506503e-13
160 5 0.05 4.889639501770726e-15
160 6 0.1 6.969181821285195e-15
160 7 0.5 3.056906258405985e-14

161 0 0.0001 NaN
161 1 0.0005 5.447369728528854e-07
161 2 0.001 1.834525377961879e-08
161 3 0.005 4.039778260674253e-13
161 4 0.01 7.361718058764692e-13
161 5 0.05 4.933789270571706e-15
161 6 0.1 7.582468670300886e-15
161 7 0.5 3.42259862829635e-14

162 0 0.0001 NaN
162 1 0.0005 NaN
162 2 0.001 2.47839447450425e-06
162 3 0.005 5.460049684149955e-13
162 4 0.01 1.326967827530756e-13
162 5 0.05 3.013989523250077e-15
162 6 0.1 2.783344743847139e-14
162 7 0.5 9.071405691112122e-15

163 0 0.0001 NaN
163 1 0.0005 6.313233639260721e-08
163 2 0.001 8.483122014564013e-08
163 3 0.005 5.336449210029426e-13
163 4 0.01 1.293262504759585e-13
163 5 0.05 3.304663925031534e-15
163 6 0.1 2.620860572404267e-15
163 7 0.5 5.125589793788475e-15

164 0 0.0001 NaN
164 1 0.0005 2.570785359858134e-08
164 2 0.001 NaN
164 3 0.005 5.203018032418321e-13
164 4 0.01 1.41882938471584e-14
164 5 0.05 2.964648061945884e-15
164 6 0.1 2.269271895560024e-15
164 7 0.5 5.72611155864122e-15

165 0 0.0001 NaN
165 1 0.0005 7.618592858207581e-09
165 2 0.001 9.234384300086456e-09
165 3 0.005 5.371682807411734e-13
165 4 0.01 1.359358600910008e-14
165 5 0.05 1.633945263598301e-15
165 6 0.1 1.594090366046556e-15
165 7 0.5 4.890011031233941e-15

166 0 0.0001 NaN
166 1 0.0005 6.156009145928608e-09
166 2 0.001 3.852508621747747e-09
166 3 0.005 1.827587212576652e-13
166 4 0.01 2.25017007821311e-14
166 5 0.05 7.835672101766486e-16
166 6 0.1 1.283647760795391e-15
166 7 0.5 4.502665104734952e-15

167 0 0.0001 NaN
167 1 0.0005 1.488572308396593e-07
167 2 0.001 4.10184650467936e-09
167 3 0.005 1.184452547955336e-13
167 4 0.01 2.253460621089331e-14
167 5 0.05 6.955528491429142e-16
167 6 0.1 1.199838071785112e-15
167 7 0.5 3.807287423115152e-15

168 0 0.0001 NaN
168 1 0.0005 1.535708590569674e-09
168 2 0.001 3.019966593295582e-09
168 3 0.005 2.890585567949103e-15
168 4 0.01 3.815889405413927e-14
168 5 0.05 6.982028570761707e-16
168 6 0.1 1.200269186574927e-15
168 7 0.5 3.819085726202769e-15

169 0 0.0001 NaN
169 1 0.0005 7.664142596426669e-10
169 2 0.001 3.49229437872907e-09
169 3 0.005 3.463709529338527e-15
169 4 0.01 3.611789770373848e-14
169 5 0.05 6.974521265827697e-16
169 6 0.1 1.225536811738073e-15
169 7 0.5 3.881073323057669e-15

170 0 0.0001 NaN
170 1 0.0005 6.05208555279529e-10
170 2 0.001 NaN
170 3 0.005 3.31374112303542e-15
170 4 0.01 2.704499628926915e-14
170 5 0.05 6.663782412377831e-16
170 6 0.1 1.217324366520909e-15
170 7 0.5 3.810849442455421e-15

171 0 0.0001 NaN
171 1 0.0005 1.212702115673352e-08
171 2 0.001 1.985622992900274e-10
171 3 0.005 2.312347057069117e-15
171 4 0.01 2.81026456302354e-14
171 5 0.05 1.09336212724171e-15
171 6 0.1 1.215046868732246e-15
171 7 0.5 3.807018712939194e-15

172 0 0.0001 NaN
172 1 0.0005 NaN
172 2 0.001 2.110942260458725e-10
172 3 0.005 1.911715170204969e-14
172 4 0.01 1.278861093594312e-15
172 5 0.05 7.261069581853006e-16
172 6 0.1 1.215096621166961e-15
172 7 0.5 3.807050089243142e-15

173 0 0.0001 NaN
173 1 0.0005 NaN
173 2 0.001 1.395034559123788e-10
173 3 0.005 1.506475067451487e-14
173 4 0.01 1.727005225962276e-15
173 5 0.05 6.699617232158638e-16
173 6 0.1 1.21514023067749e-15
173 7 0.5 3.807054801377792e-15

174 0 0.0001 NaN
174 1 0.0005 NaN
174 2 0.001 5.385305125124567e-11
174 3 0.005 1.499420382054675e-14
174 4 0.01 1.293191226589199e-15
174 5 0.05 6.691327181222149e-16
174 6 0.1 1.215514980939289e-15
174 7 0.5 3.807047960505867e-15

175 0 0.0001 NaN
175 1 0.0005 NaN
175 2 0.001 5.389442969541877e-11
175 3 0.005 1.851149808159115e-14
175 4 0.01 1.296095723096374e-15
175 5 0.05 6.797103162039196e-16
175 6 0.1 1.214922726790228e-15
175 7 0.5 3.807043743690039e-15

176 0 0.0001 NaN
176 1 0.0005 9.995226640958675e-10
176 2 0.001 8.490297896690156e-10
176 3 0.005 1.783457290463665e-14
176 4 0.01 1.201981951179611e-15
176 5 0.05 6.737457759483565e-16
176 6 0.1 1.214963500131647e-15
176 7 0.5 3.807042431181366e-15

177 0 0.0001 NaN
177 1 0.0005 9.810301420530818e-11
177 2 0.001 NaN
177 3 0.005 1.078000780387562e-14
177 4 0.01 1.225816538117875e-15
177 5 0.05 6.740976519767486e-16
177 6 0.1 1.214710004560599e-15
177 7 0.5 3.80703393373446e-15

178 0 0.0001 NaN
178 1 0.0005 5.942764149736237e-11
178 2 0.001 1.319078561551751e-10
178 3 0.005 4.543800877583709e-14
178 4 0.01 1.20609096463405e-15
178 5 0.05 6.740718572958674e-16
178 6 0.1 1.214731742319113e-15
178 7 0.5 3.807036148541276e-15

179 0 0.0001 NaN
179 1 0.0005 2.385049836117372e-05
179 2 0.001 4.813872098662521e-11
179 3 0.005 4.650921615241102e-14
179 4 0.01 6.830111839650175e-15
179 5 0.05 6.74592423596274e-16
179 6 0.1 1.214182180190757e-15
179 7 0.5 3.807041201460988e-15

180 0 0.0001 NaN
180 1 0.0005 1.797098839691617e-05
180 2 0.001 1.260273876970941e-11
180 3 0.005 1.20143586923169e-14
180 4 0.01 8.562095194970552e-16
180 5 0.05 6.746095747849803e-16
180 6 0.1 1.214054391481716e-15
180 7 0.5 3.80704045775128e-15

181 0 0.0001 NaN
181 1 0.0005 2.270177064654379e-06
181 2 0.001 1.145828404405079e-11
181 3 0.005 1.212610228588589e-14
181 4 0.01 1.284527242024679e-15
181 5 0.05 6.747142829232692e-16
181 6 0.1 1.214080392914109e-15
181 7 0.5 3.807045142261923e-15

182 0 0.0001 NaN
182 1 0.0005 4.354665322475664e-10
182 2 0.001 1.633668691688164e-11
182 3 0.005 1.107242874596258e-14
182 4 0.01 1.478118825202913e-15
182 5 0.05 6.744706109887703e-16
182 6 0.1 1.213995741139907e-15
182 7 0.5 3.807044558493232e-15

183 0 0.0001 NaN
183 1 0.0005 8.632922496877141e-10
183 2 0.001 3.417833797194606e-11
183 3 0.005 1.082053961316276e-14
183 4 0.01 1.569336951699351e-15
183 5 0.05 6.744547782385254e-16
183 6 0.1 1.213635734295266e-15
183 7 0.5 3.807044647272523e-15

184 0 0.0001 NaN
184 1 0.0005 NaN
184 2 0.001 4.041229276665423e-11
184 3 0.005 1.147931384422252e-14
184 4 0.01 1.652371633609653e-15
184 5 0.05 6.743088439970905e-16
184 6 0.1 1.213625319158954e-15
184 7 0.5 3.807044817931558e-15

185 0 0.0001 NaN
185 1 0.0005 NaN
185 2 0.001 8.36296484423589e-12
185 3 0.005 1.110699294883669e-14
185 4 0.01 1.728056790291962e-15
185 5 0.05 6.74720522626196e-16
185 6 0.1 1.213722368573219e-15
185 7 0.5 3.807052730650607e-15

186 0 0.0001 NaN
186 1 0.0005 NaN
186 2 0.001 1.000218161704071e-11
186 3 0.005 1.145145222548805e-14
186 4 0.01 1.775640794029743e-15
186 5 0.05 6.745094476132446e-16
186 6 0.1 1.213565929992517e-15
186 7 0.5 3.807051023562729e-15

187 0 0.0001 NaN
187 1 0.0005 NaN
187 2 0.001 8.451654983894853e-12
187 3 0.005 1.200559020472804e-14
187 4 0.01 1.766888803952082e-15
187 5 0.05 6.745073522095699e-16
187 6 0.1 1.213689151267791e-15
187 7 0.5 3.807050651608062e-15

188 0 0.0001 NaN
188 1 0.0005 NaN
188 2 0.001 1.892414318906652e-11
188 3 0.005 1.152208514834035e-14
188 4 0.01 1.758023556804467e-15
188 5 0.05 6.744834671859665e-16
188 6 0.1 1.213736558793123e-15
188 7 0.5 3.807049465489253e-15

189 0 0.0001 NaN
189 1 0.0005 NaN
189 2 0.001 1.669529413975015e-11
189 3 0.005 1.594078281402411e-14
189 4 0.01 1.48106936968584e-15
189 5 0.05 6.744852588706844e-16
189 6 0.1 1.21371859581897e-15
189 7 0.5 3.80703843782401e-15

190 0 0.0001 NaN
190 1 0.0005 NaN
190 2 0.001 3.956036046491702e-12
190 3 0.005 1.484298226300336e-14
190 4 0.01 1.235834477977541e-15
190 5 0.05 6.744917064579246e-16
190 6 0.1 1.213712741409883e-15
190 7 0.5 3.807039211890764e-15

191 0 0.0001 NaN
191 1 0.0005 6.250873979864466e-09
191 2 0.001 3.563653500492694e-12
191 3 0.005 1.646507421240508e-14
191 4 0.01 1.226571405817908e-15
191 5 0.05 6.7444064475095e-16
191 6 0.1 1.213747024240043e-15
191 7 0.5 3.807047240279201e-15

192 0 0.0001 NaN
192 1 0.0005 1.615630319377785e-10
192 2 0.001 4.502410286318291e-12
192 3 0.005 1.707833173610183e-14
192 4 0.01 1.24410290524539e-15
192 5 0.05 6.743910721581474e-16
192 6 0.1 1.213774014804657e-15
192 7 0.5 3.80705270940099e-15

193 0 0.0001 2.306181844090357e-06
193 1 0.0005 1.502686712749433e-10
193 2 0.001 3.6882348954801e-12
193 3 0.005 1.680465124371546e-14
193 4 0.01 1.228501731179581e-15
193 5 0.05 6.74572724128497e-16
193 6 0.1 1.213752036631022e-15
193 7 0.5 3.807054090082204e-15

194 0 0.0001 1.32977217074778e-08
194 1 0.0005 1.067995172130092e-10
194 2 0.001 3.352944857264703e-12
194 3 0.005 1.646842426953187e-14
194 4 0.01 1.209255047063957e-15
194 5 0.05 6.746207809729953e-16
194 6 0.1 1.213778198947836e-15
194 7 0.5 3.807045731594365e-15

195 0 0.0001 1.232083223949595e-08
195 1 0.0005 2.091865689462263e-09
195 2 0.001 3.730482155578659e-12
195 3 0.005 1.53430559378495e-14
195 4 0.01 1.200618980221343e-15
195 5 0.05 6.745889673017793e-16
195 6 0.1 1.213779519837354e-15
195 7 0.5 3.807041649473831e-15

196 0 0.0001 1.414693513755664e-08
196 1 0.0005 2.082343646549231e-10
196 2 0.001 1.975500734303833e-12
196 3 0.005 1.14758073521963e-14
196 4 0.01 1.23465393704039e-15
196 5 0.05 6.745295867568101e-16
196 6 0.1 1.213762192894578e-15
196 7 0.5 3.807041797082877e-15

197 0 0.0001 1.629415712371059e-08
197 1 0.0005 8.919445581942889e-11
197 2 0.001 1.433318616781411e-12
197 3 0.005 2.406199584617622e-14
197 4 0.01 1.200764255805575e-15
197 5 0.05 6.743902844298154e-16
197 6 0.1 1.213584749594713e-15
197 7 0.5 3.807049487974261e-15

198 0 0.0001 1.994162848281588e-08
198 1 0.0005 6.999215115357751e-11
198 2 0.001 1.653576539218561e-12
198 3 0.005 2.378700807215642e-14
198 4 0.01 1.205660566781097e-15
198 5 0.05 6.744164539065194e-16
198 6 0.1 1.213625628916535e-15
198 7 0.5 3.807053982489561e-15

199 0 0.0001 1.911327081947018e-08
199 1 0.0005 4.605435248267329e-11
199 2 0.001 6.296162353915486e-13
199 3 0.005 3.246433592492567e-14
199 4 0.01 1.265158152400265e-15
199 5 0.05 6.745176167190122e-16
199 6 0.1 1.213626255514521e-15
199 7 0.5 3.807054373050379e-15

200 0 0.0001 1.932515440702354e-08
200 1 0.0005 4.999303364500864e-11
200 2 0.001 3.663068139319656e-13
200 3 0.005 6.708225958947622e-14
200 4 0.01 1.202115067931377e-15
200 5 0.05 6.747743079995489e-16
200 6 0.1 1.213475211696991e-15
200 7 0.5 3.807059202598551e-15

201 0 0.0001 1.900668792580343e-08
201 1 0.0005 NaN
201 2 0.001 5.004733502171294e-13
201 3 0.005 7.747856923010443e-14
201 4 0.01 1.228807106196634e-15
201 5 0.05 6.746937439602952e-16
201 6 0.1 1.213406827046182e-15
201 7 0.5 3.807056376862168e-15

202 0 0.0001 2.599290843598213e-08
202 1 0.0005 1.966203893465023e-10
202 2 0.001 5.517622900194238e-13
202 3 0.005 9.354773521298857e-14
202 4 0.01 1.260742604715455e-15
202 5 0.05 6.746894025798127e-16
202 6 0.1 1.213427356758202e-15
202 7 0.5 3.807055462819589e-15

203 0 0.0001 2.49715110799296e-08
203 1 0.0005 2.994532422621052e-10
203 2 0.001 4.957522291620636e-13
203 3 0.005 7.67954590755769e-14
203 4 0.01 1.244796729856654e-15
203 5 0.05 6.748866601344395e-16
203 6 0.1 1.213444231193862e-15
203 7 0.5 3.807055226204326e-15

204 0 0.0001 2.395641724111351e-08
204 1 0.0005 3.64025575185777e-10
204 2 0.001 1.066599424050555e-12
204 3 0.005 7.507089709223928e-14
204 4 0.01 1.232234724739453e-15
204 5 0.05 6.747085235930413e-16
204 6 0.1 1.213341184816558e-15
204 7 0.5 3.807061021064399e-15

205 0 0.0001 1.781509012753471e-08
205 1 0.0005 1.460051589172491e-10
205 2 0.001 1.352553689031156e-12
205 3 0.005 7.500010251993737e-14
205 4 0.01 1.231594396941955e-15
205 5 0.05 6.746702574618417e-16
205 6 0.1 1.21333413897925e-15
205 7 0.5 3.807052539879968e-15

206 0 0.0001 1.377056614818168e-08
206 1 0.0005 1.387295953398977e-10
206 2 0.001 1.730913282713359e-12
206 3 0.005 7.846331749051785e-14
206 4 0.01 1.14665196566106e-15
206 5 0.05 6.743737143339562e-16
206 6 0.1 1.213316365297e-15
206 7 0.5 3.807051702217787e-15

207 0 0.0001 1.474864771737774e-08
207 1 0.0005 2.519081565514995e-11
207 2 0.001 4.256003193018779e-12
207 3 0.005 1.054123007553935e-13
207 4 0.01 1.001954114645802e-15
207 5 0.05 6.744165738621541e-16
207 6 0.1 1.213313136789639e-15
207 7 0.5 3.807050697069309e-15

208 0 0.0001 6.856151719564069e-09
208 1 0.0005 NaN
208 2 0.001 3.047221341512638e-12
208 3 0.005 1.32061558847865e-13
208 4 0.01 9.801236426259436e-16
208 5 0.05 6.744007927621005e-16
208 6 0.1 1.213316657444631e-15
208 7 0.5 3.807049790610475e-15

209 0 0.0001 6.023948413145173e-09
209 1 0.0005 7.215952800509869e-11
209 2 0.001 2.995157029198517e-12
209 3 0.005 1.383118938623717e-13
209 4 0.01 1.332458684975243e-15
209 5 0.05 6.743677392349886e-16
209 6 0.1 1.213270795152533e-15
209 7 0.5 3.807043471957952e-15

210 0 0.0001 6.123991547068974e-09
210 1 0.0005 2.19068432081725e-10
210 2 0.001 2.757384957528483e-12
210 3 0.005 9.552753720090384e-14
210 4 0.01 1.328414512059831e-15
210 5 0.05 6.743611507388017e-16
210 6 0.1 1.213341936275815e-15
210 7 0.5 3.807043393395145e-15

211 0 0.0001 6.52148803167674e-09
211 1 0.0005 NaN
211 2 0.001 2.640409553755407e-12
211 3 0.005 1.022528155558006e-13
211 4 0.01 1.29219893479532e-15
211 5 0.05 6.745322538053224e-16
211 6 0.1 1.213294682988214e-15
211 7 0.5 3.807045971485408e-15

212 0 0.0001 3.419510196552901e-09
212 1 0.0005 7.301098821157622e-11
212 2 0.001 1.87472437953671e-12
212 3 0.005 4.962545554721983e-14
212 4 0.01 1.349767368877403e-15
212 5 0.05 6.746459852128634e-16
212 6 0.1 1.21325761867129e-15
212 7 0.5 3.807047948635973e-15

213 0 0.0001 1.051856504149982e-09
213 1 0.0005 9.45697900009135e-11
213 2 0.001 7.062217021152521e-13
213 3 0.005 4.093176051265065e-14
213 4 0.01 1.43532741972003e-15
213 5 0.05 6.746629457380551e-16
213 6 0.1 1.213271122903536e-15
213 7 0.5 3.807048731957911e-15

214 0 0.0001 5.266510095272098e-10
214 1 0.0005 9.968866786682913e-12
214 2 0.001 2.962633706572226e-13
214 3 0.005 2.30577455628473e-14
214 4 0.01 1.307524046653689e-15
214 5 0.05 6.745216958367452e-16
214 6 0.1 1.213203734913227e-15
214 7 0.5 3.807047232323312e-15

215 0 0.0001 5.720713059895382e-10
215 1 0.0005 1.511753663904336e-11
215 2 0.001 3.281481562279509e-13
215 3 0.005 3.231729653654806e-14
215 4 0.01 1.245989994349464e-15
215 5 0.05 6.745373349099939e-16
215 6 0.1 1.213281592320884e-15
215 7 0.5 3.807045441573744e-15

216 0 0.0001 5.831305940918251e-10
216 1 0.0005 1.543257881387524e-11
216 2 0.001 4.433993071818066e-06
216 3 0.005 3.399561136540506e-14
216 4 0.01 1.251832680148465e-15
216 5 0.05 6.746849657309028e-16
216 6 0.1 1.213192028609348e-15
216 7 0.5 3.807042662532953e-15

217 0 0.0001 6.435796893291225e-11
217 1 0.0005 3.117784007549038e-12
217 2 0.001 NaN
217 3 0.005 3.561958439505995e-14
217 4 0.01 1.292246885255771e-15
217 5 0.05 6.746842647450932e-16
217 6 0.1 1.213137447186528e-15
217 7 0.5 3.80704144825524e-15

218 0 0.0001 5.920879471941207e-11
218 1 0.0005 7.406696396553521e-12
218 2 0.001 NaN
218 3 0.005 6.445666085487509e-14
218 4 0.01 1.35355559941666e-15
218 5 0.05 6.745925551593854e-16
218 6 0.1 1.213131471884295e-15
218 7 0.5 3.807037503507307e-15

219 0 0.0001 1.646758028811863e-10
219 1 0.0005 5.418755819793479e-12
219 2 0.001 NaN
219 3 0.005 6.932187222800154e-14
219 4 0.01 1.420618986284501e-15
219 5 0.05 6.745664999397074e-16
219 6 0.1 1.213097673668794e-15
219 7 0.5 3.80704296934994e-15

220 0 0.0001 6.523853508223461e-11
220 1 0.0005 9.202325476591462e-12
220 2 0.001 8.766904211211189e-14
220 3 0.005 2.25265356535433e-14
220 4 0.01 1.429329787721729e-15
220 5 0.05 6.745778719763129e-16
220 6 0.1 1.2131059182897e-15
220 7 0.5 3.807042292105557e-15

221 0 0.0001 6.518837615843383e-11
221 1 0.0005 9.180623204858467e-12
221 2 0.001 9.67243325910426e-14
221 3 0.005 2.45484431507479e-15
221 4 0.01 1.443636974329058e-15
221 5 0.05 6.745826562804391e-16
221 6 0.1 1.213089529667085e-15
221 7 0.5 3.807044125128664e-15

222 0 0.0001 2.392037508284468e-10
222 1 0.0005 8.075721458748414e-12
222 2 0.001 4.725017745828089e-14
222 3 0.005 2.531596892958447e-15
222 4 0.01 1.428049792138208e-15
222 5 0.05 6.745794676138933e-16
222 6 0.1 1.213090226996005e-15
222 7 0.5 3.807035765009144e-15

223 0 0.0001 2.923666342221968e-10
223 1 0.0005 4.399224693335079e-12
223 2 0.001 7.542737313608097e-14
223 3 0.005 8.692520053639045e-16
223 4 0.01 1.083488936950942e-15
223 5 0.05 6.745873647498816e-16
223 6 0.1 1.213088886709704e-15
223 7 0.5 3.807036823505375e-15

224 0 0.0001 9.132871936151154e-11
224 1 0.0005 1.053605634126296e-11
224 2 0.001 4.641417629831201e-14
224 3 0.005 1.486557499838087e-15
224 4 0.01 6.46317381803478e-16
224 5 0.05 6.746167715504532e-16
224 6 0.1 1.21309723199892e-15
224 7 0.5 3.807037294665421e-15

225 0 0.0001 3.887076361297965e-11
225 1 0.0005 6.692208778217672e-12
225 2 0.001 1.224868719255545e-14
225 3 0.005 9.62470345836741e-16
225 4 0.01 6.501810358175901e-16
225 5 0.05 6.74465424004364e-16
225 6 0.1 1.213195913497319e-15
225 7 0.5 3.807037157057424e-15

226 0 0.0001 2.804113269908381e-11
226 1 0.0005 6.598758044471767e-12
226 2 0.001 1.42595494605729e-14
226 3 0.005 4.37993562526807e-16
226 4 0.01 4.017888662645099e-16
226 5 0.05 6.745196991625643e-16
226 6 0.1 1.213171449206704e-15
226 7 0.5 3.807042858445374e-15

227 0 0.0001 2.978777262686578e-16
227 1 0.0005 3.910991806140478e-16
227 2 0.001 2.900553413944779e-16
227 3 0.005 3.55916913042046e-16
227 4 0.01 4.029186696757851e-16
227 5 0.05 6.731077455143832e-16
227 6 0.1 1.214308561662455e-15
227 7 0.5 3.807047761893062e-15



==> results/shifts/backup-3/output_error_shifts_sm_case57_bt5.dat <==
0 0 0.0001 0.000855681804231967
0 1 0.0005 0.0008555937680179654
0 2 0.001 0.0008554849038788615
0 3 0.005 0.0008546555177827936
0 4 0.01 0.0008537216569088569
0 5 0.05 0.0008501907692439145
0 6 0.1 0.0008551822700056192
0 7 0.5 0.001431920605241565

1 0 0.0001 0.0008727945747367687
1 1 0.0005 0.0008715585201890557
1 2 0.001 0.0008700670296472752
1 3 0.005 0.0008601740683882364
1 4 0.01 0.0008526837783756272
1 5 0.05 0.0009417344512193195
1 6 0.1 0.001181294696182816
1 7 0.5 0.000957708165269751

2 0 0.0001 0.0008727885868863736
2 1 0.0005 0.0008715505911695317
2 2 0.001 0.0008700509390388662
2 3 0.005 0.0008600998954059182
2 4 0.01 0.0008525863330194466
2 5 0.05 0.000998000227755078
2 6 0.1 0.001343203600552717
2 7 0.5 0.01847405835993937

3 0 0.0001 0.0008727234962942047
3 1 0.0005 0.0008711504010850124
3 2 0.001 0.0008692781449192397
3 3 0.005 0.0008573269890976866
3 4 0.01 0.00085046502706625
3 5 0.05 0.001008277886524
3 6 0.1 0.001439793144142695
3 7 0.5 0.0005634953390309018

4 0 0.0001 0.0008727375101409984
4 1 0.0005 0.0008710661347967338
4 2 0.001 0.0008691080360763167
4 3 0.005 0.0008566131800094875
4 4 0.01 0.000850283541312884
4 5 0.05 0.0009591882992874698
4 6 0.1 0.005578954630685916
4 7 0.5 0.0005541839704381316

5 0 0.0001 0.0008725964927653836
5 1 0.0005 0.0008702891843769617
5 2 0.001 0.0008677060623261644
5 3 0.005 0.0008550301085484702
5 4 0.01 0.0008505145187119009
5 5 0.05 0.001642225241641463
5 6 0.1 0.00290368975917351
5 7 0.5 0.001308768209884976

6 0 0.0001 0.000872587625419738
6 1 0.0005 0.000870420487219173
6 2 0.001 0.0008679790634798113
6 3 0.005 0.0008548971130313844
6 4 0.01 0.0107290322667539
6 5 0.05 0.0006961374829734048
6 6 0.1 0.001087465693800826
6 7 0.5 0.002950982984470955

7 0 0.0001 0.0008731390248234526
7 1 0.0005 0.0008692995683294067
7 2 0.001 0.0008658242336896334
7 3 0.005 0.001289164446262112
7 4 0.01 0.08966731053145065
7 5 0.05 0.0006995928095333783
7 6 0.1 0.001089516759102644
7 7 0.5 0.5021135007491099

8 0 0.0001 0.0008695279602544609
8 1 0.0005 0.0008819392565435697
8 2 0.001 0.0009065784449057512
8 3 0.005 0.001693331676283241
8 4 0.01 0.0007913739779335588
8 5 0.05 0.001321252372273335
8 6 0.1 0.005473628478982782
8 7 0.5 0.0102143674075403

9 0 0.0001 0.0009104326806035308
9 1 0.0005 0.0009107298755791331
9 2 0.001 0.0009043807760590504
9 3 0.005 0.0008482046520135564
9 4 0.01 0.0008057332590972325
9 5 0.05 0.00646375689320983
9 6 0.1 0.001616746129838674
9 7 0.5 0.01021643945230272

10 0 0.0001 0.0009103891514830515
10 1 0.0005 0.0009105788848401491
10 2 0.001 0.0009042187364433397
10 3 0.005 0.0008703818128496968
10 4 0.01 0.0008281517729460422
10 5 0.05 0.00216292767984299
10 6 0.1 0.04090650029942163
10 7 0.5 0.0122647029595195

11 0 0.0001 0.0009227205670373838
11 1 0.0005 0.0009496591749551309
11 2 0.001 0.0009142701321084968
11 3 0.005 0.0008716311669547477
11 4 0.01 0.0008415625501414192
11 5 0.05 0.09150311721211445
11 6 0.1 0.05799715454349021
11 7 0.5 0.01748804502781795

12 0 0.0001 0.001133010344405726
12 1 0.0005 0.0009437375061069206
12 2 0.001 0.0009160607948902094
12 3 0.005 0.0009065843217689142
12 4 0.01 0.0008455061687528833
12 5 0.05 0.04108623519523607
12 6 0.1 0.03757027706944507
12 7 0.5 0.001376203732759089

13 0 0.0001 0.001123145768742332
13 1 0.0005 0.0009441074437478603
13 2 0.001 0.0009140263770201947
13 3 0.005 0.000932590485871982
13 4 0.01 0.0008231570582361233
13 5 0.05 0.0491422653049005
13 6 0.1 0.04196607196297642
13 7 0.5 0.00312022994227944

14 0 0.0001 0.0014100535631539
14 1 0.0005 0.0009794851466201292
14 2 0.001 0.08407018121953096
14 3 0.005 0.001260880619693031
14 4 0.01 0.02392767547632195
14 5 0.05 0.0006889814108731081
14 6 0.1 0.0004001526561007213
14 7 0.5 0.001121613649237839

15 0 0.0001 0.001484751433552725
15 1 0.0005 0.001797226603641942
15 2 0.001 0.001210756834856903
15 3 0.005 0.0105160519234227
15 4 0.01 0.03470005108823197
15 5 0.05 0.0001287429334068227
15 6 0.1 0.005821437986871692
15 7 0.5 2.74838236823688e-05

16 0 0.0001 0.001465836612970916
16 1 0.0005 0.002573830609261515
16 2 0.001 0.001768728963480161
16 3 0.005 0.001880314588204912
16 4 0.01 0.003520423286549247
16 5 0.05 0.0004961159171987702
16 6 0.1 0.0003415433315036154
16 7 0.5 0.0006470501198602577

17 0 0.0001 0.001629026648798894
17 1 0.0005 0.002470445435696838
17 2 0.001 0.001606118901110881
17 3 0.005 0.002293673585740085
17 4 0.01 0.002653333023576303
17 5 0.05 7.116376826587358e-05
17 6 0.1 0.0005573071216272875
17 7 0.5 0.0006238451853897978

18 0 0.0001 0.0004438156165232286
18 1 0.0005 0.00240519999272073
18 2 0.001 0.001520458489302108
18 3 0.005 0.001253086960434334
18 4 0.01 0.00103962526016103
18 5 0.05 5.525370182805631e-05
18 6 0.1 6.937882374760989e-05
18 7 0.5 0.0007017344931953684

19 0 0.0001 0.0004156961278302662
19 1 0.0005 0.0001783926115902471
19 2 0.001 8.994896970720226e-05
19 3 0.005 0.0004839645626774593
19 4 0.01 0.0004784537362913639
19 5 0.05 0.0004687485920370586
19 6 0.1 0.0003248970013071405
19 7 0.5 0.0005207117112154417

20 0 0.0001 0.0004693166604444975
20 1 0.0005 0.0001801018441381631
20 2 0.001 8.984704917748914e-05
20 3 0.005 0.0004340188380961847
20 4 0.01 0.0001309903162495933
20 5 0.05 0.0003493840098183627
20 6 0.1 0.0003388820343817203
20 7 0.5 7.394879841768423e-05

21 0 0.0001 0.0006971145513709222
21 1 0.0005 0.01382688164595627
21 2 0.001 0.002185056762032284
21 3 0.005 NaN
21 4 0.01 8.896889114047967e-05
21 5 0.05 3.435742346064549e-05
21 6 0.1 9.414368030892474e-05
21 7 0.5 1.775883886715665e-05

22 0 0.0001 0.02849747172362575
22 1 0.0005 0.0003086136477655556
22 2 0.001 0.0003468701561474276
22 3 0.005 0.00139465416273078
22 4 0.01 0.0006721218226704185
22 5 0.05 0.001315524067443922
22 6 0.1 0.007355270580433436
22 7 0.5 1.643171328647312e-05

23 0 0.0001 0.0005315895958526327
23 1 0.0005 0.0002239730705783469
23 2 0.001 0.0003285788788411604
23 3 0.005 0.004103259713949577
23 4 0.01 7.896730578418959e-05
23 5 0.05 4.514110550797325e-05
23 6 0.1 0.005933140473470082
23 7 0.5 1.055473653083551e-05

24 0 0.0001 0.0005941253784216446
24 1 0.0005 0.0008110045942215712
24 2 0.001 0.00128994470331329
24 3 0.005 0.01473763313623201
24 4 0.01 2.352364884830037e-05
24 5 0.05 0.0003044158328384627
24 6 0.1 0.006337578683583745
24 7 0.5 1.027384642337234e-05

25 0 0.0001 0.0004963316585733314
25 1 0.0005 0.002530339918904559
25 2 0.001 0.004363808836366643
25 3 0.005 6.96940603881164e-05
25 4 0.01 0.0002668218673347781
25 5 0.05 0.002176557194796409
25 6 0.1 0.00421636795618109
25 7 0.5 1.108011917312443e-05

26 0 0.0001 4.244216765905172e-05
26 1 0.0005 0.00298760455439588
26 2 0.001 0.003300109845408935
26 3 0.005 0.0001280522372467568
26 4 0.01 0.0001162698201775154
26 5 0.05 0.002140039820819238
26 6 0.1 0.03006630708961804
26 7 0.5 7.002944341062409e-06

27 0 0.0001 NaN
27 1 0.0005 0.003732381891608447
27 2 0.001 0.002451623045233781
27 3 0.005 0.0007112639396319728
27 4 0.01 4.698140847994415e-05
27 5 0.05 0.001840998545083404
27 6 0.1 0.007033869821909078
27 7 0.5 6.902722773453141e-06

28 0 0.0001 NaN
28 1 0.0005 0.003649776324300559
28 2 0.001 0.001914086483277122
28 3 0.005 0.0006368256759390656
28 4 0.01 0.0007246428287585332
28 5 0.05 0.0331903402696264
28 6 0.1 0.001677922106885923
28 7 0.5 9.186122779604571e-06

29 0 0.0001 NaN
29 1 0.0005 0.003901531895737185
29 2 0.001 0.0002296465151664867
29 3 0.005 0.000134453935855607
29 4 0.01 0.000752107519352891
29 5 0.05 0.004451561196065814
29 6 0.1 0.000308621320421961
29 7 0.5 9.594732751002444e-06

30 0 0.0001 NaN
30 1 0.0005 0.0004763565128506307
30 2 0.001 0.0002172562952114551
30 3 0.005 0.0004690485153670951
30 4 0.01 0.0009116029977414285
30 5 0.05 0.004806833500372921
30 6 0.1 0.004646072691982394
30 7 0.5 1.25052178919053e-05

31 0 0.0001 NaN
31 1 0.0005 0.0004799954327022363
31 2 0.001 0.000255985047430486
31 3 0.005 0.0004770377578421988
31 4 0.01 0.000203834601310409
31 5 0.05 0.0004057408949562664
31 6 0.1 0.01022032153441057
31 7 0.5 4.354430460467808e-06

32 0 0.0001 NaN
32 1 0.0005 0.0008686352282945024
32 2 0.001 0.0004466176903122354
32 3 0.005 0.0003207444826801737
32 4 0.01 0.000264342805917475
32 5 0.05 0.006421841841863612
32 6 0.1 0.0007623571926249483
32 7 0.5 3.212415725588587e-06

33 0 0.0001 NaN
33 1 0.0005 0.0008703079474691335
33 2 0.001 0.0003897511775099755
33 3 0.005 0.0001260627516237323
33 4 0.01 0.0028974503083841
33 5 0.05 0.00452458735345843
33 6 0.1 0.04944493585436385
33 7 0.5 5.945702002673759e-07

34 0 0.0001 NaN
34 1 0.0005 0.000190917390846776
34 2 0.001 0.0003379211648279294
34 3 0.005 0.00794320373543219
34 4 0.01 0.001178257436022651
34 5 0.05 0.003833216808321173
34 6 0.1 3.956879032017393e-05
34 7 0.5 6.12229011013071e-07

35 0 0.0001 3.237988110173269e-05
35 1 0.0005 0.0001527375393432874
35 2 0.001 0.0007572358509618094
35 3 0.005 0.0002133268243179291
35 4 0.01 0.002718376801542786
35 5 0.05 0.003717211833459621
35 6 0.1 0.000101474519753992
35 7 0.5 6.275238658465306e-07

36 0 0.0001 0.0006268913233981345
36 1 0.0005 0.0001736258648453268
36 2 0.001 0.004142955698088236
36 3 0.005 0.0002756876343917291
36 4 0.01 0.001457883950830382
36 5 0.05 0.006166813816927336
36 6 0.1 0.0001009256577958278
36 7 0.5 6.301350818181464e-07

37 0 0.0001 0.0005023931439137227
37 1 0.0005 0.0002746657123886153
37 2 0.001 0.0004565929966702992
37 3 0.005 0.0008454444625194538
37 4 0.01 0.001473023499558013
37 5 0.05 0.01074088434811707
37 6 0.1 0.0001018542935435932
37 7 0.5 9.796075051441723e-07

38 0 0.0001 0.0007020395715650878
38 1 0.0005 0.0002581637384600653
38 2 0.001 0.0005161979333982541
38 3 0.005 0.0002913321414846003
38 4 0.01 0.001451006204612507
38 5 0.05 0.04117798127771499
38 6 0.1 0.0001242874087044846
38 7 0.5 7.381219214643553e-07

39 0 0.0001 NaN
39 1 0.0005 0.0003085999508123261
39 2 0.001 0.0002530350665570033
39 3 0.005 0.0002905278669331795
39 4 0.01 0.001437278739768323
39 5 0.05 6.032744633200808e-05
39 6 0.1 0.0001230493562592224
39 7 0.5 6.834393425344182e-07

40 0 0.0001 NaN
40 1 0.0005 0.0004367442335435055
40 2 0.001 9.115105292787487e-05
40 3 0.005 0.0002311375886103871
40 4 0.01 0.07126811003836227
40 5 0.05 0.002126149156735544
40 6 0.1 0.0001350746455717582
40 7 0.5 1.774857079595209e-07

41 0 0.0001 NaN
41 1 0.0005 0.285988902414094
41 2 0.001 0.000136007745300676
41 3 0.005 0.0006185110754126295
41 4 0.01 0.05138180482399769
41 5 0.05 0.0001344661657180163
41 6 0.1 0.0001984860698214291
41 7 0.5 3.032890651880758e-07

42 0 0.0001 NaN
42 1 0.0005 NaN
42 2 0.001 0.0762574907472032
42 3 0.005 0.0005349774938297522
42 4 0.01 0.05308161520605464
42 5 0.05 0.01760239582854813
42 6 0.1 4.688389663344097e-07
42 7 0.5 2.864229993732754e-07

43 0 0.0001 NaN
43 1 0.0005 0.01116754748911105
43 2 0.001 0.07151232564910465
43 3 0.005 0.0006346039543341508
43 4 0.01 0.01227911898522947
43 5 0.05 0.007246378123222827
43 6 0.1 1.291270412596871e-06
43 7 0.5 1.495657460259031e-07

44 0 0.0001 NaN
44 1 0.0005 0.05534038360474731
44 2 0.001 0.08428637047925311
44 3 0.005 0.0001693711656414014
44 4 0.01 0.01446399941836686
44 5 0.05 0.001511310466961544
44 6 0.1 3.373650687266721e-06
44 7 0.5 1.462458128490241e-07

45 0 0.0001 NaN
45 1 0.0005 0.1078708612744454
45 2 0.001 0.170481108611155
45 3 0.005 0.0004225803519976187
45 4 0.01 0.006051021917812271
45 5 0.05 0.00145917377837118
45 6 0.1 5.288545534996983e-06
45 7 0.5 1.028697606449601e-07

46 0 0.0001 NaN
46 1 0.0005 0.01240961130447202
46 2 0.001 0.1557180118832526
46 3 0.005 0.776657125417664
46 4 0.01 0.0003047258075928494
46 5 0.05 0.0007969089408753875
46 6 0.1 1.521396758511459e-05
46 7 0.5 1.153230139294879e-07

47 0 0.0001 NaN
47 1 0.0005 0.01191389205876985
47 2 0.001 0.1673697941312693
47 3 0.005 0.2544059903655585
47 4 0.01 0.001273295164779892
47 5 0.05 0.0007128101284537073
47 6 0.1 3.294594716644219e-05
47 7 0.5 1.243920201158323e-07

48 0 0.0001 0.06468986898619215
48 1 0.0005 0.0114260568382782
48 2 0.001 0.1402160311370492
48 3 0.005 0.001298029073164404
48 4 0.01 0.0006695316434585231
48 5 0.05 0.000710206743791435
48 6 0.1 3.280457846015687e-05
48 7 0.5 9.215848664651715e-08

49 0 0.0001 0.04543271888808357
49 1 0.0005 0.005942779953979662
49 2 0.001 0.03160900407283818
49 3 0.005 0.0004546645762701801
49 4 0.01 0.0009501412064670205
49 5 0.05 1.396115065591377e-05
49 6 0.1 6.024147902709627e-06
49 7 0.5 1.755033816271794e-07

50 0 0.0001 NaN
50 1 0.0005 0.0178987487196489
50 2 0.001 0.02472617281257686
50 3 0.005 0.0004457759803372065
50 4 0.01 0.001275411290600072
50 5 0.05 0.0002985564492643387
50 6 0.1 7.739564942344285e-07
50 7 0.5 1.831349830013871e-07

51 0 0.0001 NaN
51 1 0.0005 0.01653200288763518
51 2 0.001 0.01601447410068712
51 3 0.005 0.0003581391622103834
51 4 0.01 0.05256302980858018
51 5 0.05 0.0002922721187634158
51 6 0.1 7.666258248907597e-06
51 7 0.5 4.532188588477104e-08

52 0 0.0001 NaN
52 1 0.0005 0.01404609841902568
52 2 0.001 0.03667723946853359
52 3 0.005 0.0005412082200413786
52 4 0.01 0.00354868367005108
52 5 0.05 0.0002047270129912947
52 6 0.1 3.788318104356411e-06
52 7 0.5 4.725674695427417e-08

53 0 0.0001 NaN
53 1 0.0005 0.01481973688879798
53 2 0.001 0.03012230375538839
53 3 0.005 0.0007626614406520475
53 4 0.01 0.008362262741673433
53 5 0.05 0.0002070868489654108
53 6 0.1 3.688510670714509e-06
53 7 0.5 8.811154597244261e-09

54 0 0.0001 NaN
54 1 0.0005 0.01566914010008322
54 2 0.001 0.02056571338158146
54 3 0.005 0.0007097299777510311
54 4 0.01 0.005367503359985155
54 5 0.05 0.0002574502823472976
54 6 0.1 2.763964566509847e-06
54 7 0.5 1.32783882699582e-07

55 0 0.0001 NaN
55 1 0.0005 0.006712744312706114
55 2 0.001 0.04946148331941974
55 3 0.005 0.002365614426713874
55 4 0.01 0.01367151215807976
55 5 0.05 0.0001156250753103806
55 6 0.1 2.126278725467533e-06
55 7 0.5 1.331494279550568e-07

56 0 0.0001 NaN
56 1 0.0005 NaN
56 2 0.001 0.0304611683308878
56 3 0.005 0.002025994736063335
56 4 0.01 0.002178850118062072
56 5 0.05 7.191308363029324e-05
56 6 0.1 1.293510327421352e-06
56 7 0.5 1.084879618569477e-07

57 0 0.0001 NaN
57 1 0.0005 NaN
57 2 0.001 0.01586389751061636
57 3 0.005 0.002387887106508937
57 4 0.01 0.00254833480063344
57 5 0.05 5.685080143710514e-05
57 6 0.1 1.220524056883927e-06
57 7 0.5 1.073427752808863e-07

58 0 0.0001 NaN
58 1 0.0005 NaN
58 2 0.001 0.02614851580726068
58 3 0.005 0.009485967446505173
58 4 0.01 0.0001621623827096373
58 5 0.05 2.767526150407461e-05
58 6 0.1 1.016972207819596e-06
58 7 0.5 8.968539640486554e-08

59 0 0.0001 NaN
59 1 0.0005 0.03166478055765674
59 2 0.001 0.008345407451936978
59 3 0.005 0.02754220057203995
59 4 0.01 0.009072611044145425
59 5 0.05 2.397729738404504e-05
59 6 0.1 1.016169734026987e-06
59 7 0.5 9.923219228640607e-08

60 0 0.0001 NaN
60 1 0.0005 0.07963351318083403
60 2 0.001 4.389507099203134e-05
60 3 0.005 0.02761803478317058
60 4 0.01 0.005977929260459807
60 5 0.05 3.552067930651166e-05
60 6 0.1 8.019321548070756e-07
60 7 0.5 9.904946117612113e-08

61 0 0.0001 NaN
61 1 0.0005 0.07110181992517119
61 2 0.001 3.887572725867748e-05
61 3 0.005 0.04635370873098326
61 4 0.01 0.02056048886492964
61 5 0.05 1.281319102453376e-05
61 6 0.1 1.711791851776329e-06
61 7 0.5 9.965009995547041e-08

62 0 0.0001 NaN
62 1 0.0005 0.08201627337965803
62 2 0.001 0.001398798005958971
62 3 0.005 0.04250041020915412
62 4 0.01 0.0212635461281537
62 5 0.05 8.557180770800638e-06
62 6 0.1 1.330430448890821e-06
62 7 0.5 1.061792364822178e-07

63 0 0.0001 NaN
63 1 0.0005 NaN
63 2 0.001 0.002525228453585571
63 3 0.005 0.07936896774790922
63 4 0.01 0.000120061580779156
63 5 0.05 1.402865886130521e-05
63 6 0.1 1.452576400832493e-06
63 7 0.5 1.039919267574103e-07

64 0 0.0001 NaN
64 1 0.0005 NaN
64 2 0.001 0.001352077800276491
64 3 0.005 0.0004868617516358379
64 4 0.01 0.00018300996479433
64 5 0.05 1.665591477557522e-05
64 6 0.1 1.374625635465563e-06
64 7 0.5 8.065401483302763e-08

65 0 0.0001 NaN
65 1 0.0005 NaN
65 2 0.001 0.002055765129464299
65 3 0.005 0.0005407235919854926
65 4 0.01 0.0004660857381012782
65 5 0.05 1.682347473471484e-06
65 6 0.1 1.425112211818154e-06
65 7 0.5 7.809985861479382e-08

66 0 0.0001 NaN
66 1 0.0005 NaN
66 2 0.001 0.002147092300435414
66 3 0.005 0.00731748704125932
66 4 0.01 0.007914092589579098
66 5 0.05 1.025808948728576e-05
66 6 0.1 1.516724368321318e-06
66 7 0.5 8.286617196683028e-08

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 0.0001840184146843767
67 3 0.005 0.005178227721775798
67 4 0.01 0.004554716066267829
67 5 0.05 5.097658648904413e-08
67 6 0.1 1.53152032762869e-06
67 7 0.5 5.901633232046155e-08

68 0 0.0001 NaN
68 1 0.0005 NaN
68 2 0.001 0.0007065832437103954
68 3 0.005 0.02355334772459023
68 4 0.01 0.01089256457383518
68 5 0.05 6.254972608207805e-08
68 6 0.1 1.431631551929081e-06
68 7 0.5 4.672880268545242e-08

69 0 0.0001 NaN
69 1 0.0005 NaN
69 2 0.001 0.0002259945714909129
69 3 0.005 0.01784979555730053
69 4 0.01 0.01887554828937403
69 5 0.05 7.973451619534987e-08
69 6 0.1 7.681675909029192e-08
69 7 0.5 4.763752838288976e-08

70 0 0.0001 NaN
70 1 0.0005 NaN
70 2 0.001 0.005020528444940733
70 3 0.005 0.01902882513169216
70 4 0.01 0.02428254736647589
70 5 0.05 1.469062309772903e-08
70 6 0.1 1.660731469489946e-07
70 7 0.5 3.948889958836182e-08

71 0 0.0001 NaN
71 1 0.0005 NaN
71 2 0.001 0.00521572429800118
71 3 0.005 0.0177006597965983
71 4 0.01 0.02403398663767792
71 5 0.05 1.444387079635198e-07
71 6 0.1 1.579558713608288e-07
71 7 0.5 5.234837468831951e-08

72 0 0.0001 NaN
72 1 0.0005 NaN
72 2 0.001 0.005209540180152627
72 3 0.005 0.01017617258704246
72 4 0.01 0.009475412476611138
72 5 0.05 1.600195620194605e-07
72 6 0.1 1.628754100017508e-07
72 7 0.5 5.608701401069686e-08

73 0 0.0001 NaN
73 1 0.0005 NaN
73 2 0.001 0.002934304733679291
73 3 0.005 0.02225637526967317
73 4 0.01 0.0435712276202242
73 5 0.05 1.356045963124479e-07
73 6 0.1 4.618416866935136e-08
73 7 0.5 6.530189004798263e-08

74 0 0.0001 NaN
74 1 0.0005 NaN
74 2 0.001 0.003468441814489868
74 3 0.005 0.02708193928369719
74 4 0.01 0.03323467868299851
74 5 0.05 4.18855565931847e-08
74 6 0.1 1.219088291843506e-08
74 7 0.5 4.477663919619547e-08

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 0.002277460676947341
75 3 0.005 0.0258512976389445
75 4 0.01 0.01577216505191515
75 5 0.05 1.191447031375218e-08
75 6 0.1 5.897294077997197e-09
75 7 0.5 2.643405138343908e-08

76 0 0.0001 NaN
76 1 0.0005 NaN
76 2 0.001 0.006352346465867817
76 3 0.005 0.03261741577571142
76 4 0.01 0.02359854070736747
76 5 0.05 6.125411627779501e-08
76 6 0.1 6.342108747320455e-08
76 7 0.5 2.527431338660404e-08

77 0 0.0001 NaN
77 1 0.0005 NaN
77 2 0.001 0.001841346444111519
77 3 0.005 0.03408947021413771
77 4 0.01 0.02250579710407167
77 5 0.05 7.871551965048888e-08
77 6 0.1 6.063364417259921e-08
77 7 0.5 2.851136974011065e-08

78 0 0.0001 NaN
78 1 0.0005 NaN
78 2 0.001 0.0009030852308163841
78 3 0.005 0.03194408940897171
78 4 0.01 0.0343069688230721
78 5 0.05 8.113890175277457e-08
78 6 0.1 5.343561489013529e-08
78 7 0.5 3.062112375412703e-08

79 0 0.0001 NaN
79 1 0.0005 NaN
79 2 0.001 0.0005585948660549674
79 3 0.005 0.02936218459058377
79 4 0.01 0.06564020146777862
79 5 0.05 7.359668172502349e-08
79 6 0.1 4.777372826997584e-08
79 7 0.5 3.428406519009563e-08

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 0.00389191188965718
80 3 0.005 0.02299575072402736
80 4 0.01 0.01998643040417238
80 5 0.05 2.157947727980624e-08
80 6 0.1 4.026445872711746e-08
80 7 0.5 3.756391234676173e-08

81 0 0.0001 NaN
81 1 0.0005 NaN
81 2 0.001 NaN
81 3 0.005 0.02261094770645221
81 4 0.01 0.0037169399373263
81 5 0.05 2.388847117830101e-08
81 6 0.1 1.27075335837231e-09
81 7 0.5 3.854704975394062e-08

82 0 0.0001 NaN
82 1 0.0005 NaN
82 2 0.001 NaN
82 3 0.005 0.01690163249787781
82 4 0.01 0.0007549563017648785
82 5 0.05 4.00632932125642e-08
82 6 0.1 9.686167183199107e-10
82 7 0.5 3.796462343823764e-08

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 NaN
83 3 0.005 0.01678505604404857
83 4 0.01 0.001022339884391495
83 5 0.05 1.576833425739464e-09
83 6 0.1 5.475195667470556e-09
83 7 0.5 3.78115229208062e-08

84 0 0.0001 NaN
84 1 0.0005 NaN
84 2 0.001 0.01721868290752614
84 3 0.005 0.01350489854861319
84 4 0.01 0.002765923171682272
84 5 0.05 1.822072175924899e-09
84 6 0.1 5.466982911332411e-09
84 7 0.5 3.727935477207538e-08

85 0 0.0001 NaN
85 1 0.0005 NaN
85 2 0.001 NaN
85 3 0.005 0.01098304066945525
85 4 0.01 0.001146396427944618
85 5 0.05 2.037193434724473e-09
85 6 0.1 4.409076458003565e-09
85 7 0.5 2.198619190077472e-08

86 0 0.0001 NaN
86 1 0.0005 NaN
86 2 0.001 NaN
86 3 0.005 0.01249568701250908
86 4 0.01 0.00251263357786956
86 5 0.05 1.507693205245176e-09
86 6 0.1 4.129089674624272e-09
86 7 0.5 2.039122727802401e-08

87 0 0.0001 NaN
87 1 0.0005 NaN
87 2 0.001 NaN
87 3 0.005 0.005344051333173961
87 4 0.01 0.001517041602239233
87 5 0.05 3.011684932776299e-09
87 6 0.1 4.234765668793645e-09
87 7 0.5 2.059821998827377e-08

88 0 0.0001 NaN
88 1 0.0005 NaN
88 2 0.001 NaN
88 3 0.005 0.00664915746513725
88 4 0.01 0.0001998927739249885
88 5 0.05 2.729713060264623e-09
88 6 0.1 4.670440977391834e-09
88 7 0.5 1.342751784558619e-08

89 0 0.0001 NaN
89 1 0.0005 NaN
89 2 0.001 NaN
89 3 0.005 0.004154718170315044
89 4 0.01 0.0002488461439317783
89 5 0.05 2.387301679662908e-09
89 6 0.1 3.360530487054874e-09
89 7 0.5 1.354275567042773e-08

90 0 0.0001 0.004649650885007407
90 1 0.0005 NaN
90 2 0.001 NaN
90 3 0.005 0.004847428690400423
90 4 0.01 0.000294402995422224
90 5 0.05 8.427854712196808e-10
90 6 0.1 3.50752820187623e-09
90 7 0.5 5.300243446988284e-09

91 0 0.0001 0.06041000841245799
91 1 0.0005 NaN
91 2 0.001 NaN
91 3 0.005 0.004597500991481815
91 4 0.01 0.0004346549749075932
91 5 0.05 1.320127268958003e-09
91 6 0.1 3.690330912824661e-09
91 7 0.5 2.1482055313895e-09

92 0 0.0001 0.05439533051742008
92 1 0.0005 NaN
92 2 0.001 NaN
92 3 0.005 0.002562577188129466
92 4 0.01 0.0002117115437013636
92 5 0.05 7.522316121866971e-10
92 6 0.1 3.656000426650389e-09
92 7 0.5 2.056230540312102e-09

93 0 0.0001 NaN
93 1 0.0005 NaN
93 2 0.001 NaN
93 3 0.005 0.0005689916305784582
93 4 0.01 2.231871536296594e-05
93 5 0.05 8.027903304753668e-10
93 6 0.1 3.797719554120704e-09
93 7 0.5 1.989241001495011e-09

94 0 0.0001 NaN
94 1 0.0005 0.0008759378676169232
94 2 0.001 NaN
94 3 0.005 0.0006646661018050485
94 4 0.01 0.0001576691443219943
94 5 0.05 9.213136737896776e-10
94 6 0.1 4.194343900289298e-09
94 7 0.5 2.065101490237741e-09

95 0 0.0001 NaN
95 1 0.0005 0.001244254728814654
95 2 0.001 NaN
95 3 0.005 0.00384396163532894
95 4 0.01 4.04469699503132e-05
95 5 0.05 8.157693223328632e-09
95 6 0.1 1.177573768255478e-08
95 7 0.5 1.769300485184631e-09

96 0 0.0001 NaN
96 1 0.0005 NaN
96 2 0.001 0.001770197811560726
96 3 0.005 0.0004655735836671819
96 4 0.01 6.244626228906566e-05
96 5 0.05 1.202173004816811e-08
96 6 0.1 1.702085250830077e-08
96 7 0.5 1.765842201039817e-09

97 0 0.0001 NaN
97 1 0.0005 NaN
97 2 0.001 NaN
97 3 0.005 0.0002817346556819141
97 4 0.01 2.649439063158605e-05
97 5 0.05 1.003920102206194e-08
97 6 0.1 1.768122418514881e-08
97 7 0.5 1.723583860333998e-09

98 0 0.0001 NaN
98 1 0.0005 NaN
98 2 0.001 NaN
98 3 0.005 0.00212426810548953
98 4 0.01 5.747489127898508e-05
98 5 0.05 4.592573322198235e-09
98 6 0.1 1.124511797986757e-08
98 7 0.5 1.90196744143477e-09

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 0.03173746217125509
99 3 0.005 0.003719908220338167
99 4 0.01 5.686082691013878e-05
99 5 0.05 5.512346122910981e-09
99 6 0.1 2.94281233667731e-09
99 7 0.5 1.239835249718773e-09

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 0.003686769213943504
100 4 0.01 3.169720539144018e-05
100 5 0.05 5.139628258836985e-09
100 6 0.1 2.895525844839518e-09
100 7 0.5 1.199377827510263e-09

101 0 0.0001 NaN
101 1 0.0005 NaN
101 2 0.001 NaN
101 3 0.005 0.004271476755285042
101 4 0.01 3.33424351330977e-05
101 5 0.05 4.017119108770898e-09
101 6 0.1 4.809677974499093e-09
101 7 0.5 1.177791629961835e-09

102 0 0.0001 NaN
102 1 0.0005 NaN
102 2 0.001 NaN
102 3 0.005 0.0001284369824640767
102 4 0.01 2.006470312288282e-05
102 5 0.05 3.223471771671386e-09
102 6 0.1 4.900213424626462e-09
102 7 0.5 9.988261235482949e-10

103 0 0.0001 NaN
103 1 0.0005 NaN
103 2 0.001 NaN
103 3 0.005 0.000759145467650704
103 4 0.01 2.41395496526364e-05
103 5 0.05 7.944390468178398e-10
103 6 0.1 1.636837873269425e-09
103 7 0.5 2.780514805679846e-10

104 0 0.0001 NaN
104 1 0.0005 NaN
104 2 0.001 NaN
104 3 0.005 0.004470417476349246
104 4 0.01 8.144608307071714e-06
104 5 0.05 7.111827608069746e-10
104 6 0.1 6.108515323168271e-10
104 7 0.5 2.254966051189742e-10

105 0 0.0001 NaN
105 1 0.0005 NaN
105 2 0.001 NaN
105 3 0.005 0.000220770366505354
105 4 0.01 1.092556849964243e-07
105 5 0.05 2.881157529816596e-09
105 6 0.1 6.811105639654077e-10
105 7 0.5 2.493992316784506e-10

106 0 0.0001 NaN
106 1 0.0005 NaN
106 2 0.001 NaN
106 3 0.005 2.223814134174632e-05
106 4 0.01 1.809984172601613e-07
106 5 0.05 8.031361681011373e-10
106 6 0.1 1.992855027655574e-09
106 7 0.5 4.997475232530664e-10

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 NaN
107 3 0.005 0.004856394492348985
107 4 0.01 2.747932104673448e-05
107 5 0.05 8.340294476269806e-10
107 6 0.1 1.472530642488648e-09
107 7 0.5 3.003307135765031e-10

108 0 0.0001 NaN
108 1 0.0005 NaN
108 2 0.001 NaN
108 3 0.005 1.112059200437959e-05
108 4 0.01 1.969125816287841e-05
108 5 0.05 6.871131915497395e-10
108 6 0.1 1.506831208535834e-09
108 7 0.5 3.085981002269861e-10

109 0 0.0001 NaN
109 1 0.0005 NaN
109 2 0.001 NaN
109 3 0.005 0.001325252704739373
109 4 0.01 3.480084814460622e-08
109 5 0.05 1.079930626029157e-09
109 6 0.1 1.224771896657825e-09
109 7 0.5 2.769194222467964e-10

110 0 0.0001 NaN
110 1 0.0005 NaN
110 2 0.001 NaN
110 3 0.005 0.001016401658079824
110 4 0.01 5.403160795135869e-07
110 5 0.05 1.016366187267685e-09
110 6 0.1 1.271754490983967e-09
110 7 0.5 2.292636561904561e-10

111 0 0.0001 NaN
111 1 0.0005 NaN
111 2 0.001 NaN
111 3 0.005 0.0001132055626011557
111 4 0.01 7.490170928895549e-08
111 5 0.05 1.018691164065669e-09
111 6 0.1 7.031184661888422e-10
111 7 0.5 2.323918053043685e-10

112 0 0.0001 NaN
112 1 0.0005 NaN
112 2 0.001 NaN
112 3 0.005 9.843209940909048e-05
112 4 0.01 4.782464878256696e-08
112 5 0.05 7.534214034566848e-10
112 6 0.1 2.892271070212699e-10
112 7 0.5 1.354092536218352e-10

113 0 0.0001 NaN
113 1 0.0005 NaN
113 2 0.001 NaN
113 3 0.005 0.00199373760968494
113 4 0.01 1.000012494491626e-07
113 5 0.05 1.062179760734282e-09
113 6 0.1 4.707008450310492e-10
113 7 0.5 1.197453563486376e-10

114 0 0.0001 NaN
114 1 0.0005 NaN
114 2 0.001 NaN
114 3 0.005 0.001841312281797724
114 4 0.01 1.217297895402815e-07
114 5 0.05 1.018301925729772e-09
114 6 0.1 6.280808851573945e-10
114 7 0.5 1.089748081469463e-10

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 NaN
115 3 0.005 0.0001053317253623158
115 4 0.01 8.087882981564505e-05
115 5 0.05 9.922251124036517e-10
115 6 0.1 6.009557334319971e-10
115 7 0.5 1.335101505086999e-10

116 0 0.0001 NaN
116 1 0.0005 NaN
116 2 0.001 NaN
116 3 0.005 0.0001087689872235984
116 4 0.01 3.325568570934106e-07
116 5 0.05 8.571049558267832e-10
116 6 0.1 5.756153461151989e-10
116 7 0.5 1.248329361952321e-10

117 0 0.0001 NaN
117 1 0.0005 NaN
117 2 0.001 0.0003889790511400986
117 3 0.005 0.0001176723103733462
117 4 0.01 4.32330429684736e-07
117 5 0.05 2.300636771418143e-09
117 6 0.1 7.950940640392466e-10
117 7 0.5 1.490345726229964e-10

118 0 0.0001 0.001776921154585075
118 1 0.0005 NaN
118 2 0.001 NaN
118 3 0.005 0.0001011051590415259
118 4 0.01 2.811972521962164e-07
118 5 0.05 2.246442162050484e-09
118 6 0.1 8.466843810169831e-10
118 7 0.5 1.541260846967245e-10

119 0 0.0001 NaN
119 1 0.0005 NaN
119 2 0.001 NaN
119 3 0.005 2.21975541262663e-06
119 4 0.01 2.234822811460437e-07
119 5 0.05 2.316803820019874e-09
119 6 0.1 9.946855253110909e-10
119 7 0.5 4.597574754395428e-12

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 0.0001460218211110177
120 3 0.005 3.779318223774359e-06
120 4 0.01 2.755753097465745e-07
120 5 0.05 1.821504795907797e-09
120 6 0.1 1.150305601808598e-09
120 7 0.5 1.731462235103289e-12

121 0 0.0001 NaN
121 1 0.0005 NaN
121 2 0.001 NaN
121 3 0.005 2.526540185453362e-05
121 4 0.01 5.606635380074427e-07
121 5 0.05 2.177456265129044e-09
121 6 0.1 5.756646208105588e-09
121 7 0.5 5.180617383459743e-12

122 0 0.0001 NaN
122 1 0.0005 NaN
122 2 0.001 4.234116075119084e-05
122 3 0.005 0.00057649813600997
122 4 0.01 1.159432793709132e-05
122 5 0.05 2.335155012258712e-09
122 6 0.1 3.377328030119045e-09
122 7 0.5 4.946705817707217e-12

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 NaN
123 3 0.005 0.0001867273923832461
123 4 0.01 2.048713334409001e-07
123 5 0.05 2.206670978968831e-09
123 6 0.1 2.313993936445973e-09
123 7 0.5 3.649566693382975e-12

124 0 0.0001 NaN
124 1 0.0005 NaN
124 2 0.001 NaN
124 3 0.005 1.744070262604062e-05
124 4 0.01 1.498234171025496e-07
124 5 0.05 2.456417167676429e-09
124 6 0.1 1.437794953748057e-09
124 7 0.5 9.462956688516056e-12

125 0 0.0001 NaN
125 1 0.0005 NaN
125 2 0.001 NaN
125 3 0.005 1.120027696571799e-05
125 4 0.01 2.442772694149507e-09
125 5 0.05 1.671772047908479e-09
125 6 0.1 1.236929202940194e-09
125 7 0.5 1.233018280411967e-11

126 0 0.0001 NaN
126 1 0.0005 NaN
126 2 0.001 NaN
126 3 0.005 1.438158562539506e-06
126 4 0.01 1.151456779715137e-08
126 5 0.05 1.847707472413918e-09
126 6 0.1 1.40410157631583e-09
126 7 0.5 1.080782399708045e-11

127 0 0.0001 NaN
127 1 0.0005 NaN
127 2 0.001 NaN
127 3 0.005 2.21542247084462e-06
127 4 0.01 3.955185508194144e-08
127 5 0.05 2.255298087355491e-09
127 6 0.1 1.402162949385536e-09
127 7 0.5 1.546624395561885e-11

128 0 0.0001 NaN
128 1 0.0005 NaN
128 2 0.001 NaN
128 3 0.005 1.162251695802451e-05
128 4 0.01 1.635324683784783e-07
128 5 0.05 2.234093940714482e-09
128 6 0.1 4.361836360748411e-10
128 7 0.5 1.376716060835419e-11

129 0 0.0001 NaN
129 1 0.0005 NaN
129 2 0.001 NaN
129 3 0.005 8.739978596395865e-06
129 4 0.01 1.295159621348449e-07
129 5 0.05 2.165251117804035e-09
129 6 0.1 3.935510815376859e-10
129 7 0.5 5.897201148083193e-12

130 0 0.0001 NaN
130 1 0.0005 NaN
130 2 0.001 NaN
130 3 0.005 4.128228042458163e-06
130 4 0.01 3.018392722011064e-09
130 5 0.05 1.690912132500844e-09
130 6 0.1 7.372203241827096e-11
130 7 0.5 5.819054128861702e-12

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 0.02586893541122452
131 3 0.005 7.999060258933052e-06
131 4 0.01 2.06894695586313e-09
131 5 0.05 2.903019872128607e-10
131 6 0.1 3.026080454484758e-11
131 7 0.5 6.095184772076558e-12

132 0 0.0001 NaN
132 1 0.0005 NaN
132 2 0.001 NaN
132 3 0.005 8.553905724195992e-06
132 4 0.01 5.79618402722238e-09
132 5 0.05 1.698350684343887e-10
132 6 0.1 2.892708617704438e-11
132 7 0.5 5.986163598486402e-12

133 0 0.0001 NaN
133 1 0.0005 NaN
133 2 0.001 NaN
133 3 0.005 8.214277809152115e-06
133 4 0.01 2.302892995434256e-09
133 5 0.05 1.166383906097616e-10
133 6 0.1 3.598588902377934e-11
133 7 0.5 7.079576816735394e-12

134 0 0.0001 NaN
134 1 0.0005 NaN
134 2 0.001 NaN
134 3 0.005 6.783490642849445e-06
134 4 0.01 6.318243697735098e-09
134 5 0.05 2.50441936059468e-11
134 6 0.1 3.275965664848611e-11
134 7 0.5 5.538797078767273e-12

135 0 0.0001 NaN
135 1 0.0005 NaN
135 2 0.001 NaN
135 3 0.005 6.762939941434112e-07
135 4 0.01 3.294652071956165e-07
135 5 0.05 1.157758760038993e-10
135 6 0.1 4.906504260453991e-11
135 7 0.5 8.021563865475696e-12

136 0 0.0001 NaN
136 1 0.0005 NaN
136 2 0.001 NaN
136 3 0.005 3.021991746697823e-07
136 4 0.01 8.211700789969475e-08
136 5 0.05 1.015462556908212e-10
136 6 0.1 3.506979399309763e-11
136 7 0.5 8.603313375903962e-12

137 0 0.0001 NaN
137 1 0.0005 NaN
137 2 0.001 NaN
137 3 0.005 3.974805252016552e-05
137 4 0.01 4.582911674308454e-09
137 5 0.05 1.06479588230106e-10
137 6 0.1 4.611973139851906e-11
137 7 0.5 5.546066542171183e-12

138 0 0.0001 NaN
138 1 0.0005 NaN
138 2 0.001 NaN
138 3 0.005 5.323944366171898e-06
138 4 0.01 5.619773884305538e-09
138 5 0.05 2.040644589619777e-10
138 6 0.1 3.47840705043939e-11
138 7 0.5 1.417173204454563e-12

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 NaN
139 3 0.005 1.145468851644266e-06
139 4 0.01 2.872596626009475e-08
139 5 0.05 2.529865679000787e-10
139 6 0.1 3.689747749883723e-11
139 7 0.5 1.152192976422416e-12

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 0.000566234756395699
140 3 0.005 4.801380545679727e-07
140 4 0.01 4.525997192011803e-08
140 5 0.05 1.902772801311244e-10
140 6 0.1 2.498778744013031e-11
140 7 0.5 4.272195392522432e-12

141 0 0.0001 NaN
141 1 0.0005 NaN
141 2 0.001 0.0003597327083723853
141 3 0.005 8.408829815608886e-07
141 4 0.01 2.198268476747474e-08
141 5 0.05 5.395842556380197e-11
141 6 0.1 3.167078009711933e-11
141 7 0.5 3.275055766654004e-12

142 0 0.0001 NaN
142 1 0.0005 NaN
142 2 0.001 1.148241301813092e-05
142 3 0.005 5.038625970691816e-07
142 4 0.01 2.107735544013455e-08
142 5 0.05 6.947344353577092e-11
142 6 0.1 5.212195721956664e-11
142 7 0.5 1.856086150543344e-12

143 0 0.0001 NaN
143 1 0.0005 NaN
143 2 0.001 2.477357662416473e-05
143 3 0.005 9.046618199791905e-07
143 4 0.01 1.569276981793265e-07
143 5 0.05 3.327993017939916e-10
143 6 0.1 7.228914340528846e-11
143 7 0.5 7.049581627917168e-13

144 0 0.0001 NaN
144 1 0.0005 0.0004312109222368969
144 2 0.001 2.105593146135843e-05
144 3 0.005 1.302937296759045e-06
144 4 0.01 3.648616312010636e-10
144 5 0.05 3.40825583468746e-10
144 6 0.1 1.073538052869083e-10
144 7 0.5 8.832818914349731e-13

145 0 0.0001 NaN
145 1 0.0005 0.0001848984260988623
145 2 0.001 1.05543797119215e-05
145 3 0.005 1.374195129873069e-06
145 4 0.01 3.596384520990042e-10
145 5 0.05 1.67541586132755e-10
145 6 0.1 9.247198554805632e-11
145 7 0.5 9.270389328327661e-13

146 0 0.0001 NaN
146 1 0.0005 NaN
146 2 0.001 2.73615351202191e-05
146 3 0.005 1.628973775278585e-05
146 4 0.01 6.979126122990261e-10
146 5 0.05 1.39023370232485e-10
146 6 0.1 7.497346691487969e-12
146 7 0.5 8.362598222965937e-13

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 0.0001451496637661129
147 3 0.005 1.557278112555507e-07
147 4 0.01 4.687870909186443e-09
147 5 0.05 2.219906981141704e-10
147 6 0.1 3.065593007374687e-12
147 7 0.5 9.12934364246714e-13

148 0 0.0001 NaN
148 1 0.0005 NaN
148 2 0.001 0.001318678129955682
148 3 0.005 1.186316209394907e-06
148 4 0.01 1.807578851078084e-09
148 5 0.05 2.19486985754844e-10
148 6 0.1 3.571895021992538e-12
148 7 0.5 1.282964115092063e-12

149 0 0.0001 NaN
149 1 0.0005 NaN
149 2 0.001 1.221230297110862e-05
149 3 0.005 1.077070143492509e-06
149 4 0.01 5.733512331008137e-10
149 5 0.05 1.691981874271618e-11
149 6 0.1 3.451579920743376e-12
149 7 0.5 5.883558678190612e-13

150 0 0.0001 NaN
150 1 0.0005 NaN
150 2 0.001 1.418965207850253e-05
150 3 0.005 3.449421688853629e-07
150 4 0.01 6.414745283471147e-10
150 5 0.05 6.772914008854352e-11
150 6 0.1 4.4086622979143e-12
150 7 0.5 7.816053494448787e-13

151 0 0.0001 NaN
151 1 0.0005 NaN
151 2 0.001 NaN
151 3 0.005 3.221103555829247e-07
151 4 0.01 1.375221504340584e-09
151 5 0.05 6.518687636090458e-11
151 6 0.1 9.79236714511952e-12
151 7 0.5 4.903396936782409e-13

152 0 0.0001 NaN
152 1 0.0005 NaN
152 2 0.001 NaN
152 3 0.005 4.102047670041794e-07
152 4 0.01 4.759172134091952e-10
152 5 0.05 1.539380552663352e-12
152 6 0.1 1.331058149868831e-11
152 7 0.5 5.676189927293348e-13

153 0 0.0001 NaN
153 1 0.0005 NaN
153 2 0.001 NaN
153 3 0.005 8.210598323432667e-08
153 4 0.01 4.617609936169293e-09
153 5 0.05 2.887707496750275e-11
153 6 0.1 1.33971911685823e-11
153 7 0.5 5.526026885896646e-13

154 0 0.0001 NaN
154 1 0.0005 NaN
154 2 0.001 NaN
154 3 0.005 5.133418441620974e-07
154 4 0.01 2.123681996290193e-08
154 5 0.05 2.873915859878818e-11
154 6 0.1 1.622898918095436e-11
154 7 0.5 1.557117710961025e-13

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 NaN
155 3 0.005 1.014504804764532e-06
155 4 0.01 2.267236731476956e-08
155 5 0.05 2.868059750214145e-11
155 6 0.1 1.076586738600611e-11
155 7 0.5 1.71874498636171e-13

156 0 0.0001 NaN
156 1 0.0005 NaN
156 2 0.001 NaN
156 3 0.005 9.970712015780307e-07
156 4 0.01 2.253617147305255e-09
156 5 0.05 2.825342233092223e-11
156 6 0.1 1.211793473577799e-11
156 7 0.5 2.329970112284579e-13

157 0 0.0001 NaN
157 1 0.0005 NaN
157 2 0.001 NaN
157 3 0.005 9.273790591853034e-08
157 4 0.01 2.250983006740423e-09
157 5 0.05 2.641343716162497e-11
157 6 0.1 1.073564914160004e-11
157 7 0.5 1.07385880621036e-13

158 0 0.0001 NaN
158 1 0.0005 NaN
158 2 0.001 0.0001092884647510924
158 3 0.005 8.520898653693684e-08
158 4 0.01 6.240143052618577e-11
158 5 0.05 3.289153147181054e-11
158 6 0.1 8.111122845905401e-12
158 7 0.5 1.011051174901333e-13

159 0 0.0001 NaN
159 1 0.0005 NaN
159 2 0.001 4.270588112734846e-06
159 3 0.005 3.733138505680925e-08
159 4 0.01 1.457780448203478e-10
159 5 0.05 3.294401664480005e-11
159 6 0.1 3.636986096965156e-12
159 7 0.5 3.239182383445714e-14

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 3.813373237358323e-06
160 3 0.005 2.020150697347065e-08
160 4 0.01 6.493973158996489e-11
160 5 0.05 7.31697293044999e-11
160 6 0.1 3.538994194506769e-12
160 7 0.5 3.251328612808048e-14

161 0 0.0001 NaN
161 1 0.0005 NaN
161 2 0.001 3.131490475180076e-06
161 3 0.005 2.077374066771186e-08
161 4 0.01 1.278262146973234e-10
161 5 0.05 7.303281438072594e-11
161 6 0.1 4.767689308435295e-12
161 7 0.5 3.258052403541733e-14

162 0 0.0001 NaN
162 1 0.0005 NaN
162 2 0.001 5.860215947908541e-06
162 3 0.005 7.650305299129696e-08
162 4 0.01 1.289020131399828e-10
162 5 0.05 6.891356354298094e-11
162 6 0.1 4.705561368184487e-12
162 7 0.5 3.292831315035504e-14

163 0 0.0001 NaN
163 1 0.0005 NaN
163 2 0.001 NaN
163 3 0.005 3.47795464238853e-08
163 4 0.01 1.395903476530754e-11
163 5 0.05 7.076974718237181e-11
163 6 0.1 5.782863908855931e-12
163 7 0.5 3.327804372824181e-14

164 0 0.0001 NaN
164 1 0.0005 NaN
164 2 0.001 NaN
164 3 0.005 3.342828441111658e-08
164 4 0.01 5.580212969075694e-11
164 5 0.05 5.678516824839663e-11
164 6 0.1 5.83152499611885e-12
164 7 0.5 3.387873097102264e-14

165 0 0.0001 NaN
165 1 0.0005 3.221039693971983e-06
165 2 0.001 NaN
165 3 0.005 5.406291339541793e-08
165 4 0.01 3.349608621070409e-11
165 5 0.05 5.256717700210575e-11
165 6 0.1 5.835982011727511e-12
165 7 0.5 3.593768807388557e-14

166 0 0.0001 NaN
166 1 0.0005 1.714637731369145e-05
166 2 0.001 NaN
166 3 0.005 2.026510350462795e-07
166 4 0.01 5.967512789574702e-12
166 5 0.05 4.144913091350693e-11
166 6 0.1 5.929915160643518e-12
166 7 0.5 4.745451579013051e-14

167 0 0.0001 NaN
167 1 0.0005 2.32937535916924e-05
167 2 0.001 5.822706664851422e-05
167 3 0.005 5.01377177442058e-08
167 4 0.01 9.744172147788047e-11
167 5 0.05 4.71227658962542e-11
167 6 0.1 6.319094007444858e-12
167 7 0.5 4.690813903150211e-14

168 0 0.0001 NaN
168 1 0.0005 3.569562350549437e-05
168 2 0.001 5.749532915377433e-05
168 3 0.005 3.151111027504252e-08
168 4 0.01 9.373917343440547e-12
168 5 0.05 5.175318561304721e-11
168 6 0.1 1.504230456589571e-11
168 7 0.5 4.550736517580492e-14

169 0 0.0001 NaN
169 1 0.0005 7.372748810168839e-06
169 2 0.001 5.499865595232701e-05
169 3 0.005 6.190416577257887e-10
169 4 0.01 3.121322333383121e-10
169 5 0.05 6.797196992791646e-11
169 6 0.1 1.247316972129196e-12
169 7 0.5 1.934967446119473e-14

170 0 0.0001 NaN
170 1 0.0005 9.266666783538993e-06
170 2 0.001 4.709590629832418e-05
170 3 0.005 1.022025439258241e-07
170 4 0.01 2.619179316562675e-12
170 5 0.05 6.796346809757013e-11
170 6 0.1 1.27691758870449e-12
170 7 0.5 1.938670031379737e-14

171 0 0.0001 NaN
171 1 0.0005 1.04028506775541e-05
171 2 0.001 4.412657394372018e-05
171 3 0.005 4.25873424184178e-09
171 4 0.01 8.088520486411781e-11
171 5 0.05 6.498633884975354e-11
171 6 0.1 1.353775129638625e-12
171 7 0.5 1.938549513304322e-14

172 0 0.0001 NaN
172 1 0.0005 1.096374104905934e-05
172 2 0.001 4.062829125002757e-05
172 3 0.005 1.721581549928513e-09
172 4 0.01 1.729384824181894e-10
172 5 0.05 6.547548232685873e-11
172 6 0.1 1.384321421372841e-12
172 7 0.5 1.933924705926997e-14

173 0 0.0001 NaN
173 1 0.0005 NaN
173 2 0.001 1.832988365432468e-05
173 3 0.005 2.23633896886388e-09
173 4 0.01 1.788433718523566e-10
173 5 0.05 6.544082842005127e-11
173 6 0.1 1.16402080132581e-12
173 7 0.5 1.918223201170525e-14

174 0 0.0001 NaN
174 1 0.0005 NaN
174 2 0.001 8.993318361428059e-07
174 3 0.005 9.740823480761059e-09
174 4 0.01 1.387863662728858e-10
174 5 0.05 1.043487863791697e-10
174 6 0.1 1.155263351073785e-12
174 7 0.5 1.918373714826318e-14

175 0 0.0001 NaN
175 1 0.0005 NaN
175 2 0.001 7.720830208269229e-08
175 3 0.005 3.622185945643411e-09
175 4 0.01 9.751460356652361e-12
175 5 0.05 1.114890985404486e-10
175 6 0.1 1.118281671954967e-12
175 7 0.5 1.91850082087678e-14

176 0 0.0001 NaN
176 1 0.0005 NaN
176 2 0.001 4.846091677557667e-08
176 3 0.005 7.713030943075195e-09
176 4 0.01 2.543938796928594e-11
176 5 0.05 1.111595407918453e-10
176 6 0.1 3.671052912415413e-13
176 7 0.5 1.919036290235835e-14

177 0 0.0001 NaN
177 1 0.0005 NaN
177 2 0.001 6.670650458873827e-08
177 3 0.005 4.824470814557441e-09
177 4 0.01 7.335195700657204e-12
177 5 0.05 2.738492185266343e-11
177 6 0.1 3.66062389891322e-13
177 7 0.5 1.918988727791522e-14

178 0 0.0001 NaN
178 1 0.0005 NaN
178 2 0.001 6.033026918787348e-06
178 3 0.005 2.621240938934413e-09
178 4 0.01 8.338446992755438e-12
178 5 0.05 1.56277396657252e-11
178 6 0.1 3.662014899679724e-13
178 7 0.5 1.91916219869393e-14

179 0 0.0001 NaN
179 1 0.0005 NaN
179 2 0.001 3.916846807069858e-06
179 3 0.005 4.51013212831581e-09
179 4 0.01 9.015256577544051e-12
179 5 0.05 1.562458586071881e-11
179 6 0.1 3.74543993139014e-13
179 7 0.5 1.918263576173696e-14

180 0 0.0001 NaN
180 1 0.0005 0.0002727226176627393
180 2 0.001 1.477661922761821e-06
180 3 0.005 7.402858146808102e-09
180 4 0.01 1.100177571438101e-11
180 5 0.05 1.203826032819083e-11
180 6 0.1 3.746693681157486e-13
180 7 0.5 1.913892007671937e-14

181 0 0.0001 NaN
181 1 0.0005 0.0001206407314307646
181 2 0.001 3.156174662199526e-06
181 3 0.005 5.145583362882482e-09
181 4 0.01 1.661356596638538e-11
181 5 0.05 1.714380462150831e-12
181 6 0.1 3.732671889616672e-13
181 7 0.5 1.910799836924918e-14

182 0 0.0001 NaN
182 1 0.0005 NaN
182 2 0.001 3.727528640664768e-06
182 3 0.005 4.421444330013108e-09
182 4 0.01 1.720646324552683e-11
182 5 0.05 2.165649287874912e-12
182 6 0.1 3.758817391917001e-13
182 7 0.5 1.909689300346771e-14

183 0 0.0001 NaN
183 1 0.0005 NaN
183 2 0.001 2.018900266817383e-06
183 3 0.005 2.740426817541592e-09
183 4 0.01 7.743790367797558e-12
183 5 0.05 2.168001056708558e-12
183 6 0.1 3.785253396463402e-13
183 7 0.5 1.909350895303506e-14

184 0 0.0001 NaN
184 1 0.0005 NaN
184 2 0.001 2.41319688376372e-06
184 3 0.005 2.208692233431637e-09
184 4 0.01 7.258968541965735e-11
184 5 0.05 2.163170849687913e-12
184 6 0.1 3.788080776137582e-13
184 7 0.5 1.904253172686008e-14

185 0 0.0001 NaN
185 1 0.0005 6.488508996967654e-07
185 2 0.001 2.19885720719379e-06
185 3 0.005 9.974998697491998e-09
185 4 0.01 8.055848510647254e-11
185 5 0.05 2.148961460618249e-12
185 6 0.1 3.800747403375879e-13
185 7 0.5 1.904262318233487e-14

186 0 0.0001 NaN
186 1 0.0005 0.0001005105575402446
186 2 0.001 9.187208301394164e-06
186 3 0.005 2.653087857234819e-08
186 4 0.01 9.74469963343739e-11
186 5 0.05 1.299411255562372e-12
186 6 0.1 4.053259994276388e-13
186 7 0.5 1.904339821266116e-14

187 0 0.0001 NaN
187 1 0.0005 9.35587691132928e-05
187 2 0.001 4.840683829014539e-06
187 3 0.005 4.776142655245097e-08
187 4 0.01 6.997802739623766e-11
187 5 0.05 1.33821733978584e-12
187 6 0.1 4.050477909362264e-13
187 7 0.5 1.904340652266541e-14

188 0 0.0001 NaN
188 1 0.0005 4.256759812298083e-05
188 2 0.001 2.94560424546364e-06
188 3 0.005 9.547202933983909e-10
188 4 0.01 7.830567705726306e-11
188 5 0.05 1.432942196756605e-12
188 6 0.1 4.047160492310914e-13
188 7 0.5 1.904346060129912e-14

189 0 0.0001 NaN
189 1 0.0005 1.916239299405218e-05
189 2 0.001 NaN
189 3 0.005 9.860873400218336e-12
189 4 0.01 5.56940724133866e-10
189 5 0.05 1.430754224043142e-12
189 6 0.1 4.045625680034065e-13
189 7 0.5 1.904345467337075e-14

190 0 0.0001 NaN
190 1 0.0005 2.25976510497642e-05
190 2 0.001 NaN
190 3 0.005 1.622927340600631e-08
190 4 0.01 1.209792833008869e-10
190 5 0.05 1.4249696685264e-12
190 6 0.1 4.009033099447905e-13
190 7 0.5 1.904357569559597e-14

191 0 0.0001 NaN
191 1 0.0005 6.927128021615748e-05
191 2 0.001 NaN
191 3 0.005 1.908755057834408e-08
191 4 0.01 1.087104868302499e-10
191 5 0.05 1.429617237400848e-12
191 6 0.1 3.616873035002016e-13
191 7 0.5 1.904360380430159e-14

192 0 0.0001 NaN
192 1 0.0005 1.465113466885909e-05
192 2 0.001 8.811466074814082e-08
192 3 0.005 2.987066813634014e-10
192 4 0.01 5.862268321129572e-11
192 5 0.05 1.411421933311435e-12
192 6 0.1 3.533897338433579e-13
192 7 0.5 1.904367428607036e-14

193 0 0.0001 NaN
193 1 0.0005 7.234600173116981e-06
193 2 0.001 1.866029037375546e-07
193 3 0.005 6.435382084389933e-10
193 4 0.01 5.668345614248103e-11
193 5 0.05 1.470987451914874e-12
193 6 0.1 2.439443159548246e-13
193 7 0.5 1.904449499153305e-14

194 0 0.0001 NaN
194 1 0.0005 8.007259124669712e-06
194 2 0.001 2.103555717458979e-07
194 3 0.005 8.992385730815515e-11
194 4 0.01 2.207479820083087e-11
194 5 0.05 1.472534264922328e-12
194 6 0.1 8.052221728940423e-14
194 7 0.5 1.904447545847219e-14

195 0 0.0001 4.238522714167585e-06
195 1 0.0005 8.246914543205311e-06
195 2 0.001 6.418959286352771e-08
195 3 0.005 2.645228539403182e-10
195 4 0.01 4.344236913851083e-12
195 5 0.05 1.471327861935551e-12
195 6 0.1 6.883619563898928e-14
195 7 0.5 1.904625147086142e-14

196 0 0.0001 6.185731700687948e-06
196 1 0.0005 1.021466709079719e-05
196 2 0.001 6.091555556841059e-08
196 3 0.005 1.705008894548163e-10
196 4 0.01 3.533310307500716e-12
196 5 0.05 1.50252003495683e-12
196 6 0.1 7.304390983560719e-14
196 7 0.5 1.904551638281218e-14

197 0 0.0001 NaN
197 1 0.0005 1.033152882421196e-05
197 2 0.001 7.921691994593212e-08
197 3 0.005 8.212197197085813e-11
197 4 0.01 7.501792384303634e-13
197 5 0.05 1.742988301292554e-12
197 6 0.1 7.036399612472905e-14
197 7 0.5 1.905090608866758e-14

198 0 0.0001 0.0002364394204334922
198 1 0.0005 2.930775756868859e-06
198 2 0.001 6.947489918027669e-08
198 3 0.005 1.280100930991999e-10
198 4 0.01 7.108725882181385e-12
198 5 0.05 1.742133531921751e-12
198 6 0.1 6.62501471280395e-14
198 7 0.5 1.906534539120231e-14

199 0 0.0001 2.63395712452111e-06
199 1 0.0005 NaN
199 2 0.001 7.220728185160939e-08
199 3 0.005 3.416558642793417e-10
199 4 0.01 4.264283718951593e-13
199 5 0.05 1.731887626899324e-12
199 6 0.1 6.537597846529214e-14
199 7 0.5 1.910859925225015e-14

200 0 0.0001 2.519535895224357e-06
200 1 0.0005 1.56006105411372e-07
200 2 0.001 1.450027332363924e-07
200 3 0.005 1.59998788519083e-11
200 4 0.01 1.4004937652419e-13
200 5 0.05 1.693093323971872e-12
200 6 0.1 6.469183146513224e-14
200 7 0.5 1.908687707383198e-14

201 0 0.0001 1.86936376792661e-06
201 1 0.0005 1.360086236267542e-07
201 2 0.001 4.61702486246184e-08
201 3 0.005 1.2787884485726e-12
201 4 0.01 1.412070367671282e-13
201 5 0.05 1.633244393029949e-12
201 6 0.1 1.181832737266438e-14
201 7 0.5 1.908642554268264e-14

202 0 0.0001 1.159892622286392e-06
202 1 0.0005 4.708289113222249e-07
202 2 0.001 5.333145581975528e-08
202 3 0.005 1.525170104001583e-12
202 4 0.01 1.581061995600062e-13
202 5 0.05 1.621124394335869e-12
202 6 0.1 1.011623248540721e-14
202 7 0.5 1.908753087647471e-14

203 0 0.0001 9.054193459609238e-07
203 1 0.0005 4.636506875657808e-07
203 2 0.001 1.488299491127259e-07
203 3 0.005 5.081095371428966e-12
203 4 0.01 1.636487966981845e-13
203 5 0.05 1.468675105799675e-12
203 6 0.1 1.011678645928213e-14
203 7 0.5 1.908811343892654e-14

204 0 0.0001 7.7610867948853e-07
204 1 0.0005 5.507474278779603e-07
204 2 0.001 1.513693590183559e-07
204 3 0.005 1.115561851299068e-12
204 4 0.01 1.68298262804559e-13
204 5 0.05 1.458431751788247e-12
204 6 0.1 1.011797026749124e-14
204 7 0.5 1.908799411151295e-14

205 0 0.0001 2.904926754628482e-07
205 1 0.0005 3.053650278037416e-07
205 2 0.001 1.506663943662694e-07
205 3 0.005 9.397846022998122e-12
205 4 0.01 1.546581882321982e-12
205 5 0.05 1.032121678626091e-13
205 6 0.1 1.011801284138353e-14
205 7 0.5 1.908771817192767e-14

206 0 0.0001 3.463820482330829e-07
206 1 0.0005 4.695634050348855e-07
206 2 0.001 8.318017923219765e-08
206 3 0.005 1.124192088273592e-10
206 4 0.01 6.046145237822691e-13
206 5 0.05 9.614751460845081e-14
206 6 0.1 1.01179556800233e-14
206 7 0.5 1.908825959381383e-14

207 0 0.0001 3.494215790026763e-07
207 1 0.0005 6.009477632993575e-07
207 2 0.001 NaN
207 3 0.005 5.444149033449167e-13
207 4 0.01 4.781030532468315e-14
207 5 0.05 1.140597075998772e-13
207 6 0.1 1.011837669462721e-14
207 7 0.5 1.908824452453163e-14

208 0 0.0001 3.800432922336866e-07
208 1 0.0005 5.562513058156877e-07
208 2 0.001 NaN
208 3 0.005 4.173940567264662e-13
208 4 0.01 1.497009092567653e-14
208 5 0.05 9.486226623029008e-14
208 6 0.1 1.011878301414048e-14
208 7 0.5 1.908813065669259e-14

209 0 0.0001 5.237918046643978e-07
209 1 0.0005 5.497696279803289e-07
209 2 0.001 NaN
209 3 0.005 4.378525085868037e-13
209 4 0.01 3.764867627334135e-13
209 5 0.05 9.536435211875605e-16
209 6 0.1 1.011875741213673e-14
209 7 0.5 1.908809093042903e-14

210 0 0.0001 4.512936472330714e-07
210 1 0.0005 2.650284789362699e-06
210 2 0.001 NaN
210 3 0.005 6.386687330275794e-13
210 4 0.01 9.452634788699644e-14
210 5 0.05 9.528843987492062e-16
210 6 0.1 1.011871757785628e-14
210 7 0.5 1.908771305593841e-14

211 0 0.0001 2.929395461150051e-07
211 1 0.0005 5.389094611507639e-06
211 2 0.001 8.365653395099018e-05
211 3 0.005 4.962688160790471e-13
211 4 0.01 2.786212234711997e-14
211 5 0.05 9.527419458375958e-16
211 6 0.1 1.011903872895351e-14
211 7 0.5 1.908775248574904e-14

212 0 0.0001 2.589246185780595e-07
212 1 0.0005 8.32929449755376e-06
212 2 0.001 NaN
212 3 0.005 1.939505801285968e-12
212 4 0.01 2.016354619458184e-14
212 5 0.05 9.525617096470671e-16
212 6 0.1 1.011962234508575e-14
212 7 0.5 1.908973197574002e-14

213 0 0.0001 1.182024568406335e-07
213 1 0.0005 NaN
213 2 0.001 NaN
213 3 0.005 2.130586033981178e-12
213 4 0.01 3.502282230801975e-14
213 5 0.05 9.523235325450357e-16
213 6 0.1 1.011936581585008e-14
213 7 0.5 1.908254460525988e-14

214 0 0.0001 5.823283660537399e-08
214 1 0.0005 NaN
214 2 0.001 NaN
214 3 0.005 2.979712788461566e-13
214 4 0.01 4.036412097172438e-14
214 5 0.05 9.525605653259991e-16
214 6 0.1 1.011974361287719e-14
214 7 0.5 1.908243475857998e-14

215 0 0.0001 6.14530314057349e-08
215 1 0.0005 NaN
215 2 0.001 NaN
215 3 0.005 3.809419844551484e-12
215 4 0.01 4.205166246914186e-14
215 5 0.05 9.525327839241328e-16
215 6 0.1 1.01186019568245e-14
215 7 0.5 1.908242829511238e-14

216 0 0.0001 4.989481189500555e-08
216 1 0.0005 1.16188405190036e-07
216 2 0.001 NaN
216 3 0.005 1.405925974293839e-12
216 4 0.01 4.40883198677053e-14
216 5 0.05 9.526155712383023e-16
216 6 0.1 1.024518586792871e-14
216 7 0.5 1.90824630701089e-14

217 0 0.0001 3.092989466184823e-08
217 1 0.0005 1.997696355101509e-07
217 2 0.001 NaN
217 3 0.005 3.312889590269967e-14
217 4 0.01 3.851052201864658e-14
217 5 0.05 9.527512672278841e-16
217 6 0.1 1.008539705114416e-14
217 7 0.5 1.908243107271235e-14

218 0 0.0001 2.925733494562915e-08
218 1 0.0005 1.658081671447898e-06
218 2 0.001 NaN
218 3 0.005 4.785541723292126e-14
218 4 0.01 2.332567802373892e-13
218 5 0.05 9.527075615165367e-16
218 6 0.1 1.009919929949359e-14
218 7 0.5 1.908243509438986e-14

219 0 0.0001 1.909212873495358e-08
219 1 0.0005 5.5849198988879e-08
219 2 0.001 5.08074793307848e-07
219 3 0.005 1.437899500946048e-13
219 4 0.01 2.343786074192178e-14
219 5 0.05 9.539647561475137e-16
219 6 0.1 1.009920257956335e-14
219 7 0.5 1.90824129838865e-14

220 0 0.0001 1.927308556879758e-08
220 1 0.0005 9.563019150502638e-09
220 2 0.001 1.77737952767638e-09
220 3 0.005 6.936374628743383e-14
220 4 0.01 2.321297719366757e-14
220 5 0.05 9.545751754439868e-16
220 6 0.1 1.009921881249236e-14
220 7 0.5 1.908241348497184e-14

221 0 0.0001 1.891394743250737e-08
221 1 0.0005 8.335075310652765e-09
221 2 0.001 1.089246685855105e-09
221 3 0.005 8.637713974420276e-14
221 4 0.01 2.532088900390868e-14
221 5 0.05 1.001529214669343e-15
221 6 0.1 1.009925161250854e-14
221 7 0.5 1.908241342251968e-14

222 0 0.0001 3.816885559110441e-09
222 1 0.0005 6.466581697113325e-09
222 2 0.001 1.371937228257316e-09
222 3 0.005 5.629085324616041e-14
222 4 0.01 7.502755480167905e-15
222 5 0.05 9.298486373186787e-16
222 6 0.1 1.009928658223561e-14
222 7 0.5 1.908241128469826e-14

223 0 0.0001 5.339627711072838e-09
223 1 0.0005 3.474666433509348e-09
223 2 0.001 8.367547649727359e-11
223 3 0.005 4.744011439628664e-15
223 4 0.01 7.488342127962705e-15
223 5 0.05 9.298324392296246e-16
223 6 0.1 1.010093498662927e-14
223 7 0.5 1.908241262417827e-14

224 0 0.0001 6.010199083888207e-09
224 1 0.0005 2.310205732929763e-12
224 2 0.001 8.782093756603781e-11
224 3 0.005 5.885070532073263e-15
224 4 0.01 7.483946761488618e-15
224 5 0.05 9.298140766633336e-16
224 6 0.1 1.010367725687946e-14
224 7 0.5 1.908241267265565e-14

225 0 0.0001 5.738194251735762e-09
225 1 0.0005 7.478631017849601e-11
225 2 0.001 3.752677475663789e-14
225 3 0.005 1.330027429296575e-14
225 4 0.01 1.086365501754647e-15
225 5 0.05 9.298345314287168e-16
225 6 0.1 1.010367740037945e-14
225 7 0.5 1.908241263985208e-14

226 0 0.0001 1.175339530914255e-09
226 1 0.0005 2.991455005122174e-11
226 2 0.001 5.148309736083768e-14
226 3 0.005 1.335664624407951e-14
226 4 0.01 9.963730850798068e-16
226 5 0.05 9.12888548774095e-16
226 6 0.1 1.010367727697914e-14
226 7 0.5 1.908241272071766e-14

227 0 0.0001 3.269165493756814e-16
227 1 0.0005 2.917021751351389e-16
227 2 0.001 4.068580229060961e-16
227 3 0.005 1.261038476614846e-14
227 4 0.01 9.732796227067103e-16
227 5 0.05 9.128885173309315e-16
227 6 0.1 1.010367742544767e-14
227 7 0.5 1.908241273612323e-14



==> results/shifts/backup-3/output_error_shifts_sm_case57_bt7.dat <==
0 0 0.0001 0.0008556817109321248
0 1 0.0005 0.0008555937701387687
0 2 0.001 0.0008554849032829054
0 3 0.005 0.0008546554618278417
0 4 0.01 0.0008537211823592412
0 5 0.05 0.0008501892729838152
0 6 0.1 0.0008579423380765804
0 7 0.5 0.004874735054079426

1 0 0.0001 0.0008727932790417201
1 1 0.0005 0.0008715585312053446
1 2 0.001 0.0008700670254082693
1 3 0.005 0.0008601730557583024
1 4 0.01 0.0008526799634302205
1 5 0.05 0.0009461537299197946
1 6 0.1 0.001320168263215598
1 7 0.5 0.008248916854811991

2 0 0.0001 0.0008727888458473786
2 1 0.0005 0.0008715466891336996
2 2 0.001 0.0008700431849791707
2 3 0.005 0.0008600607865491148
2 4 0.01 0.0008525302588411296
2 5 0.05 0.0009885707688900721
2 6 0.1 0.001419444847579741
2 7 0.5 0.01053921934271979

3 0 0.0001 0.0008727097181421738
3 1 0.0005 0.000871120819722015
3 2 0.001 0.0008692189380979865
3 3 0.005 0.0008571431545383837
3 4 0.01 0.0008504406222181228
3 5 0.05 0.0009924755761242987
3 6 0.1 0.001363124587100057
3 7 0.5 0.005683837376919409

4 0 0.0001 0.0008726997267821454
4 1 0.0005 0.0008709992364993117
4 2 0.001 0.0008689729647663513
4 3 0.005 0.0008561789750450978
4 4 0.01 0.000850221451385547
4 5 0.05 0.0009864817490685348
4 6 0.1 0.001595905267274218
4 7 0.5 0.02327680059374447

5 0 0.0001 0.0008725563876351
5 1 0.0005 0.0008702283595972835
5 2 0.001 0.0008676588490700083
5 3 0.005 0.0008556352110967679
5 4 0.01 0.0008504314581119648
5 5 0.05 0.002765163832237951
5 6 0.1 0.002705945521351964
5 7 0.5 0.02468359369095414

6 0 0.0001 0.000867784642534132
6 1 0.0005 0.0008763443481364158
6 2 0.001 0.0008884232436342308
6 3 0.005 0.001079833270601514
6 4 0.01 0.001483642720877916
6 5 0.05 0.0006297615248507946
6 6 0.1 0.0007875801694432153
6 7 0.5 0.01581115454904602

7 0 0.0001 0.0008679479900480559
7 1 0.0005 0.0009112955428993975
7 2 0.001 0.0009052111106385852
7 3 0.005 0.000866016713540004
7 4 0.01 0.0008476555521369361
7 5 0.05 0.000626014095518857
7 6 0.1 0.000805203150138398
7 7 0.5 0.003665461134348737

8 0 0.0001 0.0009124286061759579
8 1 0.0005 0.0009112548872256776
8 2 0.001 0.0009049774918174259
8 3 0.005 0.0008638437947551814
8 4 0.01 0.0008216589179112243
8 5 0.05 0.008267202617119569
8 6 0.1 0.05135836344235764
8 7 0.5 0.00623363648522605

9 0 0.0001 0.0009124049615157252
9 1 0.0005 0.0009110662861005906
9 2 0.001 0.0009048816673346522
9 3 0.005 0.0008622177340586322
9 4 0.01 0.0008648370325785973
9 5 0.05 0.05153289577530305
9 6 0.1 0.00218875966646194
9 7 0.5 0.005723236676378184

10 0 0.0001 0.0009124123358027327
10 1 0.0005 0.0009113572951544113
10 2 0.001 0.0009063683485809451
10 3 0.005 0.0008950836112658198
10 4 0.01 0.0009559899106022593
10 5 0.05 0.01290883132256863
10 6 0.1 0.01412708547168267
10 7 0.5 0.001155907582803982

11 0 0.0001 0.0009250871992800056
11 1 0.0005 0.0009228109983256081
11 2 0.001 0.0009404224755072148
11 3 0.005 0.001004664172693673
11 4 0.01 0.001100097389464029
11 5 0.05 0.008077318627688441
11 6 0.1 0.008404918209443519
11 7 0.5 0.003789312035102872

12 0 0.0001 0.001161017900774533
12 1 0.0005 0.0009904995461397709
12 2 0.001 0.0009200667993453647
12 3 0.005 0.001011730391452126
12 4 0.01 0.001067955357576458
12 5 0.05 0.001464504594658257
12 6 0.1 0.01879550329584745
12 7 0.5 0.0006496879100289

13 0 0.0001 0.001157132746761111
13 1 0.0005 0.0009998544008600985
13 2 0.001 0.0009223264685967195
13 3 0.005 0.00110318604485222
13 4 0.01 0.0116811380963052
13 5 0.05 0.0005881623219138541
13 6 0.1 0.01979951730439686
13 7 0.5 0.002368378369673566

14 0 0.0001 0.001625713650176886
14 1 0.0005 0.001961699573863034
14 2 0.001 0.001420975592557652
14 3 0.005 0.002731587818142734
14 4 0.01 0.01105934887595929
14 5 0.05 0.0001949774877211197
14 6 0.1 0.00569461369742767
14 7 0.5 0.004975054830161297

15 0 0.0001 0.001818457492369876
15 1 0.0005 0.002597790930636504
15 2 0.001 0.001059142733539881
15 3 0.005 0.006050263830070122
15 4 0.01 0.001383553935716075
15 5 0.05 0.01224694761568058
15 6 0.1 0.2088102305465132
15 7 0.5 0.005857645490455709

16 0 0.0001 0.001904717892884163
16 1 0.0005 0.002621255149361933
16 2 0.001 0.002003831256623778
16 3 0.005 0.0004575657483226677
16 4 0.01 0.0013605694183358
16 5 0.05 0.002346224320376701
16 6 0.1 0.1154843280429533
16 7 0.5 0.006111985287314792

17 0 0.0001 0.001804429399796398
17 1 0.0005 0.002623170813344999
17 2 0.001 0.002038228362953924
17 3 0.005 0.0005255353614369226
17 4 0.01 0.0001788479504785431
17 5 0.05 0.0003034457186161642
17 6 0.1 0.0009772839545905739
17 7 0.5 0.005519159983707652

18 0 0.0001 0.0004101676639191666
18 1 0.0005 0.002680708106964069
18 2 0.001 0.002067467968735548
18 3 0.005 0.0001195996923603652
18 4 0.01 0.0001069258595839052
18 5 0.05 0.0007862836777736657
18 6 0.1 0.004238090150146789
18 7 0.5 0.005341140400622418

19 0 0.0001 0.0004005630825196613
19 1 0.0005 0.0002792105919840805
19 2 0.001 0.0001899793199613813
19 3 0.005 6.339133677489167e-05
19 4 0.01 0.0001604121508119835
19 5 0.05 0.001012523604534261
19 6 0.1 0.0007499263161109783
19 7 0.5 0.005621770168077279

20 0 0.0001 0.0006054012796028147
20 1 0.0005 0.0003183995965852869
20 2 0.001 0.0002082398460034414
20 3 0.005 6.834874849197431e-05
20 4 0.01 0.0001173144540288436
20 5 0.05 0.000502702156246382
20 6 0.1 0.000400167608151636
20 7 0.5 0.006222410609883617

21 0 0.0001 0.0006696769933563315
21 1 0.0005 0.02103362523963471
21 2 0.001 0.02647350865288823
21 3 0.005 0.00175871932844613
21 4 0.01 0.0001742594835438537
21 5 0.05 0.0003613038271164565
21 6 0.1 0.00339250040374389
21 7 0.5 0.01804571937968802

22 0 0.0001 0.0005334700202883153
22 1 0.0005 0.0002182956723101313
22 2 0.001 0.0002914787081676289
22 3 0.005 0.001654431320682621
22 4 0.01 3.486123515398085e-05
22 5 0.05 0.000147546906750818
22 6 0.1 0.005337009012334926
22 7 0.5 0.01831434847100363

23 0 0.0001 0.0005363162710070469
23 1 0.0005 0.0002191777249653642
23 2 0.001 0.0002406119449814814
23 3 0.005 0.0004163377999060377
23 4 0.01 3.404532501085053e-05
23 5 0.05 0.003887214251057466
23 6 0.1 0.009476672794721645
23 7 0.5 0.003144788296304306

24 0 0.0001 0.008830148868843458
24 1 0.0005 0.001014168877915639
24 2 0.001 0.001706369535893108
24 3 0.005 0.0001957643528445951
24 4 0.01 4.813239585226705e-05
24 5 0.05 0.005368417838257052
24 6 0.1 0.0134355010297402
24 7 0.5 0.0006663385861418074

25 0 0.0001 0.005784872094008208
25 1 0.0005 0.001376680461232194
25 2 0.001 0.004865941085510943
25 3 0.005 0.000124728639467342
25 4 0.01 0.0004282243516654969
25 5 0.05 0.008912780195261786
25 6 0.1 0.01420307871877349
25 7 0.5 0.0006515191702228092

26 0 0.0001 0.005096494951707055
26 1 0.0005 0.001498120664928065
26 2 0.001 0.001911476183950942
26 3 0.005 0.0001619462812504308
26 4 0.01 0.0004678715509208381
26 5 0.05 0.003981369094851351
26 6 0.1 0.04560335331037173
26 7 0.5 0.001240258374321075

27 0 0.0001 0.003758754662953483
27 1 0.0005 0.001825157974576097
27 2 0.001 0.001750294216254929
27 3 0.005 0.0004487485138347256
27 4 0.01 0.0002903975532333786
27 5 0.05 0.0007157174216737194
27 6 0.1 0.0422692974331831
27 7 0.5 2.247478396766408e-05

28 0 0.0001 0.003814539521192735
28 1 0.0005 0.001518202774778642
28 2 0.001 0.001375389503037821
28 3 0.005 0.0002752778911722054
28 4 0.01 0.0002399479859349079
28 5 0.05 0.3112199756430806
28 6 0.1 0.008498105082401666
28 7 0.5 1.516062987036367e-05

29 0 0.0001 0.0200164631068546
29 1 0.0005 0.001052292158519527
29 2 0.001 0.000139774138973646
29 3 0.005 0.0003051984864173741
29 4 0.01 0.0002480472011029044
29 5 0.05 0.0002726541310317078
29 6 0.1 0.005953660757831593
29 7 0.5 0.0001534894088806983

30 0 0.0001 0.001511837344082518
30 1 0.0005 8.092648418405685e-05
30 2 0.001 0.0001409880306828598
30 3 0.005 0.0001583191620929514
30 4 0.01 0.0003989640132090114
30 5 0.05 0.010619161196403
30 6 0.1 0.008641233787789009
30 7 0.5 0.0001399960763032881

31 0 0.0001 0.001486245500841009
31 1 0.0005 0.0001415655946566298
31 2 0.001 0.0002636267791519617
31 3 0.005 0.000162374019217128
31 4 0.01 5.8193830156561e-05
31 5 0.05 0.01547551153616779
31 6 0.1 0.006208365192890736
31 7 0.5 0.0001120699993085273

32 0 0.0001 0.001713271538914632
32 1 0.0005 0.0004820386784768925
32 2 0.001 0.0005530007467421048
32 3 0.005 0.0001052271987576466
32 4 0.01 8.873646362054113e-05
32 5 0.05 0.0005118396657830957
32 6 0.1 0.009535535059024252
32 7 0.5 8.526728803332478e-05

33 0 0.0001 0.01486178452129119
33 1 0.0005 0.0004909990530091919
33 2 0.001 0.0005672585639758758
33 3 0.005 1.804464621831595e-05
33 4 0.01 0.01791066650672019
33 5 0.05 0.001276043016488242
33 6 0.1 0.01261658307423313
33 7 0.5 5.83556340256917e-05

34 0 0.0001 8.337298373307617e-05
34 1 0.0005 0.000278991184949092
34 2 0.001 0.0005247294377297686
34 3 0.005 0.0001307521608736333
34 4 0.01 0.000986272331497692
34 5 0.05 0.005453185798175654
34 6 0.1 0.001020183087111458
34 7 0.5 5.952313370927821e-05

35 0 0.0001 8.257347054440624e-05
35 1 0.0005 0.0002951361923981807
35 2 0.001 0.0003094063839286776
35 3 0.005 0.003183344880117779
35 4 0.01 0.003760007199370664
35 5 0.05 0.0005242089039968869
35 6 0.1 0.001149209104072546
35 7 0.5 6.616358867781526e-05

36 0 0.0001 0.0001672065157644507
36 1 0.0005 0.0002012319385700785
36 2 0.001 0.0004057406535293796
36 3 0.005 0.0001821432224733978
36 4 0.01 0.0002988446824724621
36 5 0.05 0.0003423537214553813
36 6 0.1 0.00369797571822404
36 7 0.5 4.279431463882236e-05

37 0 0.0001 0.0001374490349617234
37 1 0.0005 0.0002283581471609033
37 2 0.001 0.0004206813224888246
37 3 0.005 1.066114543549801e-05
37 4 0.01 0.0003569849757685095
37 5 0.05 0.006132330498974521
37 6 0.1 0.000242861457329736
37 7 0.5 3.421186084432025e-05

38 0 0.0001 0.0001517105655870408
38 1 0.0005 0.0002101470410527171
38 2 0.001 7.46385956809712e-05
38 3 0.005 9.096428116578031e-05
38 4 0.01 0.0003630552628438484
38 5 0.05 0.02969167538043639
38 6 0.1 0.0002757221228229392
38 7 0.5 1.630027616118513e-05

39 0 0.0001 0.000317922101125352
39 1 0.0005 0.0001987104565049495
39 2 0.001 3.706584135217741e-05
39 3 0.005 9.271456111064581e-05
39 4 0.01 0.0004439446779398389
39 5 0.05 0.01063414375735533
39 6 0.1 0.0234265553191103
39 7 0.5 1.635576973828092e-05

40 0 0.0001 9.599958623484421e-05
40 1 0.0005 9.014705602183038e-05
40 2 0.001 0.0002543979045529966
40 3 0.005 5.667235652085163e-05
40 4 0.01 0.0003197135149585455
40 5 0.05 0.0784385721830092
40 6 0.1 0.00866084584270105
40 7 0.5 9.667901893241238e-07

41 0 0.0001 0.01528165903239312
41 1 0.0005 0.4557046960005688
41 2 0.001 0.0002921238738709939
41 3 0.005 0.002669685130712498
41 4 0.01 0.08208000406438479
41 5 0.05 0.04155316076532471
41 6 0.1 0.009069015613538796
41 7 0.5 1.276775143295028e-06

42 0 0.0001 0.2212461466030129
42 1 0.0005 0.4397037603105328
42 2 0.001 0.0002014292154920677
42 3 0.005 0.001733021293221345
42 4 0.01 0.08005563881427449
42 5 0.05 0.04670005764592361
42 6 0.1 0.008462155375767062
42 7 0.5 1.424792759389986e-06

43 0 0.0001 NaN
43 1 0.0005 0.01719468970058364
43 2 0.001 0.0002389178459555136
43 3 0.005 0.007453312857301883
43 4 0.01 0.07350659206392414
43 5 0.05 0.007139861283065379
43 6 0.1 0.06275454123792658
43 7 0.5 1.006229781012377e-06

44 0 0.0001 NaN
44 1 0.0005 0.01720483906834069
44 2 0.001 0.0001404206782383893
44 3 0.005 0.005097325140139018
44 4 0.01 0.03641117653870414
44 5 0.05 0.01521058975428159
44 6 0.1 0.01611799960128524
44 7 0.5 5.01761147356546e-08

45 0 0.0001 NaN
45 1 0.0005 0.02600350445677934
45 2 0.001 0.0001260024776556586
45 3 0.005 0.006479499422328235
45 4 0.01 0.02241277315392045
45 5 0.05 0.1078007271857839
45 6 0.1 0.2682675053177941
45 7 0.5 5.937849182498372e-08

46 0 0.0001 NaN
46 1 0.0005 0.05102578541579006
46 2 0.001 3.46062627073125e-05
46 3 0.005 0.1740484617876359
46 4 0.01 0.4768499982959963
46 5 0.05 0.05882960333110075
46 6 0.1 0.2771554080719313
46 7 0.5 2.432030622809383e-07

47 0 0.0001 0.3106830449408854
47 1 0.0005 0.007576490150506712
47 2 0.001 1.787816394096924e-05
47 3 0.005 0.1384961493094994
47 4 0.01 0.005841538619972123
47 5 0.05 0.0548037470657172
47 6 0.1 0.2922230482173295
47 7 0.5 2.723526768531202e-07

48 0 0.0001 NaN
48 1 0.0005 0.01070930347512258
48 2 0.001 1.528616541131796e-05
48 3 0.005 0.00250333283057844
48 4 0.01 0.003792141570222148
48 5 0.05 0.0567929805894531
48 6 0.1 0.1169636980866537
48 7 0.5 2.558657403480228e-07

49 0 0.0001 NaN
49 1 0.0005 0.008116112957357082
49 2 0.001 0.01162434074010408
49 3 0.005 0.002964376233091186
49 4 0.01 0.003114970853435791
49 5 0.05 0.6557973527246408
49 6 0.1 0.1191623509855799
49 7 0.5 2.157292190060546e-07

50 0 0.0001 NaN
50 1 0.0005 0.008546209822587299
50 2 0.001 0.01507859683637959
50 3 0.005 0.001953791159045151
50 4 0.01 0.002345593215348263
50 5 0.05 0.09960952705433274
50 6 0.1 0.09100009126346599
50 7 0.5 2.118303711465781e-07

51 0 0.0001 NaN
51 1 0.0005 0.01527332265097815
51 2 0.001 0.01821188863234944
51 3 0.005 0.001910615105724764
51 4 0.01 0.002726319194518455
51 5 0.05 0.01569397418713757
51 6 0.1 0.001760243314475282
51 7 0.5 1.954220917443722e-07

52 0 0.0001 NaN
52 1 0.0005 0.01571296604819304
52 2 0.001 0.007856926353116245
52 3 0.005 0.00176280419803486
52 4 0.01 0.000380772165616357
52 5 0.05 0.01683355478218381
52 6 0.1 0.00183985731393014
52 7 0.5 1.109207079775416e-07

53 0 0.0001 NaN
53 1 0.0005 0.01467667823873676
53 2 0.001 0.004990839651512784
53 3 0.005 0.005477646517281183
53 4 0.01 0.0003358173463484969
53 5 0.05 0.01214759088719723
53 6 0.1 0.001659905174863576
53 7 0.5 1.654087460390739e-07

54 0 0.0001 NaN
54 1 0.0005 NaN
54 2 0.001 0.005384450435224976
54 3 0.005 0.001152692781000242
54 4 0.01 0.002054568621951445
54 5 0.05 0.006217761040112266
54 6 0.1 0.253682022219133
54 7 0.5 1.737833062047618e-07

55 0 0.0001 NaN
55 1 0.0005 NaN
55 2 0.001 0.0134643734621277
55 3 0.005 0.001430815601860666
55 4 0.01 0.00444125660706084
55 5 0.05 0.0826729238411579
55 6 0.1 0.005444583901210657
55 7 0.5 1.345916025260725e-07

56 0 0.0001 NaN
56 1 0.0005 NaN
56 2 0.001 0.04824078331461112
56 3 0.005 0.003546825921762572
56 4 0.01 0.002189838466649296
56 5 0.05 0.0972861270437814
56 6 0.1 0.005696994528260593
56 7 0.5 3.353924806134057e-08

57 0 0.0001 NaN
57 1 0.0005 NaN
57 2 0.001 0.03439500121287047
57 3 0.005 0.002023588873833649
57 4 0.01 0.002666142123240628
57 5 0.05 0.1586530240540309
57 6 0.1 0.1301997777761775
57 7 0.5 5.981148596531081e-08

58 0 0.0001 NaN
58 1 0.0005 NaN
58 2 0.001 0.03025284554220184
58 3 0.005 0.008159140182964823
58 4 0.01 0.002607477708631257
58 5 0.05 0.1417299386942364
58 6 0.1 0.0007252710531294621
58 7 0.5 8.603741152748036e-08

59 0 0.0001 NaN
59 1 0.0005 0.0522700301794805
59 2 0.001 0.01058236771918993
59 3 0.005 0.009661577429346459
59 4 0.01 0.00348666823141778
59 5 0.05 0.001077507444486288
59 6 0.1 0.0007431358808548237
59 7 0.5 9.540665624873542e-08

60 0 0.0001 NaN
60 1 0.0005 0.0008790633744041645
60 2 0.001 0.0451929032744177
60 3 0.005 0.01050296915072855
60 4 0.01 0.004968133495351657
60 5 0.05 0.001604791130662249
60 6 0.1 0.003792779758320777
60 7 0.5 9.5506134876058e-08

61 0 0.0001 NaN
61 1 0.0005 0.003449422760979654
61 2 0.001 0.0325202190813994
61 3 0.005 0.02211716380552443
61 4 0.01 0.1061293780187115
61 5 0.05 0.001374509502151996
61 6 0.1 0.003332399373324745
61 7 0.5 9.302409432538682e-08

62 0 0.0001 NaN
62 1 0.0005 0.013182927204724
62 2 0.001 0.02275807669343052
62 3 0.005 0.02237558443495366
62 4 0.01 0.02157531926557494
62 5 0.05 0.004218947546385546
62 6 0.1 0.0003376884270490623
62 7 0.5 6.585955705120439e-08

63 0 0.0001 NaN
63 1 0.0005 NaN
63 2 0.001 0.02182525760464756
63 3 0.005 0.04830377708833319
63 4 0.01 0.01808248354776173
63 5 0.05 0.002501218347884302
63 6 0.1 0.001010806974489509
63 7 0.5 3.387150687512354e-08

64 0 0.0001 NaN
64 1 0.0005 NaN
64 2 0.001 0.0285736484301168
64 3 0.005 0.00063363941795747
64 4 0.01 0.002336540786477417
64 5 0.05 0.005108639221918678
64 6 0.1 0.00150459008604446
64 7 0.5 3.437172454709755e-08

65 0 0.0001 NaN
65 1 0.0005 NaN
65 2 0.001 0.03940953922001348
65 3 0.005 0.0007590044704114662
65 4 0.01 0.002579665083000423
65 5 0.05 0.001643100065974907
65 6 0.1 0.0009717779842763698
65 7 0.5 3.05451175247391e-08

66 0 0.0001 NaN
66 1 0.0005 NaN
66 2 0.001 0.03824495314575127
66 3 0.005 0.01866810350603099
66 4 0.01 0.002797413460902704
66 5 0.05 0.004388428526581932
66 6 0.1 0.0005357409560240797
66 7 0.5 8.009876645262553e-09

67 0 0.0001 NaN
67 1 0.0005 NaN
67 2 0.001 0.04156409140344502
67 3 0.005 0.01891834278515407
67 4 0.01 0.01335442959286298
67 5 0.05 0.004722715146430754
67 6 0.1 0.0001305467003808084
67 7 0.5 3.266256388311303e-08

68 0 0.0001 NaN
68 1 0.0005 NaN
68 2 0.001 0.02945288699441541
68 3 0.005 0.01602994241032425
68 4 0.01 0.01329462077952071
68 5 0.05 0.003117865727139399
68 6 0.1 3.492013688607016e-05
68 7 0.5 3.051044499632063e-08

69 0 0.0001 NaN
69 1 0.0005 NaN
69 2 0.001 0.02669992223659801
69 3 0.005 0.005846766988481251
69 4 0.01 0.01684697674200701
69 5 0.05 0.0007169417968406913
69 6 0.1 8.064581370039908e-06
69 7 0.5 4.773404536399185e-08

70 0 0.0001 NaN
70 1 0.0005 0.04670416212731818
70 2 0.001 0.02521979725992673
70 3 0.005 0.01967174325483895
70 4 0.01 0.004062621869611372
70 5 0.05 0.002345989690951196
70 6 0.1 3.8823347984131e-06
70 7 0.5 5.97864711000244e-08

71 0 0.0001 NaN
71 1 0.0005 NaN
71 2 0.001 0.02040798553524677
71 3 0.005 0.0231470229495062
71 4 0.01 0.03108111891047111
71 5 0.05 0.001001850550108453
71 6 0.1 5.680970402684423e-06
71 7 0.5 9.797667012307633e-08

72 0 0.0001 NaN
72 1 0.0005 NaN
72 2 0.001 0.001756247586981404
72 3 0.005 0.01538756130519983
72 4 0.01 0.01061104057956287
72 5 0.05 0.01498761561030579
72 6 0.1 4.293452214838833e-06
72 7 0.5 9.834218740967667e-08

73 0 0.0001 NaN
73 1 0.0005 NaN
73 2 0.001 0.002558037887291729
73 3 0.005 0.02201289664072643
73 4 0.01 0.02289296771301087
73 5 0.05 0.005218683420175707
73 6 0.1 3.317424431410413e-07
73 7 0.5 2.005196038310936e-09

74 0 0.0001 NaN
74 1 0.0005 NaN
74 2 0.001 0.001423642800778609
74 3 0.005 0.02105683761147892
74 4 0.01 0.02022188277663653
74 5 0.05 0.008917293644363321
74 6 0.1 6.057488788606628e-05
74 7 0.5 1.29703765975053e-09

75 0 0.0001 NaN
75 1 0.0005 NaN
75 2 0.001 0.00346373916258099
75 3 0.005 0.02444758068645141
75 4 0.01 0.02408888606144399
75 5 0.05 0.0003004258729075523
75 6 0.1 4.979097535777794e-06
75 7 0.5 1.908751204063127e-09

76 0 0.0001 NaN
76 1 0.0005 NaN
76 2 0.001 0.002399155666810313
76 3 0.005 0.0226798265943723
76 4 0.01 0.01044930638909727
76 5 0.05 0.004680709470955673
76 6 0.1 2.80948083450541e-05
76 7 0.5 6.299423816072896e-09

77 0 0.0001 NaN
77 1 0.0005 NaN
77 2 0.001 0.002051372449434139
77 3 0.005 0.0192908728177535
77 4 0.01 0.008192126425832858
77 5 0.05 6.740673199502659e-05
77 6 0.1 2.06051151337545e-05
77 7 0.5 2.073608015672291e-09

78 0 0.0001 NaN
78 1 0.0005 NaN
78 2 0.001 0.002311026279767618
78 3 0.005 0.01223959486760916
78 4 0.01 0.03482384174329089
78 5 0.05 2.699981458687656e-05
78 6 0.1 1.746920888049863e-05
78 7 0.5 1.61406957752681e-09

79 0 0.0001 NaN
79 1 0.0005 NaN
79 2 0.001 0.002390780352673605
79 3 0.005 0.02487410541096099
79 4 0.01 0.01883185367065372
79 5 0.05 0.0005715377206825957
79 6 0.1 1.383600824867629e-06
79 7 0.5 1.469382107938113e-09

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 0.01062631211514769
80 3 0.005 0.02481027668432511
80 4 0.01 0.02030459974704017
80 5 0.05 0.0006626273521401767
80 6 0.1 1.582808549931938e-06
80 7 0.5 1.40354472687166e-09

81 0 0.0001 NaN
81 1 0.0005 NaN
81 2 0.001 0.003943204093229206
81 3 0.005 0.01881367284662439
81 4 0.01 0.009678218277105249
81 5 0.05 0.01630592738910694
81 6 0.1 4.713776624891006e-07
81 7 0.5 6.379510779964155e-10

82 0 0.0001 NaN
82 1 0.0005 NaN
82 2 0.001 0.0007669527270396267
82 3 0.005 0.02032504563800328
82 4 0.01 0.01233812735839407
82 5 0.05 0.005810763005674981
82 6 0.1 6.146333694135521e-07
82 7 0.5 6.503148320637688e-10

83 0 0.0001 NaN
83 1 0.0005 NaN
83 2 0.001 0.001409626861535488
83 3 0.005 0.02503160956168061
83 4 0.01 0.07087885070045638
83 5 0.05 0.0008705237677057234
83 6 0.1 7.260820217304069e-06
83 7 0.5 8.450287824901671e-10

84 0 0.0001 NaN
84 1 0.0005 NaN
84 2 0.001 0.001970086755090871
84 3 0.005 0.0189451112835057
84 4 0.01 0.02850928328808481
84 5 0.05 0.001020442402383359
84 6 0.1 7.257829033503031e-06
84 7 0.5 9.802064747113886e-10

85 0 0.0001 NaN
85 1 0.0005 NaN
85 2 0.001 0.0004748443573497817
85 3 0.005 0.01263734069091456
85 4 0.01 0.03817790402467075
85 5 0.05 0.002132261186346329
85 6 0.1 3.447025447280304e-06
85 7 0.5 3.346295095924243e-10

86 0 0.0001 NaN
86 1 0.0005 NaN
86 2 0.001 0.0002356304780926713
86 3 0.005 0.01980451752741404
86 4 0.01 0.03257607522603283
86 5 0.05 0.000856872374951015
86 6 0.1 2.844562995312139e-06
86 7 0.5 2.289154630725183e-10

87 0 0.0001 NaN
87 1 0.0005 NaN
87 2 0.001 4.979417800524998e-05
87 3 0.005 0.02168271222602043
87 4 0.01 0.03335903827447734
87 5 0.05 0.0078043447333567
87 6 0.1 1.044920949018009e-09
87 7 0.5 3.499195588166108e-10

88 0 0.0001 NaN
88 1 0.0005 NaN
88 2 0.001 0.0003482347931292856
88 3 0.005 0.01821519921793067
88 4 0.01 0.03263181929425222
88 5 0.05 0.0005936073239594873
88 6 0.1 6.431575096723994e-09
88 7 0.5 3.581456106871912e-10

89 0 0.0001 NaN
89 1 0.0005 NaN
89 2 0.001 0.0006237580591328092
89 3 0.005 0.01656906461229509
89 4 0.01 0.04143406818876458
89 5 0.05 0.000531463007555614
89 6 0.1 3.690272957951581e-09
89 7 0.5 5.220135950565345e-10

90 0 0.0001 NaN
90 1 0.0005 NaN
90 2 0.001 0.000621597398852124
90 3 0.005 0.01273243993663689
90 4 0.01 0.02112511699373581
90 5 0.05 0.008066917233959156
90 6 0.1 3.829791220131109e-08
90 7 0.5 5.244573800091159e-10

91 0 0.0001 NaN
91 1 0.0005 NaN
91 2 0.001 0.0005497026584739937
91 3 0.005 0.01213679090167422
91 4 0.01 0.02878764572933245
91 5 0.05 0.01448771246734259
91 6 0.1 4.983309248680392e-08
91 7 0.5 5.195204654109018e-10

92 0 0.0001 NaN
92 1 0.0005 NaN
92 2 0.001 0.001593894425248174
92 3 0.005 0.0009303397846840656
92 4 0.01 0.005317818062156553
92 5 0.05 0.0002217944199403872
92 6 0.1 5.532784412083007e-08
92 7 0.5 3.293533380216549e-10

93 0 0.0001 NaN
93 1 0.0005 NaN
93 2 0.001 0.0005818787302804355
93 3 0.005 0.002181901721049629
93 4 0.01 0.01000041476687294
93 5 0.05 9.034022088373529e-05
93 6 0.1 2.224353780913647e-08
93 7 0.5 4.205568902773849e-10

94 0 0.0001 NaN
94 1 0.0005 NaN
94 2 0.001 0.004126964885852586
94 3 0.005 0.002141467111601235
94 4 0.01 0.008455994523789916
94 5 0.05 0.0007375474203929388
94 6 0.1 1.748051735202123e-08
94 7 0.5 4.06345538287391e-10

95 0 0.0001 NaN
95 1 0.0005 NaN
95 2 0.001 0.002670969702019663
95 3 0.005 0.005616757567704729
95 4 0.01 0.002174384317978265
95 5 0.05 0.001105294669162589
95 6 0.1 1.774494487659423e-08
95 7 0.5 8.519792172519934e-10

96 0 0.0001 NaN
96 1 0.0005 NaN
96 2 0.001 0.0002296179734841879
96 3 0.005 0.01284405233597454
96 4 0.01 0.007287823894788822
96 5 0.05 0.002490925661399948
96 6 0.1 5.372866968818646e-08
96 7 0.5 8.396346215098905e-10

97 0 0.0001 NaN
97 1 0.0005 NaN
97 2 0.001 0.001057751345387959
97 3 0.005 0.00650003256088348
97 4 0.01 0.005544715324929945
97 5 0.05 0.002238230230657292
97 6 0.1 1.093616348242276e-07
97 7 0.5 1.073512761702773e-09

98 0 0.0001 NaN
98 1 0.0005 0.002915830165897433
98 2 0.001 0.001194216464164966
98 3 0.005 0.005727682004161429
98 4 0.01 0.003499104453377165
98 5 0.05 0.001122422272966134
98 6 0.1 3.348634169949088e-08
98 7 0.5 1.150409652127589e-09

99 0 0.0001 NaN
99 1 0.0005 NaN
99 2 0.001 0.001707592364703599
99 3 0.005 0.01087929617402737
99 4 0.01 0.003599309158480446
99 5 0.05 0.0003054902279278981
99 6 0.1 3.590546337599676e-08
99 7 0.5 1.182071072850323e-09

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 0.01612212041623523
100 3 0.005 0.01082998430464945
100 4 0.01 0.0108648440717812
100 5 0.05 4.649188403883217e-05
100 6 0.1 4.650266900435492e-08
100 7 0.5 1.341808924430184e-09

101 0 0.0001 NaN
101 1 0.0005 NaN
101 2 0.001 0.02134718101053116
101 3 0.005 0.007087830351013949
101 4 0.01 0.001444807180068579
101 5 0.05 6.778376907790616e-06
101 6 0.1 4.332514932945765e-08
101 7 0.5 1.367600349200818e-09

102 0 0.0001 NaN
102 1 0.0005 NaN
102 2 0.001 0.02058600709718756
102 3 0.005 0.006501132680146049
102 4 0.01 0.02660213036504549
102 5 0.05 4.758671177748268e-05
102 6 0.1 3.012701456797079e-08
102 7 0.5 1.961517454959682e-09

103 0 0.0001 NaN
103 1 0.0005 NaN
103 2 0.001 0.004490405413761147
103 3 0.005 0.00802022460322345
103 4 0.01 0.01342579151141538
103 5 0.05 8.703144901843194e-06
103 6 0.1 1.959140885566871e-08
103 7 0.5 2.905597428499449e-09

104 0 0.0001 NaN
104 1 0.0005 NaN
104 2 0.001 0.001533936333759299
104 3 0.005 0.007493848637248377
104 4 0.01 0.04594669060967508
104 5 0.05 6.429351699302096e-05
104 6 0.1 2.045580272200315e-08
104 7 0.5 2.889780012141265e-09

105 0 0.0001 NaN
105 1 0.0005 NaN
105 2 0.001 0.0004801511703977684
105 3 0.005 0.004743966494982715
105 4 0.01 0.04633106251411329
105 5 0.05 8.555754522985342e-05
105 6 0.1 4.074208168625611e-09
105 7 0.5 2.70966461716202e-09

106 0 0.0001 NaN
106 1 0.0005 NaN
106 2 0.001 0.0003532084935367837
106 3 0.005 0.005425184295746454
106 4 0.01 0.02125159310837457
106 5 0.05 3.903943374088014e-05
106 6 0.1 5.1585856530119e-09
106 7 0.5 1.101271124493162e-09

107 0 0.0001 NaN
107 1 0.0005 NaN
107 2 0.001 0.0002385448542350782
107 3 0.005 0.006179511577272451
107 4 0.01 0.008781080261897235
107 5 0.05 2.045786570743582e-05
107 6 0.1 1.567263367877697e-09
107 7 0.5 1.044611895599446e-09

108 0 0.0001 NaN
108 1 0.0005 NaN
108 2 0.001 5.5124596776162e-05
108 3 0.005 0.0001160521794963178
108 4 0.01 0.02674732951177633
108 5 0.05 5.315720363619602e-05
108 6 0.1 1.464444583253432e-10
108 7 0.5 4.210137922597684e-10

109 0 0.0001 NaN
109 1 0.0005 NaN
109 2 0.001 4.203502568482941e-05
109 3 0.005 0.0002979420782420115
109 4 0.01 0.02570869063080763
109 5 0.05 8.390550881571908e-05
109 6 0.1 3.117347214306417e-09
109 7 0.5 2.646494303474364e-10

110 0 0.0001 NaN
110 1 0.0005 NaN
110 2 0.001 0.003339702893905296
110 3 0.005 0.0009650165965151826
110 4 0.01 0.005780366333403435
110 5 0.05 2.352748588450598e-05
110 6 0.1 1.103227744340229e-09
110 7 0.5 6.285205607051308e-10

111 0 0.0001 NaN
111 1 0.0005 NaN
111 2 0.001 0.0001907276532748506
111 3 0.005 0.003205443900104807
111 4 0.01 0.000842126594261033
111 5 0.05 5.174624324926046e-05
111 6 0.1 2.417545156863319e-09
111 7 0.5 7.825740465300879e-10

112 0 0.0001 NaN
112 1 0.0005 NaN
112 2 0.001 9.752910543546308e-05
112 3 0.005 0.0003352164406946368
112 4 0.01 0.001840707642640402
112 5 0.05 5.588150195026253e-05
112 6 0.1 1.637917500244192e-09
112 7 0.5 4.354403162779284e-10

113 0 0.0001 NaN
113 1 0.0005 NaN
113 2 0.001 9.994584081931308e-05
113 3 0.005 0.0006232430789722759
113 4 0.01 0.002374619572294236
113 5 0.05 1.111943292105265e-05
113 6 0.1 9.229116290795987e-10
113 7 0.5 4.351416576958814e-10

114 0 0.0001 NaN
114 1 0.0005 NaN
114 2 0.001 0.0001267089139029966
114 3 0.005 0.000720993505731151
114 4 0.01 0.003307296499381789
114 5 0.05 5.653739622325327e-06
114 6 0.1 1.414419138638178e-08
114 7 0.5 7.064468479104381e-11

115 0 0.0001 NaN
115 1 0.0005 NaN
115 2 0.001 0.005264769715510314
115 3 0.005 0.0005418999756261017
115 4 0.01 1.951861991642466e-05
115 5 0.05 1.918805004122334e-05
115 6 0.1 1.120251160844585e-08
115 7 0.5 7.95392761625281e-11

116 0 0.0001 NaN
116 1 0.0005 NaN
116 2 0.001 6.107736669426488e-05
116 3 0.005 0.0006119661217728862
116 4 0.01 0.000120842558221881
116 5 0.05 2.014182370935028e-05
116 6 0.1 3.242932672694112e-09
116 7 0.5 9.170388517340292e-11

117 0 0.0001 NaN
117 1 0.0005 NaN
117 2 0.001 0.001652703719141027
117 3 0.005 0.0005847215803790301
117 4 0.01 0.001243182761556485
117 5 0.05 4.643108102822438e-06
117 6 0.1 2.045621348917743e-09
117 7 0.5 2.400503882814569e-11

118 0 0.0001 NaN
118 1 0.0005 NaN
118 2 0.001 0.001501558813170265
118 3 0.005 0.0008878495575409605
118 4 0.01 0.002379122816899745
118 5 0.05 4.277493580640582e-06
118 6 0.1 6.563153880961954e-10
118 7 0.5 2.142203312155353e-11

119 0 0.0001 NaN
119 1 0.0005 NaN
119 2 0.001 0.001483363277728853
119 3 0.005 0.0007448124505301502
119 4 0.01 0.0001020479177683265
119 5 0.05 6.258460695292341e-06
119 6 0.1 6.913539479300464e-10
119 7 0.5 8.350443416090531e-11

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 8.626214387949851e-05
120 3 0.005 0.0006011388783971641
120 4 0.01 0.0006618360632666553
120 5 0.05 5.958753555927611e-06
120 6 0.1 1.863631992888375e-09
120 7 0.5 1.579068334632872e-10

121 0 0.0001 NaN
121 1 0.0005 NaN
121 2 0.001 0.0008903136748540215
121 3 0.005 0.0008438024023933456
121 4 0.01 0.005355217585386238
121 5 0.05 8.105809378205394e-07
121 6 0.1 1.778668144982264e-09
121 7 0.5 1.560399444666274e-10

122 0 0.0001 NaN
122 1 0.0005 NaN
122 2 0.001 0.0008608450794340805
122 3 0.005 0.0009389622014963181
122 4 0.01 0.006272545533537604
122 5 0.05 3.10083832754802e-08
122 6 0.1 1.898487867995771e-10
122 7 0.5 5.99658186186436e-11

123 0 0.0001 NaN
123 1 0.0005 NaN
123 2 0.001 0.0002081489558958068
123 3 0.005 3.927204609318942e-05
123 4 0.01 0.001679774607022174
123 5 0.05 4.340225743981129e-08
123 6 0.1 3.388857258099155e-10
123 7 0.5 6.209931165669235e-11

124 0 0.0001 NaN
124 1 0.0005 NaN
124 2 0.001 0.0002282462307680045
124 3 0.005 0.001287682385878854
124 4 0.01 0.0001823008093491533
124 5 0.05 3.315228507671152e-07
124 6 0.1 8.823146947556287e-11
124 7 0.5 2.237097603869647e-11

125 0 0.0001 NaN
125 1 0.0005 NaN
125 2 0.001 0.0001829090438250514
125 3 0.005 0.001539641077449381
125 4 0.01 0.0003005706343680923
125 5 0.05 4.340915671154639e-08
125 6 0.1 2.206727960679343e-10
125 7 0.5 2.09849602450655e-11

126 0 0.0001 NaN
126 1 0.0005 NaN
126 2 0.001 0.0001446298453216553
126 3 0.005 2.670964469824849e-05
126 4 0.01 0.0005579018174271951
126 5 0.05 5.46328840294992e-09
126 6 0.1 4.630817864705818e-12
126 7 0.5 1.184255103910601e-11

127 0 0.0001 NaN
127 1 0.0005 NaN
127 2 0.001 0.0001733597242240234
127 3 0.005 1.71914514166109e-05
127 4 0.01 0.0008948634006440636
127 5 0.05 4.031119405243329e-09
127 6 0.1 2.533112340748657e-11
127 7 0.5 1.267482164407198e-11

128 0 0.0001 NaN
128 1 0.0005 NaN
128 2 0.001 9.792248447885893e-05
128 3 0.005 4.599146573304261e-06
128 4 0.01 0.0001093925734323463
128 5 0.05 2.197803144694939e-08
128 6 0.1 4.609904881404778e-11
128 7 0.5 1.001624610669204e-11

129 0 0.0001 NaN
129 1 0.0005 NaN
129 2 0.001 0.0002565948038630057
129 3 0.005 2.602883743535322e-05
129 4 0.01 0.0001186728462275441
129 5 0.05 1.203584352242561e-07
129 6 0.1 1.030490419511974e-10
129 7 0.5 1.128889708187259e-11

130 0 0.0001 NaN
130 1 0.0005 NaN
130 2 0.001 7.032691751246834e-06
130 3 0.005 2.506853530094463e-05
130 4 0.01 6.444505524493138e-06
130 5 0.05 1.664846266518319e-07
130 6 0.1 1.534912414682316e-10
130 7 0.5 7.037909309249363e-12

131 0 0.0001 NaN
131 1 0.0005 NaN
131 2 0.001 7.879348065070002e-07
131 3 0.005 1.662839100313926e-05
131 4 0.01 2.918797016501836e-05
131 5 0.05 1.460418105670463e-08
131 6 0.1 1.612148206612433e-10
131 7 0.5 1.323946124582467e-11

132 0 0.0001 NaN
132 1 0.0005 NaN
132 2 0.001 9.39809526728116e-07
132 3 0.005 6.304776681371891e-05
132 4 0.01 2.102011417246569e-05
132 5 0.05 2.349699537563169e-07
132 6 0.1 1.928356939683178e-10
132 7 0.5 1.792214295272192e-11

133 0 0.0001 NaN
133 1 0.0005 NaN
133 2 0.001 1.300091629607049e-05
133 3 0.005 3.715953120396849e-05
133 4 0.01 0.0001962416304407705
133 5 0.05 2.794435093879655e-07
133 6 0.1 1.832079464008678e-10
133 7 0.5 4.201004821318408e-12

134 0 0.0001 NaN
134 1 0.0005 NaN
134 2 0.001 1.67484095032301e-05
134 3 0.005 7.394523492048793e-05
134 4 0.01 0.0001770679019978906
134 5 0.05 2.826770112880149e-07
134 6 0.1 1.582466988474224e-10
134 7 0.5 4.336592301295722e-12

135 0 0.0001 NaN
135 1 0.0005 0.006578555445263008
135 2 0.001 4.20856015545212e-05
135 3 0.005 8.907290269426716e-05
135 4 0.01 0.0001941661897944952
135 5 0.05 2.241325843907447e-07
135 6 0.1 1.42944802770215e-10
135 7 0.5 4.969730693864484e-12

136 0 0.0001 NaN
136 1 0.0005 NaN
136 2 0.001 4.750990871220826e-06
136 3 0.005 8.503264496262814e-05
136 4 0.01 0.0001703689287059049
136 5 0.05 1.292379876608323e-07
136 6 0.1 2.389574106199276e-10
136 7 0.5 3.481329732143881e-12

137 0 0.0001 NaN
137 1 0.0005 NaN
137 2 0.001 8.851362611974983e-06
137 3 0.005 8.417003337994356e-05
137 4 0.01 0.0001736391499501881
137 5 0.05 6.976855266350866e-08
137 6 0.1 2.566579826345153e-10
137 7 0.5 3.493502759873865e-12

138 0 0.0001 NaN
138 1 0.0005 NaN
138 2 0.001 1.429090302841969e-06
138 3 0.005 8.144563297425193e-05
138 4 0.01 0.0001030347174746736
138 5 0.05 2.051651083343501e-08
138 6 0.1 2.621826330834765e-10
138 7 0.5 2.775039769815705e-12

139 0 0.0001 NaN
139 1 0.0005 NaN
139 2 0.001 2.535896506567184e-07
139 3 0.005 4.151902293259347e-05
139 4 0.01 0.0002340946520468793
139 5 0.05 2.048494847190321e-08
139 6 0.1 1.997009816359048e-10
139 7 0.5 5.579477065617147e-12

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 1.884300893419384e-06
140 3 0.005 3.095864510301668e-05
140 4 0.01 0.0001197089630821826
140 5 0.05 4.098316288784551e-08
140 6 0.1 1.908369031415967e-10
140 7 0.5 1.472287727562849e-11

141 0 0.0001 NaN
141 1 0.0005 NaN
141 2 0.001 1.612816474982174e-06
141 3 0.005 8.009178639349651e-06
141 4 0.01 9.975331991534781e-05
141 5 0.05 2.039300455880059e-08
141 6 0.1 2.123039239449105e-11
141 7 0.5 1.22493024238087e-11

142 0 0.0001 NaN
142 1 0.0005 NaN
142 2 0.001 1.542245800326521e-05
142 3 0.005 1.830825654439577e-06
142 4 0.01 8.328624227516347e-05
142 5 0.05 9.126165513853429e-09
142 6 0.1 1.151629687735428e-11
142 7 0.5 1.076439589064006e-11

143 0 0.0001 NaN
143 1 0.0005 NaN
143 2 0.001 2.140332631056288e-07
143 3 0.005 9.698826878240028e-06
143 4 0.01 0.0001084067890797018
143 5 0.05 4.979761392962097e-09
143 6 0.1 8.848983009847949e-12
143 7 0.5 4.35727694046881e-12

144 0 0.0001 NaN
144 1 0.0005 NaN
144 2 0.001 5.934137734447269e-06
144 3 0.005 3.206906519425519e-06
144 4 0.01 0.000102763898270174
144 5 0.05 2.777685474624813e-09
144 6 0.1 8.314401206395185e-12
144 7 0.5 3.855269592044545e-13

145 0 0.0001 NaN
145 1 0.0005 0.0009607816405721881
145 2 0.001 3.415615947067896e-06
145 3 0.005 4.167715635110109e-06
145 4 0.01 8.155897163479326e-05
145 5 0.05 1.504282874953169e-09
145 6 0.1 6.157060480048917e-12
145 7 0.5 2.384643979774726e-13

146 0 0.0001 NaN
146 1 0.0005 NaN
146 2 0.001 1.914866262170801e-06
146 3 0.005 1.060906815242417e-05
146 4 0.01 8.140684624245924e-06
146 5 0.05 6.703616791608362e-09
146 6 0.1 6.450832643549958e-12
146 7 0.5 2.326882751737135e-13

147 0 0.0001 NaN
147 1 0.0005 NaN
147 2 0.001 6.230220453745598e-07
147 3 0.005 1.145042160980702e-05
147 4 0.01 2.812457846528203e-06
147 5 0.05 2.913080785241387e-09
147 6 0.1 4.746992595036876e-12
147 7 0.5 3.564012533256976e-13

148 0 0.0001 NaN
148 1 0.0005 NaN
148 2 0.001 1.949118840386542e-06
148 3 0.005 7.914924330657761e-06
148 4 0.01 1.687882072434653e-06
148 5 0.05 2.862419960711531e-09
148 6 0.1 4.835543264218788e-12
148 7 0.5 2.252367669933404e-13

149 0 0.0001 NaN
149 1 0.0005 NaN
149 2 0.001 1.012317797907364e-05
149 3 0.005 1.266688194118114e-05
149 4 0.01 1.036582558652838e-06
149 5 0.05 2.098887815772571e-10
149 6 0.1 1.185174204730379e-12
149 7 0.5 2.177763673781424e-13

150 0 0.0001 NaN
150 1 0.0005 NaN
150 2 0.001 2.467278127354648e-05
150 3 0.005 9.39896257444948e-06
150 4 0.01 2.322546512701431e-06
150 5 0.05 6.138628373376341e-10
150 6 0.1 5.546708250756806e-13
150 7 0.5 1.710622739865559e-13

151 0 0.0001 NaN
151 1 0.0005 NaN
151 2 0.001 4.089699877721268e-06
151 3 0.005 1.052941310039324e-05
151 4 0.01 7.613575700510168e-07
151 5 0.05 5.352089669325927e-11
151 6 0.1 4.864450614051815e-13
151 7 0.5 1.722297059457586e-13

152 0 0.0001 NaN
152 1 0.0005 NaN
152 2 0.001 5.34673196186288e-06
152 3 0.005 1.216857680370294e-05
152 4 0.01 1.46573085077043e-06
152 5 0.05 4.789916181938433e-10
152 6 0.1 5.153497721232151e-13
152 7 0.5 4.573662140105202e-14

153 0 0.0001 NaN
153 1 0.0005 NaN
153 2 0.001 1.036583715836995e-06
153 3 0.005 2.825068889946462e-05
153 4 0.01 1.04973373301914e-06
153 5 0.05 9.347549192009741e-11
153 6 0.1 5.394481440019388e-13
153 7 0.5 5.768031407829999e-14

154 0 0.0001 NaN
154 1 0.0005 NaN
154 2 0.001 1.111018207949626e-06
154 3 0.005 5.850399687482776e-06
154 4 0.01 0.0001181977191039096
154 5 0.05 1.232876222714992e-10
154 6 0.1 1.148844774949979e-12
154 7 0.5 9.247456286406213e-14

155 0 0.0001 NaN
155 1 0.0005 NaN
155 2 0.001 1.292939482236615e-06
155 3 0.005 3.378108652204622e-06
155 4 0.01 8.725534815682426e-06
155 5 0.05 8.671416332279582e-11
155 6 0.1 1.133790566046195e-12
155 7 0.5 1.369741024463478e-13

156 0 0.0001 NaN
156 1 0.0005 NaN
156 2 0.001 1.303494127395589e-06
156 3 0.005 3.980752384171141e-06
156 4 0.01 8.862641687056839e-06
156 5 0.05 4.918278054965523e-10
156 6 0.1 6.790997536641874e-13
156 7 0.5 1.511351235595889e-13

157 0 0.0001 NaN
157 1 0.0005 NaN
157 2 0.001 3.010889739540914e-06
157 3 0.005 1.570547727718496e-05
157 4 0.01 9.448120071634494e-06
157 5 0.05 2.209210587575189e-10
157 6 0.1 5.308883517603747e-13
157 7 0.5 4.35996642338168e-14

158 0 0.0001 NaN
158 1 0.0005 NaN
158 2 0.001 5.184570465167325e-06
158 3 0.005 4.682540945315756e-07
158 4 0.01 1.812119119905658e-06
158 5 0.05 1.147822992547655e-10
158 6 0.1 6.541835851648518e-13
158 7 0.5 3.981021804417882e-14

159 0 0.0001 NaN
159 1 0.0005 NaN
159 2 0.001 9.485603624140712e-06
159 3 0.005 9.130583100209424e-08
159 4 0.01 1.80477177579614e-06
159 5 0.05 8.21745862807619e-11
159 6 0.1 1.095040923257538e-12
159 7 0.5 3.93591657840438e-14

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 8.083063515559564e-06
160 3 0.005 1.485024029541338e-08
160 4 0.01 3.458608667544117e-06
160 5 0.05 1.592716297687807e-11
160 6 0.1 1.712470484469686e-12
160 7 0.5 3.847628558931598e-14

161 0 0.0001 NaN
161 1 0.0005 NaN
161 2 0.001 5.063948491211175e-06
161 3 0.005 1.477639119271469e-08
161 4 0.01 3.39533455004285e-07
161 5 0.05 5.338472016675048e-12
161 6 0.1 2.022066443011828e-12
161 7 0.5 3.656533654880876e-14

162 0 0.0001 NaN
162 1 0.0005 NaN
162 2 0.001 5.727215926265624e-07
162 3 0.005 2.575390680023851e-07
162 4 0.01 8.644374692480137e-07
162 5 0.05 1.568294922918235e-11
162 6 0.1 1.530225222568524e-13
162 7 0.5 3.888868148561152e-14

163 0 0.0001 NaN
163 1 0.0005 NaN
163 2 0.001 5.795844125206546e-07
163 3 0.005 4.909341985344271e-07
163 4 0.01 1.779956471908993e-06
163 5 0.05 5.872254621244986e-11
163 6 0.1 7.258392496079987e-14
163 7 0.5 1.655017800309009e-14

164 0 0.0001 NaN
164 1 0.0005 2.615614278029224e-05
164 2 0.001 3.476614481159459e-06
164 3 0.005 1.702609495999488e-07
164 4 0.01 1.722047756467448e-06
164 5 0.05 5.769819826579129e-12
164 6 0.1 1.868528107593295e-13
164 7 0.5 1.168072703581349e-14

165 0 0.0001 NaN
165 1 0.0005 6.487752514746396e-05
165 2 0.001 3.10761934602996e-06
165 3 0.005 1.794888913517799e-06
165 4 0.01 5.191927350646655e-07
165 5 0.05 8.853527126156725e-12
165 6 0.1 1.78577686547563e-13
165 7 0.5 1.156872087838922e-14

166 0 0.0001 NaN
166 1 0.0005 NaN
166 2 0.001 4.13645860181542e-06
166 3 0.005 1.884315758656903e-06
166 4 0.01 6.611734805171388e-07
166 5 0.05 5.918233810476739e-11
166 6 0.1 1.78508923467121e-13
166 7 0.5 1.1347669621224e-14

167 0 0.0001 NaN
167 1 0.0005 NaN
167 2 0.001 6.797645233696344e-06
167 3 0.005 2.241128878518085e-07
167 4 0.01 1.515890673771191e-06
167 5 0.05 6.150678756442729e-11
167 6 0.1 5.002102830805239e-14
167 7 0.5 1.052649001122994e-14

168 0 0.0001 NaN
168 1 0.0005 NaN
168 2 0.001 8.88440277039879e-05
168 3 0.005 7.548408832981425e-08
168 4 0.01 8.241939809111649e-08
168 5 0.05 5.975852848796131e-11
168 6 0.1 5.00138021488538e-14
168 7 0.5 1.056653547613198e-14

169 0 0.0001 NaN
169 1 0.0005 NaN
169 2 0.001 9.799389660965814e-06
169 3 0.005 2.092387434190326e-08
169 4 0.01 2.157368550217803e-06
169 5 0.05 2.052602402489732e-11
169 6 0.1 4.931371569315039e-14
169 7 0.5 1.148754069962214e-14

170 0 0.0001 NaN
170 1 0.0005 NaN
170 2 0.001 5.131553777964012e-06
170 3 0.005 4.013942504886526e-08
170 4 0.01 5.276835764706027e-08
170 5 0.05 7.051824707749432e-10
170 6 0.1 5.632656075924299e-14
170 7 0.5 1.153862580918897e-14

171 0 0.0001 NaN
171 1 0.0005 NaN
171 2 0.001 8.887654516772723e-06
171 3 0.005 8.35377349316474e-08
171 4 0.01 9.943623610796549e-08
171 5 0.05 3.54914502852395e-10
171 6 0.1 6.167927809438153e-14
171 7 0.5 1.06357058247298e-14

172 0 0.0001 NaN
172 1 0.0005 9.946770456581211e-05
172 2 0.001 1.221076086988832e-05
172 3 0.005 1.477167286515696e-08
172 4 0.01 8.568005358020549e-08
172 5 0.05 3.005959930241004e-10
172 6 0.1 6.132077190172555e-14
172 7 0.5 1.068870878370419e-14

173 0 0.0001 NaN
173 1 0.0005 7.170193758924798e-05
173 2 0.001 3.222507777685423e-05
173 3 0.005 3.586245949078872e-08
173 4 0.01 9.232512331627043e-09
173 5 0.05 5.745377718568757e-12
173 6 0.1 5.64350409942367e-14
173 7 0.5 1.064934023642441e-14

174 0 0.0001 NaN
174 1 0.0005 2.423816341007239e-05
174 2 0.001 3.201426834403611e-05
174 3 0.005 3.565867159344196e-08
174 4 0.01 4.437587204798172e-08
174 5 0.05 2.981520165452148e-11
174 6 0.1 2.572345804185995e-14
174 7 0.5 1.064933779083408e-14

175 0 0.0001 NaN
175 1 0.0005 1.343889900079528e-05
175 2 0.001 3.134429111479467e-05
175 3 0.005 3.148423525420451e-08
175 4 0.01 6.071024320487311e-09
175 5 0.05 1.194711662645582e-11
175 6 0.1 2.888637399123573e-14
175 7 0.5 1.064270016719704e-14

176 0 0.0001 NaN
176 1 0.0005 2.764830994424918e-06
176 2 0.001 2.821009397318182e-05
176 3 0.005 1.793383192941412e-06
176 4 0.01 1.05356847702197e-08
176 5 0.05 1.637110219721235e-12
176 6 0.1 2.96576456031597e-14
176 7 0.5 1.069232503805833e-14

177 0 0.0001 NaN
177 1 0.0005 2.595567442604895e-06
177 2 0.001 2.707487578102579e-05
177 3 0.005 4.489848426721901e-08
177 4 0.01 2.448711155881435e-08
177 5 0.05 2.382546987669543e-11
177 6 0.1 2.149876442917725e-14
177 7 0.5 1.065376053994378e-14

178 0 0.0001 NaN
178 1 0.0005 7.371668157867632e-06
178 2 0.001 2.46547969465595e-05
178 3 0.005 3.296396200344317e-08
178 4 0.01 4.779253847699794e-08
178 5 0.05 8.413029276068852e-13
178 6 0.1 2.010227545174601e-14
178 7 0.5 1.037713125463016e-14

179 0 0.0001 NaN
179 1 0.0005 4.174275673200528e-06
179 2 0.001 2.63679161885388e-05
179 3 0.005 1.158129768209965e-08
179 4 0.01 2.248861186080219e-08
179 5 0.05 4.786463676061953e-12
179 6 0.1 1.936885159528801e-14
179 7 0.5 1.037549475801354e-14

180 0 0.0001 NaN
180 1 0.0005 2.232017591441852e-06
180 2 0.001 2.55856480941954e-05
180 3 0.005 6.497265038345011e-09
180 4 0.01 1.087174274631326e-07
180 5 0.05 6.066669700247181e-12
180 6 0.1 1.919396121057318e-14
180 7 0.5 1.03695500953921e-14

181 0 0.0001 NaN
181 1 0.0005 2.838241310216129e-06
181 2 0.001 1.350457692227046e-05
181 3 0.005 5.246429229015075e-09
181 4 0.01 2.143687202520543e-09
181 5 0.05 1.685799739977474e-11
181 6 0.1 2.104654612280771e-14
181 7 0.5 1.036952695000649e-14

182 0 0.0001 NaN
182 1 0.0005 2.677268502746712e-06
182 2 0.001 1.53721759925297e-05
182 3 0.005 4.739607707456495e-09
182 4 0.01 4.280922802171364e-08
182 5 0.05 6.159001060700952e-12
182 6 0.1 2.274366785306662e-14
182 7 0.5 1.037063137186202e-14

183 0 0.0001 NaN
183 1 0.0005 3.652591066088974e-06
183 2 0.001 1.569439487532943e-05
183 3 0.005 1.105636906288726e-10
183 4 0.01 3.756670421498644e-08
183 5 0.05 6.161177862176709e-12
183 6 0.1 2.008832003581308e-14
183 7 0.5 1.037648583241138e-14

184 0 0.0001 NaN
184 1 0.0005 1.223572863319592e-05
184 2 0.001 1.342242134025096e-05
184 3 0.005 1.913294097293684e-09
184 4 0.01 1.244726633426187e-10
184 5 0.05 1.287341471108509e-12
184 6 0.1 1.935342179006076e-14
184 7 0.5 1.03804437391885e-14

185 0 0.0001 NaN
185 1 0.0005 7.048143886909794e-06
185 2 0.001 6.53909842191224e-06
185 3 0.005 4.508094000318812e-11
185 4 0.01 4.683115743334631e-09
185 5 0.05 6.139758191928948e-14
185 6 0.1 2.005446176969281e-14
185 7 0.5 1.037637572798375e-14

186 0 0.0001 NaN
186 1 0.0005 2.635121507953275e-06
186 2 0.001 6.4597170917417e-06
186 3 0.005 3.130209170663498e-11
186 4 0.01 6.805562807209472e-09
186 5 0.05 1.074731448069572e-13
186 6 0.1 1.724859815556275e-14
186 7 0.5 1.037739221145829e-14

187 0 0.0001 NaN
187 1 0.0005 4.254966558289918e-05
187 2 0.001 7.562158686930661e-06
187 3 0.005 1.846044309729813e-11
187 4 0.01 6.507242217968309e-10
187 5 0.05 2.176778093589275e-13
187 6 0.1 1.740686638865461e-14
187 7 0.5 1.03772684944959e-14

188 0 0.0001 NaN
188 1 0.0005 NaN
188 2 0.001 5.975667776509096e-06
188 3 0.005 2.355755289557104e-09
188 4 0.01 1.272193991412743e-09
188 5 0.05 2.018861059665069e-13
188 6 0.1 1.626011816280643e-14
188 7 0.5 1.042532060252211e-14

189 0 0.0001 NaN
189 1 0.0005 NaN
189 2 0.001 6.048339386362294e-06
189 3 0.005 1.156519890624253e-09
189 4 0.01 7.79014837756597e-10
189 5 0.05 9.779046682680633e-13
189 6 0.1 1.547008352086199e-14
189 7 0.5 1.042557291117909e-14

190 0 0.0001 NaN
190 1 0.0005 NaN
190 2 0.001 2.918920953335209e-06
190 3 0.005 8.172587620705861e-11
190 4 0.01 7.928602513537701e-10
190 5 0.05 8.583622857924822e-13
190 6 0.1 1.54918362859529e-14
190 7 0.5 1.042378786302888e-14

191 0 0.0001 NaN
191 1 0.0005 NaN
191 2 0.001 2.624963593568128e-06
191 3 0.005 2.864663384775246e-08
191 4 0.01 5.209097622727476e-10
191 5 0.05 3.52227262655748e-12
191 6 0.1 1.547928285725764e-14
191 7 0.5 1.042339946887125e-14

192 0 0.0001 NaN
192 1 0.0005 NaN
192 2 0.001 2.719743772906863e-06
192 3 0.005 7.012465486128958e-11
192 4 0.01 7.759414624157957e-10
192 5 0.05 1.308560606654744e-12
192 6 0.1 1.549610679075427e-14
192 7 0.5 1.04235986348028e-14

193 0 0.0001 NaN
193 1 0.0005 NaN
193 2 0.001 2.411268693522277e-06
193 3 0.005 7.052401266253712e-11
193 4 0.01 1.136717260392835e-09
193 5 0.05 1.29303489926437e-11
193 6 0.1 1.549214257294128e-14
193 7 0.5 1.042345987181887e-14

194 0 0.0001 NaN
194 1 0.0005 2.647840316437678e-06
194 2 0.001 2.410843483229859e-06
194 3 0.005 7.496679397965681e-11
194 4 0.01 2.237951794649368e-10
194 5 0.05 1.561875573369755e-13
194 6 0.1 1.549008978294373e-14
194 7 0.5 1.042335712689497e-14

195 0 0.0001 NaN
195 1 0.0005 2.229749141799967e-06
195 2 0.001 1.792943103598103e-06
195 3 0.005 1.383838679904847e-10
195 4 0.01 1.982963660774828e-10
195 5 0.05 1.025021099651477e-13
195 6 0.1 1.5497366374201e-14
195 7 0.5 1.042336690212785e-14

196 0 0.0001 NaN
196 1 0.0005 0.00012307262067582
196 2 0.001 1.90858558734577e-06
196 3 0.005 8.638372383151584e-10
196 4 0.01 2.727173967835079e-11
196 5 0.05 8.583355562894284e-14
196 6 0.1 1.549718113601123e-14
196 7 0.5 1.042338469577383e-14

197 0 0.0001 4.650209278254237e-07
197 1 0.0005 0.0002737172321081822
197 2 0.001 1.971060448305943e-06
197 3 0.005 1.062608925995692e-13
197 4 0.01 5.218229578037245e-11
197 5 0.05 8.865356341638988e-14
197 6 0.1 1.549897293019152e-14
197 7 0.5 1.042341372455993e-14

198 0 0.0001 1.779616790251509e-07
198 1 0.0005 5.716534069193748e-06
198 2 0.001 1.904818008874116e-06
198 3 0.005 1.904455306825954e-13
198 4 0.01 6.007113212962835e-11
198 5 0.05 1.357061021942383e-13
198 6 0.1 1.549944096470037e-14
198 7 0.5 1.042364658075613e-14

199 0 0.0001 1.222916803852816e-07
199 1 0.0005 4.663871482596091e-06
199 2 0.001 1.914458659545703e-06
199 3 0.005 6.082299699066092e-12
199 4 0.01 5.665896619073802e-11
199 5 0.05 1.195452312092943e-13
199 6 0.1 1.550362410604372e-14
199 7 0.5 1.042386428914471e-14

200 0 0.0001 1.10262678920267e-07
200 1 0.0005 2.287695066278122e-06
200 2 0.001 1.916054220684526e-06
200 3 0.005 5.036254566953046e-12
200 4 0.01 1.693946351891021e-10
200 5 0.05 3.349100897205547e-15
200 6 0.1 1.549621089204095e-14
200 7 0.5 1.042376714693773e-14

201 0 0.0001 8.304906058341324e-08
201 1 0.0005 2.683105952222331e-06
201 2 0.001 1.920307664890285e-06
201 3 0.005 2.645107738280114e-11
201 4 0.01 1.546038244952367e-10
201 5 0.05 4.760623561705979e-13
201 6 0.1 1.549669448345673e-14
201 7 0.5 1.042379439114892e-14

202 0 0.0001 1.012612287919145e-07
202 1 0.0005 1.96617138452747e-06
202 2 0.001 1.909946625303598e-06
202 3 0.005 2.480724093311401e-11
202 4 0.01 1.345660284965644e-10
202 5 0.05 1.525010320690432e-13
202 6 0.1 1.550366066333424e-14
202 7 0.5 1.04238579449529e-14

203 0 0.0001 7.768250014984383e-08
203 1 0.0005 4.206216184512574e-05
203 2 0.001 1.910745301232181e-06
203 3 0.005 2.255026309709927e-11
203 4 0.01 7.800433776241062e-11
203 5 0.05 2.705901217728141e-14
203 6 0.1 1.550900483679261e-14
203 7 0.5 1.042384331189541e-14

204 0 0.0001 7.236315659707627e-08
204 1 0.0005 NaN
204 2 0.001 1.905668294250018e-06
204 3 0.005 2.740098960292091e-12
204 4 0.01 4.050408827958857e-12
204 5 0.05 5.503318017209114e-15
204 6 0.1 1.544637685109837e-14
204 7 0.5 1.042422515686567e-14

205 0 0.0001 2.019790397378845e-07
205 1 0.0005 NaN
205 2 0.001 1.947174562627478e-06
205 3 0.005 3.097710598434445e-10
205 4 0.01 3.087387727512743e-12
205 5 0.05 4.283100212938122e-15
205 6 0.1 1.5359383731233e-14
205 7 0.5 1.042543996942056e-14

206 0 0.0001 1.719409333743981e-07
206 1 0.0005 0.0001480282731009199
206 2 0.001 1.920579546920927e-06
206 3 0.005 1.140741326348908e-11
206 4 0.01 8.16796823018446e-12
206 5 0.05 4.773475352263379e-15
206 6 0.1 1.519553530280354e-14
206 7 0.5 1.043044701771245e-14

207 0 0.0001 1.177945787516963e-07
207 1 0.0005 NaN
207 2 0.001 1.980444782502915e-06
207 3 0.005 7.897956503178583e-12
207 4 0.01 1.920215768685171e-10
207 5 0.05 4.159262165165227e-15
207 6 0.1 1.519510510227737e-14
207 7 0.5 1.042982658232116e-14

208 0 0.0001 1.233561492686215e-07
208 1 0.0005 NaN
208 2 0.001 1.099713471479975e-06
208 3 0.005 3.629271568119169e-12
208 4 0.01 4.023821489591353e-09
208 5 0.05 2.509058761290573e-15
208 6 0.1 1.519524163388094e-14
208 7 0.5 1.042808471446787e-14

209 0 0.0001 2.981761574295213e-07
209 1 0.0005 3.27719377838251e-06
209 2 0.001 5.714679043124876e-07
209 3 0.005 1.215997546377817e-10
209 4 0.01 1.118551187904282e-12
209 5 0.05 1.919684880168316e-15
209 6 0.1 1.516882600184074e-14
209 7 0.5 1.042809296000175e-14

210 0 0.0001 1.847121597164017e-07
210 1 0.0005 NaN
210 2 0.001 5.093361424068944e-08
210 3 0.005 1.3996824940892e-10
210 4 0.01 9.449061254417369e-13
210 5 0.05 1.816945383823218e-15
210 6 0.1 1.516892517568551e-14
210 7 0.5 1.042808063289918e-14

211 0 0.0001 1.194593929584578e-07
211 1 0.0005 NaN
211 2 0.001 5.438081309134033e-08
211 3 0.005 3.393196265185568e-11
211 4 0.01 4.249956293941991e-12
211 5 0.05 1.856470544115762e-15
211 6 0.1 1.516871219610108e-14
211 7 0.5 1.042807193259013e-14

212 0 0.0001 1.145538592748224e-07
212 1 0.0005 9.446685524221489e-07
212 2 0.001 5.28614786838111e-09
212 3 0.005 4.146817095365806e-11
212 4 0.01 1.032495232225753e-12
212 5 0.05 1.837569496297997e-15
212 6 0.1 1.516845536467936e-14
212 7 0.5 1.042805735799189e-14

213 0 0.0001 1.094489621757484e-07
213 1 0.0005 2.532890313519033e-06
213 2 0.001 1.945607064759054e-10
213 3 0.005 1.406050780128144e-11
213 4 0.01 3.534485315688219e-12
213 5 0.05 1.608562888584907e-15
213 6 0.1 1.516847969642609e-14
213 7 0.5 1.042804962030997e-14

214 0 0.0001 1.198834464610957e-07
214 1 0.0005 NaN
214 2 0.001 1.277893957707962e-09
214 3 0.005 3.193963325763691e-12
214 4 0.01 7.657971664190231e-12
214 5 0.05 1.60512417748656e-15
214 6 0.1 1.516849664363885e-14
214 7 0.5 1.042804633249221e-14

215 0 0.0001 1.509759686778585e-07
215 1 0.0005 7.798303341158234e-08
215 2 0.001 1.781404625938459e-09
215 3 0.005 2.227894593711137e-13
215 4 0.01 1.207318865854216e-12
215 5 0.05 1.606616058081694e-15
215 6 0.1 1.516815773075051e-14
215 7 0.5 1.042805312673726e-14

216 0 0.0001 1.458911581338283e-07
216 1 0.0005 1.262639025697203e-05
216 2 0.001 1.197564844241364e-09
216 3 0.005 3.543325878269033e-12
216 4 0.01 1.045259986037181e-12
216 5 0.05 1.671219059607837e-15
216 6 0.1 1.516808477328133e-14
216 7 0.5 1.04280606001849e-14

217 0 0.0001 9.816610002267639e-08
217 1 0.0005 NaN
217 2 0.001 4.742411367948168e-09
217 3 0.005 8.428126441968354e-13
217 4 0.01 9.546312096869583e-13
217 5 0.05 1.676321407654293e-15
217 6 0.1 1.51653465540416e-14
217 7 0.5 1.042805753672297e-14

218 0 0.0001 8.746017851478465e-08
218 1 0.0005 NaN
218 2 0.001 1.741576609829649e-12
218 3 0.005 1.920797699286664e-13
218 4 0.01 9.60001811670603e-13
218 5 0.05 1.582476560285755e-15
218 6 0.1 1.51631542358788e-14
218 7 0.5 1.042805715111292e-14

219 0 0.0001 1.072362348741643e-07
219 1 0.0005 NaN
219 2 0.001 8.117280548464957e-11
219 3 0.005 5.725624177192738e-13
219 4 0.01 1.133032491944167e-12
219 5 0.05 1.573743416659084e-15
219 6 0.1 1.51595203148129e-14
219 7 0.5 1.042805381767259e-14

220 0 0.0001 2.635212607365341e-08
220 1 0.0005 1.018592804054986e-08
220 2 0.001 5.424816196854503e-11
220 3 0.005 1.368016017042902e-12
220 4 0.01 5.475746649197711e-14
220 5 0.05 1.573370427011855e-15
220 6 0.1 1.51594125063225e-14
220 7 0.5 1.04280549760811e-14

221 0 0.0001 7.536707804046719e-09
221 1 0.0005 3.02714484461617e-09
221 2 0.001 3.4432164816826e-12
221 3 0.005 1.132348870442247e-12
221 4 0.01 3.602780105187842e-14
221 5 0.05 1.574299924517344e-15
221 6 0.1 1.515934335763322e-14
221 7 0.5 1.042805740073254e-14

222 0 0.0001 8.62803454347441e-09
222 1 0.0005 1.480242824635485e-09
222 2 0.001 4.592852521724285e-12
222 3 0.005 4.651635417977356e-12
222 4 0.01 1.973813593418923e-14
222 5 0.05 1.602762961951999e-15
222 6 0.1 1.515931697413819e-14
222 7 0.5 1.042805891721641e-14

223 0 0.0001 3.693665007294756e-09
223 1 0.0005 1.241925161278402e-08
223 2 0.001 2.73221381744459e-12
223 3 0.005 3.798807791024651e-13
223 4 0.01 1.588066327170013e-14
223 5 0.05 1.612738143619479e-15
223 6 0.1 1.515933348446323e-14
223 7 0.5 1.042805965747598e-14

224 0 0.0001 4.352424768590158e-09
224 1 0.0005 2.492891121657771e-09
224 2 0.001 5.048575396365542e-12
224 3 0.005 5.126944123606946e-13
224 4 0.01 1.99953077429109e-14
224 5 0.05 1.610117105638889e-15
224 6 0.1 1.515932941802568e-14
224 7 0.5 1.042805963338393e-14

225 0 0.0001 3.836303681524843e-09
225 1 0.0005 2.753254094577512e-09
225 2 0.001 4.70564752651289e-12
225 3 0.005 2.831351876591583e-13
225 4 0.01 3.595091429740937e-15
225 5 0.05 1.604715636248547e-15
225 6 0.1 1.515931800145276e-14
225 7 0.5 1.042805961667527e-14

226 0 0.0001 3.745100570101012e-10
226 1 0.0005 1.423400839124203e-09
226 2 0.001 4.682740990442839e-12
226 3 0.005 2.804397621688767e-13
226 4 0.01 3.375600537233149e-15
226 5 0.05 1.604470116818588e-15
226 6 0.1 1.515931755612945e-14
226 7 0.5 1.042805964304975e-14

227 0 0.0001 3.901725303197983e-16
227 1 0.0005 3.703377300955883e-16
227 2 0.001 4.763762687221091e-12
227 3 0.005 2.795748804896931e-13
227 4 0.01 3.378954885987372e-15
227 5 0.05 1.604688657522139e-15
227 6 0.1 1.51593179790206e-14
227 7 0.5 1.042805963437558e-14



==> results/shifts/backup/eigenvalues_shifts_case57.dat <==
0 4.667076661299843e-14 6.11767775321895e-15
0.001001001001001001 6.084730428181663e-09 3.65912447486585e-15
0.002002002002002002 1.514473970967244e-14 2.495890913389055e-09
0.003003003003003003 8.825287157131686e-15 3.993742886840153e-09
0.004004004004004004 1.548103536097871e-08 4.67483844638665e-14
0.005005005005005005 5.494171746492019e-17 4.826212939993118e-09
0.006006006006006006 2.225502675809234e-08 1.280889811469894e-09
0.007007007007007007 2.78745860297016e-08 2.43210718677949e-14
0.008008008008008008 3.166518535067124e-08 7.348560682938739e-09
0.009009009009009009 2.554620227627034e-08 1.633423717214418e-14
0.01001001001001001 1.273256938058386e-08 7.458160230040384e-16
0.01101101101101101 4.136428864096539e-08 8.439591497776469e-09
0.01201201201201201 2.928194472578198e-08 7.911412550913398e-09
0.01301301301301301 2.909102023055909e-14 5.458299077706245e-15
0.01401401401401401 5.049003267279355e-08 6.996370387139178e-09
0.01501501501501501 7.106103311958233e-17 4.948586532328074e-09
0.01601601601601602 2.16683775327743e-14 1.963098009016658e-15
0.01701701701701702 7.447974135068849e-09 2.15998226040799e-14
0.01801801801801802 4.176322711864431e-08 1.115952171185555e-08
0.01901901901901902 1.258359132552091e-08 1.503173050019115e-15
0.02002002002002002 1.539749529972366e-16 1.816409827690692e-14
0.02102102102102102 3.243762603728055e-08 1.07614191239554e-15
0.02202202202202202 3.839080404317885e-14 1.290752580860988e-14
0.02302302302302302 3.056805692085135e-16 1.296065767149488e-08
0.02402402402402402 2.262619395080418e-08 1.521776336530925e-08
0.02502502502502503 5.554126182461681e-08 9.443357203322359e-16
0.02602602602602603 9.651128614128514e-17 9.003543665639105e-15
0.02702702702702703 8.591316761357539e-08 5.902836281216186e-15
0.02802802802802803 1.434811809646124e-08 1.545346882645929e-08
0.02902902902902903 9.035848020022084e-08 1.551488297471363e-15
0.03003003003003003 6.654985036780718e-08 1.24110275358991e-13
0.03103103103103103 2.597138971408921e-14 6.578782001272161e-16
0.03203203203203203 4.071816902691888e-14 6.011446552621318e-15
0.03303303303303303 4.551533746808535e-08 2.252499408396645e-15
0.03403403403403404 4.619502091095026e-08 9.017776601543977e-09
0.03503503503503504 2.769605847468643e-16 1.389237348886419e-08
0.03603603603603604 7.008887205429819e-08 1.240873851250991e-08
0.03703703703703703 2.179711609143171e-16 1.247639377292915e-08
0.03803803803803804 5.429385255187746e-08 1.747121819821176e-08
0.03903903903903904 2.11891372468677e-16 1.196846282172623e-08
0.04004004004004004 4.495106048272052e-08 8.038201490905116e-09
0.04104104104104104 5.240012129862331e-08 1.164772688163777e-14
0.04204204204204205 2.418592967796476e-14 3.240485954151585e-09
0.04304304304304304 3.079872971527067e-14 1.286694495670705e-08
0.04404404404404404 1.252489729562368e-14 2.750589878380187e-14
0.04504504504504504 1.226104378781409e-07 4.324079866892407e-14
0.04604604604604605 2.15110192721849e-15 1.509875053153603e-14
0.04704704704704705 3.095796369148413e-15 1.053644867635106e-15
0.04804804804804805 1.723522622065741e-14 7.850335576763177e-09
0.04904904904904905 3.187021611446685e-08 1.199195511570851e-08
0.05005005005005005 1.06451189825007e-07 1.465009883062389e-08
0.05105105105105105 2.54680901397206e-14 2.133005407435938e-09
0.05205205205205205 4.453749982784174e-08 1.242845539222503e-08
0.05305305305305305 6.803368997504606e-08 6.974845375148899e-09
0.05405405405405406 1.030238510747434e-14 1.147663689264059e-08
0.05505505505505506 9.409661996348908e-08 5.616546878012385e-14
0.05605605605605606 4.241908246471473e-14 1.698571745039346e-08
0.05705705705705705 7.286187547269147e-08 2.068329172794483e-13
0.05805805805805806 2.953690708294551e-14 7.591569977603764e-15
0.05905905905905906 8.410088066452921e-08 2.155684922934012e-08
0.06006006006006006 1.870291380841566e-16 2.440818306985597e-14
0.06106106106106106 1.073822070653895e-16 7.904064382368872e-09
0.06206206206206206 3.273803565573586e-08 2.117866140119549e-14
0.06306306306306306 1.612571297329481e-16 2.076817525424544e-14
0.06406406406406406 1.15670493629703e-14 5.458104694852743e-15
0.06506506506506507 5.802851915637604e-08 2.350779012971833e-08
0.06606606606606606 2.406347114181666e-15 1.723726574457398e-08
0.06706706706706707 5.259626616907054e-08 1.116748909255067e-08
0.06806806806806807 9.428069768470603e-08 1.881345939584371e-08
0.06906906906906907 5.781980474227819e-08 1.862012518417164e-08
0.07007007007007007 1.111134899504245e-14 1.747313738540447e-15
0.07107107107107107 1.59470272818227e-07 2.637349011083592e-14
0.07207207207207207 4.303004624712241e-08 2.222705201306601e-13
0.07307307307307308 1.166894321765695e-13 2.482202043455141e-15
0.07407407407407407 2.366942848276682e-14 6.02174621227409e-09
0.07507507507507508 1.566560566737683e-07 7.261719729349572e-15
0.07607607607607608 1.598166906207344e-07 2.162918466216462e-08
0.07707707707707707 6.175124457084046e-08 1.80091297283274e-08
0.07807807807807808 9.298388539465219e-08 1.149269658602349e-13
0.07907907907907907 2.749645225125034e-16 1.781908664072044e-14
0.08008008008008008 5.107560908749419e-08 7.854028483962573e-14
0.08108108108108109 1.529445030940817e-14 1.092664639668695e-08
0.08208208208208208 9.760891369858058e-08 2.518342276312685e-08
0.08308308308308308 3.750648685393226e-16 2.655171705939241e-14
0.08408408408408409 6.931168297209997e-08 2.413409911913641e-14
0.08508508508508508 1.927876637254163e-08 4.028041256698376e-14
0.08608608608608609 4.924214434247657e-08 1.193212623563995e-08
0.08708708708708708 5.131980676913746e-16 1.822471087921825e-14
0.08808808808808809 6.597620459041467e-08 9.568283638234807e-09
0.08908908908908909 7.929389018635649e-08 9.969818718605449e-15
0.09009009009009009 6.058502372716445e-16 3.875409790697252e-15
0.09109109109109109 1.428740783854101e-07 1.857519764371366e-08
0.0920920920920921 7.335675550293518e-09 1.245736285946858e-08
0.09309309309309309 7.325821162233022e-08 1.052823702508988e-08
0.0940940940940941 7.579611304520346e-08 2.235989351130539e-14
0.09509509509509509 8.431114888573083e-16 6.697605330096109e-09
0.0960960960960961 1.731858414941679e-16 3.022117555892423e-08
0.0970970970970971 4.088251422411983e-14 8.933478313554052e-09
0.09809809809809809 1.069693354163231e-16 2.713990714501255e-14
0.0990990990990991 1.148688428023424e-07 2.630941777400318e-14
0.1001001001001001 3.12192655325506e-15 1.533836630212564e-14
0.1011011011011011 6.003191951335061e-08 2.900095682209297e-14
0.1021021021021021 1.061256072438213e-07 3.015581806788165e-09
0.1031031031031031 1.240594213921421e-07 9.370781732284992e-15
0.1041041041041041 1.191734291830673e-07 1.082786166662502e-08
0.1051051051051051 1.806500153599445e-14 2.148179517310135e-08
0.1061061061061061 7.547186317014791e-15 5.522104125394961e-09
0.1071071071071071 1.173877165472549e-14 1.615854125488047e-14
0.1081081081081081 3.897066317244718e-14 2.120466519101258e-13
0.1091091091091091 1.710124241119549e-07 1.551498595477053e-14
0.1101101101101101 5.849025327262917e-08 3.11519420160457e-14
0.1111111111111111 1.06246457281764e-07 1.71594734805417e-08
0.1121121121121121 1.271507706849823e-07 1.63786530729065e-08
0.1131131131131131 9.832599003103282e-15 1.124973486186294e-08
0.1141141141141141 7.106820638554284e-08 1.724481397564188e-14
0.1151151151151151 7.943700815258871e-08 1.586801445616399e-14
0.1161161161161161 1.075896781866785e-14 1.488491622116379e-08
0.1171171171171171 1.153123123376996e-07 3.788880114428081e-15
0.1181181181181181 1.424261888456828e-07 6.531689067902297e-09
0.1191191191191191 1.139422200462796e-07 2.686259052093773e-08
0.1201201201201201 6.683038160985472e-08 4.550251354216577e-09
0.1211211211211211 7.436554345641489e-08 8.603515738289618e-09
0.1221221221221221 1.291207925996505e-07 1.478974848079434e-14
0.1231231231231231 1.069390056406732e-15 1.829609476899375e-08
0.1241241241241241 1.695881963410398e-15 7.135916486828164e-09
0.1251251251251251 3.751540926382662e-14 5.448556237179912e-14
0.1261261261261261 1.51021475767799e-07 9.453490685944312e-09
0.1271271271271271 3.569192489615657e-14 2.53976027081152e-08
0.1281281281281281 4.689625945197569e-08 2.11586972457749e-14
0.1291291291291291 2.839427002135459e-08 6.524527757377254e-09
0.1301301301301301 4.557582994704213e-08 1.304066687653029e-08
0.1311311311311311 7.148208909420887e-08 1.987223203566867e-14
0.1321321321321321 9.424794775414904e-15 4.667708528232419e-14
0.1331331331331331 7.610453971138048e-08 2.822090556780969e-08
0.1341341341341341 1.109949659503354e-17 3.997400108178768e-15
0.1351351351351351 1.304493034486958e-07 9.687465592744358e-15
0.1361361361361361 4.182711806241882e-14 1.188200370537338e-14
0.1371371371371371 6.217178700184329e-08 2.141262322206611e-08
0.1381381381381381 1.316510064250705e-07 2.333663052021313e-14
0.1391391391391391 5.050059642809768e-15 2.482930847802381e-08
0.1401401401401401 1.399402080533351e-07 6.880133748946905e-15
0.1411411411411412 1.80630854149532e-07 2.290721248759916e-14
0.1421421421421421 1.376587560360527e-07 5.264235111835898e-14
0.1431431431431431 1.066236441665219e-07 1.017320760636483e-08
0.1441441441441441 5.556034694212782e-15 3.022507200713123e-14
0.1451451451451451 3.505665641634413e-16 7.142318748232372e-09
0.1461461461461462 1.733424990188786e-14 1.948638571983694e-13
0.1471471471471471 9.596472538263332e-08 1.334772522082264e-08
0.1481481481481481 1.255351896886474e-07 6.499021287342919e-15
0.1491491491491491 1.250400945647757e-07 1.989676819070979e-14
0.1501501501501502 1.567759788908099e-07 2.97799254729361e-15
0.1511511511511512 1.588186660479634e-07 1.031125114822767e-13
0.1521521521521522 3.891851613473996e-08 2.160555202792202e-08
0.1531531531531531 4.876197356244324e-14 2.18878694844554e-08
0.1541541541541541 2.076953636816411e-14 3.642973254721731e-08
0.1551551551551552 1.978037374646675e-07 2.954438103677667e-09
0.1561561561561562 1.034057228855595e-07 3.772016769255975e-13
0.1571571571571572 5.224237538268317e-16 2.621827427501102e-14
0.1581581581581581 1.220664162579898e-07 1.206785508827452e-08
0.1591591591591592 1.582787382669502e-07 3.516191022908762e-14
0.1601601601601602 5.98421368148569e-16 8.423830939236021e-15
0.1611611611611612 1.296106355877112e-07 1.729675910425825e-08
0.1621621621621622 1.961857743826589e-07 2.190513520151353e-14
0.1631631631631631 2.171641529819641e-14 2.785259732007094e-08
0.1641641641641642 4.148820153899645e-08 1.759426029663568e-14
0.1651651651651652 1.660948705226004e-07 8.55979086441073e-15
0.1661661661661662 6.20431964384246e-15 1.848787276780515e-14
0.1671671671671672 5.020404525435898e-16 1.063772811252351e-08
0.1681681681681682 1.766637966445738e-07 1.788527840294321e-08
0.1691691691691692 3.321597126869526e-14 4.535594364170569e-09
0.1701701701701702 2.174816140977853e-14 1.973433106129803e-08
0.1711711711711712 1.506219405212201e-07 1.875458224418689e-08
0.1721721721721722 4.581961630423754e-08 1.104250402317295e-12
0.1731731731731732 1.680911005378085e-07 1.672401869848873e-08
0.1741741741741742 1.050898993169166e-07 2.27313572034159e-14
0.1751751751751752 1.008965617082819e-07 1.219906496028008e-08
0.1761761761761762 5.22839549259027e-16 1.056796452772041e-12
0.1771771771771772 9.429726986027932e-14 1.67133322623684e-13
0.1781781781781782 1.88709896045901e-07 1.983825482103488e-08
0.1791791791791792 2.065622812681965e-15 3.555553606373259e-15
0.1801801801801802 1.768101321725414e-07 1.991697332674271e-08
0.1811811811811812 5.53469344297684e-08 1.30453183712193e-08
0.1821821821821822 4.821258952123035e-08 6.600962512162676e-09
0.1831831831831832 6.566820682557714e-08 1.836548393238512e-08
0.1841841841841842 6.477206335335795e-08 1.916115486260991e-08
0.1851851851851852 1.421901468675407e-07 1.768924882237313e-14
0.1861861861861862 4.108161182014467e-14 1.15066119982214e-13
0.1871871871871872 8.943449706107296e-08 8.732757951569926e-15
0.1881881881881882 9.585890758075236e-08 2.090786871491664e-14
0.1891891891891892 1.943491762717703e-14 2.477332474654444e-08
0.1901901901901902 1.933549054978858e-07 7.392145426837849e-15
0.1911911911911912 2.568709370112306e-14 2.259907602584875e-14
0.1921921921921922 0 1.09264131869133e-08
0.1931931931931932 4.506606846840962e-14 7.052930401193217e-15
0.1941941941941942 1.623687811563742e-07 4.781271972669681e-13
0.1951951951951952 1.543545943062829e-15 6.341430360409588e-09
0.1961961961961962 3.462367133657552e-14 1.504546832026044e-14
0.1971971971971972 3.057619033749158e-14 6.778378605264246e-14
0.1981981981981982 1.035461068381628e-07 2.619504519760458e-14
0.1991991991991992 1.478285465618703e-07 4.239563174163745e-09
0.2002002002002002 1.194040920971077e-14 1.974161751712641e-08
0.2012012012012012 1.394352330393461e-07 2.495228192397554e-14
0.2022022022022022 3.197452637403084e-14 1.067765185949975e-08
0.2032032032032032 1.773974810319075e-07 2.242119383376572e-09
0.2042042042042042 2.084833078166055e-14 1.096070614962098e-14
0.2052052052052052 4.459870667062733e-14 1.134455524146879e-14
0.2062062062062062 2.165472901958908e-07 1.777139596982009e-08
0.2072072072072072 3.862685683906303e-15 2.989253738687028e-08
0.2082082082082082 2.558661357350473e-15 2.777620127171433e-09
0.2092092092092092 4.841540960752416e-14 2.872435731596045e-08
0.2102102102102102 2.611281780058588e-16 3.682528511391365e-14
0.2112112112112112 5.755548600831563e-14 1.716237739705041e-08
0.2122122122122122 1.4252454949754e-07 2.285716459135231e-08
0.2132132132132132 2.676012516886396e-14 2.522166826514186e-08
0.2142142142142142 1.131463551578405e-15 1.945666059684779e-14
0.2152152152152152 1.097586025446576e-07 2.559123494897878e-08
0.2162162162162162 9.209615910737646e-08 6.102824463646802e-09
0.2172172172172172 2.084627011517657e-07 1.235801565915976e-14
0.2182182182182182 5.621298878352737e-15 1.084754445647719e-08
0.2192192192192192 1.54027563405051e-16 1.724368558537684e-14
0.2202202202202202 9.921607287032469e-15 1.926736695678431e-08
0.2212212212212212 6.145234148291178e-16 1.996833448856957e-13
0.2222222222222222 1.603203528325539e-14 1.500607337049214e-08
0.2232232232232232 2.05692693423967e-14 4.539505088890151e-14
0.2242242242242242 4.317037105363298e-08 3.311766581939242e-14
0.2252252252252252 3.465733427499939e-16 3.619182982286001e-08
0.2262262262262262 1.41832956181774e-07 2.404856372279179e-08
0.2272272272272272 9.822944748165979e-08 3.011241027624788e-08
0.2282282282282282 8.174056559094748e-08 1.698501039352809e-08
0.2292292292292292 1.514994314563587e-15 2.479581055597957e-14
0.2302302302302302 1.11943368951825e-07 2.577587121648805e-08
0.2312312312312312 5.347298488872817e-15 1.856428700114841e-08
0.2322322322322322 2.105064791125365e-14 1.337549047170192e-14
0.2332332332332332 3.262784014877912e-14 2.29201296163366e-14
0.2342342342342342 1.853293944368274e-07 4.581063933852141e-13
0.2352352352352352 8.013145809638328e-10 2.032050865973404e-08
0.2362362362362362 1.32430591899816e-07 3.024093581138158e-14
0.2372372372372372 1.812600745310899e-07 7.214142098031887e-09
0.2382382382382382 1.485662692145104e-15 1.05826096306187e-14
0.2392392392392392 1.236088313725252e-07 2.954958154482196e-08
0.2402402402402402 3.723723193921944e-14 1.155641763434645e-14
0.2412412412412412 7.833766140887639e-15 3.098662137949692e-08
0.2422422422422423 1.59207804610348e-07 2.900362642838704e-08
0.2432432432432433 1.674221302498785e-07 3.617699112881274e-08
0.2442442442442442 9.738412208258954e-08 2.102175178507096e-14
0.2452452452452452 1.189704163693846e-07 1.462749897953268e-14
0.2462462462462462 1.451865160418012e-07 2.447109089647926e-14
0.2472472472472473 9.195055072071906e-08 8.299958420404578e-15
0.2482482482482483 3.300793385218018e-08 1.476434032264456e-08
0.2492492492492492 1.971138221703584e-07 5.658246789273071e-14
0.2502502502502503 9.689534093965715e-15 4.275388501002084e-14
0.2512512512512513 1.260242468072801e-07 6.589534249603452e-14
0.2522522522522522 3.442452870223999e-14 7.435513215308611e-14
0.2532532532532533 1.265466133738463e-07 1.710606213635055e-14
0.2542542542542542 5.142509764469203e-14 1.907635684551722e-14
0.2552552552552553 1.87661007020406e-13 1.246165857473664e-08
0.2562562562562563 1.297130907257311e-07 5.867167735277232e-13
0.2572572572572572 2.783967435189783e-16 1.081990062225205e-14
0.2582582582582583 2.061488996129914e-07 4.348706847563164e-14
0.2592592592592592 9.519176391879589e-08 3.330261473629457e-08
0.2602602602602603 4.640793713627951e-15 1.783732397691093e-08
0.2612612612612613 1.461543604911244e-07 2.996707160748698e-14
0.2622622622622622 1.944789178215789e-07 1.668471960371241e-13
0.2632632632632633 5.071117629454309e-08 1.148116963018461e-14
0.2642642642642642 9.877513055424705e-08 1.740624116865002e-08
0.2652652652652653 2.644398051434375e-16 1.555286870816031e-08
0.2662662662662663 4.6463091821662e-14 1.536979862885964e-08
0.2672672672672673 1.147920402850558e-07 2.529069546171797e-14
0.2682682682682683 9.033442713644145e-08 2.975277245909447e-13
0.2692692692692693 2.237871922666464e-15 3.333813836583491e-14
0.2702702702702703 6.537972323813256e-15 8.08519383214214e-14
0.2712712712712713 3.00929201673219e-15 1.908958861641279e-14
0.2722722722722723 2.491227599366972e-15 2.22016600677531e-08
0.2732732732732733 9.223773486472849e-16 1.258046712326475e-13
0.2742742742742743 3.830827303667304e-14 6.14177509290525e-14
0.2752752752752753 6.065494293081607e-15 1.669809717590496e-13
0.2762762762762763 1.318266142513522e-15 1.343895153566275e-08
0.2772772772772773 5.471157731656924e-15 1.523898738489477e-08
0.2782782782782783 4.974979194094617e-15 2.057829064621776e-14
0.2792792792792793 1.697325825295269e-14 9.428833896148981e-09
0.2802802802802803 1.797590668848908e-07 2.009920690373944e-14
0.2812812812812813 1.589419689186714e-07 1.646577906381992e-08
0.2822822822822823 3.598071605850743e-14 1.842279121157467e-08
0.2832832832832833 1.551087401742701e-07 5.377259918652908e-14
0.2842842842842843 6.977363381897035e-16 4.794192671649019e-14
0.2852852852852853 1.579359481611796e-16 2.679875588961118e-09
0.2862862862862863 1.699775420860759e-07 3.551305425160198e-08
0.2872872872872873 5.946785730912979e-08 2.441430953370922e-14
0.2882882882882883 5.665988455291942e-15 3.545894149007475e-14
0.2892892892892893 3.919017531715325e-14 1.902636340362473e-08
0.2902902902902903 8.186526805912531e-08 3.713915533193403e-14
0.2912912912912913 6.273959453435244e-08 1.827093385082569e-14
0.2922922922922923 1.29899673913006e-07 2.886887806981269e-08
0.2932932932932933 7.332875853804743e-15 2.584565261174793e-08
0.2942942942942943 7.724159221851704e-14 8.920450540360496e-15
0.2952952952952953 3.915689466479552e-08 3.293778269183751e-14
0.2962962962962963 2.198329717306049e-07 2.085664282761975e-08
0.2972972972972973 6.594713011266264e-08 3.255072470776352e-14
0.2982982982982983 1.928732507663771e-07 1.480378138605718e-14
0.2992992992992993 1.038303667183105e-07 1.133561655768091e-08
0.3003003003003003 9.395936419365339e-16 2.088119377437915e-08
0.3013013013013013 5.88225752940352e-08 2.435814089859228e-14
0.3023023023023023 1.451333775778899e-14 3.52979543283381e-09
0.3033033033033033 1.450858173406242e-07 2.372469443645289e-08
0.3043043043043043 2.092208726329676e-14 1.290260187374365e-08
0.3053053053053053 2.994974865869968e-08 3.647240556222653e-08
0.3063063063063063 7.822712536680294e-08 2.417333645199722e-08
0.3073073073073073 2.375846796373259e-14 1.968834093782896e-13
0.3083083083083083 1.03398407214502e-07 3.825530364374907e-08
0.3093093093093093 1.694917457937724e-07 2.070179769676202e-08
0.3103103103103103 1.114744515789567e-07 3.235502461473081e-08
0.3113113113113113 1.532478601852291e-07 3.241673339749175e-08
0.3123123123123123 9.591627135887402e-08 4.055054482663515e-14
0.3133133133133133 1.751169713100444e-07 2.555657449933557e-08
0.3143143143143143 2.544130285885235e-15 6.117736326005607e-14
0.3153153153153153 7.524219300033113e-15 2.372181072625877e-14
0.3163163163163163 1.363613457590983e-14 8.387508186528398e-09
0.3173173173173173 2.328171139143564e-07 3.472798680611737e-08
0.3183183183183183 3.152161455973035e-14 1.779835805302385e-08
0.3193193193193193 1.042742247308043e-14 2.38990434843758e-08
0.3203203203203203 2.73320156259876e-15 1.818664436771942e-08
0.3213213213213213 1.081458062789464e-07 1.721564691057032e-08
0.3223223223223223 2.484871424417117e-14 1.011515548734552e-12
0.3233233233233233 4.397639109520115e-08 9.857889900989273e-14
0.3243243243243243 9.575626508876567e-08 3.626383075704071e-08
0.3253253253253253 8.969945688586444e-14 4.967946865323806e-14
0.3263263263263263 1.30332228612745e-15 6.50792206107805e-13
0.3273273273273273 1.256577281053348e-13 1.194434714500227e-14
0.3283283283283283 1.217797755698856e-07 4.027607026114845e-08
0.3293293293293293 2.128680270068519e-15 7.189928437819386e-14
0.3303303303303303 1.640082278851402e-07 5.10825645482843e-08
0.3313313313313314 7.790667439018031e-08 4.862427247501963e-14
0.3323323323323323 1.477128196754888e-07 1.3810904868507e-13
0.3333333333333333 1.333866781020555e-07 2.777892366618803e-08
0.3343343343343343 1.212917514715723e-14 3.093901893883476e-08
0.3353353353353353 1.175890285485589e-15 5.824934299566836e-14
0.3363363363363364 7.707624761202811e-08 2.177560591493973e-08
0.3373373373373373 7.027840954042309e-14 5.039831111802332e-08
0.3383383383383383 1.176455838986026e-07 2.593495956234121e-08
0.3393393393393394 1.027864940939383e-15 2.352847559011283e-08
0.3403403403403403 4.949844201978503e-14 1.570750413430166e-08
0.3413413413413414 2.94409153055156e-14 2.877897163283931e-14
0.3423423423423423 6.79753302361387e-15 3.558623528879149e-14
0.3433433433433433 8.156401262751107e-16 9.631237288840335e-15
0.3443443443443444 4.395432070425062e-14 2.888568768745746e-08
0.3453453453453453 1.856394033883604e-07 1.771774008820094e-08
0.3463463463463464 1.547015026272194e-07 2.975436811682085e-14
0.3473473473473473 2.40767849303533e-07 3.40095897251837e-14
0.3483483483483483 1.937074850870497e-07 3.60655811831273e-08
0.3493493493493494 1.615942638527347e-15 4.525535788236896e-14
0.3503503503503503 2.760154361862797e-14 3.192318798094135e-08
0.3513513513513514 1.052636929692153e-07 2.002134179528008e-08
0.3523523523523523 2.671782300397265e-08 3.127399054169685e-14
0.3533533533533533 5.247274544478153e-15 3.705048681009498e-14
0.3543543543543544 1.019611875747429e-07 3.339515515914291e-08
0.3553553553553553 1.608644921927099e-07 3.076381194650157e-13
0.3563563563563564 3.349258621322467e-14 5.442776814961097e-08
0.3573573573573574 2.454929055288341e-07 1.069825675117318e-13
0.3583583583583583 7.210866825617815e-15 3.244450763187914e-08
0.3593593593593594 1.246797915210924e-07 2.509176070492328e-08
0.3603603603603603 1.392393815357326e-07 2.024348141210224e-14
0.3613613613613614 1.241054974784603e-07 1.874937636287766e-08
0.3623623623623624 4.220135906168023e-08 2.418370834645733e-13
0.3633633633633634 2.794581080330509e-13 3.983384937736294e-08
0.3643643643643644 3.863574064052535e-08 3.078203340669569e-08
0.3653653653653653 8.070757973929796e-08 3.788031787860084e-14
0.3663663663663664 1.145710024977834e-07 4.388162486732215e-08
0.3673673673673674 9.713385613590937e-08 6.455109621777057e-09
0.3683683683683684 8.888224324315172e-15 2.991224763961006e-08
0.3693693693693694 2.010246977269973e-07 2.126728170021236e-08
0.3703703703703703 1.860206344511063e-07 6.789440528462721e-14
0.3713713713713714 2.060905051737181e-14 5.447487672839442e-14
0.3723723723723724 2.171516816828596e-14 1.145068929749132e-13
0.3733733733733734 1.733969053290456e-07 3.153863653219069e-14
0.3743743743743744 1.106367814696146e-07 2.1114052858969e-08
0.3753753753753754 2.384422944416574e-14 3.13048601440411e-14
0.3763763763763764 4.652474757697391e-15 1.721277836296012e-08
0.3773773773773774 1.677356409937111e-07 1.74277714607594e-08
0.3783783783783784 6.756734298168933e-08 4.551759977696641e-08
0.3793793793793794 1.349360925899906e-07 2.163324535591872e-14
0.3803803803803804 1.679387972795613e-07 3.800634021716383e-13
0.3813813813813814 2.524159592160746e-14 6.649852754779286e-14
0.3823823823823824 3.976948964912509e-15 3.455334962274261e-08
0.3833833833833834 1.037255976226795e-14 1.059503367412907e-13
0.3843843843843844 1.930975584657481e-14 4.392390493286456e-13
0.3853853853853854 4.102428476822329e-14 5.294561263511698e-08
0.3863863863863864 4.226057212497714e-14 8.900720420930796e-09
0.3873873873873874 1.681379576176953e-07 3.856649271238825e-08
0.3883883883883884 1.202023711767223e-07 1.501478126847305e-13
0.3893893893893894 1.128466956140287e-14 1.744827900274344e-11
0.3903903903903904 4.437948807552285e-08 0.02372217251675453
0.3913913913913914 2.752977944370603e-14 0.04795638628514155
0.3923923923923924 9.6676088691092e-08 0.0721599620128467
0.3933933933933934 1.130527891582399e-07 0.09633227410112657
0.3943943943943944 6.11654824746817e-14 0.1204727044709007
0.3953953953953954 1.693428590232881e-07 0.1445806424942231
0.3963963963963964 2.243659016056123e-14 0.168655484935508
0.3973973973973974 1.756627319949156e-07 0.1926966358934697
0.3983983983983984 3.924333896998573e-14 0.216703506752004
0.3993993993993994 1.717625350204129e-07 0.2406755161361293
0.4004004004004004 7.043081817832058e-08 0.264612089872109
0.4014014014014014 1.48747676736849e-14 0.2885126609537783
0.4024024024024024 5.803805149724437e-08 0.3123766695132771
0.4034034034034034 1.476831699653841e-14 0.3362035627976843
0.4044044044044044 3.049814322633084e-07 0.3599927951494163
0.4054054054054054 1.456365451426974e-07 0.3837438279924442
0.4064064064064064 6.61119867649514e-17 0.4074561298217715
0.4074074074074074 1.634132275707686e-14 0.4311291761994068
0.4084084084084084 8.630578457669681e-15 0.4547624497531042
0.4094094094094094 1.079685978804667e-14 0.4783554401805955
0.4104104104104104 1.60931275557856e-07 0.50190764425694
0.4114114114114114 4.782520669283881e-14 0.5254185658480948
0.4124124124124124 1.128656550298124e-14 0.5488877159272048
0.4134134134134134 1.839503894198577e-07 0.5723146125949725
0.4144144144144144 1.869880899244776e-07 0.5956987811052114
0.4154154154154154 1.243163952678091e-07 0.6190397538938965
0.4164164164164164 1.666348766219697e-07 0.6423370706121121
0.4174174174174174 4.452541376347499e-08 0.6655902781632331
0.4184184184184184 8.087661509248484e-08 0.6887989307441473
0.4194194194194194 9.368516577118309e-08 0.7119625898906355
0.4204204204204204 4.135315152197343e-15 0.7350808245257932
0.4214214214214214 2.762350617610362e-15 0.7581532110140529
0.4224224224224224 1.697445843491032e-07 0.7811793332172288
0.4234234234234234 2.837459865902637e-14 0.8041587825562704
0.4244244244244244 2.016959383756106e-07 0.8270911580755826
0.4254254254254254 1.201368467948918e-07 0.8499760665122323
0.4264264264264264 1.043383927707663e-07 0.8728131223683699
0.4274274274274275 1.604984189602194e-13 0.8956019479887265
0.4284284284284284 1.212334156670997e-13 0.9183421736406796
0.4294294294294294 1.718695192378498e-07 0.9410334375994103
0.4304304304304304 1.974430712448177e-14 0.9636753862370502
0.4314314314314314 4.564403388251307e-15 0.9862676741151476
0.4324324324324325 2.373685541511628e-14 1.008809964082045
0.4334334334334334 1.210190560146197e-07 1.031301927374227
0.4344344344344344 5.105338754830097e-14 1.053743243721696
0.4354354354354354 2.238925439502119e-07 1.076133601457695
0.4364364364364364 1.726314197086288e-14 1.098472697632744
0.4374374374374375 5.280805285235024e-15 1.120760238133244
0.4384384384384384 1.657816286503206e-07 1.142995937803975
0.4394394394394394 3.663468205532738e-14 1.165179520575958
0.4404404404404405 3.216049584533457e-15 1.187310719597936
0.4414414414414414 5.883365734815583e-15 1.209389277372933
0.4424424424424425 7.435608006259287e-14 1.231414945899591
0.4434434434434434 2.413663892660822e-07 1.25338748681836
0.4444444444444444 6.940838336804374e-14 1.275306671562086
0.4454454454454455 1.86835097811042e-14 1.297172281511858
0.4464464464464464 1.928744409911518e-07 1.318984108158239
0.4474474474474475 1.664735176869464e-07 1.340741953266733
0.4484484484484484 3.102670586143247e-08 1.362445629049687
0.4494494494494494 1.723391635304414e-15 1.384094958342176
0.4504504504504505 2.234578714991085e-07 1.405689774784407
0.4514514514514514 1.209866909322518e-07 1.42722992300907
0.4524524524524525 1.459018926744487e-15 1.448715258834754
0.4534534534534534 2.352117844271026e-14 1.470145649464395
0.4544544544544545 2.304450178127644e-07 1.491520973690565
0.4554554554554555 8.467234854745682e-15 1.512841122105957
0.4564564564564564 1.096241919639598e-14 1.534105997319812
0.4574574574574575 1.176979665772032e-07 1.55531551418208
0.4584584584584585 1.079862265224881e-07 1.576469600011689
0.4594594594594595 2.633245678611549e-14 1.597568194833006
0.4604604604604605 1.166485111467977e-07 1.618611251617899
0.4614614614614614 2.971207985408935e-14 1.639598736535462
0.4624624624624625 2.0260836385109e-16 1.660530629206992
0.4634634634634635 1.693866570371415e-07 1.681406922969936
0.4644644644644645 1.903585513605996e-07 1.70222762514694
0.4654654654654655 2.647799606992873e-15 1.722992757323699
0.4664664664664664 1.910136878723137e-07 1.743702355632917
0.4674674674674675 7.295317946773542e-15 1.764356471046337
0.4684684684684685 5.644988376794662e-15 1.784955169674438
0.4694694694694695 3.765085709531645e-14 1.80549853307285
0.4704704704704705 4.240916640304301e-14 1.825986658558018
0.4714714714714714 3.842180575009166e-14 1.846419659528898
0.4724724724724725 1.556934497718214e-07 1.866797665798333
0.4734734734734735 7.339879903986846e-08 1.887120823931201
0.4744744744744745 6.895521990480276e-08 1.907389297591356
0.4754754754754755 4.321134539549035e-14 1.927603267896272
0.4764764764764765 1.895803516109459e-07 1.947762933780329
0.4774774774774775 3.811712248744965e-14 1.967868512365784
0.4784784784784785 9.245833546246112e-16 1.98792023934266
0.4794794794794795 2.231546533163698e-14 2.007918369356327
0.4804804804804805 2.517465383217672e-14 2.02786317640365
0.4814814814814815 1.133253194625884e-07 2.047754954237202
0.4824824824824825 2.720069780166815e-13 2.067594016777755
0.4834834834834835 3.908383913667919e-08 2.087380698534508
0.4844844844844845 1.101524970540152e-07 2.107115355033701
0.4854854854854855 1.473863230970518e-14 2.126798363254649
0.4864864864864865 4.283156269035443e-08 2.146430122073694
0.4874874874874875 6.890090226742971e-15 2.166011052714861
0.4884884884884885 5.396081424251922e-15 2.185541599208686
0.4894894894894895 2.660661298616226e-07 2.205022228856826
0.4904904904904905 3.212400641673284e-07 2.224453432703474
0.4914914914914915 2.599645192377142e-14 2.243835726012884
0.4924924924924925 1.684710654718715e-07 2.26316964875225
0.4934934934934935 2.656627724390382e-15 2.282455766079542
0.4944944944944945 8.983860383784805e-16 2.301694668835906
0.4954954954954955 1.751208031922009e-14 2.320886974041076
0.4964964964964965 1.992888669768227e-07 2.340033325392596
0.4974974974974975 2.104048961227368e-15 2.359134393766297
0.4984984984984985 3.851682377485195e-15 2.378190877718234
0.4994994994994995 1.72328714441669e-07 2.397203503986173
0.5005005005005005 7.708083869696824e-08 2.416173027990729
0.5015015015015015 6.929260340106168e-08 2.435100234332858
0.5025025025025025 2.057122919672636e-07 2.453985937288494
0.5035035035035035 4.326575757608622e-15 2.472830981297304
0.5045045045045045 2.118049264146046e-07 2.491636241444406
0.5055055055055055 4.065669798924032e-15 2.510402623933055
0.5065065065065065 1.963953357732102e-07 2.529131066546447
0.5075075075075075 1.353930792612259e-07 2.547822539096495
0.5085085085085085 3.111711496075559e-14 2.566478043857485
0.5095095095095095 1.604214558198057e-07 2.585098615981029
0.5105105105105106 2.18346903197248e-07 2.60368532389069
0.5115115115115115 1.798367898494824e-07 2.622239269653841
0.5125125125125125 3.083692755357558e-14 2.640761589325231
0.5135135135135135 3.626627965747765e-14 2.659253453262374
0.5145145145145145 1.373834606367435e-15 2.677716066405651
0.5155155155155156 6.464636381606128e-08 2.696150668522439
0.5165165165165165 1.106181206730304e-07 2.714558534408671
0.5175175175175175 1.662110322019589e-07 2.732940974045877
0.5185185185185185 3.685061523299365e-14 2.751299332706831
0.5195195195195195 1.156129961595825e-14 2.769634991007483
0.5205205205205206 1.477702235640675e-15 2.787949364897763
0.5215215215215215 3.274174423392365e-14 2.806243905588482
0.5225225225225225 1.292845622335548e-14 2.824520099406155
0.5235235235235235 1.313198280706705e-14 2.842779467572805
0.5245245245245245 7.741829327545028e-14 2.861023565902655
0.5255255255255256 4.389569681757622e-07 2.879253984410851
0.5265265265265265 2.080732658511134e-07 2.897472346827016
0.5275275275275275 8.965644526708547e-08 2.915680310008287
0.5285285285285285 1.690347356021226e-15 2.933879563244175
0.5295295295295295 6.989046194241239e-08 2.952071827447126
0.5305305305305306 2.581747870094284e-07 2.970258854221626
0.5315315315315315 1.437034131647207e-07 2.988442424805772
0.5325325325325325 2.099487411490982e-14 3.006624348878081
0.5335335335335335 8.384109992667407e-08 3.024806463222576
0.5345345345345346 1.861780518500294e-07 3.042990630246086
0.5355355355355356 2.130912087079693e-07 3.061178736342379
0.5365365365365365 2.790417230370867e-07 3.079372690094393
0.5375375375375375 7.903266522657752e-08 3.097574420313002
0.5385385385385385 9.267665052640315e-08 3.115785873903419
0.5395395395395396 6.752268905193784e-08 3.134009013556982
0.5405405405405406 3.777900582027898e-07 3.152245815263387
0.5415415415415415 2.163095296012746e-07 3.170498265641904
0.5425425425425425 2.053102621509251e-08 3.18876835908615
0.5435435435435435 2.641686694564007e-07 3.20705809472565
0.5445445445445446 6.1270022432096e-08 3.225369473200278
0.5455455455455456 5.519217261945355e-14 3.243704493250434
0.5465465465465466 3.101099634198599e-14 3.262065148126397
0.5475475475475475 3.637956216984285e-07 3.280453421819225
0.5485485485485485 1.18899807709743e-14 3.298871285119339
0.5495495495495496 4.662123382514441e-14 3.317320691511322
0.5505505505505506 8.315354484523978e-14 3.335803572912087
0.5515515515515516 5.54861034986697e-14 3.354321835264708
0.5525525525525525 1.873723529470359e-07 3.372877354000891
0.5535535535535535 5.141957914581649e-15 3.391471969385236
0.5545545545545546 1.743618264452147e-14 3.410107481760887
0.5555555555555556 1.735100850868454e-13 3.428785646711796
0.5565565565565566 5.888420909657e-15 3.447508170166027
0.5575575575575575 1.21996250562324e-14 3.466276703459051
0.5585585585585585 3.894581631820774e-07 3.48509283838417
0.5595595595595596 3.084413009256506e-15 3.503958102254631
0.5605605605605606 2.005227222593202e-14 3.522873953004892
0.5615615615615616 1.494764840702817e-07 3.541841774359857
0.5625625625625625 1.013285971784448e-14 3.560862871102506
0.5635635635635635 1.084132305135548e-07 3.579938464469619
0.5645645645645646 2.665850403576654e-07 3.599069687706529
0.5655655655655656 2.357272409236352e-12 3.618257581813755
0.5665665665665666 4.129239797666773e-14 3.637503091514125
0.5675675675675675 3.164146940377131e-14 3.656807061473015
0.5685685685685685 1.00034432661159e-13 3.676170232801026
0.5695695695695696 2.381893796541655e-07 3.695593239865801
0.5705705705705706 2.354210629544272e-07 3.715076607443144
0.5715715715715716 2.149485242490055e-14 3.734620748228004
0.5725725725725725 3.349041534234184e-14 3.75422596073175
0.5735735735735735 3.441979449960305e-07 3.77389242758253
0.5745745745745746 1.728949469143218e-14 3.793620214246994
0.5755755755755756 2.661218145120683e-15 3.813409268186258
0.5765765765765766 2.198331508886169e-07 3.833259418455969
0.5775775775775776 1.073984841356832e-13 3.853170375757579
0.5785785785785785 8.407340533478176e-15 3.873141732941911
0.5795795795795796 2.18689622466466e-07 3.893172965965446
0.5805805805805806 2.213115588015867e-14 3.913263435292708
0.5815815815815816 9.034494696463077e-14 3.933412387736543
0.5825825825825826 2.28868617707983e-07 3.953618958723709
0.5835835835835835 1.325879691595735e-07 3.97388217496906
0.5845845845845846 2.532943309753801e-14 3.994200957539236
0.5855855855855856 1.797926435070372e-07 4.014574125283624
0.5865865865865866 2.830974786396958e-14 4.03500039860582
0.5875875875875876 1.509830943606159e-14 4.055478403550964
0.5885885885885885 1.054383562205582e-07 4.076006676175359
0.5895895895895896 9.505060873201065e-15 4.096583667170006
0.5905905905905906 2.135880722779305e-07 4.117207746704332
0.5915915915915916 1.774729560638331e-07 4.137877209456239
0.5925925925925926 1.785402612549593e-14 4.158590279795408
0.5935935935935935 7.797289569692246e-15 4.179345117086052
0.5945945945945946 3.154710395084856e-07 4.200139821073422
0.5955955955955956 3.150530062004725e-07 4.220972437324532
0.5965965965965966 1.725176620753159e-07 4.241840962687884
0.5975975975975976 4.335612707120574e-07 4.262743350743144
0.5985985985985987 9.984796390632286e-13 4.283677517212252
0.5995995995995996 3.525034581609248e-07 4.304641345302041
0.6006006006006006 7.045018384180323e-14 4.325632690956179
0.6016016016016016 2.068861810147773e-07 4.346649387990357
0.6026026026026026 3.647332262758303e-07 4.367689253090899
0.6036036036036037 3.417426755267916e-07 4.388750090658306
0.6046046046046046 9.238362974504195e-08 4.409829697477377
0.6056056056056056 2.60635176859939e-07 4.43092586720161
0.6066066066066066 2.307118732882955e-15 4.452036394638418
0.6076076076076076 2.367365922464803e-15 4.47315907982589
0.6086086086086087 8.838571809923763e-08 4.494291731893313
0.6096096096096096 2.288473968966453e-07 4.515432172700238
0.6106106106106106 3.891953396224097e-07 4.536578240248877
0.6116116116116116 1.470285566237745e-14 4.557727791870336
0.6126126126126126 2.29158136534504e-13 4.57887870718175
0.6136136136136137 9.701757889932385e-14 4.600028890817633
0.6146146146146146 7.4624007294072e-14 4.621176274937224
0.6156156156156156 3.538307917740556e-14 4.64231882151146
0.6166166166166166 5.303804764651699e-14 4.663454524394975
0.6176176176176176 3.156498456584913e-14 4.684581411189408
0.6186186186186187 1.649026346000031e-13 4.705697544903237
0.6196196196196196 3.957178230672193e-07 4.726801025417517
0.6206206206206206 3.276993458704185e-07 4.747889990764157
0.6216216216216216 1.74561488783837e-07 4.768962618224667
0.6226226226226226 4.165589901719118e-07 4.790017125260181
0.6236236236236237 2.282047810415845e-07 4.811051770279015
0.6246246246246246 1.015040987148443e-13 4.832064853252758
0.6256256256256256 4.439280175321933e-14 4.853054716189501
0.6266266266266266 9.111135352707217e-14 4.874019743472214
0.6276276276276276 6.376382960499001e-14 4.894958362073067
0.6286286286286287 1.19920109493587e-13 4.915869041651158
0.6296296296296297 2.12116894943568e-07 4.936750294542746
0.6306306306306306 1.160725730251434e-07 4.957600675652564
0.6316316316316316 4.666177870369374e-07 4.978418782254063
0.6326326326326326 4.295052571517864e-07 4.999203253706558
0.6336336336336337 8.962069912869091e-14 5.019952771097284
0.6346346346346347 1.040524769762975e-13 5.04066605681416
0.6356356356356356 8.986675038619221e-14 5.061341874058466
0.6366366366366366 2.099927349658018e-13 5.081979026300957
0.6376376376376376 3.380547675093116e-13 5.102576356690931
0.6386386386386387 4.218863450930417e-07 5.123132747420742
0.6396396396396397 1.316462360967719e-13 5.14364711905352
0.6406406406406406 3.791832808516661e-13 5.164118429818784
0.6416416416416416 4.590426734079038e-07 5.184545674879546
0.6426426426426426 3.235994484680057e-07 5.204927885576816
0.6436436436436437 3.473982393009692e-07 5.225264128654478
0.6446446446446447 6.824647455818001e-07 5.245553505469742
0.6456456456456456 1.129080661206453e-12 5.265795151190297
0.6466466466466466 4.293541051747336e-07 5.285988233984271
0.6476476476476476 4.042737594503259e-13 5.306131954203895
0.6486486486486487 1.396223713457232e-07 5.326225543565981
0.6496496496496497 5.683923009519675e-13 5.346268264332469
0.6506506506506506 7.108235270882688e-07 5.366259408492223
0.6516516516516516 1.088746643618442e-06 5.386198296947042
0.6526526526526526 4.790806170709361e-12 5.406084278702105
0.6536536536536537 1.316852965479048e-06 5.425916730065041
0.6546546546546547 1.480498889956659e-11 5.445695053852494
0.6556556556556556 1.517600497442652e-11 5.465418678606855
0.6566566566566566 6.267966874471646e-12 5.485087057823926
0.6576576576576577 0.005312522409859965 5.504699669192283
0.6586586586586587 0.02985439522927756 5.524256013846061
0.6596596596596597 0.05430435070734602 5.543755615630273
0.6606606606606606 0.07866330543972083 5.563198020381145
0.6616616616616616 0.1029321560509282 5.582582795220548
0.6626626626626627 0.1271117795496798 5.601909527865649
0.6636636636636637 0.1512030331740309 5.621177825953112
0.6646646646646647 0.1752067552919439 5.640387316380901
0.6656656656656657 0.1991237657921775 5.659537644663711
0.6666666666666666 0.222954866699043 5.678628474305365
0.6676676676676677 0.2467008426306086 5.697659486187344
0.6686686686686687 0.2703624613104219 5.716630377972407
0.6696696696696697 0.2939404740437766 5.735540863525362
0.6706706706706707 0.3174356161818651 5.754390672348812
0.6716716716716716 0.3408486075620426 5.773179549034846
0.6726726726726727 0.3641801529400919 5.791907252732289
0.6736736736736737 0.3874309424097335 5.810573556629791
0.6746746746746747 0.410601651803091 5.829178247453981
0.6756756756756757 0.4336929430815759 5.847721124981618
0.6766766766766766 0.4567054647101323 5.866202001568306
0.6776776776776777 0.4796398520265208 5.884620701690578
0.6786786786786787 0.5024967275902549 5.902977061501587
0.6796796796796797 0.5252767015237232 5.921270928402346
0.6806806806806807 0.5479803718468751 5.939502160625606
0.6816816816816816 0.5706083247914858 5.957670626833034
0.6826826826826827 0.593161135112567 5.975776205725758
0.6836836836836837 0.61563936638867 5.993818785667274
0.6846846846846847 0.6380435713130878 6.011798264319403
0.6856856856856857 0.6603742919702769 6.029714548289662
0.6866866866866866 0.6826320601113345 6.047567552790675
0.6876876876876877 0.7048173974174622 6.06535720131096
0.6886886886886887 0.7269308157533774 6.083083425297175
0.6896896896896897 0.7489728174152723 6.100746163846851
0.6906906906906907 0.7709438953715206 6.118345363411556
0.6916916916916916 0.7928445334926957 6.135880977510773
0.6926926926926927 0.8146752067786274 6.153352966455166
0.6936936936936937 0.8364363815766037 6.17076129708019
0.6946946946946947 0.8581285157906119 6.188105942487429
0.6956956956956957 0.8797520590894604 6.20538688179774
0.6966966966966966 0.9013074531042057 6.222604099909684
0.6976976976976977 0.9227951316212258 6.239757587269788
0.6986986986986987 0.9442155207695588 6.256847339648658
0.6996996996996997 0.9655690392039641 6.273873357925856
0.7007007007007007 0.9868560982789122 6.290835647883152
0.7017017017017017 1.008077102221981 6.307734220003735
0.7027027027027027 1.029232448298594 6.324569089280234
0.7037037037037037 1.05032252697394 6.34134027502838
0.7047047047047047 1.071347722069737 6.358047800707906
0.7057057057057057 1.092308410916644 6.374691693750623
0.7067067067067067 1.113204964500919 6.391271985393209
0.7077077077077077 1.13403774760948 6.407788710517687
0.7087087087087087 1.154807118968311 6.424241907496995
0.7097097097097097 1.175513431378944 6.440631618045947
0.7107107107107107 1.196157031849827 6.456957887078333
0.7117117117117117 1.216738261724112 6.473220762568618
0.7127127127127127 1.237257456804658 6.489420295419838
0.7137137137137137 1.257714947474957 6.505556539334806
0.7147147147147147 1.27811105881731 6.521629550693034
0.7157157157157157 1.298446110726575 6.537639388432948
0.7167167167167167 1.318720418022503 6.553586113936698
0.7177177177177178 1.338934290557493 6.569469790920781
0.7187187187187187 1.359088033322251 6.585290485330002
0.7197197197197197 1.379181946548881 6.601048265235704
0.7207207207207207 1.399216325810342 6.616743200737782
0.7217217217217218 1.419191462118043 6.632375363870318
0.7227227227227228 1.439107642016187 6.647944828510542
0.7237237237237237 1.458965147674539 6.663451670291637
0.7247247247247247 1.478764256977696 6.678895966518938
0.7257257257257257 1.498505243613015 6.69427779608866
0.7267267267267268 1.518188377156152 6.70959723941036
0.7277277277277278 1.537813923153041 6.724854378331744
0.7287287287287287 1.557382143201649 6.740049296067368
0.7297297297297297 1.576893295030911 6.755182077128518
0.7307307307307307 1.596347632577153 6.770252807257055
0.7317317317317318 1.615745406059114 6.785261573361799
0.7327327327327328 1.635086862051519 6.800208463456286
0.7337337337337337 1.654372243555756 6.815093566599574
0.7347347347347347 1.673601790069166 6.829916972840366
0.7357357357357357 1.69277573765387 6.844678773160378
0.7367367367367368 1.711894319001689 6.859379059424098
0.7377377377377378 1.730957763499245 6.874017924325979
0.7387387387387387 1.74996629729075 6.888595461343881
0.7397397397397397 1.768920143339628 6.903111764690434
0.7407407407407407 1.787819521487994 6.917566929270482
0.7417417417417418 1.806664648515462 6.931961050635564
0.7427427427427428 1.825455738196346 6.946294224944301
0.7437437437437437 1.844193001355031 6.960566548922145
0.7447447447447447 1.862876645921047 6.974778119822826
0.7457457457457457 1.881506876981164 6.988929035392131
0.7467467467467468 1.900083896832733 7.003019393832682
0.7477477477477478 1.918607905033328 7.01704929376975
0.7487487487487487 1.937079098450507 7.031018834219684
0.7497497497497497 1.95549767131039 7.044928114557783
0.7507507507507507 1.973863815245481 7.058777234489151
0.7517517517517518 1.992177719339786 7.072566294019507
0.7527527527527528 2.010439570174692 7.086295393428597
0.7537537537537538 2.028649551873045 7.099964633242895
0.7547547547547547 2.046807846142557 7.113574114210681
0.7557557557557557 2.064914632317691 7.127123937277787
0.7567567567567568 2.082970087400779 7.14061420356483
0.7577577577577578 2.100974386102985 7.154045014344217
0.7587587587587588 2.11892770088348 7.167416471019187
0.7597597597597597 2.136830201987812 7.180728675103587
0.7607607607607607 2.154682057486357 7.193981728201739
0.7617617617617618 2.172483433310393 7.20717573199047
0.7627627627627628 2.190234493289239 7.220310788200695
0.7637637637637638 2.20793539918486 7.233386998600224
0.7647647647647647 2.225586310727006 7.246404464977623
0.7657657657657657 2.243187385647031 7.259363289126363
0.7667667667667668 2.260738779710679 7.272263572830007
0.7677677677677678 2.278240646751306 7.28510541784725
0.7687687687687688 2.295693138700965 7.297888925899181
0.7697697697697697 2.313096405622266 7.310614198655496
0.7707707707707707 2.330450595738184 7.323281337722091
0.7717717717717718 2.347755855462503 7.335890444629515
0.7727727727727728 2.365012329428722 7.348441620820906
0.7737737737737738 2.382220160518978 7.360934967641947
0.7747747747747747 2.399379489892023 7.373370586329899
0.7757757757757757 2.416490457010656 7.385748578004024
0.7767767767767768 2.433553199668882 7.398069043656008
0.7777777777777778 2.450567854018073 7.410332084141543
0.7787787787787788 2.467534554593172 7.422537800171106
0.7797797797797797 2.48445343433801 7.434686292302292
0.7807807807807807 2.501324624629868 7.446777660932328
0.7817817817817818 2.518148255304248 7.458812006290169
0.7827827827827828 2.534924454678642 7.470789428430123
0.7837837837837838 2.551653349576026 7.482710027225171
0.7847847847847848 2.568335065347888 7.494573902360821
0.7857857857857858 2.584969725896424 7.506381153328729
0.7867867867867868 2.601557453697342 7.518131879422004
0.7877877877877878 2.618098369820804 7.529826179729212
0.7887887887887888 2.634592593953144 7.541464153129731
0.7897897897897898 2.651040244417831 7.553045898289169
0.7907907907907908 2.667441438195657 7.564571513654778
0.7917917917917918 2.683796290944961 7.576041097451372
0.7927927927927928 2.700104917021225 7.587454747677322
0.7937937937937938 2.716367429496594 7.598812562101427
0.7947947947947948 2.732583940179024 7.610114638258848
0.7957957957957958 2.748754559630414 7.621361073448206
0.7967967967967968 2.764879397185394 7.632551964728719
0.7977977977977978 2.780958560968991 7.643687408917238
0.7987987987987988 2.796992157914502 7.654767502585871
0.7997997997997998 2.812980293780448 7.665792342059345
0.8008008008008008 2.828923073168125 7.676762023413092
0.8018018018018018 2.844820599537785 7.687676642471123
0.8028028028028028 2.860672975225132 7.698536294804253
0.8038038038038038 2.876480301457798 7.709341075727964
0.8048048048048048 2.892242678370771 7.720091080301672
0.8058058058058059 2.907960205021848 7.730786403326659
0.8068068068068068 2.923632979407502 7.741427139345228
0.8078078078078078 2.939261098477175 7.752013382639311
0.8088088088088088 2.954844658148439 7.762545227229596
0.8098098098098098 2.970383753321246 7.773022766874683
0.8108108108108109 2.985878477892352 7.783446095070788
0.8118118118118118 3.001328924769179 7.793815305050262
0.8128128128128128 3.016735185883638 7.804130489781613
0.8138138138138138 3.032097352205465 7.814391741969284
0.8148148148148148 3.047415513755679 7.824599154052732
0.8158158158158159 3.062689759619439 7.834752818206872
0.8168168168168168 3.077920177959262 7.844852826341721
0.8178178178178178 3.09310685602708 7.854899270102279
0.8188188188188188 3.108249880177069 7.864892240868554
0.8198198198198198 3.123349335877601 7.874831829755773
0.8208208208208209 3.138405307723426 7.884718127615087
0.8218218218218218 3.153417879447417 7.894551225032946
0.8228228228228228 3.168387133931944 7.904331212332114
0.8238238238238238 3.183313153220535 7.914058179572011
0.8248248248248248 3.198196018529071 7.923732216548698
0.8258258258258259 3.21303581025672 7.933353412796622
0.8268268268268268 3.227832607996767 7.942921857587673
0.8278278278278278 3.242586490547453 7.952437639933088
0.8288288288288288 3.257297535922385 7.96190084858363
0.8298298298298298 3.27196582136081 7.971311572030417
0.8308308308308309 3.286591423338015 7.980669898505781
0.8318318318318318 3.30117441757496 7.989975915984076
0.8328328328328328 3.315714879048524 7.999229712182502
0.8338338338338338 3.330212882001056 8.008431374562466
0.8348348348348348 3.344668499949727 8.017580990329945
0.8358358358358359 3.359081805696206 8.026678646436981
0.8368368368368369 3.373452871335767 8.03572442958288
0.8378378378378378 3.387781768266438 8.04471842621423
0.8388388388388388 3.402068567197929 8.053660722527376
0.8398398398398398 3.41631333816039 8.062551404468797
0.8408408408408409 3.430516150513259 8.071390557736274
0.8418418418418419 3.444677072953729 8.080178267780445
0.8428428428428428 3.458796173525053 8.088914619805829
0.8438438438438438 3.472873519625038 8.097599698771658
0.8448448448448449 3.48690917801415 8.106233589394058
0.8458458458458459 3.500903214823521 8.114816376146601
0.8468468468468469 3.514855695562703 8.123348143261667
0.8478478478478478 3.528766685127917 8.131828974731876
0.8488488488488488 3.542636247809316 8.140258954311721
0.8498498498498499 3.556464447298661 8.14863816551828
0.8508508508508509 3.570251346697018 8.15696669163318
0.8518518518518519 3.583997008521711 8.165244615703557
0.8528528528528528 3.597701494713908 8.173472020543507
0.8538538538538538 3.611364866645546 8.18164898873558
0.8548548548548549 3.624987185126407 8.189775602632279
0.8558558558558559 3.638568510411142 8.19785194435689
0.8568568568568569 3.652108902205901 8.205878095805957
0.8578578578578578 3.665608419675298 8.213854138649541
0.8588588588588588 3.679067121448869 8.221780154333327
0.8598598598598599 3.692485065627615 8.22965622407995
0.8608608608608609 3.705862309790465 8.237482428890338
0.8618618618618619 3.719198911000739 8.245258849545113
0.8628628628628628 3.732494925812174 8.252985566606036
0.8638638638638638 3.74575041027531 8.260662660417632
0.8648648648648649 3.758965419943458 8.26829021110839
0.8658658658658659 3.772140009878664 8.275868298592407
0.8668668668668669 3.785274234657701 8.283397002570691
0.8678678678678678 3.798368148377884 8.290876402532493
0.8688688688688688 3.811421804662812 8.298306577756966
0.8698698698698699 3.824435256667913 8.305687607314855
0.8708708708708709 3.837408557086212 8.313019570068962
0.8718718718718719 3.85034175815383 8.32030254467691
0.8728728728728729 3.86323491165516 8.327536609591265
0.8738738738738738 3.876088068928599 8.334721843061992
0.8748748748748749 3.888901280871536 8.341858323137288
0.8758758758758759 3.901674597945762 8.348946127665331
0.8768768768768769 3.914408070182446 8.35598533429544
0.8778778778778779 3.927101747187304 8.362976020479513
0.8788788788788788 3.939755678145686 8.3699182634737
0.8798798798798799 3.952369911827265 8.376812140339405
0.8808808808808809 3.964944496591154 8.383657727945211
0.8818818818818819 3.9774794803906 8.390455102967584
0.8828828828828829 3.989974910777709 8.39720434189293
0.8838838838838838 4.002430834908187 8.403905521018448
0.8848848848848849 4.014847299545846 8.410558716453904
0.8858858858858859 4.027224351067279 8.417164004122695
0.8868868868868869 4.039562035466393 8.423721459763303
0.8878878878878879 4.051860398358563 8.430231158930859
0.8888888888888888 4.064119484985283 8.436693176998105
0.8898898898898899 4.076339340218533 8.443107589156964
0.8908908908908909 4.088520008564752 8.449474470420114
0.8918918918918919 4.100661534169246 8.45579389562146
0.8928928928928929 4.112763960820327 8.462065939418764
0.8938938938938938 4.124827331953351 8.468290676293494
0.8948948948948949 4.136851690654891 8.474468180553501
0.8958958958958959 4.148837079666527 8.480598526333058
0.8968968968968969 4.160783541388932 8.486681787595138
0.8978978978978979 4.172691117885774 8.492718038132297
0.8988988988988988 4.184559850887568 8.498707351567724
0.8998998998998999 4.196389781795363 8.504649801356971
0.9009009009009009 4.208180951684492 8.51054546078905
0.9019019019019019 4.219933401308497 8.516394402986908
0.9029029029029029 4.231647171102471 8.522196700910362
0.9039039039039038 4.243322301186892 8.527952427355748
0.9049049049049049 4.254958831371092 8.53366165495768
0.9059059059059059 4.266556801156792 8.539324456190686
0.9069069069069069 4.278116249741623 8.544940903369653
0.9079079079079079 4.289637216022417 8.550511068651678
0.908908908908909 4.301119738598834 8.556035024037033
0.9099099099099099 4.312563855776325 8.561512841370126
0.9109109109109109 4.323969605569963 8.566944592340962
0.9119119119119119 4.335337025707299 8.572330348486348
0.9129129129129129 4.346666153631667 8.577670181190864
0.913913913913914 4.357957026505456 8.58296416168799
0.9149149149149149 4.36920968121332 8.588212361061549
0.9159159159159159 4.380424154365067 8.59341485024661
0.9169169169169169 4.391600482298898 8.598571700030494
0.9179179179179179 4.402738701084441 8.603682981054529
0.918918918918919 4.41383884652564 8.608748763814139
0.9199199199199199 4.424900954163852 8.613769118661011
0.9209209209209209 4.435925059280741 8.61874411580378
0.9219219219219219 4.446911196900968 8.623673825308463
0.9229229229229229 4.457859401795469 8.628558317100874
0.923923923923924 4.468769708483841 8.633397660966798
0.924924924924925 4.479642151237466 8.638191926553104
0.9259259259259259 4.490476764082068 8.642941183369265
0.9269269269269269 4.50127358080047 8.64764550078799
0.9279279279279279 4.512032634935456 8.652304948046597
0.928928928928929 4.522753959792176 8.656919594247888
0.92992992992993 4.533437588440927 8.66148950836125
0.9309309309309309 4.544083553719869 8.666014759223664
0.9319319319319319 4.554691888237188 8.670495415540929
0.9329329329329329 4.56526262437426 8.674931545888306
0.933933933933934 4.575795794287518 8.679323218711946
0.934934934934935 4.586291429911408 8.68367050232991
0.9359359359359359 4.596749562960613 8.687973464932742
0.9369369369369369 4.607170224932582 8.692232174584969
0.9379379379379379 4.617553447109817 8.696446699225904
0.938938938938939 4.627899260562426 8.700617106670618
0.93993993993994 4.638207696150205 8.704743464610971
0.9409409409409409 4.648478784525333 8.708825840616756
0.9419419419419419 4.658712556134188 8.712864302136486
0.9429429429429429 4.668909041220136 8.716858916498378
0.943943943943944 4.679068269825289 8.720809750911474
0.944944944944945 4.689190271793087 8.724716872466653
0.9459459459459459 4.699275076770356 8.728580348137323
0.9469469469469469 4.709322714209336 8.732400244780752
0.9479479479479479 4.719333213370095 8.73617662913899
0.948948948948949 4.729306603322456 8.739909567839254
0.94994994994995 4.739242912948161 8.74359912739579
0.9509509509509509 4.749142170942921 8.74724537421015
0.9519519519519519 4.759004405818548 8.750848374572643
0.9529529529529529 4.768829645904871 8.754408194662712
0.953953953953954 4.778617919351814 8.757924900550272
0.954954954954955 4.788369254131307 8.761398558196985
0.9559559559559559 4.79808367803934 8.764829233456238
0.9569569569569569 4.807761218697926 8.768216992075146
0.9579579579579579 4.81740190355694 8.771561899694584
0.958958958958959 4.827005759895929 8.774864021850853
0.95995995995996 4.836572814826293 8.778123423976409
0.960960960960961 4.846103095292865 8.781340171400302
0.9619619619619619 4.855596628075796 8.78451432934963
0.9629629629629629 4.865053439792604 8.787645962950906
0.963963963963964 4.874473556899683 8.790735137229541
0.964964964964965 4.883857005694206 8.793781917112382
0.965965965965966 4.893203812315899 8.796786367427478
0.9669669669669669 4.902514002748824 8.799748552905937
0.9679679679679679 4.911787602823026 8.802668538181855
0.968968968968969 4.921024638216216 8.805546387794218
0.96996996996997 4.93022513445566 8.808382166186826
0.970970970970971 4.939389116919613 8.811175937710491
0.9719719719719719 4.948516610839152 8.813927766622529
0.972972972972973 4.957607641299596 8.816637717089057
0.973973973973974 4.966662233242459 8.819305853184556
0.974974974974975 4.975680411466764 8.821932238894052
0.975975975975976 4.984662200630779 8.824516938113321
0.9769769769769769 4.993607625253556 8.82706001464981
0.977977977977978 5.002516709716416 8.829561532223877
0.978978978978979 5.011389478264662 8.832021554469591
0.97997997997998 5.020225955008857 8.834440144935664
0.980980980980981 5.029026163926677 8.83681736708634
0.9819819819819819 5.037790128864025 8.83915328430202
0.982982982982983 5.046517873536748 8.841447959880988
0.983983983983984 5.055209421532141 8.843701457039659
0.984984984984985 5.063864796310095 8.845913838913528
0.985985985985986 5.072484021205041 8.848085168558747
0.9869869869869869 5.081067119426737 8.850215508951926
0.987987987987988 5.08961411406221 8.852304922992346
0.988988988988989 5.098125028076951 8.854353473501972
0.98998998998999 5.106599884316206 8.856361223226937
0.990990990990991 5.115038705506443 8.858328234838021
0.991991991991992 5.123441514256812 8.8602545709319
0.992992992992993 5.131808333060193 8.86214029403223
0.993993993993994 5.140139184294766 8.863985466589813
0.994994994994995 5.148434090225273 8.865790150984733
0.995995995995996 5.156693073004305 8.867554409526543
0.996996996996997 5.164916154673489 8.86927830445504
0.997997997997998 5.173103357165004 8.870961897941774
0.998998998998999 5.181254702302542 8.872605252090846
1 5.189370211802837 8.87420842893966


==> results/shifts/backup/output_error_shifts_en_case57_bt1.dat <==
0 0 0.0001 0.005393870093577484
0 1 0.0005 0.005392151890058167
0 2 0.001 0.005388300913837799
0 3 0.005 0.005357759385157817
0 4 0.01 0.005320583168010971
0 5 0.05 0.005060014223290472
0 6 0.1 0.004815099858533993
0 7 0.5 0.004877945693233114

1 0 0.0001 0.01204276685334697
1 1 0.0005 0.01202993922716958
1 2 0.001 0.01198431129637314
1 3 0.005 0.05610311246323622
1 4 0.01 0.06041900412467505
1 5 0.05 0.05740569519285996
1 6 0.1 0.05423228245292835
1 7 0.5 0.03681777505521142

2 0 0.0001 NaN
2 1 0.0005 NaN
2 2 0.001 NaN
2 3 0.005 NaN
2 4 0.01 NaN
2 5 0.05 NaN
2 6 0.1 NaN
2 7 0.5 0.008366392426700503

3 0 0.0001 0.53605811836491
3 1 0.0005 0.07181041753416793
3 2 0.001 0.04020715248222559
3 3 0.005 0.004491764065839225
3 4 0.01 0.003994895957077763
3 5 0.05 NaN
3 6 0.1 NaN
3 7 0.5 NaN

4 0 0.0001 0.0074428423321848
4 1 0.0005 0.008891017721621645
4 2 0.001 0.0007846703672597705
4 3 0.005 NaN
4 4 0.01 490.7577764189468
4 5 0.05 NaN
4 6 0.1 NaN
4 7 0.5 NaN

5 0 0.0001 0.04319172985024358
5 1 0.0005 0.02075865333904644
5 2 0.001 0.01583107175240144
5 3 0.005 NaN
5 4 0.01 0.5933900171968263
5 5 0.05 NaN
5 6 0.1 NaN
5 7 0.5 NaN

6 0 0.0001 0.04349009460212777
6 1 0.0005 0.03894290439472098
6 2 0.001 0.01795057694591074
6 3 0.005 NaN
6 4 0.01 NaN
6 5 0.05 NaN
6 6 0.1 NaN
6 7 0.5 0.001789229922738604

7 0 0.0001 0.01458016213666368
7 1 0.0005 0.03200824505080348
7 2 0.001 0.01271049042993008
7 3 0.005 0.003956096705464763
7 4 0.01 0.00427071218988227
7 5 0.05 NaN
7 6 0.1 NaN
7 7 0.5 NaN

8 0 0.0001 0.007661578715673038
8 1 0.0005 0.003636850841533502
8 2 0.001 0.0001267621425337144
8 3 0.005 0.0001266308531495602
8 4 0.01 7.843384929061773e-05
8 5 0.05 NaN
8 6 0.1 NaN
8 7 0.5 NaN

9 0 0.0001 0.0379670394528841
9 1 0.0005 0.03631404251281179
9 2 0.001 3.261523604670003e-05
9 3 0.005 0.0002704609577709073
9 4 0.01 0.001461121172578873
9 5 0.05 NaN
9 6 0.1 0.002981400961092869
9 7 0.5 NaN

10 0 0.0001 0.002105301364055335
10 1 0.0005 4.323480441678273e-05
10 2 0.001 0.000409976236313876
10 3 0.005 5.379884216440665e-06
10 4 0.01 2.395025290333067e-05
10 5 0.05 5.27825653598165e-05
10 6 0.1 NaN
10 7 0.5 NaN

11 0 0.0001 5.713551652687683e-05
11 1 0.0005 5.044459095615661e-06
11 2 0.001 2.51187150678282e-05
11 3 0.005 1.527856401580329e-06
11 4 0.01 1.052334377561822e-05
11 5 0.05 5.881444470447056e-05
11 6 0.1 6.253366738130924e-06
11 7 0.5 0.0002877180188667612

12 0 0.0001 6.161118192447468e-06
12 1 0.0005 3.878906153195415e-07
12 2 0.001 2.445557893484543e-07
12 3 0.005 5.074028742918185e-07
12 4 0.01 4.081165084554288e-07
12 5 0.05 1.121615976064288e-07
12 6 0.1 7.463521373329347e-07
12 7 0.5 2.962319390097009e-05

13 0 0.0001 1.018602098423628e-05
13 1 0.0005 4.544048210151068e-07
13 2 0.001 1.70738219771482e-07
13 3 0.005 3.763160023524293e-07
13 4 0.01 2.877784180881901e-07
13 5 0.05 1.357534097882684e-07
13 6 0.1 1.276782981777531e-07
13 7 0.5 4.54962638202018e-07

14 0 0.0001 4.471116209196101e-08
14 1 0.0005 1.294645642755668e-08
14 2 0.001 6.279469174193635e-08
14 3 0.005 1.351633059187563e-07
14 4 0.01 1.310847557747154e-07
14 5 0.05 1.197673433440689e-07
14 6 0.1 1.192141411087552e-07
14 7 0.5 1.130652514391253e-07

15 0 0.0001 4.097391428943992e-08
15 1 0.0005 3.221724889695048e-08
15 2 0.001 1.895483672172731e-08
15 3 0.005 1.311047234467466e-07
15 4 0.01 1.263292308224532e-07
15 5 0.05 1.147131924652524e-07
15 6 0.1 1.160713339442138e-07
15 7 0.5 1.079748539925951e-07

16 0 0.0001 3.304897576666493e-08
16 1 0.0005 1.581790134653998e-08
16 2 0.001 6.878849713262864e-08
16 3 0.005 9.764370681529486e-08
16 4 0.01 1.503685953214065e-07
16 5 0.05 1.17351550493865e-07
16 6 0.1 1.153054864989988e-07
16 7 0.5 1.077698497252121e-07

17 0 0.0001 3.459149238756766e-08
17 1 0.0005 6.760707359463877e-08
17 2 0.001 8.857256577920773e-08
17 3 0.005 1.281786760808578e-07
17 4 0.01 1.056907877587544e-07
17 5 0.05 1.107651424939218e-07
17 6 0.1 1.364093373464106e-07
17 7 0.5 1.035131414498552e-07

18 0 0.0001 1.456520721551853e-08
18 1 0.0005 1.377429338890803e-07
18 2 0.001 1.357410162339879e-07
18 3 0.005 1.327103891777262e-07
18 4 0.01 1.279850572553031e-07
18 5 0.05 1.246336002330092e-07
18 6 0.1 1.609563972961599e-07
18 7 0.5 7.889575656540717e-08

19 0 0.0001 9.439987821881544e-08
19 1 0.0005 1.417632327145253e-07
19 2 0.001 1.404952713262677e-07
19 3 0.005 1.321368535250024e-07
19 4 0.01 1.255139720539279e-07
19 5 0.05 1.119248771393769e-07
19 6 0.1 1.242700212317953e-07
19 7 0.5 1.077207091871169e-07

20 0 0.0001 1.897851727535591e-07
20 1 0.0005 1.732146276492483e-07
20 2 0.001 4.860728767962401e-08
20 3 0.005 1.1681001529342e-07
20 4 0.01 1.134816207290145e-07
20 5 0.05 1.121105584352702e-07
20 6 0.1 1.114579405272262e-07
20 7 0.5 1.06210860560115e-07

21 0 0.0001 9.08536980497391e-08
21 1 0.0005 1.606491131872994e-07
21 2 0.001 9.580939060305496e-08
21 3 0.005 7.677181609139639e-08
21 4 0.01 1.003259645986933e-07
21 5 0.05 9.156440164846071e-08
21 6 0.1 9.317840742989309e-08
21 7 0.5 9.520603601079639e-08

22 0 0.0001 7.071666177590617e-10
22 1 0.0005 2.759087576262826e-08
22 2 0.001 3.588880179476673e-08
22 3 0.005 5.456446323766019e-08
22 4 0.01 1.104062089161339e-07
22 5 0.05 1.081858380252646e-07
22 6 0.1 3.946399988256899e-08
22 7 0.5 1.928403492093395e-08

23 0 0.0001 5.108179364579154e-09
23 1 0.0005 8.903924130153537e-10
23 2 0.001 4.400856519457928e-08
23 3 0.005 7.01554740156658e-08
23 4 0.01 1.059768887108226e-07
23 5 0.05 1.093537996893844e-08
23 6 0.1 2.618709761366471e-09
23 7 0.5 3.044280084220609e-09

24 0 0.0001 1.877271066936011e-09
24 1 0.0005 1.261802707013721e-08
24 2 0.001 1.038374368764362e-08
24 3 0.005 3.231602341252771e-08
24 4 0.01 7.421963831976956e-09
24 5 0.05 7.799226141178671e-10
24 6 0.1 2.088741687494989e-09
24 7 0.5 3.102996133020565e-09

25 0 0.0001 2.72032172835488e-10
25 1 0.0005 1.106054177362848e-08
25 2 0.001 4.882579537235068e-09
25 3 0.005 2.357736811684666e-08
25 4 0.01 4.06826941239084e-09
25 5 0.05 1.23506831993347e-09
25 6 0.1 1.976398102519687e-09
25 7 0.5 1.905916540511052e-09

26 0 0.0001 2.218295495249189e-09
26 1 0.0005 9.793787736020122e-09
26 2 0.001 9.708819375265514e-09
26 3 0.005 2.427247034610219e-08
26 4 0.01 2.582247944941013e-09
26 5 0.05 6.737760127737116e-09
26 6 0.1 2.368541017320174e-09
26 7 0.5 1.08694287616914e-09

27 0 0.0001 1.472214067436306e-14
27 1 0.0005 1.503382599925049e-14
27 2 0.001 1.499338916035e-14
27 3 0.005 1.583125279670423e-14
27 4 0.01 2.587978572551215e-14
27 5 0.05 1.849201406793202e-13
27 6 0.1 1.02413518932197e-12
27 7 0.5 2.968036567966398e-12



==> results/shifts/backup/output_error_shifts_en_case57_bt3.dat <==
0 0 0.0001 0.002037535465485376
0 1 0.0005 0.002037276511246699
0 2 0.001 0.002036741547081519
0 3 0.005 0.002032438192365542
0 4 0.01 0.002027024600365983
0 5 0.05 0.001982550965665702
0 6 0.1 0.001925056576672013
0 7 0.5 0.001507775122595859

1 0 0.0001 0.01204721278049754
1 1 0.0005 0.01199273664269696
1 2 0.001 0.01192522365486684
1 3 0.005 0.01140736629373132
1 4 0.01 0.01081176864379751
1 5 0.05 0.007526876234527594
1 6 0.1 0.00549574161870225
1 7 0.5 0.004219284137067913

2 0 0.0001 0.005574772598927909
2 1 0.0005 0.005560874547873528
2 2 0.001 0.00554367277824958
2 3 0.005 0.005411161584995654
2 4 0.01 0.005256868199688057
2 5 0.05 0.00437174482092403
2 6 0.1 0.003812170583864265
2 7 0.5 0.004061751643110973

3 0 0.0001 0.003980983302874463
3 1 0.0005 0.004016291772117621
3 2 0.001 0.004023918493110056
3 3 0.005 0.004079984786543369
3 4 0.01 0.004138313520890971
3 5 0.05 0.004251582820031401
3 6 0.1 0.003922581931006937
3 7 0.5 0.001989197755474627

4 0 0.0001 0.004489161427723632
4 1 0.0005 0.00457659343668092
4 2 0.001 0.004590491894197085
4 3 0.005 0.004705186845963991
4 4 0.01 0.004858404599656072
4 5 0.05 0.006351336967959727
4 6 0.1 0.008730449049676979
4 7 0.5 0.0260094024360122

5 0 0.0001 0.009373087787480911
5 1 0.0005 0.009136695188379281
5 2 0.001 0.00903131411159999
5 3 0.005 0.008223104443163261
5 4 0.01 0.007333333479193834
5 5 0.05 0.004030109841376269
5 6 0.1 0.006155808370014041
5 7 0.5 0.02222603617117

6 0 0.0001 0.0001176859372532274
6 1 0.0005 0.0001171191742228778
6 2 0.001 0.0001169032664585507
6 3 0.005 0.0001155912637748008
6 4 0.01 0.0001149414160898785
6 5 0.05 0.0001447392691628951
6 6 0.1 0.00799404367429811
6 7 0.5 0.4103111927267867

7 0 0.0001 0.0001605059622691048
7 1 0.0005 0.0001590491980498861
7 2 0.001 0.0001576923548132084
7 3 0.005 0.0001481969598259461
7 4 0.01 0.0001383831191189632
7 5 0.05 0.000130792538676548
7 6 0.1 0.0002473380080408609
7 7 0.5 0.001392160547660127

8 0 0.0001 0.0001766682898593396
8 1 0.0005 0.0001735921581224768
8 2 0.001 0.0001708152529630332
8 3 0.005 0.0001524712206894639
8 4 0.01 0.0001365718177878239
8 5 0.05 0.0001533601942771176
8 6 0.1 0.0003773618364717516
8 7 0.5 0.0009661614298368157

9 0 0.0001 0.002238045509188009
9 1 0.0005 0.002375073553907515
9 2 0.001 0.002400289466156339
9 3 0.005 0.00259241578046312
9 4 0.01 0.002853189167493414
9 5 0.05 0.005505206180886082
9 6 0.1 0.009593516931970952
9 7 0.5 0.003513677620569808

10 0 0.0001 0.0001286482305026461
10 1 0.0005 0.0001408533349483298
10 2 0.001 0.0001556781784745247
10 3 0.005 0.0003484148967088468
10 4 0.01 0.000717569543681578
10 5 0.05 0.004460487116006595
10 6 0.1 0.01157943356168751
10 7 0.5 0.1003113706271114

11 0 0.0001 0.0001258679089978238
11 1 0.0005 8.579549669435965e-05
11 2 0.001 8.553943792793345e-05
11 3 0.005 8.363519368939759e-05
11 4 0.01 8.125758852791619e-05
11 5 0.05 6.801718482319921e-05
11 6 0.1 5.618636808490566e-05
11 7 0.5 2.337357893383562e-05

12 0 0.0001 0.0004660016516237883
12 1 0.0005 0.0002891909474678003
12 2 0.001 0.0002820207690387315
12 3 0.005 0.0002302439413432419
12 4 0.01 0.0001801367712103083
12 5 0.05 0.0001642636048653412
12 6 0.1 0.0006005981221198
12 7 0.5 2.774381566921622e-05

13 0 0.0001 8.220282493058785e-05
13 1 0.0005 7.629330416069e-05
13 2 0.001 7.597597964701025e-05
13 3 0.005 7.428906233125675e-05
13 4 0.01 7.190672902210952e-05
13 5 0.05 5.290660239206513e-05
13 6 0.1 5.60768389303007e-05
13 7 0.5 7.970661402935128e-05

14 0 0.0001 8.303952979139941e-05
14 1 0.0005 7.73638329343205e-05
14 2 0.001 7.711011409910538e-05
14 3 0.005 7.559068919616605e-05
14 4 0.01 7.340207415703313e-05
14 5 0.05 5.40116392624487e-05
14 6 0.1 2.986283637631832e-05
14 7 0.5 7.77720650879484e-07

15 0 0.0001 0.0001883394218486398
15 1 0.0005 0.0001805536591330869
15 2 0.001 0.0001801971044614682
15 3 0.005 0.0001770691494345411
15 4 0.01 0.0001703469510158812
15 5 0.05 8.654866496939614e-05
15 6 0.1 3.352755470767622e-05
15 7 0.5 3.115835628003749e-07

16 0 0.0001 0.0001848149717693863
16 1 0.0005 0.0001752705944735533
16 2 0.001 0.0001752576705202262
16 3 0.005 0.0001752948830017556
16 4 0.01 0.000171562160521089
16 5 0.05 6.558864027783695e-07
16 6 0.1 6.727517431326379e-07
16 7 0.5 4.915733128108122e-07

17 0 0.0001 0.0001839065885134819
17 1 0.0005 0.0001497282390701413
17 2 0.001 7.841350522304482e-05
17 3 0.005 1.738103273420517e-06
17 4 0.01 1.527819735896644e-06
17 5 0.05 1.126130586022108e-06
17 6 0.1 8.947936523904406e-07
17 7 0.5 4.524356966655863e-07

18 0 0.0001 0.0002729854692532856
18 1 0.0005 2.048695744980084e-06
18 2 0.001 9.483545741088607e-07
18 3 0.005 1.052891106694143e-06
18 4 0.01 1.142646590623904e-06
18 5 0.05 1.156181241653633e-06
18 6 0.1 9.628663248434377e-07
18 7 0.5 5.167171540207945e-08

19 0 0.0001 7.750842963542193e-05
19 1 0.0005 1.194623053471824e-06
19 2 0.001 2.101202034196184e-08
19 3 0.005 2.541363520716464e-08
19 4 0.01 2.810506346340401e-08
19 5 0.05 3.493042894014367e-08
19 6 0.1 3.770729411197282e-08
19 7 0.5 3.71084792440118e-08

20 0 0.0001 0.000596639618318707
20 1 0.0005 7.242246398735335e-08
20 2 0.001 2.004450051839979e-08
20 3 0.005 2.019427910879853e-08
20 4 0.01 2.101646717506855e-08
20 5 0.05 2.098889929734335e-08
20 6 0.1 2.098127726565862e-08
20 7 0.5 2.089660007863711e-08

21 0 0.0001 5.664216276403811e-05
21 1 0.0005 7.006319857117351e-08
21 2 0.001 3.049045562945386e-09
21 3 0.005 2.369364719283274e-14
21 4 0.01 3.096528021917409e-14
21 5 0.05 2.472980112158441e-14
21 6 0.1 2.572379282994854e-14
21 7 0.5 3.626321783523049e-14

22 0 0.0001 4.241187142874656e-06
22 1 0.0005 5.023928286962283e-08
22 2 0.001 1.338188079261366e-11
22 3 0.005 2.400642399667578e-14
22 4 0.01 3.096566177242353e-14
22 5 0.05 2.472980186539276e-14
22 6 0.1 2.572379286213365e-14
22 7 0.5 3.626321784518623e-14

23 0 0.0001 2.059443806824185e-06
23 1 0.0005 4.098701771910657e-08
23 2 0.001 3.323471869824588e-11
23 3 0.005 2.365851801628749e-14
23 4 0.01 3.096633784191939e-14
23 5 0.05 2.472980194283154e-14
23 6 0.1 2.57237928807734e-14
23 7 0.5 3.626321783211096e-14

24 0 0.0001 2.0760596440556e-06
24 1 0.0005 6.749729072796378e-08
24 2 0.001 8.737985447086596e-13
24 3 0.005 2.355767812737899e-14
24 4 0.01 3.096631712048552e-14
24 5 0.05 2.472980228659154e-14
24 6 0.1 2.572379287437763e-14
24 7 0.5 3.626321782295835e-14

25 0 0.0001 2.240635773673758e-06
25 1 0.0005 5.703883562990223e-08
25 2 0.001 3.108252441815993e-12
25 3 0.005 2.355685787471038e-14
25 4 0.01 3.096641201066669e-14
25 5 0.05 2.47298023472947e-14
25 6 0.1 2.572379286947255e-14
25 7 0.5 3.626321783411964e-14

26 0 0.0001 2.924036560509386e-06
26 1 0.0005 1.596858500757639e-08
26 2 0.001 4.527909662681421e-12
26 3 0.005 2.355661475691376e-14
26 4 0.01 3.096637357682136e-14
26 5 0.05 2.472980230501326e-14
26 6 0.1 2.572379287861084e-14
26 7 0.5 3.6263217844739e-14

27 0 0.0001 2.619238818557072e-14
27 1 0.0005 3.613539848780157e-14
27 2 0.001 2.51300800295057e-14
27 3 0.005 2.355587177635641e-14
27 4 0.01 3.096635796504854e-14
27 5 0.05 2.47298020870779e-14
27 6 0.1 2.572379286070041e-14
27 7 0.5 3.626321781980121e-14



==> results/shifts/backup/output_error_shifts_en_case57_bt5.dat <==
0 0 0.0001 0.002037650019459805
0 1 0.0005 0.002037847152978206
0 2 0.001 0.002037877295740351
0 3 0.005 0.002037900053952495
0 4 0.01 0.002037428381894634
0 5 0.05 0.002017532985676287
0 6 0.1 0.001966221547205196
0 7 0.5 0.001434844819402063

1 0 0.0001 0.01203925959486032
1 1 0.0005 0.01195348805882166
1 2 0.001 0.011848032814417
1 3 0.005 0.01106915249965058
1 4 0.01 0.01023541182138164
1 5 0.05 0.006636213846128666
1 6 0.1 0.005147761002467222
1 7 0.5 0.006013076932312247

2 0 0.0001 0.005574181648147979
2 1 0.0005 0.005558125642556192
2 2 0.001 0.005538299312864612
2 3 0.005 0.005388811514341277
2 4 0.01 0.005222066550419334
2 5 0.05 0.004417103021278559
2 6 0.1 0.004070475530109452
2 7 0.5 0.004856323777179967

3 0 0.0001 0.003994913269415866
3 1 0.0005 0.004015090571100752
3 2 0.001 0.004021537040129051
3 3 0.005 0.004069133551763035
3 4 0.01 0.004119342050475143
3 5 0.05 0.004258219458797457
3 6 0.1 0.004078080651132262
3 7 0.5 0.006231769712485158

4 0 0.0001 0.004527047016002529
4 1 0.0005 0.004575998267343386
4 2 0.001 0.004589648706570151
4 3 0.005 0.004705189412008689
4 4 0.01 0.004864638060915618
4 5 0.05 0.006475410878167784
4 6 0.1 0.008663415081438723
4 7 0.5 0.01039198936740737

5 0 0.0001 0.009291832822216572
5 1 0.0005 0.009097722462937219
5 2 0.001 0.008953180799172043
5 3 0.005 0.007891131888124629
5 4 0.01 0.006796095326408711
5 5 0.05 0.004074854917309434
5 6 0.1 0.009886900420686158
5 7 0.5 0.006848845634914711

6 0 0.0001 0.0001174481592984032
6 1 0.0005 0.000116964951966157
6 2 0.001 0.000116604969364194
6 3 0.005 0.0001144751420225347
6 4 0.01 0.0001135069875937082
6 5 0.05 0.004091725749113113
6 6 0.1 0.007224222735795148
6 7 0.5 0.006828864429477576

7 0 0.0001 0.000159748262947537
7 1 0.0005 0.0001557459268976786
7 2 0.001 0.0001518014156979555
7 3 0.005 0.0001333328157233116
7 4 0.01 0.0001231030648374705
7 5 0.05 0.004086598884014876
7 6 0.1 0.007519538087406958
7 7 0.5 0.02358938819649687

8 0 0.0001 0.005502344436137834
8 1 0.0005 0.0001551897651736536
8 2 0.001 0.0001504288646616044
8 3 0.005 0.0001348671107153744
8 4 0.01 0.0001261904253571845
8 5 0.05 0.0001275506134583509
8 6 0.1 0.0001827173438638034
8 7 0.5 0.0005316624525386629

9 0 0.0001 0.003523969771438125
9 1 0.0005 0.005208082562750464
9 2 0.001 0.005632225527811964
9 3 0.005 0.006040188488675793
9 4 0.01 0.005957930626636682
9 5 0.05 0.004736322389061004
9 6 0.1 0.003944478975675538
9 7 0.5 0.0005570812851361687

10 0 0.0001 0.0001131423259308431
10 1 0.0005 9.127812093959718e-05
10 2 0.001 9.059217980533227e-05
10 3 0.005 8.586194069760362e-05
10 4 0.01 8.269945224675741e-05
10 5 0.05 0.0002900741669655802
10 6 0.1 0.0002071450580683376
10 7 0.5 0.0002793379001320919

11 0 0.0001 9.133652291682256e-05
11 1 0.0005 7.406825861294594e-05
11 2 0.001 7.264076534515274e-05
11 3 0.005 6.886191795978053e-05
11 4 0.01 6.725424389836611e-05
11 5 0.05 5.905492579963116e-05
11 6 0.1 4.630821936324458e-05
11 7 0.5 0.0003407677830550122

12 0 0.0001 0.000432010722749142
12 1 0.0005 0.0003172010221498621
12 2 0.001 0.0003169469350525014
12 3 0.005 0.0002792677008409944
12 4 0.01 0.000231636358233766
12 5 0.05 9.42828849678097e-05
12 6 0.1 5.111343185997386e-05
12 7 0.5 0.0002625502046493795

13 0 0.0001 7.563029152987891e-05
13 1 0.0005 7.002807290270372e-05
13 2 0.001 6.853112453184592e-05
13 3 0.005 0.0001745428966426046
13 4 0.01 0.0001672044760243632
13 5 0.05 0.0001703597146272311
13 6 0.1 0.0001722185432827678
13 7 0.5 0.001211057524205077

14 0 0.0001 7.800082119741428e-05
14 1 0.0005 7.565492540377431e-05
14 2 0.001 7.63112075164248e-05
14 3 0.005 7.462467318024107e-05
14 4 0.01 7.202713403876023e-05
14 5 0.05 6.228770567004339e-05
14 6 0.1 3.503393212386507e-05
14 7 0.5 0.0001924829358907684

15 0 0.0001 0.0001848884491544465
15 1 0.0005 0.0001761198070060506
15 2 0.001 0.0001741182745006156
15 3 0.005 0.0001632226314890086
15 4 0.01 0.0001531455433313935
15 5 0.05 9.780042790879484e-05
15 6 0.1 5.867243203151217e-05
15 7 0.5 0.0007269315643648919

16 0 0.0001 0.0001821210299122758
16 1 0.0005 0.0001741734231860596
16 2 0.001 0.0001730808525639455
16 3 0.005 0.0001650410004906878
16 4 0.01 0.0001554576593722922
16 5 0.05 7.747394049626847e-05
16 6 0.1 1.500937824237371e-05
16 7 0.5 0.001039475560824215

17 0 0.0001 0.0001821090171772692
17 1 0.0005 0.0001674257812178
17 2 0.001 0.0001575662338665439
17 3 0.005 4.736694052888632e-06
17 4 0.01 2.173881499434459e-06
17 5 0.05 4.214013626449249e-06
17 6 0.1 1.666331063067164e-05
17 7 0.5 0.00104678591376351

18 0 0.0001 0.000278588404038035
18 1 0.0005 7.346130186779429e-07
18 2 0.001 1.179990414694351e-06
18 3 0.005 1.077570888576289e-06
18 4 0.01 1.212010998271287e-06
18 5 0.05 2.156867545292115e-06
18 6 0.1 7.571649992010845e-06
18 7 0.5 0.001244954962573507

19 0 0.0001 0.0001847172087294056
19 1 0.0005 9.841215434956709e-07
19 2 0.001 6.648870413649497e-07
19 3 0.005 1.687454530603609e-08
19 4 0.01 2.503670089957528e-08
19 5 0.05 7.714745308058233e-07
19 6 0.1 9.970799656698523e-06
19 7 0.5 2.331298468637404e-06

20 0 0.0001 0.000277503580703097
20 1 0.0005 2.86251259769676e-06
20 2 0.001 3.751364905470002e-08
20 3 0.005 2.028853973030251e-08
20 4 0.01 2.463143879116213e-08
20 5 0.05 7.958089204130522e-07
20 6 0.1 9.853264169758965e-06
20 7 0.5 9.208078371805768e-08

21 0 0.0001 1.726903659358051e-05
21 1 0.0005 0.0001105018236591875
21 2 0.001 3.094692657346671e-09
21 3 0.005 1.088329262724445e-07
21 4 0.01 1.189410580322058e-07
21 5 0.05 1.444696197617986e-07
21 6 0.1 1.690783824952684e-09
21 7 0.5 7.144453857934798e-15

22 0 0.0001 1.186434051888793e-05
22 1 0.0005 8.079505262445659e-06
22 2 0.001 1.110463044694377e-08
22 3 0.005 1.166841266023719e-10
22 4 0.01 1.250511724434265e-10
22 5 0.05 1.01437211778009e-10
22 6 0.1 6.175414434564535e-14
22 7 0.5 7.121765927647222e-15

23 0 0.0001 1.477799576523694e-05
23 1 0.0005 1.39065653293241e-06
23 2 0.001 3.862917440897463e-09
23 3 0.005 5.705185612559727e-11
23 4 0.01 5.05669044571957e-11
23 5 0.05 5.92444825928369e-11
23 6 0.1 4.97267498029409e-14
23 7 0.5 7.121779278733734e-15

24 0 0.0001 1.449281156336561e-05
24 1 0.0005 6.829269660887966e-06
24 2 0.001 1.52837809778769e-09
24 3 0.005 2.940317848160424e-10
24 4 0.01 3.029769865323026e-10
24 5 0.05 2.130480208433957e-10
24 6 0.1 1.328750546295154e-13
24 7 0.5 7.121786161303431e-15

25 0 0.0001 1.480562289126196e-05
25 1 0.0005 0.0004521822971887735
25 2 0.001 2.166430734273767e-09
25 3 0.005 2.331921357264679e-12
25 4 0.01 1.812362733997831e-12
25 5 0.05 7.056346526876978e-13
25 6 0.1 1.794688100035366e-14
25 7 0.5 7.121848914032149e-15

26 0 0.0001 1.921217507634057e-05
26 1 0.0005 7.616143408952109e-05
26 2 0.001 2.161915483732099e-10
26 3 0.005 2.053174778076753e-14
26 4 0.01 4.303872697121606e-14
26 5 0.05 2.589394173097526e-14
26 6 0.1 1.777449763256302e-14
26 7 0.5 7.121845561820689e-15

27 0 0.0001 1.884679966691092e-14
27 1 0.0005 5.127139350988687e-14
27 2 0.001 3.830478999771543e-14
27 3 0.005 1.975896010212219e-14
27 4 0.01 2.89411623277696e-14
27 5 0.05 2.123234046437219e-14
27 6 0.1 1.779018798301595e-14
27 7 0.5 7.121844708430313e-15



==> results/shifts/backup/output_error_shifts_en_case57_bt7.dat <==
0 0 0.0001 0.002038077808657661
0 1 0.0005 0.002039121935233566
0 2 0.001 0.002040394375104149
0 3 0.005 0.002049273439848923
0 4 0.01 0.002057531947840991
0 5 0.05 0.002057893490284107
0 6 0.1 0.001992918275500335
0 7 0.5 0.001424570429417028

1 0 0.0001 0.01202339761263411
1 1 0.0005 0.01187632297038442
1 2 0.001 0.01169880093192278
1 3 0.005 0.01049199668529541
1 4 0.01 0.009377434350766366
1 5 0.05 0.006039882608965085
1 6 0.1 0.005206280737626933
1 7 0.5 0.006638902405935032

2 0 0.0001 0.005573083256528171
2 1 0.0005 0.005553058116004974
2 2 0.001 0.005528545666930293
2 3 0.005 0.00535261438496509
2 4 0.01 0.005173687453486919
2 5 0.05 0.004506982257419454
2 6 0.1 0.00431222849820172
2 7 0.5 0.005220590913729285

3 0 0.0001 0.004010408658611077
3 1 0.0005 0.00401767133334505
3 2 0.001 0.004026640745134016
3 3 0.005 0.004092419697066256
3 4 0.01 0.004161431101300798
3 5 0.05 0.004391273764745944
3 6 0.1 0.004286643280467165
3 7 0.5 0.00570868653249655

4 0 0.0001 0.004565745741938888
4 1 0.0005 0.004579235741962099
4 2 0.001 0.004596486174662004
4 3 0.005 0.004753115762300539
4 4 0.01 0.004979363664390269
4 5 0.05 0.007073260352190171
4 6 0.1 0.009279378512565755
4 7 0.5 0.008065199939881532

5 0 0.0001 0.009198042877211255
5 1 0.0005 0.009004109663646346
5 2 0.001 0.008771147168085722
5 3 0.005 0.007208452315075701
5 4 0.01 0.005846038680080747
5 5 0.05 0.004536332061169289
5 6 0.1 0.008119725690493115
5 7 0.5 0.00619215291783651

6 0 0.0001 0.0001172134026076481
6 1 0.0005 0.0001167069522837481
6 2 0.001 0.0001161275904451234
6 3 0.005 0.0001133583306486108
6 4 0.01 0.0001134751992543597
6 5 0.05 0.004362005116206667
6 6 0.1 0.007923964605126893
6 7 0.5 0.006303782695134599

7 0 0.0001 0.0001567335464127797
7 1 0.0005 0.0001472037686695643
7 2 0.001 0.0001398993359162955
7 3 0.005 0.000121890164797573
7 4 0.01 0.0001161827413418833
7 5 0.05 0.004434005916720107
7 6 0.1 0.008534526101721777
7 7 0.5 0.02149909204656787

8 0 0.0001 0.005691244082216148
8 1 0.0005 0.0001467731480236421
8 2 0.001 0.0001417282547366836
8 3 0.005 0.0001276373312160138
8 4 0.01 0.0001204731756581014
8 5 0.05 0.0001388838993501451
8 6 0.1 0.0002002688157654945
8 7 0.5 0.0005222186973940368

9 0 0.0001 0.005203651986832793
9 1 0.0005 0.005962234411363787
9 2 0.001 0.006116015061397299
9 3 0.005 0.006040591666652067
9 4 0.01 0.005718735600779608
9 5 0.05 0.004162235132898803
9 6 0.1 0.003391236868130834
9 7 0.5 0.0005266225454673026

10 0 0.0001 9.129704438783876e-05
10 1 0.0005 8.922883647935079e-05
10 2 0.001 8.734095420273474e-05
10 3 0.005 8.225776159825653e-05
10 4 0.01 7.896703856221789e-05
10 5 0.05 0.0001763905914817647
10 6 0.1 0.0001073336088981375
10 7 0.5 0.0002628516307929066

11 0 0.0001 9.597019007054882e-05
11 1 0.0005 0.0001172634680886939
11 2 0.001 0.0001276934097837174
11 3 0.005 6.539731773308012e-05
11 4 0.01 6.447436200207122e-05
11 5 0.05 5.584190553788847e-05
11 6 0.1 4.484055589006468e-05
11 7 0.5 0.0002569268676883941

12 0 0.0001 0.0003255034240194624
12 1 0.0005 0.0003358420676235994
12 2 0.001 0.0003356511451794011
12 3 0.005 0.0003027114846663451
12 4 0.01 0.0002812300732249476
12 5 0.05 6.212237304447152e-05
12 6 0.1 4.561693043914391e-05
12 7 0.5 0.0002021281350612289

13 0 0.0001 6.997564304184767e-05
13 1 0.0005 6.594644890142448e-05
13 2 0.001 6.408321102144125e-05
13 3 0.005 6.270400385432098e-05
13 4 0.01 6.557043151792552e-05
13 5 0.05 0.000230050477614251
13 6 0.1 0.0002193538948231477
13 7 0.5 0.0007926351728120158

14 0 0.0001 7.636651081117822e-05
14 1 0.0005 7.615285688023967e-05
14 2 0.001 7.507304800034246e-05
14 3 0.005 6.840817010189099e-05
14 4 0.01 6.563038787750943e-05
14 5 0.05 6.67952977127923e-05
14 6 0.1 5.687593981928266e-05
14 7 0.5 0.0003483790477026532

15 0 0.0001 0.0001760068022397887
15 1 0.0005 0.0001737345801713845
15 2 0.001 0.0001714650039236978
15 3 0.005 0.0001628609815715625
15 4 0.01 0.0001551867147973752
15 5 0.05 0.0001125462928962558
15 6 0.1 7.762768726857154e-05
15 7 0.5 0.0005736078677588729

16 0 0.0001 0.0001739757924871061
16 1 0.0005 0.0001743328079888837
16 2 0.001 0.0001733906899038805
16 3 0.005 0.0001663425832733176
16 4 0.01 0.0001582377430076225
16 5 0.05 9.690679306966739e-05
16 6 0.1 1.55805538040065e-05
16 7 0.5 0.0008127305518251591

17 0 0.0001 0.0001727560610220706
17 1 0.0005 0.0001712833741655659
17 2 0.001 0.000167222316664293
17 3 0.005 6.612053554986523e-05
17 4 0.01 4.058811524221717e-06
17 5 0.05 4.804172576748187e-06
17 6 0.1 1.727729163718297e-05
17 7 0.5 0.0008122581015751748

18 0 0.0001 9.407779837099218e-06
18 1 0.0005 2.78984186994863e-06
18 2 0.001 1.516042152278161e-06
18 3 0.005 1.092933009209274e-06
18 4 0.01 1.253209049841982e-06
18 5 0.05 2.42379714449042e-06
18 6 0.1 7.829750942333463e-06
18 7 0.5 0.0009704295698804919

19 0 0.0001 0.0002681956777279035
19 1 0.0005 3.271978213970937e-06
19 2 0.001 1.746169519516566e-06
19 3 0.005 2.880453653734375e-08
19 4 0.01 2.741768828909193e-08
19 5 0.05 9.264874690922522e-07
19 6 0.1 9.931200327308185e-06
19 7 0.5 0.001064279136699924

20 0 0.0001 0.0002082330745417368
20 1 0.0005 1.329550027006777e-06
20 2 0.001 6.529990028273993e-08
20 3 0.005 2.036143375207531e-08
20 4 0.01 2.629023419519744e-08
20 5 0.05 9.79449334177876e-07
20 6 0.1 1.016863449266383e-05
20 7 0.5 0.001322285630650192

21 0 0.0001 0.0001610197352214476
21 1 0.0005 4.409483988644082e-06
21 2 0.001 4.294929697623669e-09
21 3 0.005 1.094516012936703e-07
21 4 0.01 1.180110246614239e-07
21 5 0.05 1.612875125416975e-07
21 6 0.1 2.934586042018807e-07
21 7 0.5 5.406266412126773e-10

22 0 0.0001 0.0002104969691391579
22 1 0.0005 1.152199008371562e-07
22 2 0.001 6.707373199077037e-09
22 3 0.005 1.208050081407798e-10
22 4 0.01 1.284829749393053e-10
22 5 0.05 1.460183895634384e-10
22 6 0.1 4.479985794893289e-11
22 7 0.5 2.610187272181143e-14

23 0 0.0001 6.195324625834166e-05
23 1 0.0005 1.118487218089527e-07
23 2 0.001 4.337134888531692e-09
23 3 0.005 5.678778259736836e-11
23 4 0.01 4.953395503955548e-11
23 5 0.05 6.119878883263224e-11
23 6 0.1 2.343971754310461e-11
23 7 0.5 4.193336379924446e-14

24 0 0.0001 0.0001030369309279526
24 1 0.0005 7.018350325703219e-07
24 2 0.001 6.749636414093748e-10
24 3 0.005 2.925753061110944e-10
24 4 0.01 2.917910468428691e-10
24 5 0.05 2.373612273051061e-10
24 6 0.1 5.66795428293735e-11
24 7 0.5 4.704821771241163e-14

25 0 0.0001 0.0001341761724910445
25 1 0.0005 1.881287828006765e-06
25 2 0.001 9.575881896294874e-10
25 3 0.005 1.944041547657275e-12
25 4 0.01 1.735465978834796e-12
25 5 0.05 9.529030356173824e-13
25 6 0.1 3.778284159843263e-13
25 7 0.5 8.623497169847192e-15

26 0 0.0001 2.052859627359448e-05
26 1 0.0005 1.733394102649112e-07
26 2 0.001 2.712770801298497e-11
26 3 0.005 5.596219108522383e-14
26 4 0.01 4.111702450668581e-14
26 5 0.05 2.879628614443167e-14
26 6 0.1 2.688045437686462e-14
26 7 0.5 8.560748479249853e-15

27 0 0.0001 6.421102596477469e-14
27 1 0.0005 1.558121739913039e-14
27 2 0.001 1.906254729379916e-14
27 3 0.005 2.220405899527313e-14
27 4 0.01 2.82792719543231e-14
27 5 0.05 2.266912296716709e-14
27 6 0.1 1.812508304803284e-14
27 7 0.5 8.560081871623498e-15



==> results/shifts/backup/output_error_shifts_en_case57_pod.dat <==
0 0 0.0001 1.29199209605821
0 1 0.0005 1.29199209605821
0 2 0.001 1.29199209605821
0 3 0.005 1.29199209605821
0 4 0.01 1.29199209605821
0 5 0.05 1.29199209605821
0 6 0.1 1.29199209605821
0 7 0.5 1.29199209605821

1 0 0.0001 2.645553437640546
1 1 0.0005 2.645553437640546
1 2 0.001 2.645553437640546
1 3 0.005 2.645553437640546
1 4 0.01 2.645553437640546
1 5 0.05 2.645553437640546
1 6 0.1 2.645553437640546
1 7 0.5 2.645553437640546

2 0 0.0001 112.9497999631754
2 1 0.0005 112.9497999631754
2 2 0.001 112.9497999631754
2 3 0.005 112.9497999631754
2 4 0.01 112.9497999631754
2 5 0.05 112.9497999631754
2 6 0.1 112.9497999631754
2 7 0.5 112.9497999631754

3 0 0.0001 35.18157119312349
3 1 0.0005 35.18157119312349
3 2 0.001 35.18157119312349
3 3 0.005 35.18157119312349
3 4 0.01 35.18157119312349
3 5 0.05 35.18157119312349
3 6 0.1 35.18157119312349
3 7 0.5 35.18157119312349

4 0 0.0001 1.308467351406782
4 1 0.0005 1.308467351406782
4 2 0.001 1.308467351406782
4 3 0.005 1.308467351406782
4 4 0.01 1.308467351406782
4 5 0.05 1.308467351406782
4 6 0.1 1.308467351406782
4 7 0.5 1.308467351406782

5 0 0.0001 0.0664325000470289
5 1 0.0005 0.0664325000470289
5 2 0.001 0.0664325000470289
5 3 0.005 0.0664325000470289
5 4 0.01 0.0664325000470289
5 5 0.05 0.0664325000470289
5 6 0.1 0.0664325000470289
5 7 0.5 0.0664325000470289

6 0 0.0001 NaN
6 1 0.0005 NaN
6 2 0.001 NaN
6 3 0.005 NaN
6 4 0.01 NaN
6 5 0.05 NaN
6 6 0.1 NaN
6 7 0.5 NaN

7 0 0.0001 NaN
7 1 0.0005 NaN
7 2 0.001 NaN
7 3 0.005 NaN
7 4 0.01 NaN
7 5 0.05 NaN
7 6 0.1 NaN
7 7 0.5 NaN

8 0 0.0001 NaN
8 1 0.0005 NaN
8 2 0.001 NaN
8 3 0.005 NaN
8 4 0.01 NaN
8 5 0.05 NaN
8 6 0.1 NaN
8 7 0.5 NaN

9 0 0.0001 20.77667216528729
9 1 0.0005 20.77667216528729
9 2 0.001 20.77667216528729
9 3 0.005 20.77667216528729
9 4 0.01 20.77667216528729
9 5 0.05 20.77667216528729
9 6 0.1 20.77667216528729
9 7 0.5 20.77667216528729

10 0 0.0001 NaN
10 1 0.0005 NaN
10 2 0.001 NaN
10 3 0.005 NaN
10 4 0.01 NaN
10 5 0.05 NaN
10 6 0.1 NaN
10 7 0.5 NaN

11 0 0.0001 2.115353105734796
11 1 0.0005 2.115353105734796
11 2 0.001 2.115353105734796
11 3 0.005 2.115353105734796
11 4 0.01 2.115353105734796
11 5 0.05 2.115353105734796
11 6 0.1 2.115353105734796
11 7 0.5 2.115353105734796

12 0 0.0001 0.04818826926909529
12 1 0.0005 0.04818826926909529
12 2 0.001 0.04818826926909529
12 3 0.005 0.04818826926909529
12 4 0.01 0.04818826926909529
12 5 0.05 0.04818826926909529
12 6 0.1 0.04818826926909529
12 7 0.5 0.04818826926909529

13 0 0.0001 0.3958849202297281
13 1 0.0005 0.3958849202297281
13 2 0.001 0.3958849202297281
13 3 0.005 0.3958849202297281
13 4 0.01 0.3958849202297281
13 5 0.05 0.3958849202297281
13 6 0.1 0.3958849202297281
13 7 0.5 0.3958849202297281

14 0 0.0001 0.01059321039854579
14 1 0.0005 0.01059321039854579
14 2 0.001 0.01059321039854579
14 3 0.005 0.01059321039854579
14 4 0.01 0.01059321039854579
14 5 0.05 0.01059321039854579
14 6 0.1 0.01059321039854579
14 7 0.5 0.01059321039854579

15 0 0.0001 0.01205512520369685
15 1 0.0005 0.01205512520369685
15 2 0.001 0.01205512520369685
15 3 0.005 0.01205512520369685
15 4 0.01 0.01205512520369685
15 5 0.05 0.01205512520369685
15 6 0.1 0.01205512520369685
15 7 0.5 0.01205512520369685

16 0 0.0001 0.01484594862272945
16 1 0.0005 0.01484594862272945
16 2 0.001 0.01484594862272945
16 3 0.005 0.01484594862272945
16 4 0.01 0.01484594862272945
16 5 0.05 0.01484594862272945
16 6 0.1 0.01484594862272945
16 7 0.5 0.01484594862272945

17 0 0.0001 0.009905274846349333
17 1 0.0005 0.009905274846349333
17 2 0.001 0.009905274846349333
17 3 0.005 0.009905274846349333
17 4 0.01 0.009905274846349333
17 5 0.05 0.009905274846349333
17 6 0.1 0.009905274846349333
17 7 0.5 0.009905274846349333

18 0 0.0001 0.001824232137758026
18 1 0.0005 0.001824232137758026
18 2 0.001 0.001824232137758026
18 3 0.005 0.001824232137758026
18 4 0.01 0.001824232137758026
18 5 0.05 0.001824232137758026
18 6 0.1 0.001824232137758026
18 7 0.5 0.001824232137758026

19 0 0.0001 0.0002470356331448442
19 1 0.0005 0.0002470356331448442
19 2 0.001 0.0002470356331448442
19 3 0.005 0.0002470356331448442
19 4 0.01 0.0002470356331448442
19 5 0.05 0.0002470356331448442
19 6 0.1 0.0002470356331448442
19 7 0.5 0.0002470356331448442

20 0 0.0001 0.0002429395951438174
20 1 0.0005 0.0002429395951438174
20 2 0.001 0.0002429395951438174
20 3 0.005 0.0002429395951438174
20 4 0.01 0.0002429395951438174
20 5 0.05 0.0002429395951438174
20 6 0.1 0.0002429395951438174
20 7 0.5 0.0002429395951438174

21 0 0.0001 1.109876147244823e-05
21 1 0.0005 1.109876147244823e-05
21 2 0.001 1.109876147244823e-05
21 3 0.005 1.109876147244823e-05
21 4 0.01 1.109876147244823e-05
21 5 0.05 1.109876147244823e-05
21 6 0.1 1.109876147244823e-05
21 7 0.5 1.109876147244823e-05

22 0 0.0001 0.0001612290296228578
22 1 0.0005 0.0001612290296228578
22 2 0.001 0.0001612290296228578
22 3 0.005 0.0001612290296228578
22 4 0.01 0.0001612290296228578
22 5 0.05 0.0001612290296228578
22 6 0.1 0.0001612290296228578
22 7 0.5 0.0001612290296228578

23 0 0.0001 0.0001414981015076523
23 1 0.0005 0.0001414981015076523
23 2 0.001 0.0001414981015076523
23 3 0.005 0.0001414981015076523
23 4 0.01 0.0001414981015076523
23 5 0.05 0.0001414981015076523
23 6 0.1 0.0001414981015076523
23 7 0.5 0.0001414981015076523

24 0 0.0001 3.923108566286368e-05
24 1 0.0005 3.923108566286368e-05
24 2 0.001 3.923108566286368e-05
24 3 0.005 3.923108566286368e-05
24 4 0.01 3.923108566286368e-05
24 5 0.05 3.923108566286368e-05
24 6 0.1 3.923108566286368e-05
24 7 0.5 3.923108566286368e-05

25 0 0.0001 1.382111949961009e-05
25 1 0.0005 1.382111949961009e-05
25 2 0.001 1.382111949961009e-05
25 3 0.005 1.382111949961009e-05
25 4 0.01 1.382111949961009e-05
25 5 0.05 1.382111949961009e-05
25 6 0.1 1.382111949961009e-05
25 7 0.5 1.382111949961009e-05

26 0 0.0001 2.18626428242812e-08
26 1 0.0005 2.18626428242812e-08
26 2 0.001 2.18626428242812e-08
26 3 0.005 2.18626428242812e-08
26 4 0.01 2.18626428242812e-08
26 5 0.05 2.18626428242812e-08
26 6 0.1 2.18626428242812e-08
26 7 0.5 2.18626428242812e-08

27 0 0.0001 1.622717452791381e-14
27 1 0.0005 1.622717452791381e-14
27 2 0.001 1.622717452791381e-14
27 3 0.005 1.622717452791381e-14
27 4 0.01 1.622717452791381e-14
27 5 0.05 1.622717452791381e-14
27 6 0.1 1.622717452791381e-14
27 7 0.5 1.622717452791381e-14



==> results/shifts/backup/output_error_shifts_sm_case57_bt1.dat <==
0 0 0.0001 0.0008730875355444221
0 1 0.0005 0.0008730835662242212
0 2 0.001 0.0008730786597011787
0 3 0.005 0.0008730426976871036
0 4 0.01 0.0008730060218447569
0 5 0.05 0.0008731056785296763
0 6 0.1 0.0008745253241495089
0 7 0.5 0.001059177940868847

20 0 0.0001 4.54198918785504e-05
20 1 0.0005 2.421535759902049e-05
20 2 0.001 2.17294885490967e-05
20 3 0.005 2.74708733042498e-05
20 4 0.01 7.266078117540786e-05
20 5 0.05 NaN
20 6 0.1 0.0001815311804747814
20 7 0.5 NaN

40 0 0.0001 7.346771215613008e-05
40 1 0.0005 1.421415062563423e-05
40 2 0.001 1.066159771386346e-05
40 3 0.005 7.499716683618161e-06
40 4 0.01 7.895566419125163e-06
40 5 0.05 9.338176824669422e-06
40 6 0.1 9.157075827925245e-06
40 7 0.5 6.96255722365071e-06

60 0 0.0001 6.317556965735439e-06
60 1 0.0005 1.952682801001804e-05
60 2 0.001 NaN
60 3 0.005 NaN
60 4 0.01 NaN
60 5 0.05 NaN
60 6 0.1 NaN
60 7 0.5 NaN

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 NaN
80 3 0.005 NaN
80 4 0.01 NaN
80 5 0.05 NaN
80 6 0.1 NaN
80 7 0.5 NaN

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 NaN
100 4 0.01 NaN
100 5 0.05 NaN
100 6 0.1 NaN
100 7 0.5 NaN

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 NaN
120 3 0.005 NaN
120 4 0.01 NaN
120 5 0.05 NaN
120 6 0.1 NaN
120 7 0.5 NaN

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 NaN
140 3 0.005 NaN
140 4 0.01 NaN
140 5 0.05 NaN
140 6 0.1 NaN
140 7 0.5 NaN

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 NaN
160 3 0.005 NaN
160 4 0.01 NaN
160 5 0.05 NaN
160 6 0.1 NaN
160 7 0.5 NaN

180 0 0.0001 1.582697736463812e-06
180 1 0.0005 NaN
180 2 0.001 NaN
180 3 0.005 NaN
180 4 0.01 NaN
180 5 0.05 NaN
180 6 0.1 NaN
180 7 0.5 NaN

200 0 0.0001 1.109432597554067e-06
200 1 0.0005 NaN
200 2 0.001 NaN
200 3 0.005 NaN
200 4 0.01 NaN
200 5 0.05 NaN
200 6 0.1 NaN
200 7 0.5 NaN

220 0 0.0001 1.063505627770447e-06
220 1 0.0005 2.718249503939611e-07
220 2 0.001 NaN
220 3 0.005 1.26518012438946e-06
220 4 0.01 3.958629111484068e-07
220 5 0.05 1.508066100515405e-05
220 6 0.1 1.047205702448465e-06
220 7 0.5 8.952323022985257e-07



==> results/shifts/backup/output_error_shifts_sm_case57_bt3.dat <==
0 0 0.0001 0.0008556815581543013
0 1 0.0005 0.0008555937583389918
0 2 0.001 0.0008554848327533089
0 3 0.005 0.0008546535908102182
0 4 0.01 0.0008537144202421176
0 5 0.05 0.0008501891580381206
0 6 0.1 0.0008558467236066139
0 7 0.5 0.00108809227633183

20 0 0.0001 0.0008122604072603491
20 1 0.0005 0.0001773754467393237
20 2 0.001 0.0001015897686088824
20 3 0.005 6.637967470455358e-05
20 4 0.01 6.951927118340091e-06
20 5 0.05 2.243489224658694e-05
20 6 0.1 1.766589386372785e-05
20 7 0.5 1.977429701127673e-06

40 0 0.0001 NaN
40 1 0.0005 1.192429806398779e-05
40 2 0.001 9.739246276872889e-06
40 3 0.005 3.752509770676068e-06
40 4 0.01 2.66708128576702e-06
40 5 0.05 6.422157245032797e-07
40 6 0.1 2.296924966145176e-07
40 7 0.5 5.51504921511072e-08

60 0 0.0001 0.03535196237459114
60 1 0.0005 1.448217613721318e-06
60 2 0.001 2.714176317239855e-07
60 3 0.005 4.379684064165311e-07
60 4 0.01 3.835603385031781e-07
60 5 0.05 3.405675694262943e-08
60 6 0.1 5.435726396065674e-08
60 7 0.5 1.625371905042597e-08

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 3.37287897042589e-07
80 3 0.005 1.035185070362079e-07
80 4 0.01 4.379174596966871e-08
80 5 0.05 2.04992085441264e-07
80 6 0.1 8.962234885470762e-08
80 7 0.5 6.972613558944825e-08

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 8.100720490606043e-10
100 4 0.01 1.138532218407185e-09
100 5 0.05 1.572420884298608e-07
100 6 0.1 9.949614353719691e-08
100 7 0.5 3.01975943486156e-08

120 0 0.0001 NaN
120 1 0.0005 0.001711355898964191
120 2 0.001 NaN
120 3 0.005 2.243580289643393e-11
120 4 0.01 1.468386986521515e-10
120 5 0.05 1.512694661255535e-10
120 6 0.1 1.441605797217366e-08
120 7 0.5 2.303981003340076e-08

140 0 0.0001 NaN
140 1 0.0005 3.107937843804977e-06
140 2 0.001 3.91746897603508e-06
140 3 0.005 7.094499534643472e-11
140 4 0.01 3.46192288063596e-11
140 5 0.05 7.256462865623144e-13
140 6 0.1 5.694409635310323e-12
140 7 0.5 4.501688594593726e-10

160 0 0.0001 NaN
160 1 0.0005 4.271983940767486e-07
160 2 0.001 1.075209459332968e-08
160 3 0.005 4.8436384132793e-13
160 4 0.01 7.663797225520698e-13
160 5 0.05 8.19123857016362e-15
160 6 0.1 1.021465615588152e-14
160 7 0.5 3.282546560865195e-14

180 0 0.0001 NaN
180 1 0.0005 1.797092913330735e-05
180 2 0.001 1.254248626455806e-11
180 3 0.005 1.648346441781665e-14
180 4 0.01 5.46496077219335e-15
180 5 0.05 5.109046200757973e-15
180 6 0.1 5.810979438664715e-15
180 7 0.5 9.01604151135036e-15

200 0 0.0001 1.932270655792445e-08
200 1 0.0005 4.991491490117137e-11
200 2 0.001 3.618240877769287e-13
200 3 0.005 7.426391934168813e-14
200 4 0.01 6.084414099025268e-15
200 5 0.05 5.108745547946703e-15
200 6 0.1 5.811794432629361e-15
200 7 0.5 9.016036943672767e-15

220 0 0.0001 6.535481903867652e-11
220 1 0.0005 9.259631785641505e-12
220 2 0.001 9.596531186948566e-14
220 3 0.005 2.805842145244018e-14
220 4 0.01 6.34133476019839e-15
220 5 0.05 5.109127461385864e-15
220 6 0.1 5.812326526036963e-15
220 7 0.5 9.016043731896481e-15



==> results/shifts/backup/output_error_shifts_sm_case57_bt5.dat <==
0 0 0.0001 0.0008556818118368417
0 1 0.0005 0.0008555937752764405
0 2 0.001 0.0008554849107050419
0 3 0.005 0.0008546555211576192
0 4 0.01 0.0008537216559865202
0 5 0.05 0.0008501907345056318
0 6 0.1 0.0008551821933989666
0 7 0.5 0.001431920128766799

20 0 0.0001 0.0004693165385917674
20 1 0.0005 0.000180101789715687
20 2 0.001 8.984709923192085e-05
20 3 0.005 0.0004340192179083535
20 4 0.01 0.0001309905072543677
20 5 0.05 0.0003493837345454199
20 6 0.1 0.0003388817441215302
20 7 0.5 7.394864696184741e-05

40 0 0.0001 NaN
40 1 0.0005 0.0004367438858742954
40 2 0.001 9.115098684056405e-05
40 3 0.005 0.0002311373975369041
40 4 0.01 0.07126811495194789
40 5 0.05 0.002126150007920516
40 6 0.1 0.0001350748567332216
40 7 0.5 1.774847198363982e-07

60 0 0.0001 NaN
60 1 0.0005 0.07963350808963941
60 2 0.001 4.389513312691027e-05
60 3 0.005 0.02761803781128429
60 4 0.01 0.005977930682747921
60 5 0.05 3.552078927855513e-05
60 6 0.1 8.019481265414854e-07
60 7 0.5 9.904412642495086e-08

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 0.003891913020033282
80 3 0.005 0.02299575344003059
80 4 0.01 0.01998643284595489
80 5 0.05 2.158155738597656e-08
80 6 0.1 4.026088611725647e-08
80 7 0.5 3.756058367002459e-08

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 NaN
100 3 0.005 0.003686770330629827
100 4 0.01 3.169730917723746e-05
100 5 0.05 5.138304154738304e-09
100 6 0.1 2.895646223541854e-09
100 7 0.5 1.198834005801374e-09

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 0.0001460219062730883
120 3 0.005 3.779288014353446e-06
120 4 0.01 2.75565881729159e-07
120 5 0.05 1.822231605396163e-09
120 6 0.1 1.150888522516436e-09
120 7 0.5 1.752361709465738e-12

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 0.0005662343173698989
140 3 0.005 4.801491004426913e-07
140 4 0.01 4.525621701460011e-08
140 5 0.05 1.904909541280665e-10
140 6 0.1 2.505956271974934e-11
140 7 0.5 4.317294510119891e-12

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 3.813409198194538e-06
160 3 0.005 2.020024307578569e-08
160 4 0.01 6.508380712604806e-11
160 5 0.05 7.304229348289905e-11
160 6 0.1 3.534490218138357e-12
160 7 0.5 4.03055283627849e-14

180 0 0.0001 NaN
180 1 0.0005 0.0002727228609854786
180 2 0.001 1.477684224754376e-06
180 3 0.005 7.404156882743115e-09
180 4 0.01 1.098158500084464e-11
180 5 0.05 1.19876535922764e-11
180 6 0.1 3.75084439314013e-13
180 7 0.5 2.507912181955549e-14

200 0 0.0001 2.519509064377906e-06
200 1 0.0005 1.55999438624538e-07
200 2 0.001 1.449958475539818e-07
200 3 0.005 1.607727175277361e-11
200 4 0.01 1.387619474480187e-13
200 5 0.05 1.678014969717619e-12
200 6 0.1 6.796974951707856e-14
200 7 0.5 2.485550788629171e-14

220 0 0.0001 1.927244232542879e-08
220 1 0.0005 9.561251796965506e-09
220 2 0.001 1.776662840018385e-09
220 3 0.005 6.876938479640658e-14
220 4 0.01 2.501761380311732e-14
220 5 0.05 5.572642840823264e-15
220 6 0.1 1.6196092726708e-14
220 7 0.5 2.485254528920137e-14



==> results/shifts/backup/output_error_shifts_sm_case57_bt7.dat <==
0 0 0.0001 0.0008556817185366365
0 1 0.0005 0.0008555937773972512
0 2 0.001 0.0008554849101090854
0 3 0.005 0.0008546554652024245
0 4 0.01 0.0008537211814346024
0 5 0.05 0.000850189237730602
0 6 0.1 0.0008579422514124015
0 7 0.5 0.004874733853964501

20 0 0.0001 0.0006054010328981784
20 1 0.0005 0.0003183994383437637
20 2 0.001 0.0002082397273118303
20 3 0.005 6.834886629576829e-05
20 4 0.01 0.0001173143447900123
20 5 0.05 0.0005027018868012084
20 6 0.1 0.00040016742059451
20 7 0.5 0.006222409267028668

40 0 0.0001 9.599966383279932e-05
40 1 0.0005 9.014697799982318e-05
40 2 0.001 0.0002543976437125637
40 3 0.005 5.66723942881755e-05
40 4 0.01 0.000319713739132932
40 5 0.05 0.07843857731236094
40 6 0.1 0.00866084754775491
40 7 0.5 9.668084193000997e-07

60 0 0.0001 NaN
60 1 0.0005 0.0008790634720311791
60 2 0.001 0.04519290715284394
60 3 0.005 0.01050297098856482
60 4 0.01 0.004968134762608481
60 5 0.05 0.001604790853536065
60 6 0.1 0.003792780878020137
60 7 0.5 9.550090018290439e-08

80 0 0.0001 NaN
80 1 0.0005 NaN
80 2 0.001 0.01062631401289128
80 3 0.005 0.02481027946853476
80 4 0.01 0.02030460220828046
80 5 0.05 0.0006626277870735061
80 6 0.1 1.582831030412137e-06
80 7 0.5 1.403919317628266e-09

100 0 0.0001 NaN
100 1 0.0005 NaN
100 2 0.001 0.01612211819551466
100 3 0.005 0.01082998613717112
100 4 0.01 0.01086484583676296
100 5 0.05 4.649200564408559e-05
100 6 0.1 4.650664722288414e-08
100 7 0.5 1.342466354531915e-09

120 0 0.0001 NaN
120 1 0.0005 NaN
120 2 0.001 8.626198795769847e-05
120 3 0.005 0.0006011384237967746
120 4 0.01 0.000661835585107003
120 5 0.05 5.958798620131284e-06
120 6 0.1 1.864433084261379e-09
120 7 0.5 1.581423265123855e-10

140 0 0.0001 NaN
140 1 0.0005 NaN
140 2 0.001 1.884322818990463e-06
140 3 0.005 3.095874481572379e-05
140 4 0.01 0.0001197091591647514
140 5 0.05 4.097960590903785e-08
140 6 0.1 1.91100102366667e-10
140 7 0.5 1.466023807936495e-11

160 0 0.0001 NaN
160 1 0.0005 NaN
160 2 0.001 8.083109600648727e-06
160 3 0.005 1.484948412168631e-08
160 4 0.01 3.458641425915173e-06
160 5 0.05 1.600419615923356e-11
160 6 0.1 1.697604953330786e-12
160 7 0.5 4.621832618482527e-14

180 0 0.0001 NaN
180 1 0.0005 2.23203736859204e-06
180 2 0.001 2.558555481551694e-05
180 3 0.005 6.498678180155517e-09
180 4 0.01 1.087232827626204e-07
180 5 0.05 6.02586067956595e-12
180 6 0.1 2.616094036444055e-14
180 7 0.5 1.487985437877528e-14

200 0 0.0001 1.102641307684162e-07
200 1 0.0005 2.287721751629114e-06
200 2 0.001 1.916030468914333e-06
200 3 0.005 5.067547270229881e-12
200 4 0.01 1.696313872601413e-10
200 5 0.05 7.43685146474843e-15
200 6 0.1 2.313452738518645e-14
200 7 0.5 1.476418969715128e-14

220 0 0.0001 2.635470638663598e-08
220 1 0.0005 1.01842267394089e-08
220 2 0.001 5.412540728565015e-11
220 3 0.005 1.392991240239425e-12
220 4 0.01 5.662177813919736e-14
220 5 0.05 6.202821588590241e-15
220 6 0.1 2.296829974422525e-14
220 7 0.5 1.476555770255947e-14



==> results/shifts/backup/output_error_shifts_sm_case57_pod.dat <==
0 0 0.0001 10.1691091149017
0 1 0.0005 10.1691091149017
0 2 0.001 10.1691091149017
0 3 0.005 10.1691091149017
0 4 0.01 10.1691091149017
0 5 0.05 10.1691091149017
0 6 0.1 10.1691091149017
0 7 0.5 10.1691091149017

20 0 0.0001 0.7325879196967113
20 1 0.0005 0.7325879196967113
20 2 0.001 0.7325879196967113
20 3 0.005 0.7325879196967113
20 4 0.01 0.7325879196967113
20 5 0.05 0.7325879196967113
20 6 0.1 0.7325879196967113
20 7 0.5 0.7325879196967113

40 0 0.0001 NaN
40 1 0.0005 NaN
40 2 0.001 NaN
40 3 0.005 NaN
40 4 0.01 NaN
40 5 0.05 NaN
40 6 0.1 NaN
40 7 0.5 NaN

60 0 0.0001 0.1267824102999084
60 1 0.0005 0.1267824102999084
60 2 0.001 0.1267824102999084
60 3 0.005 0.1267824102999084
60 4 0.01 0.1267824102999084
60 5 0.05 0.1267824102999084
60 6 0.1 0.1267824102999084
60 7 0.5 0.1267824102999084

80 0 0.0001 0.001968937811069423
80 1 0.0005 0.001968937811069423
80 2 0.001 0.001968937811069423
80 3 0.005 0.001968937811069423
80 4 0.01 0.001968937811069423
80 5 0.05 0.001968937811069423
80 6 0.1 0.001968937811069423
80 7 0.5 0.001968937811069423

100 0 0.0001 3.396167389446133e-05
100 1 0.0005 3.396167389446133e-05
100 2 0.001 3.396167389446133e-05
100 3 0.005 3.396167389446133e-05
100 4 0.01 3.396167389446133e-05
100 5 0.05 3.396167389446133e-05
100 6 0.1 3.396167389446133e-05
100 7 0.5 3.396167389446133e-05

120 0 0.0001 5.30672915623958e-06
120 1 0.0005 5.30672915623958e-06
120 2 0.001 5.30672915623958e-06
120 3 0.005 5.30672915623958e-06
120 4 0.01 5.30672915623958e-06
120 5 0.05 5.30672915623958e-06
120 6 0.1 5.30672915623958e-06
120 7 0.5 5.30672915623958e-06

140 0 0.0001 2.088963349352598e-07
140 1 0.0005 2.088963349352598e-07
140 2 0.001 2.088963349352598e-07
140 3 0.005 2.088963349352598e-07
140 4 0.01 2.088963349352598e-07
140 5 0.05 2.088963349352598e-07
140 6 0.1 2.088963349352598e-07
140 7 0.5 2.088963349352598e-07

160 0 0.0001 9.112578018678972e-07
160 1 0.0005 9.112578018678972e-07
160 2 0.001 9.112578018678972e-07
160 3 0.005 9.112578018678972e-07
160 4 0.01 9.112578018678972e-07
160 5 0.05 9.112578018678972e-07
160 6 0.1 9.112578018678972e-07
160 7 0.5 9.112578018678972e-07

180 0 0.0001 3.525112515759143e-09
180 1 0.0005 3.525112515759143e-09
180 2 0.001 3.525112515759143e-09
180 3 0.005 3.525112515759143e-09
180 4 0.01 3.525112515759143e-09
180 5 0.05 3.525112515759143e-09
180 6 0.1 3.525112515759143e-09
180 7 0.5 3.525112515759143e-09

200 0 0.0001 2.765257501811528e-10
200 1 0.0005 2.765257501811528e-10
200 2 0.001 2.765257501811528e-10
200 3 0.005 2.765257501811528e-10
200 4 0.01 2.765257501811528e-10
200 5 0.05 2.765257501811528e-10
200 6 0.1 2.765257501811528e-10
200 7 0.5 2.765257501811528e-10

220 0 0.0001 1.28347032451173e-12
220 1 0.0005 1.28347032451173e-12
220 2 0.001 1.28347032451173e-12
220 3 0.005 1.28347032451173e-12
220 4 0.01 1.28347032451173e-12
220 5 0.05 1.28347032451173e-12
220 6 0.1 1.28347032451173e-12
220 7 0.5 1.28347032451173e-12



==> results/shifts/backup/output_error_shifts_test.dat <==
	0 0e-1 22.93
	0 1e-1 22.97
	0 2e-1 23.07
	0 3e-1 23.11
	0 4e-1 23.11
	
	1 0e-1 23.1
	1 1e-1 23.05
	1 2e-1 23.1 
	1 3e-1 23.12 
	1 4e-1 23.12
	
	2 0e-1 23.11
	2 1e-1 23.3
	2 2e-1 23.3
	2 3e-1 23.17
	2 4e-1 23.18
	
	3 0e-1 23.08
	3 1e-1 23.11
	3 2e-1 23.3
	3 3e-1 23.17
	3 4e-1 23.18
	
	4 0e-1 23.12
	4 1e-1 23.1
	4 2e-1 23.18
	4 3e-1 23.22
	4 4e-1 23.14

==> results/shifts/backup/output_error_shifts_test2.dat <==
2 0.0001 1 
2 0.0005 2
2 0.001 3
2 0.005 4
2 0.01 5
2 0.05 6
2 0.1 7
2 0.5 8

152 0.0001 9 
152 0.0005 10 
152 0.001 11 
152 0.005 12 
152 0.01 13 
152 0.05 14
152 0.1 15
152 0.5 16


==> results/shifts/output_error_shifts_en_case57_bt1.dat <==
3 0 0.001 0.004790392453397071 0.08933098363845124 1.236257537711013e-06 0.001908412432478634
3 1 0.005 0.00471121849462832 0.08851334952052495 1.192710104112776e-06 0.001874224201523167
3 2 0.01 0.004666788246873123 0.08805049625911388 1.170099177632169e-06 0.001856196250042852
3 3 0.05 0.004338601857453956 0.08455220499964222 1.009003246858206e-06 0.001722426166491209
3 4 0.1 0.003967413609606953 0.08041095740417059 8.387519162756083e-07 0.001569014750557263
3 5 0.5 0.002134249128334579 0.05553185655694094 2.101072004804893e-07 0.0007805960138431711

7 0 0.001 0.001760405136794291 0.05216866111901371 0.0001426047203480769 0.009562426512216948
7 1 0.005 0.001298988730277967 0.04518661268291573 0.0002333709568155915 0.01239319231626568
7 2 0.01 0.001093260150998374 0.04238968262383556 0.0004411129069042755 0.01762939921590423
7 3 0.05 0.00136561378737138 0.04811050131538937 0.0002687195492946867 0.01414830692974567
7 4 0.1 0.001975356504748308 0.05794116360593574 0.0003433989475918534 0.01588391029181735
7 5 0.5 0.003394585130431288 0.07637508609634666 0.0002818396473611747 0.01422564084173406

11 0 0.001 0.6087042702876694 0.951163761290422 0.0001733785950903541 0.01125690074140473
11 1 0.005 0.0009366451055393408 0.03587661144880194 0.0001910792790609801 0.01252517863988123
11 2 0.01 0.000249119126691755 0.02310693395445622 0.0004001313034605135 0.01807879368922882
11 3 0.05 0.000401844161783578 0.0290355009296076 0.000234562545287856 0.01435011956104426
11 4 0.1 0.0003884462862616142 0.02858511467169881 0.0002464197811211289 0.01474731161198006
11 5 0.5 0.0003064100177956389 0.02559150474494621 0.0003381947015727286 0.01773847676728879

15 0 0.001 9.676629419013989e-05 0.01012658558398106 0.0001266142706725552 0.01032816191920094
15 1 0.005 1.563769071333334e-07 0.0008236583948024179 7.663101011565622e-05 0.009077259734063148
15 2 0.01 2.70466100098471e-07 0.0005864554024596483 6.551894064772127e-05 0.009132151799236876
15 3 0.05 1.151412044679119e-06 0.001230295179544108 4.122991558946973e-05 0.009223392939774366
15 4 0.1 1.035891630981944e-06 0.001187349079566077 3.860852194600864e-05 0.009284406196984007
15 5 0.5 9.570876745762842e-07 0.001289639105125184 2.720315016455219e-05 0.009673846767362715

19 0 0.001 5.751503751090786e-08 0.0002577273455584752 0.0001091353449989924 0.01200760480721064
19 1 0.005 0.5481721757359522 0.9031849249505548 0.0006169936220873772 0.02241292720055377
19 2 0.01 2.271117562315926e-06 0.001579920878733793 9.656561652415876e-05 0.009967489240394922
19 3 0.05 1.516223881358524e-06 0.001178224013847781 5.933986525563653e-05 0.007916093437234206
19 4 0.1 1.370201176970544e-06 0.001163315915732025 5.528383540089262e-05 0.007681867513541163
19 5 0.5 8.150390035747932e-07 0.0009938885106002063 3.076466506925143e-05 0.006157832621483839

23 0 0.001 1.104245272104243e-07 0.0005074980932614549 7.789704644830849e-07 0.001222812529169226
23 1 0.005 6.435277176041513e-08 0.0002845260588770701 9.287358338259536e-07 0.001287609226881425
23 2 0.01 8.075738559754555e-08 0.0003587488987773805 1.216690281047965e-06 0.001397230241011793
23 3 0.05 7.776986342206885e-08 0.0003178522172074929 1.587489723026038e-06 0.00155094950480561
23 4 0.1 1.519822215900166e-08 0.0001332453332563094 1.597242905158124e-06 0.00158123745701555
23 5 0.5 3.061834501606439e-08 0.000206636635979209 1.83718541385558e-06 0.002524524657461669

27 0 0.001 1.385257123135318e-08 0.0001440509348393012 4.342135248850328e-15 4.867739911151858e-08
27 1 0.005 3.127684172979446e-08 0.0002164221222491604 1.406024512707113e-15 2.813707988824632e-08
27 2 0.01 8.986578033054407e-08 0.0003668795771845619 2.003127740850011e-15 3.553462413208308e-08
27 3 0.05 4.912074938953657e-08 0.0002711875900261633 3.279284954772324e-15 4.503010497813875e-08
27 4 0.1 6.427951472130757e-09 9.798039437503708e-05 4.241554249887664e-15 5.219506593601153e-08
27 5 0.5 1.178488750471558e-09 4.215626174880732e-05 6.870822538227336e-15 6.441799238476875e-08



==> results/shifts/output_error_shifts_en_case57_bt3.dat <==
3 0 0.001 0.002263687458754954 0.05766185127001516 1.637307863098795e-08 0.0002180213121897312
3 1 0.005 0.002245070221395221 0.05736292750348201 1.628447269539726e-08 0.0002174180476853804
3 2 0.01 0.002244611394475403 0.05735283631606117 1.660925310921652e-08 0.0002195579691400829
3 3 0.05 0.002247444737417171 0.05737564058177305 1.944029439785619e-08 0.000237387203373407
3 4 0.1 0.002257560443874707 0.05750734212265088 2.341689690599399e-08 0.0002603259215427922
3 5 0.5 0.0027052114151468 0.0638666117860453 9.473029281209153e-08 0.000519110472843809

7 0 0.001 0.0002551906265804149 0.03158150455418791 6.330849175544383e-05 0.01379241229582528
7 1 0.005 0.0002570582087673245 0.03161044033249815 6.311848833807454e-05 0.01377188886432723
7 2 0.01 0.0002570769376383605 0.03161413477071592 6.293189014409211e-05 0.01376287645043139
7 3 0.05 0.0002580839986821451 0.03164133722116513 6.164430750626853e-05 0.01363058845131371
7 4 0.1 0.0002604583017786703 0.03165734891546494 6.040122275260121e-05 0.01348709491974154
7 5 0.5 0.0002769212555390676 0.03123192589490223 5.218010691865248e-05 0.01255851454661261

11 0 0.001 0.001262842014780956 0.03933280268927355 0.0001907392010831466 0.01268709639380683
11 1 0.005 0.0007025553496990678 0.0280450995734433 0.0001883291028847399 0.01281660870235779
11 2 0.01 0.0007340259593445681 0.02876576769520621 0.0001884587666691662 0.0128197452098191
11 3 0.05 0.000570127431822062 0.02458746924068963 0.0001901212259436468 0.01281438102341914
11 4 0.1 0.0004333396739110813 0.02054034877481359 0.0001922115864977406 0.01281026658559825
11 5 0.5 0.0003878189854243353 0.01789884656241247 0.0002080886497243466 0.01289722035537122

15 0 0.001 1.767992595467082e-06 0.001459792156128362 0.001153669899234181 0.0264284353324542
15 1 0.005 1.262809251018581e-06 0.001601201727760557 0.001163637361896829 0.02656078544818663
15 2 0.01 1.525956214499968e-06 0.001591182055718635 0.001165009473783121 0.02657145315862086
15 3 0.05 1.225134279829244e-06 0.001615944778946284 0.001172865347790725 0.02661667000219559
15 4 0.1 1.872642848856413e-06 0.001588683288163646 0.001180487090419764 0.02665198576567374
15 5 0.5 8.91595755554824e-07 0.001718132783988774 0.001186496290228678 0.02653333361472543

19 0 0.001 1.46240971367045e-07 0.0004988184718348332 0.0004601114247114058 0.02187979869543555
19 1 0.005 2.222887051473934e-07 0.0006367858808918568 0.0004748489315486155 0.0221930242727334
19 2 0.01 2.267385195918665e-07 0.0006598045702055355 0.000475076169756982 0.02220473114923327
19 3 0.05 2.336615822616161e-07 0.0006735060368700911 0.0004740517379633162 0.02222854375751215
19 4 0.1 2.466765362886568e-07 0.0006373462074704683 0.0004736307835238086 0.02225458877844944
19 5 0.5 3.067105295803483e-07 0.0007585227955670786 0.0004998186377645115 0.02248304746155461

23 0 0.001 6.674021112995999e-10 3.488144662586873e-05 2.638732760396564e-05 0.004201873676815349
23 1 0.005 3.591624357619714e-10 2.734128871524806e-05 2.640586981368155e-05 0.004205112094124108
23 2 0.01 1.3982421465236e-09 5.33412375641985e-05 2.638137355229263e-05 0.004203539997045702
23 3 0.05 6.190731201097651e-10 3.403247774137145e-05 2.617008979960625e-05 0.004188563657604005
23 4 0.1 2.98572057200235e-08 0.0001969171535632962 2.59060842268041e-05 0.004168156196903583
23 5 0.5 6.553340847168378e-10 3.689329181445246e-05 2.329755892373815e-05 0.003924875362543379

27 0 0.001 3.554107174980089e-09 7.294549986977192e-05 2.669463646391919e-15 3.804733839096741e-08
27 1 0.005 2.114575515068094e-09 5.627030091167814e-05 3.050233611776172e-15 4.071228498769841e-08
27 2 0.01 2.293225670180463e-09 5.861616880985937e-05 3.192054286148207e-15 4.127226771455383e-08
27 3 0.05 7.862979725690006e-10 3.430680744707232e-05 3.777191132144383e-15 4.395870334406027e-08
27 4 0.1 1.031073593634716e-08 0.000124368164530899 3.931376225864548e-15 4.58571673966901e-08
27 5 0.5 1.512034198921384e-09 4.758437940602118e-05 6.770375960279741e-15 6.074915792630975e-08



==> results/shifts/output_error_shifts_en_case57_bt5.dat <==
3 0 0.001 0.001313054693452511 0.03952800318745708 7.188232694233381e-09 0.0001436641256218341
3 1 0.005 0.001321836889511642 0.03962998097618581 7.413235293872649e-09 0.000145884447765865
3 2 0.01 0.001340190123337032 0.04005773404928304 7.847161732841349e-09 0.0001500808438443801
3 3 0.05 0.001485570494297891 0.04328244842830115 1.188622066218903e-08 0.0001845927455504937
3 4 0.1 0.001660345558251241 0.0468376341366134 1.837700837373442e-08 0.000229338521710476
3 5 0.5 0.003010764085159794 0.06776952781753656 1.670839873868713e-07 0.0006852745394306803

7 0 0.001 0.0004797320904759993 0.03275252919378786 5.897867027166278e-05 0.01339468925974996
7 1 0.005 0.0004793802208030304 0.03275131517490378 5.888918833817573e-05 0.01338273231291454
7 2 0.01 0.0004751686990277581 0.03273121464193952 5.872975125199185e-05 0.01337357240129633
7 3 0.05 0.0004526070765459386 0.03259782485577083 5.804579377993373e-05 0.01329601450406603
7 4 0.1 0.0004433754080428009 0.03248627413191015 5.778767058048546e-05 0.01325954057581713
7 5 0.5 0.0009116099898911798 0.03334681669408577 6.219242760242408e-05 0.01366243787618271

11 0 0.001 0.0003136009623184243 0.0156958329308539 0.000183094062999124 0.01217731797091348
11 1 0.005 0.0004953706361815474 0.02102039959164652 0.0001825799941593935 0.01222117284509072
11 2 0.01 0.0003314637720900864 0.01616314025621744 0.0001829137446918031 0.01222540902128721
11 3 0.05 0.0002410252360052678 0.01387519222235597 0.0001854392941925024 0.01225586724698413
11 4 0.1 0.000454308548311814 0.01984192492273847 0.0001877471645747177 0.01230674013877597
11 5 0.5 0.0004199748746980834 0.01844804208709516 0.0001807152528844219 0.01265501871389807

15 0 0.001 5.922385290950403e-07 0.001587231870967716 0.001119832886456172 0.02613157893243745
15 1 0.005 6.00049821980711e-07 0.001617980798069865 0.00112353729959998 0.02617772320512002
15 2 0.01 6.259350413234374e-07 0.001628679678764601 0.001124893844682569 0.02618792304234341
15 3 0.05 6.339189368553076e-07 0.001632073616895345 0.001130933584480925 0.02621883542284531
15 4 0.1 6.100346143943735e-07 0.001614027244855362 0.00112808206249245 0.02615749426403335
15 5 0.5 1.410053339817864e-06 0.00152498071928937 0.0007793130940280018 0.02235326918976888

19 0 0.001 2.127007988335541e-07 0.0006590366320943786 0.0004500472492599439 0.02168513218405166
19 1 0.005 2.41142039701916e-07 0.000710233774045322 0.0004531338889687335 0.0217714504562494
19 2 0.01 2.327863567300547e-07 0.0006971051279867566 0.0004526312950592705 0.02177330150969559
19 3 0.05 2.276726761163762e-07 0.0006837053379816667 0.0004517230822877501 0.02177801695935877
19 4 0.1 2.252723985610106e-07 0.0006706634858205905 0.0004583559923186246 0.02179588183662207
19 5 0.5 1.956484844309302e-07 0.0006320318539101213 0.0004192664567876496 0.01911780488220383

23 0 0.001 5.978126586697622e-09 0.0001048377061024517 2.617329816625792e-05 0.00418732069221639
23 1 0.005 6.730125219968691e-09 8.713277451185414e-05 2.617616269933012e-05 0.004188678449848715
23 2 0.01 2.685379574370122e-09 7.162695548767594e-05 2.616554996181677e-05 0.004188460365160074
23 3 0.05 3.045053500820206e-08 0.0002007300020497246 2.611653749433017e-05 0.004183059846285309
23 4 0.1 1.425681318213937e-09 5.329647366133974e-05 2.614572164031904e-05 0.004169578229032966
23 5 0.5 5.79645709238878e-09 0.0001060280195779887 3.061521718965002e-05 0.004387683392842456

27 0 0.001 1.638071749355827e-11 4.955703138256017e-06 2.834781547580532e-15 3.941172799226678e-08
27 1 0.005 1.36701908088493e-08 0.0001430949685044024 3.192690059606237e-15 4.280883636464949e-08
27 2 0.01 9.772007242275052e-10 3.824492902257479e-05 3.429810654786874e-15 4.253825802713607e-08
27 3 0.05 2.353257774589355e-08 0.0001877542828932714 3.888544778579041e-15 4.482502169445013e-08
27 4 0.1 2.378026149983058e-09 5.96560792128541e-05 4.330774929116564e-15 4.831516764447485e-08
27 5 0.5 9.046139959768574e-09 0.0001164012271221313 7.08179285145869e-15 6.104108807303277e-08



==> results/shifts/output_error_shifts_en_case57_bt7.dat <==
3 0 0.001 0.0009721807989596756 0.03978270700671767 3.157403705584118e-09 9.475556343307989e-05
3 1 0.005 0.000991943141744691 0.03976552148844099 3.468629815153972e-09 9.931585683198296e-05
3 2 0.01 0.001019333624381473 0.03974241189624063 3.924328384472197e-09 0.0001056407877211285
3 3 0.05 0.001233853773413921 0.03958090006449208 8.585504331601341e-09 0.0001562646564559067
3 4 0.1 0.001482405979872118 0.04310935694887225 1.67081027881583e-08 0.0002179525967966889
3 5 0.5 0.003012451744508975 0.06772464434717101 1.829231515151876e-07 0.0007158841005082683

7 0 0.001 0.0006752275055528529 0.03333803734943157 5.639363320161785e-05 0.01315111703466576
7 1 0.005 0.0006657929845406588 0.0333059331758403 5.634923780239701e-05 0.01314329758740884
7 2 0.01 0.0006524833343384035 0.03325931509152848 5.627598284678221e-05 0.0131349917868766
7 3 0.05 0.0005761659628572271 0.0329599309818067 5.60046105730305e-05 0.01309263115942139
7 4 0.1 0.0005315613112848367 0.03273577622607678 5.610213837972226e-05 0.01310146244763677
7 5 0.5 0.001001846019403668 0.03353961073335442 6.171148034593624e-05 0.0136002002173008

11 0 0.001 4.903691932424311e-05 0.009745051271756053 0.0001798261846819713 0.01186771936375552
11 1 0.005 0.0002194831949661816 0.01383813956091062 0.000179825417957512 0.01189268625557949
11 2 0.01 0.0001461594811268204 0.01196214555560914 0.0001802236236956282 0.01190256381912236
11 3 0.05 0.0001553954590410768 0.0121278000738617 0.0001830563738120656 0.01197939729456143
11 4 0.1 0.000453732422110646 0.01938211309278002 0.000185548637580478 0.01207863527221598
11 5 0.5 0.000123534766778053 0.01083828397194308 0.0001799735097345721 0.0125441632629415

15 0 0.001 2.069418475586203e-06 0.002073785317107895 0.001093698813764709 0.0258770718460829
15 1 0.005 1.976911726902775e-06 0.00202354924516823 0.001096108198792349 0.02590347394714387
15 2 0.01 2.059862170181116e-06 0.002066422674445864 0.00109776829029243 0.02591669975794009
15 3 0.05 1.628577225446779e-06 0.001831295175499362 0.001105255344180604 0.0259627078885819
15 4 0.1 1.180126975329276e-06 0.00164616462319931 0.001101548618488714 0.02589280951691575
15 5 0.5 1.729997384209374e-06 0.001673662088452859 0.0007370181377995428 0.02182649539622683

19 0 0.001 2.340903513105924e-07 0.0007108675285042131 0.0004386609941733739 0.02146309244909517
19 1 0.005 2.397756994132787e-07 0.0007240879847043614 0.0004393528618202189 0.02149747739167995
19 2 0.01 2.800839301839621e-07 0.000762752349830826 0.0004388158015656274 0.02149958151764297
19 3 0.05 2.358660001152656e-07 0.0007136747415882327 0.0004389341396305267 0.02151902073539169
19 4 0.1 2.275468759258746e-07 0.00069380146378243 0.0004477232824822687 0.02154942973060348
19 5 0.5 1.874086913667829e-07 0.0006414831192137066 0.0003964963451443071 0.01863145159704926

23 0 0.001 4.962211998728775e-09 9.504085085538724e-05 2.60220335880916e-05 0.004176465724697653
23 1 0.005 1.310532451503667e-09 5.033385500897991e-05 2.602189934939426e-05 0.0041774056013828
23 2 0.01 1.531288044500978e-09 4.476455604388117e-05 2.601802051474649e-05 0.004177792986059914
23 3 0.05 7.516818230464562e-08 0.00032385358706951 2.603368449998273e-05 0.004176536381092166
23 4 0.1 1.436953119838884e-09 5.326506957909708e-05 2.615841445936244e-05 0.004166803214015524
23 5 0.5 7.056012871029629e-09 0.0001163186156094495 3.232533811735258e-05 0.004506146944954437

27 0 0.001 8.189801372496859e-10 3.501314040640999e-05 2.922623403028562e-15 4.037940537493512e-08
27 1 0.005 1.807622290382725e-08 0.0001645490245546421 3.386335767737537e-15 4.250827012608482e-08
27 2 0.01 1.345828491682162e-08 0.0001419827451587504 3.604257754156331e-15 4.321620283853633e-08
27 3 0.05 5.285951819403756e-08 0.00028142473146701 3.938579766267738e-15 4.512375983978245e-08
27 4 0.1 2.04123020780643e-09 5.521345806910882e-05 4.711864731137984e-15 5.024638616291099e-08
27 5 0.5 1.109370556515404e-08 0.0001288933078947311 7.393183085458276e-15 6.290285026189224e-08



==> results/shifts/output_error_shifts_sm_case57_bt1.dat <==
3 0 0.001 0.0008506181315583396 0.06210837822648314 9.410696419188915e-05 0.02002402210413767
3 1 0.005 0.0008504676389975957 0.06211043747756387 3.236307040622885e-05 0.0116926821067691
3 2 0.01 0.0008503343478642683 0.06211096684119995 4.992221156302943e-06 0.00456675554116015
3 3 0.05 0.0008559071590347614 0.0623673487514364 0.0005093611355517269 0.04373612030035967
3 4 0.1 753.2981443447541 33.58815441255409 0.01261498898012672 0.2008032555100425
3 5 0.5 432343.432618585 804.711959156417 0.3324783065845494 0.66415739773799

7 0 0.001 3.078683938444223e-05 0.008919710710132474 0.007848698634827532 0.1223051334025849
7 1 0.005 2.859875205002077e-05 0.007864864837624228 0.008092221714451295 0.1230657463449991
7 2 0.01 2.85887461865426e-05 0.007863451310838633 0.00810321984653526 0.1231426924208185
7 3 0.05 2.859932397094651e-05 0.007923474784057158 0.008174439470438093 0.123720684119369
7 4 0.1 2.865258903180777e-05 0.008001701417496341 0.008264898723495877 0.1244537305489535
7 5 0.5 2.977465124873344e-05 0.008638543675918549 0.009063818685729403 0.1308166989734083

11 0 0.001 4.602574235379867e-06 0.003580334915225462 0.007579719179258659 0.118626448325249
11 1 0.005 8.588819926039979e-06 0.004307688313773607 0.007912224152983835 0.1189362975238961
11 2 0.01 9.187253348367057e-06 0.004516376184580176 0.007935168896405737 0.1190095749177462
11 3 0.05 1.069566324693254e-05 0.004683339580846864 0.008039483507508795 0.1196575369751001
11 4 0.1 1.271699852305942e-05 0.004862414425081412 0.008162009064464281 0.120414580242026
11 5 0.5 3.472984246631993e-05 0.00635024100670877 0.00892001724293859 0.1246041726184333

15 0 0.001 2.290182137369456e-05 0.00509620837673928 0.008305037341773867 0.1138539059810408
15 1 0.005 2.079899867948138e-05 0.004616702367955701 0.007261179192743899 0.1322140585709218
15 2 0.01 1.427969346837003e-05 0.004233167779823663 0.006994305858955987 0.12695111339113
15 3 0.05 1.316803470502139e-05 0.004201423409135048 0.007157208448055833 0.1287910268234584
15 4 0.1 1.34265374768644e-05 0.004270065554008032 0.007526341536779207 0.1322049332432161
15 5 0.5 4.80156258449767e-06 0.003796545615200415 0.01180161915113273 0.1579981039910868

19 0 0.001 2.838086510450073e-05 0.006594156151402238 0.00666845323233969 0.09113268962395904
19 1 0.005 2.601023605394526e-05 0.006706672966439926 0.003781857873930581 0.07928435151216751
19 2 0.01 3.186340360565198e-06 0.002492051287630461 0.003889017398024226 0.07814534363896386
19 3 0.05 1.626964469137733e-06 0.001694246463323878 0.004988005179895972 0.07699325930550649
19 4 0.1 2.665115855213514e-06 0.002282518082895977 0.005430826341913126 0.08491143456166239
19 5 0.5 7.293003124980902e-06 0.003859216571561699 0.006965386770452176 0.1211991493118194

23 0 0.001 8.413746860947743e-06 0.003850692573111964 0.0151981362383826 0.1026739268053127
23 1 0.005 1.23366607044331e-06 0.001422285549412722 0.01567292189891098 0.1191891031754075
23 2 0.01 4.169004079953186e-05 0.008317054202591392 0.01002607878155049 0.1091439950770272
23 3 0.05 0.0001572810999224671 0.01602829015285026 0.0211835840002909 0.160121782514435
23 4 0.1 0.0001456816875007171 0.01543435809973638 0.02067831555659702 0.1577040028814529
23 5 0.5 0.000131131586156331 0.01461777559980439 0.021504353915322 0.1692309579782141

27 0 0.001 6.625342533511383e-06 0.003406438056214591 0.01171757394357818 0.0871941434538086
27 1 0.005 6.947425102026581e-07 0.001128525456000326 0.01691376705644541 0.1192960593463936
27 2 0.01 1.708895718711823e-05 0.005400409407849241 0.01856216457992358 0.1275966911894155
27 3 0.05 0.0001105909318097205 0.01348054953143743 0.01989741314072336 0.1542667389779715
27 4 0.1 0.0001120209646868329 0.0135676411918825 0.01987718083703427 0.1547598446167968
27 5 0.5 0.0001194382990772737 0.01400776792425064 0.01950260920950539 0.1583530409459308

31 0 0.001 1.725982773902226e-06 0.001654328336519295 0.01661168633878854 0.1051539002465187
31 1 0.005 1.232575749320972e-06 0.001456416460922405 0.01757470141350167 0.1171570096714889
31 2 0.01 2.437226627648706e-06 0.002127518862916051 0.03442082651939653 0.1597617708628283
31 3 0.05 6.968821861849816e-05 0.01081073475923897 0.04423304645834159 0.230922604173927
31 4 0.1 7.280797085933904e-05 0.01104533323388037 0.04204746721571113 0.2262904653638387
31 5 0.5 8.257275833299387e-05 0.01173832529927193 0.03134869790344981 0.1967271933926307

35 0 0.001 3.95779965978021e-07 0.0006985303744571261 0.01356193583080342 0.1031736649097907
35 1 0.005 1.502907173182054e-06 0.001546619341655484 0.0160281473490045 0.1161875475218772
35 2 0.01 1.768841750176e-05 0.005498995955440015 0.03622927840771272 0.176498994725597
35 3 0.05 0.0001855613414291119 0.01769668390052238 0.04749622047676532 0.1928509431561056
35 4 0.1 0.0001581962406875166 0.01629856118111903 0.0377375042988428 0.176462868486891
35 5 0.5 8.570821087383322e-05 0.01194015406206494 0.02505310245324812 0.1601192335788324

39 0 0.001 2.576581964534377e-07 0.0006922332287549243 0.0129031259079461 0.1007722126670383
39 1 0.005 5.869596480343614e-08 0.0003909949028960188 0.01259531431219047 0.08999264035601473
39 2 0.01 3.323415907277701e-06 0.002403332477323832 0.03018868743606955 0.1439696227303913
39 3 0.05 4.614983981981069e-07 0.0009861728935435972 0.06220488363062403 0.2250256741015653
39 4 0.1 2.606149912289991e-06 0.002307283919217647 0.1141417530691836 0.3428597620456866
39 5 0.5 1.118630938324721e-06 0.002018967617475596 0.177746367396698 0.4550548160725059

43 0 0.001 1.003512399899117e-07 0.0004776440919883954 0.01193166224692719 0.1004132103437367
43 1 0.005 3.170622000175979e-08 0.0002795911228072167 0.008412085273952709 0.08446953709380756
43 2 0.01 2.214511430228122e-06 0.001956244367362714 0.02555753503011015 0.1380219028998408
43 3 0.05 6.027564852850328e-05 0.01018726411383874 0.03794185530438532 0.1738083738436096
43 4 0.1 0.0003841408451178465 0.02507441719033843 0.1166452265527786 0.3267193001605282
43 5 0.5 NaN 0 NaN 0

47 0 0.001 6.339614440982419e-06 0.003051475606066196 0.01321598673539505 0.107435868231661
47 1 0.005 7.853898727788207e-08 0.00046180872533592 0.009706064087203059 0.09038546199309705
47 2 0.01 2.037851562527495e-06 0.001880798976998921 0.02700995963911611 0.145214875481513
47 3 0.05 4.308814967438233e-07 0.0009697739047756105 0.04974533079994737 0.2232350622734345
47 4 0.1 1.323048931342094e-05 0.004713663769361603 0.05300201246441513 0.2353792202829428
47 5 0.5 0.0001468331705880904 0.01417873422349517 0.03505539951977253 0.2343365602499115

51 0 0.001 2.52625620509964e-06 0.001681016068312242 0.01317988164122197 0.110334965872255
51 1 0.005 2.473236853971821e-07 0.000580308832602172 0.01062611970133173 0.0991177501019469
51 2 0.01 2.400311378083362e-06 0.001622787381841218 0.02084680992992641 0.1361836215044667
51 3 0.05 6.776794791946315e-06 0.003502479116898555 0.0395712613934507 0.2040214360530503
51 4 0.1 1.161993829783694e-05 0.004386518555684483 0.0397121020260592 0.2248654131720618
51 5 0.5 6.405146100912282e-05 0.01016854260760004 0.1387287565859048 0.3817759974035386

55 0 0.001 2.250902101120962e-06 0.001643952339259176 0.01203193870961541 0.105318759526575
55 1 0.005 7.514988875591928e-09 0.0001217866439224308 0.007885885258368752 0.08609380484055529
55 2 0.01 3.66330096962874e-06 0.002189551672980272 0.004545948790182932 0.06652306387253049
55 3 0.05 4.300776388464938e-06 0.002361820803424323 0.005805666935028471 0.07549947780921329
55 4 0.1 2.584784925498123e-07 0.0006229595116354779 0.04071226105880409 0.2050030680959865
55 5 0.5 0.5415511147746104 0.9011367587185536 0.1394023007511624 0.3489967992593603

59 0 0.001 2.438751864756199e-06 0.001747634460089139 0.01189872532166392 0.1045008836686292
59 1 0.005 1.246597106031627e-07 0.0004013391931934078 0.007779414391143254 0.08570193497588674
59 2 0.01 3.515456485569302e-06 0.002142260132961336 0.0046177974557476 0.067078274204324
59 3 0.05 4.426835817532841e-06 0.002402801366098261 0.005422343468545661 0.07295867664296196
59 4 0.1 4.376324142353705e-06 0.00245893552625398 0.007241999716498293 0.08333316229886334
59 5 0.5 0.0001564321202440298 0.01507710507593942 0.008255296900219391 0.08513645624163657

63 0 0.001 5.580433730364443e-07 0.000839001740842366 0.00588648776792873 0.07444090972948492
63 1 0.005 7.484076485651758e-08 0.0003052120811592913 0.005209261797063536 0.06871274398191396
63 2 0.01 3.899310033769743e-06 0.002324082120754117 0.005046450037003119 0.06785444491556525
63 3 0.05 2.607262244295084e-06 0.001900687954937975 0.004032558704282372 0.06158072674662718
63 4 0.1 8.194166957137536e-08 0.0003301063206458928 0.00352658600859473 0.05844827173693667
63 5 0.5 7.227517580555378e-09 0.0001156487052983209 0.01557553854699198 0.1168559967767087

67 0 0.001 2.793256060979984e-08 0.0001874711826149178 0.005734121240044807 0.07440564553840145
67 1 0.005 1.522211012806734e-07 0.0004124183162941947 0.004246808651286234 0.06281696009039361
67 2 0.01 2.399819857792126e-06 0.001772489723819238 0.004189459984101405 0.0615940909600694
67 3 0.05 3.424060115353591e-06 0.002191544198865717 0.00305428531081979 0.05234969332366224
67 4 0.1 1.162229881204931e-09 5.733727630768959e-05 0.005450817096703633 0.06740677555127705
67 5 0.5 1.438446706645925e-08 0.000129414002399247 0.003636943465788197 0.05931678500380089

71 0 0.001 6.984953831213556e-09 9.137433801538128e-05 0.003185655423936589 0.05450915415133695
71 1 0.005 3.017907098019681e-08 0.0001609582033559789 0.002375998173747845 0.04719426319143083
71 2 0.01 9.866434207920534e-08 0.0002907015410359801 0.001978852481831295 0.04088772237339322
71 3 0.05 4.478648684542839e-09 8.159032408317987e-05 0.004973018436458834 0.06513002242239008
71 4 0.1 1.765027850336312e-07 0.0004564016092172801 0.008303568681402151 0.08352080990388222
71 5 0.5 7.551290541638214e-07 0.001031362324815056 0.005642224738238114 0.07095171779979437

75 0 0.001 3.774210504082034e-09 7.562585008465648e-05 0.003355146636866984 0.05564087668197937
75 1 0.005 1.717412185587559e-08 0.0001199765366567062 0.00254069537662951 0.04850734606764551
75 2 0.01 7.242421578119676e-08 0.0002550414019478235 0.00227967064996702 0.04359864988896611
75 3 0.05 1.679789606735609e-09 5.815450747464861e-05 0.002630937039669738 0.04664779080037684
75 4 0.1 6.83233677050269e-10 4.246806280256907e-05 0.002750994665932689 0.04945121311861578
75 5 0.5 2.781343018098486e-09 8.237295077416149e-05 0.003057528129478117 0.05282155576190983

79 0 0.001 1.194988137187964e-09 5.666134762497867e-05 0.002318605308219829 0.04379830104383986
79 1 0.005 1.958860199283409e-09 4.767175079761939e-05 0.002431577093714216 0.04487392117840749
79 2 0.01 6.169908689260776e-09 0.0001027928048237007 0.002427588535851818 0.04478989774031616
79 3 0.05 1.70592263645269e-09 5.854517604950756e-05 0.002554007402747089 0.0470749020512089
79 4 0.1 1.390231065172116e-09 4.773850003028136e-05 0.002991093333895819 0.05094261791894805
79 5 0.5 7.175006100579131e-08 0.0002891475830669511 0.003183772851646451 0.05342303883627331

83 0 0.001 1.159574121921171e-09 5.741749215256928e-05 0.002725847006607744 0.04733083821464601
83 1 0.005 3.829697439700724e-09 6.057690734894046e-05 0.002833657896666528 0.04829507541027078
83 2 0.01 1.130809143073666e-08 0.0001175877069111691 0.002801419368766304 0.04797933484041927
83 3 0.05 2.562215645094985e-09 7.313212110749735e-05 0.002492826062753319 0.04499435692985931
83 4 0.1 1.811829547191695e-09 5.945944584131568e-05 0.002749473047512707 0.04894773683665776
83 5 0.5 2.508119144820825e-09 6.880615556939832e-05 0.004034039447222902 0.05960410574647423

87 0 0.001 1.771810919482016e-09 6.352488893231895e-05 0.002641552496548672 0.04655300273897089
87 1 0.005 1.825018929940154e-09 4.417214579578374e-05 0.002741437814003502 0.04745196914681438
87 2 0.01 9.671186888580268e-09 0.0001130668111292326 0.002710367656275427 0.04713767472710084
87 3 0.05 1.901461638031067e-09 6.684433384300959e-05 0.002415255262376018 0.04426444544839392
87 4 0.1 1.136357824453647e-09 5.099725717260147e-05 0.002700076581900858 0.048521657126257
87 5 0.5 3.634582655339389e-09 7.781699246270368e-05 0.003998220397085583 0.05940003605560795

91 0 0.001 2.528274666291745e-09 6.911063019645822e-05 0.002603189578808209 0.04619171573733938
91 1 0.005 6.893521692437337e-10 3.019980549532567e-05 0.00269939992669271 0.04707530369358504
91 2 0.01 7.609806017618525e-09 0.0001078032616121096 0.002646634528442968 0.04659058184815867
91 3 0.05 3.021034608533321e-09 7.729252095587964e-05 0.002263585301740068 0.04288924191770238
91 4 0.1 1.961756846509622e-09 6.838641253624446e-05 0.002090475785515644 0.04310189259656361
91 5 0.5 1.203469799699842e-08 0.0001135565676156679 0.002878359967903323 0.05078666847236035

95 0 0.001 1.611056819021683e-09 5.270809424874623e-05 0.002519362290312166 0.04557982497246715
95 1 0.005 7.939857561692885e-10 3.360866038626224e-05 0.002577171621541554 0.04612133136216934
95 2 0.01 6.964937712789001e-09 0.0001041336482551659 0.002505776555779803 0.04544943668304613
95 3 0.05 4.438210142140019e-09 8.972664879863205e-05 0.002086264966995742 0.04126302602859822
95 4 0.1 2.924643647709784e-09 8.179410251861821e-05 0.002203404646093255 0.04441310164981016
95 5 0.5 2.168904644475732e-09 7.922033187107626e-05 0.002952990911851376 0.051673852377492

99 0 0.001 8.450434462429591e-10 3.682786979731026e-05 0.002052173114441487 0.04090349685215622
99 1 0.005 5.554228008205505e-10 3.136159720816371e-05 0.002049722527334946 0.04086266142491213
99 2 0.01 4.874538017814566e-09 8.940513723567148e-05 0.001965989657138427 0.0399722888554731
99 3 0.05 3.495113087227066e-09 8.072812933763301e-05 0.001644028178644202 0.03636180477253481
99 4 0.1 2.458905349376185e-09 7.565744546412893e-05 0.001536045522756634 0.03700124541278016
99 5 0.5 1.522972722020976e-09 7.081952114433489e-05 0.002456947151470646 0.04705066636359989

103 0 0.001 8.151126323430621e-10 3.459710907164487e-05 0.001684681573433389 0.03677271847269148
103 1 0.005 5.422480642845773e-10 3.249561551032717e-05 0.001667626752405085 0.03656513248229631
103 2 0.01 4.779003658770836e-09 8.934829645057714e-05 0.001579575752277961 0.03553163515066282
103 3 0.05 3.300711638108125e-09 7.938737928600732e-05 0.001279612277718896 0.03176167090077886
103 4 0.1 2.241712730912418e-09 7.415194953769126e-05 0.001291371987468759 0.03388854254924123
103 5 0.5 1.537189645864963e-09 7.069022922190707e-05 0.001569508774958865 0.03774263808981027

107 0 0.001 5.750807678110319e-10 3.179649284696176e-05 0.0009548282933609224 0.02780252693709084
107 1 0.005 4.828307921524444e-10 2.438601794098934e-05 0.0009217743420209705 0.02727903913930274
107 2 0.01 5.101921811554415e-09 7.708373291746493e-05 0.0008448848328788615 0.02604895170440802
107 3 0.05 3.199445631579612e-09 7.123003210247024e-05 0.0007441008493564317 0.02598659915179957
107 4 0.1 2.798470884996454e-09 6.975394503560411e-05 0.000856481308382398 0.02791699579754781
107 5 0.5 1.508297177594945e-09 6.124842046786177e-05 0.001083948298948908 0.03160477266035833

111 0 0.001 1.646593883733374e-10 2.11399659297215e-05 0.0009922388779832986 0.0284134777698043
111 1 0.005 7.402233546843341e-10 2.830362360447397e-05 0.0009658879125713631 0.02800536334353876
111 2 0.01 4.766367130715884e-09 7.056544941862718e-05 0.000905289592542561 0.02707609190191751
111 3 0.05 2.261154769191274e-09 5.7698814671844e-05 0.0007214117988215916 0.02558015833159599
111 4 0.1 1.781694974062715e-09 5.460439427871708e-05 0.0008109865950771701 0.02713541215050341
111 5 0.5 9.212798148084506e-10 4.599291203542452e-05 0.0009245834693958681 0.02889859372946946

115 0 0.001 1.1105988875887e-10 1.864574773372679e-05 0.001057273787572391 0.02942848858624192
115 1 0.005 7.716115623592799e-10 2.63517404668779e-05 0.00103598763896079 0.02910445073896972
115 2 0.01 3.062058181803949e-09 5.722706031542971e-05 0.0009812223070635546 0.02829698149811433
115 3 0.05 1.738728859557208e-09 5.318623374389944e-05 0.000736810053279008 0.02542398971250415
115 4 0.1 2.069523277899962e-09 5.944556675596506e-05 0.0007979091938849257 0.02697286606056748
115 5 0.5 1.829903375793594e-09 5.885053739582841e-05 0.0007400266176856928 0.02594565138644023

119 0 0.001 1.926203165242229e-10 2.144091075299143e-05 0.0003628426889364122 0.01670879798049585
119 1 0.005 1.286015641304407e-10 1.251203588395478e-05 0.0003801955885380556 0.01707418470415956
119 2 0.01 2.345252278709542e-10 1.556379603215828e-05 0.0003915554379382136 0.01729901087809615
119 3 0.05 8.03794540039084e-11 1.042817959445372e-05 0.0004013421092258286 0.01747037579320043
119 4 0.1 2.955800376757516e-10 1.824596855645277e-05 0.0003971777643673216 0.01733309345486145
119 5 0.5 2.292684376216199e-10 1.691905170742524e-05 0.000512193732734348 0.02036733714501715

123 0 0.001 9.526777344889816e-11 1.577738276593507e-05 0.0001993206244787851 0.01243546341553214
123 1 0.005 5.095594445344026e-11 8.544409197223934e-06 0.000198043518300451 0.01239870854387415
123 2 0.01 1.588024738964043e-10 1.280956721982744e-05 0.000203190604736327 0.01256246810716688
123 3 0.05 1.767369200455154e-10 1.525396314506697e-05 0.0002487966636974307 0.01390592573567706
123 4 0.1 5.412748177373097e-10 2.283299224650715e-05 0.0002729014759936005 0.01457147893845379
123 5 0.5 8.228401455703684e-10 2.823493647639602e-05 0.0003715385825516131 0.01698594517139074

127 0 0.001 9.896619987510665e-11 1.643272936052015e-05 0.0002315470215836469 0.01335065250617362
127 1 0.005 4.307066512945934e-11 7.014383327893364e-06 0.0002302118790268386 0.0133148671705664
127 2 0.01 1.509495530610092e-10 1.240870427014849e-05 0.0002350724494361633 0.01345961114890937
127 3 0.05 8.547662224586359e-11 1.172593139788652e-05 0.0002725588013567239 0.01451538684930287
127 4 0.1 3.276106239206646e-10 1.876346054206649e-05 0.0002890187857211796 0.01496679766876863
127 5 0.5 3.090471331767683e-10 1.94950660854197e-05 0.0001913539650932018 0.01252501406937001

131 0 0.001 1.01702852730867e-10 1.570292999379663e-05 0.0001692407455336559 0.01163351655645972
131 1 0.005 3.948687018261783e-11 7.188463885676386e-06 0.0001677147699903317 0.01158504990544762
131 2 0.01 1.283857527314436e-10 1.12245843492953e-05 0.0001702215915137427 0.01167707714339083
131 3 0.05 3.742210375319683e-11 9.692087857299941e-06 0.0001933261787530941 0.01246960751891002
131 4 0.1 1.536916862907466e-10 1.39263370558273e-05 0.0002044921269990366 0.01284056054221794
131 5 0.5 3.394680771764981e-10 2.057926247790503e-05 0.0001987370503134618 0.01275288062994862

135 0 0.001 5.029601409821999e-11 1.163617504312472e-05 9.584616008699259e-05 0.008938517076400365
135 1 0.005 3.078522563075353e-11 7.543508786060638e-06 9.562397705822856e-05 0.008929720527558915
135 2 0.01 3.900895474213493e-11 7.255397509883799e-06 9.765615423413608e-05 0.009027666105532406
135 3 0.05 2.224288098032022e-10 1.970935716935455e-05 0.000111625673381511 0.009668317417295125
135 4 0.1 5.657929492250819e-10 2.261549701181812e-05 0.0001169826650835752 0.009911267695645876
135 5 0.5 8.347252411212929e-10 2.855575236414515e-05 0.0001253401484679561 0.01028710644378306

139 0 0.001 4.947427267869814e-11 1.165861836048554e-05 9.195867465766037e-05 0.008766228511562058
139 1 0.005 2.681500546962319e-11 8.336708256822395e-06 9.218876600869417e-05 0.008776211568807146
139 2 0.01 3.010860420556551e-11 8.53584695384435e-06 9.483467217883129e-05 0.008901875695670136
139 3 0.05 3.214471945453715e-10 2.097665969123808e-05 0.0001110557627672155 0.009642682694835369
139 4 0.1 1.02441697367e-09 3.27060115452658e-05 0.0001188243914110216 0.009981263904078497
139 5 0.5 7.993175365487507e-10 2.859090424676275e-05 0.0001417557198831374 0.01091897104043871

143 0 0.001 1.520043452310052e-10 1.291536183375269e-05 8.7281339320228e-05 0.008730680791045331
143 1 0.005 4.279545026658244e-11 6.987576605291257e-06 8.758217403710427e-05 0.008745363400185613
143 2 0.01 9.568700408616731e-11 1.123394451673157e-05 9.024198868765185e-05 0.008875618510804095
143 3 0.05 3.917607382932048e-10 2.234384973146333e-05 0.0001085691986395998 0.00972326454674044
143 4 0.1 2.535852778641919e-10 2.030071790616941e-05 0.0001188769041648631 0.01016746212620079
143 5 0.5 8.011739948362817e-10 2.842600447558919e-05 0.0001398026658435402 0.01098767425437908

147 0 0.001 3.183029823686761e-11 1.001594464742836e-05 9.097327051922895e-05 0.008784794453773004
147 1 0.005 2.44473808226328e-11 8.650472006769411e-06 8.919343478880007e-05 0.008796646255045504
147 2 0.01 1.157603688019313e-10 1.177325370303739e-05 9.117058817086883e-05 0.008924118533534364
147 3 0.05 2.929083709611962e-10 2.170518260893525e-05 0.0001089489231960468 0.00974296924757001
147 4 0.1 7.833760149906526e-10 2.73955207349861e-05 0.0001185998688899273 0.01015802442198843
147 5 0.5 7.423444555269761e-10 2.687318145525898e-05 0.0001401765056441645 0.01099591185006044

151 0 0.001 3.433343102812569e-11 1.017608004595313e-05 9.088980211892616e-05 0.008745712480570433
151 1 0.005 2.452825302730368e-11 8.632549241768123e-06 8.910747196768944e-05 0.008758819634412607
151 2 0.01 4.510438383931621e-11 7.607828537273265e-06 9.085649740228269e-05 0.008884775028945358
151 3 0.05 2.205035344188973e-10 1.995355945329236e-05 0.0001080940575888123 0.009668628790600597
151 4 0.1 2.594198871022768e-10 1.969881262237419e-05 0.0001174720482052877 0.01007480216472778
151 5 0.5 7.414157749403632e-10 2.721351108700074e-05 0.0001426882346946544 0.01112732303498809

155 0 0.001 4.337571774941311e-11 1.058462045408146e-05 8.303517559207405e-05 0.008525508950083638
155 1 0.005 3.252490654673947e-11 7.010958261471911e-06 8.337882311941359e-05 0.008543153573312479
155 2 0.01 2.770413583725246e-11 7.750541535803124e-06 8.575758349299983e-05 0.008661467517828925
155 3 0.05 2.532471151885349e-10 2.017256634521958e-05 0.0001037385419092104 0.009493614258797356
155 4 0.1 5.534700830569858e-10 2.250653074263587e-05 0.0001160316998490994 0.010022200252782
155 5 0.5 8.166207246928167e-10 2.792946506456075e-05 0.0001284198275312817 0.0106221316583518

159 0 0.001 3.948362435185986e-11 9.918880783395256e-06 7.008845844014892e-05 0.007874029461463317
159 1 0.005 2.391162584496213e-11 7.17528069762649e-06 7.006741204863753e-05 0.007873976885213407
159 2 0.01 2.736956069378555e-11 8.2985317657637e-06 7.145456706555017e-05 0.007950872008335108
159 3 0.05 6.803496093882424e-11 1.384270386249088e-05 7.748992681226145e-05 0.008273367938203657
159 4 0.1 3.480270279447062e-10 1.841162826579992e-05 8.030429702900821e-05 0.008421512507946538
159 5 0.5 6.801254939536788e-10 2.566301788799403e-05 9.221418301733429e-05 0.009013252699905494

163 0 0.001 3.091624979896553e-11 9.307775736502877e-06 7.076271335032003e-05 0.007910861103142208
163 1 0.005 2.811336172285353e-09 6.402114298077397e-05 7.065425683604773e-05 0.007906343175337338
163 2 0.01 2.896553987079268e-11 6.832439220708433e-06 7.170661127919829e-05 0.007965709631869711
163 3 0.05 4.93134220992579e-11 1.16569669262219e-05 7.618603461617334e-05 0.008209923263901464
163 4 0.1 2.525629724173852e-10 1.597110021912818e-05 7.738064039297374e-05 0.008278356706247769
163 5 0.5 4.23954369243664e-10 2.146762034893504e-05 7.43998778072617e-05 0.008135810964246537

167 0 0.001 2.000686093127361e-11 6.829804686477037e-06 6.554760695120902e-05 0.007654194345571352
167 1 0.005 2.686461869378588e-11 5.144188206282268e-06 6.557925363879529e-05 0.007656283238972827
167 2 0.01 1.842714427182635e-11 6.204438332789441e-06 6.705228793083211e-05 0.007739213278020962
167 3 0.05 3.749233491799103e-11 9.786483796101614e-06 7.275214340808425e-05 0.008050010209815883
167 4 0.1 2.205260007470039e-10 1.480747537859232e-05 7.300222659748186e-05 0.008071190988499288
167 5 0.5 3.570552988577355e-10 2.011009213608614e-05 3.601946190901869e-05 0.005775463188483987

171 0 0.001 2.575962039931839e-11 6.668950589261424e-06 3.717228960630822e-05 0.005732969284255596
171 1 0.005 3.531325929207374e-09 7.24351870709536e-05 3.739950641991127e-05 0.005749816604426305
171 2 0.01 7.704375770906909e-11 1.018406465544256e-05 3.745934616647873e-05 0.005753760380525552
171 3 0.05 1.256432992444088e-11 5.655232466497684e-06 3.916350457024148e-05 0.005884961493836105
171 4 0.1 1.168024956514632e-10 1.199807997909826e-05 4.10729168171585e-05 0.006026825491353138
171 5 0.5 8.282860646755306e-11 1.044499462191984e-05 4.175968926217551e-05 0.006050204912163126

175 0 0.001 9.893500873846044e-12 4.833998423218328e-06 3.885535502296464e-05 0.005869721566212682
175 1 0.005 3.729430389178492e-09 7.450752745160856e-05 3.894863005382511e-05 0.005876171679633169
175 2 0.01 1.036942942895187e-11 4.15940398059908e-06 3.886878671196044e-05 0.005868964186360959
175 3 0.05 8.147943665156701e-12 4.230478557569473e-06 3.847724490380977e-05 0.005835452512986894
175 4 0.1 2.396490671270495e-10 1.80452506951857e-05 3.735492074759466e-05 0.005750944445391815
175 5 0.5 9.142179260411043e-11 1.080706304812211e-05 2.53730913605859e-05 0.004814387533537579

179 0 0.001 1.08339259615326e-10 1.230673707788041e-05 4.057380884844168e-05 0.006051868801074667
179 1 0.005 3.536631126059387e-09 7.274527783886426e-05 4.080847322287449e-05 0.006063645433910025
179 2 0.01 2.70929702810976e-11 6.123363752066902e-06 4.069054404695305e-05 0.00604961760078182
179 3 0.05 5.905819323835874e-12 3.985555352931797e-06 4.014996153267751e-05 0.00596877325344547
179 4 0.1 2.263132088446554e-10 1.784368054335802e-05 3.732305924100265e-05 0.005749348844291013
179 5 0.5 8.849199573179985e-11 1.063797753862836e-05 2.59282896159739e-05 0.004867467524282354

183 0 0.001 4.154586272906691e-10 2.446590288109909e-05 3.357244765572799e-05 0.005548897681793674
183 1 0.005 3.705247975603744e-09 7.434786112998719e-05 3.570068930395626e-05 0.005726698269708619
183 2 0.01 5.031970099752035e-11 8.324511205681827e-06 2.828328081736646e-05 0.00516115685553542
183 3 0.05 1.080493241300996e-11 3.676779555509537e-06 3.26084877613951e-05 0.005536952974868448
183 4 0.1 1.603970655466762e-10 1.518101480524488e-05 3.156166396164946e-05 0.005507395538192683
183 5 0.5 5.307816220004434e-11 8.51960444474666e-06 2.904938291650565e-05 0.005257428908236439

187 0 0.001 8.767613497936047e-12 3.294538182360696e-06 2.429806798569156e-05 0.00466089127311875
187 1 0.005 3.933507325267328e-09 7.663717275951574e-05 1.977660365527075e-05 0.00400345762637011
187 2 0.01 2.566673958624737e-11 6.425509719278511e-06 2.956741748321392e-05 0.005283586911798754
187 3 0.05 1.387815964004617e-11 4.131496238389239e-06 2.977200845584445e-05 0.00546882763996881
187 4 0.1 1.316547536288782e-10 1.411281857876677e-05 3.036279004338351e-05 0.005465630414564715
187 5 0.5 3.90215691270198e-11 7.595117815506914e-06 2.748369038794179e-05 0.005324006818022919

191 0 0.001 3.455750018656825e-12 2.029220550900206e-06 2.057993047771706e-05 0.004298338299182136
191 1 0.005 3.825309094722325e-09 7.557944308920258e-05 2.133229729928879e-05 0.003984127592786768
191 2 0.01 3.055363876524011e-11 7.310224392779703e-06 2.87170981378792e-05 0.005202110811416194
191 3 0.05 1.466166170092512e-11 4.330903522112035e-06 1.516245113596209e-05 0.004020036220963807
191 4 0.1 1.194211463520908e-10 1.366180971191025e-05 3.03561421515995e-05 0.005462706833211373
191 5 0.5 3.857323815927749e-11 7.644360067089219e-06 2.496070281230133e-05 0.005134037936331048

195 0 0.001 2.698412120999668e-10 1.973397385135337e-05 2.044233647054392e-05 0.00428449693876698
195 1 0.005 3.809865967651488e-09 7.545511237612283e-05 1.672642481285476e-05 0.003957532054675639
195 2 0.01 4.086342678033627e-12 2.78351626261655e-06 9.756485585981668e-06 0.003524623872688926
195 3 0.05 1.316513350465476e-11 4.192630940044869e-06 7.577715661909733e-06 0.002960860518526398
195 4 0.1 1.219807846444276e-10 1.375870422125119e-05 1.227673929185126e-05 0.003543827553792345
195 5 0.5 3.890048895368252e-11 7.68656331881089e-06 2.0755215483373e-05 0.004755206447557891

199 0 0.001 8.78237485500459e-13 1.749981839254539e-06 1.615463376190578e-05 0.003250417021121721
199 1 0.005 3.902017035034166e-09 7.636296031252412e-05 1.671757410481269e-05 0.003921816415631163
199 2 0.01 1.624852165300273e-10 1.596331174633331e-05 9.863834857226492e-06 0.00352258077898604
199 3 0.05 1.401043696860905e-12 1.236875293790518e-06 6.893646083823918e-06 0.002841122654505313
199 4 0.1 1.211544065410217e-10 1.37203506282769e-05 9.734803665312352e-06 0.003076750637589498
199 5 0.5 6.896223896014973e-11 1.003815976861845e-05 5.270732252211573e-06 0.002410082665988189

203 0 0.001 5.465607203741634e-12 3.001278669095483e-06 6.635267135631077e-06 0.002104501757497212
203 1 0.005 3.839542324176357e-09 7.579142126307235e-05 1.801718327075687e-05 0.003752422746762907
203 2 0.01 1.621529855847672e-10 1.596485993428484e-05 1.024936836638499e-05 0.003581921119338638
203 3 0.05 1.306002240335281e-11 4.208279999735757e-06 7.487321893304001e-06 0.002846715160587543
203 4 0.1 1.413971006308888e-10 1.446715493270685e-05 5.7760874820252e-06 0.002476418404107728
203 5 0.5 6.560227722332967e-11 9.879434181490421e-06 4.972535672541133e-06 0.002373050772519036

207 0 0.001 8.320321676427929e-12 3.654104200832061e-06 6.868058800574612e-06 0.00211641051329392
207 1 0.005 3.837730199182522e-09 7.574888244001065e-05 2.032926742011456e-05 0.003668563778889355
207 2 0.01 1.631197104242055e-10 1.597280701262855e-05 1.023767163095636e-05 0.003581962944237405
207 3 0.05 2.215094164676468e-11 5.643354168093345e-06 2.077464930737702e-06 0.001408594604045077
207 4 0.1 1.418058079927317e-10 1.448118579719338e-05 5.572468547602536e-06 0.002447765161566196
207 5 0.5 6.592349503482107e-11 9.895542294557566e-06 3.361209757555591e-06 0.001913324743196276

211 0 0.001 8.942818890347932e-12 3.855137950851571e-06 4.144071148406068e-06 0.002040282006602778
211 1 0.005 3.79711706074597e-09 7.530768516533304e-05 9.416069401062823e-06 0.002544399506686057
211 2 0.01 4.375776355307837e-09 8.124738047431135e-05 4.3690357711715e-06 0.002204809470937708
211 3 0.05 2.116666060406649e-11 5.534037494638218e-06 2.03846999979601e-06 0.00135521064291777
211 4 0.1 1.410821475032289e-10 1.446106952359295e-05 5.55754757757325e-06 0.002402667932939861
211 5 0.5 4.660909924273424e-11 8.217951091544964e-06 2.799643725925646e-06 0.001742226372380529

215 0 0.001 8.310101081237531e-13 1.03909591710194e-06 6.031700891559011e-06 0.002218413318722412
215 1 0.005 3.832093222921602e-09 7.56298854375228e-05 7.299702117723197e-06 0.002254785402927117
215 2 0.01 4.335069069296822e-09 8.088625810848799e-05 4.550879586142767e-06 0.002225108828029176
215 3 0.05 2.531030634965468e-11 6.053212165788415e-06 1.968034999179668e-06 0.001338824970795738
215 4 0.1 1.444020715763996e-10 1.456871847550019e-05 5.465532382967952e-06 0.00216491550921305
215 5 0.5 4.406471488380188e-11 8.066029132206562e-06 5.412231783193869e-08 0.0004626812023577065

219 0 0.001 5.516661730775317e-13 8.726700585705467e-07 3.562265151115525e-06 0.0020330757896172
219 1 0.005 4.04849461060265e-09 7.768908583461885e-05 8.24422678443685e-07 0.0007885517414574217
219 2 0.01 5.965546676194213e-09 9.475725137963326e-05 3.79370715657292e-06 0.001940640663962823
219 3 0.05 3.128456698828316e-11 6.770051935172869e-06 1.94330204448052e-06 0.001337880210301345
219 4 0.1 1.997446655500254e-10 1.708319283168355e-05 3.421242397105235e-06 0.001716833707276599
219 5 0.5 4.248982557103961e-11 7.962368103997834e-06 4.498332051066213e-08 0.0004674070857769719

223 0 0.001 7.805469282083708e-13 1.029016250861381e-06 1.212509449272373e-06 0.0009323760890542765
223 1 0.005 5.021585834646828e-09 8.653693553509569e-05 6.465515387124767e-08 0.000486975818158486
223 2 0.01 4.32667146668907e-09 8.07127565759058e-05 3.903340159006626e-06 0.001982313685280457
223 3 0.05 2.860363814094804e-11 6.57049729267797e-06 8.456983840291581e-07 0.0009300039961140927
223 4 0.1 1.351860655441432e-10 1.424428857140143e-05 2.451722294573715e-06 0.001399348622262764
223 5 0.5 4.132838185751768e-11 7.877361598293293e-06 2.519326674644926e-08 0.0003558177128341056

227 0 0.001 1.972031829013018e-13 5.431437708302948e-07 8.563525748314816e-17 6.589673362533688e-09
227 1 0.005 5.756287607169554e-09 9.285158165253226e-05 5.121146984712709e-16 1.613873878980598e-08
227 2 0.01 5.659218243626612e-09 9.206537190458342e-05 7.481263365311166e-16 1.947481031994158e-08
227 3 0.05 2.706742688478477e-11 6.368002172478212e-06 1.532437798106603e-14 1.382849419417909e-07
227 4 0.1 1.834057349977965e-10 1.65717797221568e-05 3.995514528486563e-13 5.966542447888301e-07
227 5 0.5 4.136403588135172e-11 7.868454835159404e-06 1.609478204002127e-11 3.722268469119605e-06



==> results/shifts/output_error_shifts_sm_case57_bt3.dat <==
3 0 0.001 0.0008515955504642589 0.06218833070647568 2.430742893304513e-15 7.883515285023179e-08
3 1 0.005 0.0008486683539376082 0.06204868077591812 3.784133724025471e-13 9.839547663315074e-07
3 2 0.01 0.000847576068903301 0.06157949788539149 7.8287356595762e-10 4.473368072299699e-05
3 3 0.05 0.004680842896558465 0.07011350241425178 0.0001658077038547975 0.01815640548942166
3 4 0.1 0.003534903706306732 0.06677549836233244 0.00748870406094274 0.08376607328774255
3 5 0.5 295347.4425004938 665.0869858174697 0.23168762869005 0.7709551347597163

7 0 0.001 0.0007821060333333065 0.05769188031505482 6.469735439680211e-05 0.01199740941062843
7 1 0.005 0.000612730230852454 0.04244682731563973 0.0008989247912038448 0.04926630366167695
7 2 0.01 0.0005669857893665687 0.03726307036289041 0.003256096127866675 0.09502700709775369
7 3 0.05 0.0006498385087998913 0.02876713688520569 0.01018242226699485 0.1579032977010799
7 4 0.1 0.0005767401692120353 0.02897470398624314 0.01560140434984451 0.1814966472912567
7 5 0.5 0.0002294957830809986 0.01724631735142148 0.03149632831255605 0.2663611788323428

11 0 0.001 0.0007883853074753749 0.05777909711517485 0.0004595155934330273 0.01928454731754414
11 1 0.005 0.0002271350890801002 0.03125428188988934 0.003412331979054896 0.07517366117958457
11 2 0.01 0.0001248534936542365 0.02003483819477941 0.006249170313860068 0.1155396342321562
11 3 0.05 5.438880471599079e-05 0.01036556734017543 0.004989633214292719 0.1071621563198835
11 4 0.1 3.467689505570256e-05 0.009009356391501036 0.00518876498052741 0.1001255515908983
11 5 0.5 0.0004968732363733085 0.02559925018028763 0.005759839918101007 0.1118135716627906

15 0 0.001 0.0001573896729713658 0.02271669341392592 0.01631226243417386 0.1650161436014512
15 1 0.005 1.732551482153324e-05 0.006286243766410411 0.01160610543055754 0.1573934948788018
15 2 0.01 1.51413734801573e-05 0.004536454993128426 0.01380063901552008 0.1722280370838777
15 3 0.05 7.02456738369211e-06 0.003492444814200938 0.01014457246934063 0.1439576142101605
15 4 0.1 0.0002191373436638601 0.01814018870090623 0.008457248505834087 0.1294445254509778
15 5 0.5 0.008446287158583084 0.1114160123528474 0.007660630758687951 0.1195085565517023

19 0 0.001 0.0001542511414082715 0.02296484312763006 0.008167371368039534 0.1251637965079397
19 1 0.005 3.744972098418447e-06 0.002857752546526864 0.004651322390465632 0.08649438583326308
19 2 0.01 1.298550329583928e-06 0.001831429891001369 0.003682343086906901 0.0746632758313045
19 3 0.05 0.0001601038580457204 0.01526918921302266 0.007661788732971827 0.1100268372798925
19 4 0.1 0.006209454832083787 0.0963247142360836 0.007634613415619168 0.1133660639394889
19 5 0.5 4.450777186415052e-06 0.002532461292865518 0.004386929040958184 0.08811747646350998

23 0 0.001 1.065499581896811e-06 0.001452976431080898 0.004074230647810742 0.08667800181008523
23 1 0.005 6.63688986108722e-07 0.001175905479774222 0.002157718801728296 0.06088298236126988
23 2 0.01 5.673349427666518e-07 0.001098187212599785 0.002633973299622258 0.06279175477616328
23 3 0.05 1.266874266173396e-06 0.001565232583369396 0.003237865768430224 0.06846508495959402
23 4 0.1 2.806094253379558e-06 0.001989177649480585 0.003112628280738595 0.07058116277937443
23 5 0.5 3.368681702414268e-06 0.002341498783173311 0.004584838526507195 0.09122532964622376

27 0 0.001 6.424007911443855e-07 0.001088769928511368 0.002401974327802346 0.04692506676256292
27 1 0.005 3.4776768271876e-07 0.000849951184356993 0.009024690690722316 0.08998988620826054
27 2 0.01 9.550401938190009e-08 0.0004456228267674649 0.0139088835194278 0.117343675890192
27 3 0.05 4.009576233920177e-07 0.0009825070072463317 0.0100572000573567 0.1025602466671975
27 4 0.1 1.602803551049063e-06 0.001643489792430149 0.01003077444043342 0.1072626429339709
27 5 0.5 5.764242524871581e-05 0.009668727096322469 0.01294842409286437 0.1247881253228309

31 0 0.001 1.095640183342352e-06 0.001904732682119635 0.008207907969556193 0.09069570927349169
31 1 0.005 5.366259376190331e-07 0.001281252471377599 0.01140867731369905 0.1035755374004335
31 2 0.01 2.7588898138551e-07 0.0009064678978698091 0.01343843815112064 0.1145187327754205
31 3 0.05 1.950159810379158e-07 0.0005496578605511671 0.01008955711713216 0.09840522852804334
31 4 0.1 1.822497118415769e-06 0.001799957311673987 0.00894815368187625 0.09408464730971278
31 5 0.5 4.942916291400948e-05 0.009007469023234724 0.01691730923034122 0.1314364767962424

35 0 0.001 6.848763274024948e-07 0.001234574966512808 0.006510343517897446 0.08061330280253842
35 1 0.005 4.933105897631546e-07 0.001001128610950648 0.02125899957454638 0.1451256568529392
35 2 0.01 4.05351299099176e-07 0.0008487448973990633 0.02150153514835647 0.1457655910686941
35 3 0.05 8.469594359357481e-08 0.000582835282149214 0.01366153144125289 0.1176665259916001
35 4 0.1 3.321058206692376e-07 0.000659918577717661 0.00893363416955204 0.09500972028063259
35 5 0.5 9.071229161391412e-08 0.0004683044148765941 0.007790748511108066 0.0919285532885552

39 0 0.001 5.761866477587934e-07 0.0009535868638513877 0.008394548845947999 0.0875332924416945
39 1 0.005 3.99962662896689e-07 0.001191557130835939 0.02134155280024987 0.137429193410136
39 2 0.01 2.479776070790228e-07 0.001013884454866672 0.02298468000544106 0.1441815254122003
39 3 0.05 1.005329667990364e-07 0.0006111707389213732 0.01128374471092477 0.1101858890753723
39 4 0.1 6.121382523797364e-07 0.0009216698390653209 0.00698691680118958 0.08663492924423954
39 5 0.5 1.366827687596568e-06 0.001524819895464457 0.008948631662784711 0.09445420965156526

43 0 0.001 4.042708358890573e-07 0.0007789778665461869 0.006214946239435827 0.07250037426056788
43 1 0.005 2.587159314826372e-07 0.0006215504236194193 0.009607640377389174 0.09482211107821414
43 2 0.01 2.456302059422489e-07 0.0006098861735566834 0.009171511753890201 0.09402717295297058
43 3 0.05 9.861077247051049e-08 0.0004083554968781489 0.006670781208147775 0.07942454024631185
43 4 0.1 3.390896221340148e-08 0.0003371952656312516 0.005118935420313935 0.06858851618126449
43 5 0.5 5.428926557512609e-08 0.000350566058203598 0.00867710841586394 0.09294311834417068

47 0 0.001 7.871359702665524e-09 0.0001209826618326767 0.005966047754058986 0.07008243336194964
47 1 0.005 1.647177461425098e-08 0.0001669210773940985 0.006822881427511307 0.08158878844958339
47 2 0.01 1.698874719036249e-08 0.0001698778623010805 0.007996365513425516 0.08783832482982834
47 3 0.05 1.097966854102361e-08 0.0001379218912188759 0.007899087492351384 0.08528359109377803
47 4 0.1 1.95930820112082e-08 0.0001911648851667389 0.007465709040308155 0.08200148755462455
47 5 0.5 3.055604609957618e-07 0.0007364177882779263 0.005489119794081906 0.07595538674234037

51 0 0.001 1.292542586510299e-08 0.0001562183736018427 0.003841401556915152 0.05671214032161509
51 1 0.005 8.121644563831528e-09 0.0001434138799236058 0.005505324682209031 0.0731057832411004
51 2 0.01 7.202704894835358e-09 0.0001351677415172281 0.004665402649737652 0.06795453968129728
51 3 0.05 5.797696941788521e-09 0.0001354514926143243 0.003803130493203863 0.0638803505989245
51 4 0.1 5.156226715956376e-09 0.0001257888308464766 0.00399874393069487 0.06357366171733436
51 5 0.5 7.907287730037619e-08 0.000321193292789241 0.006178395713756338 0.07623993981423949

55 0 0.001 5.538060706449695e-09 0.0001033407353849755 0.003425011645145373 0.05370884839645562
55 1 0.005 4.862921162925349e-09 8.617741436882029e-05 0.002929658471997289 0.05029794771806029
55 2 0.01 7.956839653372486e-09 0.0001354112690339603 0.004137928467032617 0.06025552527959954
55 3 0.05 3.369590683170218e-08 0.0003147043822575159 0.006549039009355357 0.0772330964977026
55 4 0.1 4.111559497240492e-08 0.0003514173949252367 0.006958655022641523 0.07947132416011593
55 5 0.5 5.764184567626776e-08 0.0004136190958690727 0.007915704302026675 0.08390773493977954

59 0 0.001 7.998316935247412e-09 0.0001204089787375474 0.00364250795223762 0.0558918382579503
59 1 0.005 5.026142019487914e-09 0.0001205083892890906 0.003435640880318007 0.0598748116806691
59 2 0.01 1.197152418938774e-08 0.0001963441451784953 0.004336195246659109 0.06572576809424679
59 3 0.05 1.827405485299514e-08 0.0002374714677883397 0.004615933450213021 0.0667692294954999
59 4 0.1 1.700873515805764e-08 0.0002290116908377311 0.004437074086599544 0.06521010082214429
59 5 0.5 1.440670610715575e-09 5.677786079678893e-05 0.003171730124339077 0.05189934763622972

63 0 0.001 6.644921323590288e-09 0.00012607092155297 0.004125127032781218 0.06001936718888146
63 1 0.005 7.850383812867604e-09 0.0001480746495628547 0.003697867443390314 0.05382134376029835
63 2 0.01 1.10404920386586e-08 0.000147214834087226 0.002856520260191645 0.04808903932685471
63 3 0.05 1.335147248399016e-08 0.0001607367065746441 0.002900713600773582 0.04902958876486785
63 4 0.1 9.610591730037823e-09 0.0001432126855495479 0.00296928936443534 0.04855309814755882
63 5 0.5 1.387081356376252e-09 6.421008879907604e-05 0.003769234609621489 0.05515373093985809

67 0 0.001 1.190911042644054e-08 0.0001596701490206463 0.004287171138227113 0.06095008530463908
67 1 0.005 7.662050807522932e-09 0.0001685830215891668 0.005658462228427025 0.06910710782708229
67 2 0.01 7.780037700049013e-09 0.0001354581499880634 0.005690991683013232 0.06862271286603272
67 3 0.05 8.898564325071734e-09 0.0001447575660758309 0.003508250698988491 0.05339971331210469
67 4 0.1 6.468021338053676e-09 0.0001341094675805926 0.003494465160261993 0.05331325592579228
67 5 0.5 2.259984089208401e-09 6.418290675985327e-05 0.003832962495033672 0.05551482201319313

71 0 0.001 2.647119457541838e-09 9.030663836466068e-05 0.002679858082153651 0.04829608807826036
71 1 0.005 7.080913233828691e-09 0.0001629049701679275 0.005719923241808914 0.06954137057118914
71 2 0.01 7.201898382654401e-09 0.0001202005003407992 0.005600003747379297 0.06804619822804203
71 3 0.05 7.79698594160227e-09 0.0001280616523450569 0.005075625032492761 0.06404241513866082
71 4 0.1 8.114258785043797e-09 0.0001264418953721503 0.004856059040582313 0.06264346472365012
71 5 0.5 2.89873687530024e-09 5.449732741499846e-05 0.003944122823976528 0.0563055180184131

75 0 0.001 2.82791676684417e-09 7.490939043636007e-05 0.00214778926584071 0.04368353881353093
75 1 0.005 8.775587485008716e-09 0.0001772366111354455 0.005794435393937267 0.0697592114728276
75 2 0.01 9.717558292262997e-09 0.0001626582129743868 0.004712820222887586 0.06273237489052286
75 3 0.05 4.701046494470968e-09 0.0001372605185616434 0.004599335193365503 0.06141745507015184
75 4 0.1 4.782749027773381e-09 0.0001378962479065713 0.004534059175780225 0.06086555854872933
75 5 0.5 2.324932989937259e-09 6.830482585284958e-05 0.003809274786345361 0.05538933344367369

79 0 0.001 3.194408297683575e-09 8.545358745292407e-05 0.002134909900553514 0.04391579257185096
79 1 0.005 6.798226702638958e-09 0.0001148359824626986 0.004586108858153386 0.06217812045637505
79 2 0.01 1.239005542870029e-08 0.0001383860046800002 0.005781626556022079 0.06995684885648767
79 3 0.05 9.226250968738755e-09 0.0001368294334362346 0.005131849226331186 0.06480073689163601
79 4 0.1 6.465023926322816e-09 0.0001357170789435223 0.004771537586482319 0.06235865497667237
79 5 0.5 2.086335624486631e-09 5.975502442672463e-05 0.004208800827668744 0.05858183358318281

83 0 0.001 2.975568839790107e-09 9.594513545471695e-05 0.001996298261224966 0.04257638020445442
83 1 0.005 3.546874503585287e-09 6.364610288635796e-05 0.003240169407149624 0.05296904759046706
83 2 0.01 3.657585836083693e-09 9.304003082425544e-05 0.005766696352191368 0.06969652585545771
83 3 0.05 9.152318279782169e-09 0.0001313930173591211 0.003410980066206803 0.05437597379187131
83 4 0.1 6.479721560854467e-09 0.0001249608947697187 0.00262190868882787 0.04789607531261209
83 5 0.5 9.706357137133789e-09 8.956531192807864e-05 0.002543968379301481 0.04501004151541865

87 0 0.001 2.516734213455816e-09 9.328662415531569e-05 0.001963509293933764 0.04230379925075312
87 1 0.005 3.42364673420467e-09 7.311216787176788e-05 0.002987047274688462 0.05103321315880605
87 2 0.01 2.234279309957808e-09 5.888146691615179e-05 0.003377468462060545 0.05400008245235099
87 3 0.05 1.019020198685899e-08 0.0001025008436480283 0.002081476047270161 0.04248151942947664
87 4 0.1 2.403565433175847e-08 0.0001674794845162256 0.001476713159327268 0.03673469573623733
87 5 0.5 9.833209693654739e-09 8.390955673564507e-05 0.002737160097714826 0.04681782212398278

91 0 0.001 1.841077447323813e-09 7.442819395968997e-05 0.0007673126428821591 0.02703046291808842
91 1 0.005 1.155332811986693e-09 4.029390424654944e-05 0.001011051324014335 0.0304791055772059
91 2 0.01 9.131921645017809e-09 8.757426282100843e-05 0.001408235811081186 0.03579378325338178
91 3 0.05 1.498791341039358e-08 0.0001074729139709106 0.002170354069083548 0.04356356648123505
91 4 0.1 1.776684189245104e-08 0.000119159299768223 0.001672507346804866 0.0385941354967404
91 5 0.5 7.687951733730333e-09 7.838331729933439e-05 0.001992837974526672 0.03997431546360386

95 0 0.001 1.07120178040914e-09 6.161394030363559e-05 0.000825788389667341 0.02811219342878513
95 1 0.005 2.266735311620697e-09 5.049950132951855e-05 0.000861248222341179 0.02850270076695105
95 2 0.01 9.903380971910076e-09 9.1547849609573e-05 0.001315031452564671 0.03404529135220946
95 3 0.05 1.187474953283411e-08 9.786250981983001e-05 0.001745886131395473 0.03732598067505655
95 4 0.1 1.264936176994028e-08 9.972014029816087e-05 0.001619864242109782 0.03564668615562994
95 5 0.5 5.383556455839035e-09 6.767879103713082e-05 0.001724215832242541 0.03827862150950945

99 0 0.001 1.666300074073543e-09 6.86665585919663e-05 0.0008532321740996978 0.02853212900052438
99 1 0.005 2.414192531868318e-09 4.731752311244036e-05 0.0008618417360251702 0.02851161781784706
99 2 0.01 9.75868095926499e-09 9.133504724055186e-05 0.001323251814228023 0.03436008142362135
99 3 0.05 1.029008133315593e-08 9.522462076052597e-05 0.001603694483341758 0.03595688041879908
99 4 0.1 9.481949999185559e-09 9.101838480594145e-05 0.001447008734879927 0.03404603487083291
99 5 0.5 3.337608358290083e-09 5.298192932961404e-05 0.001893153471610355 0.03936877707985253

103 0 0.001 1.202108783803236e-09 5.547468293181854e-05 0.0008550466244060079 0.02858674319419641
103 1 0.005 2.424001944233691e-09 4.669220523268684e-05 0.0007377071636644383 0.0264953833458611
103 2 0.01 4.420195222579338e-09 6.291140417934637e-05 0.0008645494062807946 0.02684337567369988
103 3 0.05 1.052030010405436e-08 9.90990544880914e-05 0.001503227113576452 0.03531743175010416
103 4 0.1 5.951070790078859e-09 7.710783783565532e-05 0.001284202712666564 0.03373357562026813
103 5 0.5 1.026707266042305e-09 2.990812825114791e-05 0.001663713158906727 0.0382487680125958

107 0 0.001 5.013018943434673e-10 4.240982535824722e-05 0.001250085586539546 0.0335746150971229
107 1 0.005 1.763164115667738e-09 4.039709748608449e-05 0.0007049837589555353 0.02558130022361038
107 2 0.01 1.039560529582248e-09 3.254621648368303e-05 0.0008863372957103741 0.02697002572242524
107 3 0.05 3.174411246240017e-09 5.577791074973205e-05 0.001300636628945843 0.03527383977821463
107 4 0.1 1.993893383650185e-09 5.033282925561767e-05 0.001243873727870926 0.03454423797912276
107 5 0.5 1.41651971567891e-10 1.254806247924858e-05 0.00161553007224265 0.03836077219365452

111 0 0.001 4.672029967212755e-10 3.949540910533691e-05 0.001348965749748453 0.03455827108717902
111 1 0.005 1.694397440016002e-10 2.194830187816216e-05 0.0007053359460559003 0.02563000255958814
111 2 0.01 9.061089587995951e-10 2.943667632724603e-05 0.0009315290171585255 0.0281938084835871
111 3 0.05 2.423905572118794e-09 4.965211246753406e-05 0.001353563648035211 0.03394580434471139
111 4 0.1 1.538705944837576e-09 4.773785835033803e-05 0.001149903319365517 0.03119042932852056
111 5 0.5 1.451831692290994e-10 1.456610116112173e-05 0.001693339665165424 0.04069905863969514

115 0 0.001 6.999696613233879e-10 4.452727291372194e-05 0.001298002140068212 0.03416306832707061
115 1 0.005 2.198031985979882e-10 1.574637612335172e-05 0.0004938565857956723 0.0214073854520147
115 2 0.01 6.85983182178893e-10 2.618186839980011e-05 0.001012409884729753 0.03048037330743125
115 3 0.05 1.690179234236997e-09 5.918169849788665e-05 0.001527318341792851 0.03518211503883273
115 4 0.1 1.152703345592889e-09 5.588335734142257e-05 0.001879812445351216 0.03915689222036878
115 5 0.5 1.974374043562779e-10 1.566248517186411e-05 0.001072504255498274 0.03030019326598277

119 0 0.001 3.238307396238077e-10 3.431117762073971e-05 0.0004909846582877632 0.02080579943850169
119 1 0.005 2.372067979118402e-10 1.678074496131408e-05 0.0005923526731366798 0.02258297824283473
119 2 0.01 4.555067055659821e-10 2.358672214448909e-05 0.001051592593184415 0.0298735994863184
119 3 0.05 2.096373766167421e-09 6.470938375001552e-05 0.001592042392897208 0.03596062206828221
119 4 0.1 1.412851927789112e-09 5.915531339474871e-05 0.00171378242289432 0.03740033434942602
119 5 0.5 1.981338061135274e-10 1.60421215880651e-05 0.001268357603566358 0.03253639142583853

123 0 0.001 2.550668733768105e-10 3.036879404512763e-05 0.0004189415132840892 0.01981143592280721
123 1 0.005 4.831611436909767e-10 2.292415225026156e-05 0.0005849003390556802 0.02253351752800303
123 2 0.01 8.684823742868692e-10 3.04135913235179e-05 0.000806220533806879 0.02616923994764664
123 3 0.05 8.740422129009852e-10 4.651177231512695e-05 0.001485073254382811 0.03692380600198586
123 4 0.1 7.59741534645402e-10 4.654485893543659e-05 0.001682665149286763 0.03698526516666034
123 5 0.5 2.233255931833643e-10 1.784621240122092e-05 0.001210973661782192 0.0319014059259275

127 0 0.001 2.258088980234094e-10 3.056706343423227e-05 0.0004319991771244306 0.02008649561897924
127 1 0.005 4.229409661346109e-10 2.390437298411228e-05 0.000668897175649773 0.02398018583763584
127 2 0.01 8.080002229362578e-10 3.254419506708729e-05 0.0008233896880801455 0.02680643566908647
127 3 0.05 8.068159506519095e-11 1.121785142224564e-05 0.0004159875324611695 0.01853391227480206
127 4 0.1 1.330555234129313e-10 1.265455869609152e-05 0.0004516695782117395 0.01966970564108594
127 5 0.5 1.031258320086713e-10 1.056111800463674e-05 0.0004860290431404604 0.01991587037306952

131 0 0.001 2.002217870124733e-10 2.876152171067681e-05 0.0004394825773691056 0.02028342270024841
131 1 0.005 4.220920256088e-10 2.372166074599523e-05 0.0005340637072394949 0.02151541451386818
131 2 0.01 8.643290382440429e-10 3.498624481272899e-05 0.0008655332414749137 0.02720184976062179
131 3 0.05 8.156463999136474e-11 9.38400769986969e-06 0.0004629629689481839 0.01985613162954869
131 4 0.1 1.293061487335139e-10 1.076999455837066e-05 0.0004179879324958726 0.01857037939533956
131 5 0.5 1.043818338162255e-10 1.078194919782219e-05 0.0003878051218572695 0.01867651139027082

135 0 0.001 1.970986618412072e-10 2.847318710308064e-05 0.0002827658047114718 0.01570443724322912
135 1 0.005 5.630485556370836e-10 2.357836587570388e-05 0.0002837027532969795 0.01561531480593725
135 2 0.01 1.23544111629874e-10 1.348470001427595e-05 0.0005200472956450202 0.02109165757141107
135 3 0.05 7.022728848574774e-11 8.696950001461055e-06 0.0003053690585047278 0.01572894083559317
135 4 0.1 6.425061250669488e-11 8.56740683781985e-06 0.0003872783184477333 0.0177822888054342
135 5 0.5 1.314152880777095e-10 1.144548431410717e-05 0.000392750289159373 0.01756497439284455

139 0 0.001 1.765727361769482e-10 2.441970977462918e-05 0.0002622565201943826 0.0152576346320582
139 1 0.005 3.505495255411856e-11 8.244723219993574e-06 0.0003146584188462549 0.01634294000759484
139 2 0.01 2.730553399030414e-11 8.552410465340748e-06 0.0002768789896034045 0.01517678755298624
139 3 0.05 4.259271207934021e-11 7.894872900839761e-06 0.0002843261570668628 0.01576902360132548
139 4 0.1 5.980785272937174e-11 8.318875405156348e-06 0.0003847176539258733 0.01774833744675564
139 5 0.5 7.423495138471985e-11 8.656649579992992e-06 0.000354849879957484 0.01690286855332745

143 0 0.001 1.686234637307639e-10 2.522142844711001e-05 0.0002463941336867429 0.0149190867315836
143 1 0.005 2.175856199295463e-11 5.796930147922846e-06 0.0003341475318279282 0.01684375726301068
143 2 0.01 2.370928016175912e-11 5.669380303595286e-06 0.0002837795352220026 0.01536393047843632
143 3 0.05 4.901008880008038e-11 1.333480392395545e-05 0.0005547353641884729 0.02134965317882376
143 4 0.1 7.864818388334271e-11 1.394169652061544e-05 0.0004723078080483812 0.01981394805253478
143 5 0.5 7.057436966308084e-11 8.389509570285846e-06 0.0002704670409056755 0.01507357169181212

147 0 0.001 2.011771898174373e-10 1.711901885583823e-05 0.0002376198040016018 0.01446325550832317
147 1 0.005 1.079581547939981e-11 4.170269762547758e-06 0.0001083511346488651 0.009550806314481353
147 2 0.01 6.874440414700701e-12 5.110623945946136e-06 0.0002814630650519789 0.01528559582253985
147 3 0.05 3.708897243150954e-11 9.608409361746249e-06 0.0003089947049377887 0.01625415027853661
147 4 0.1 9.454271888699714e-11 1.268686362053645e-05 0.0003101947577769164 0.01584723325418524
147 5 0.5 1.123730510215405e-11 3.670795420120717e-06 0.0002515678973522437 0.01465962945646637

151 0 0.001 1.956204451775663e-10 1.568877407442937e-05 0.0003639028633745899 0.01781578643375159
151 1 0.005 8.254071326882714e-12 3.449723575348063e-06 0.0001039943342841452 0.009319592616546579
151 2 0.01 3.834332885309948e-12 3.608619113873446e-06 0.0001312520705034363 0.01042064505524487
151 3 0.05 1.124036474194616e-10 1.243884007959533e-05 0.0004363668867549521 0.01915942415936567
151 4 0.1 8.390888949481084e-11 1.137871003367838e-05 0.0002709718080745221 0.01461664368591364
151 5 0.5 1.418588455196388e-11 4.189310355531568e-06 0.0002572854741421468 0.01475633946132515

155 0 0.001 5.896729084049645e-11 8.277941171785583e-06 7.82493489650207e-05 0.008204937707371962
155 1 0.005 7.298208890818289e-12 3.463915505152147e-06 0.0001224935682613969 0.01010089544129467
155 2 0.01 3.332756139933969e-12 3.445107621896995e-06 0.000140624453040541 0.01079531139729673
155 3 0.05 2.559263678549347e-11 8.897875701021143e-06 0.0005288942153667982 0.02090842864523001
155 4 0.1 6.70510839441017e-11 1.094926734798306e-05 0.0004846943182078276 0.0203216803564672
155 5 0.5 1.107046584136315e-11 3.695855807134317e-06 0.0002966555675551594 0.01609384679212167

159 0 0.001 5.26329100132259e-11 7.283967806258167e-06 7.759709113003515e-05 0.008078230160616373
159 1 0.005 3.532564402063374e-11 5.579960317908875e-06 0.000121828703032461 0.01006032339440233
159 2 0.01 3.600191407326041e-12 3.613684942203182e-06 0.0001416078158851549 0.01081657931649649
159 3 0.05 6.655494022612612e-12 3.943266554655694e-06 0.0006596702121885307 0.0232014637053457
159 4 0.1 1.132174288473904e-11 3.803766029635697e-06 0.0006897777639024118 0.02430910432380462
159 5 0.5 2.280263369337714e-11 5.182510572623086e-06 0.0004858499501279617 0.02082601785916482

163 0 0.001 1.511345776137079e-11 4.583857900936766e-06 7.629580817644517e-05 0.007992917939891653
163 1 0.005 4.474503534127884e-12 2.36256119695924e-06 6.232153347210464e-05 0.007582145617508917
163 2 0.01 3.877622452361312e-12 3.567453957948816e-06 7.978553475477225e-05 0.008585553623985609
163 3 0.05 1.156669307927984e-11 6.800120880874269e-06 0.0006360942188443451 0.02269349554485101
163 4 0.1 2.174762379881466e-11 6.648947222347157e-06 0.0006361517026047378 0.02314537366053748
163 5 0.5 1.37517397700048e-11 3.863919745190382e-06 0.00047819388775944 0.02065197066523872

167 0 0.001 1.435941931415462e-11 3.850393487614791e-06 4.046001868242213e-05 0.006007239826270161
167 1 0.005 1.221711797752608e-12 2.246226927057893e-06 5.704548940935714e-05 0.007386732354335734
167 2 0.01 4.522824892901769e-12 2.638103871814698e-06 7.73725736933401e-05 0.008285826090398185
167 3 0.05 8.563943041838164e-12 5.072183491866295e-06 0.0001279377089188102 0.01125614494482341
167 4 0.1 1.479317097955151e-11 6.382197613686788e-06 0.0003083180446079855 0.01743306496936592
167 5 0.5 1.242368952881704e-11 3.803877589817796e-06 0.0002942293240408247 0.01571951577574782

171 0 0.001 7.329560673337588e-12 3.377431582438778e-06 3.642972936201134e-05 0.005475487681215085
171 1 0.005 2.569073116879669e-12 3.204291113858421e-06 3.620171483080764e-05 0.005353949375466183
171 2 0.01 1.192581902267548e-12 1.861420535587393e-06 5.747163257024731e-05 0.007135132883766548
171 3 0.05 1.090715057975925e-11 5.138108072269033e-06 0.0001320849954621889 0.01128321810666366
171 4 0.1 1.551145440810726e-11 6.202359718959771e-06 0.0002853701722141268 0.01678885512723094
171 5 0.5 9.902727520986051e-12 3.376735380572439e-06 7.093668186265792e-05 0.00859365411738211

175 0 0.001 1.889954548913628e-11 5.81480906765991e-06 2.819720766237911e-05 0.004738269210720514
175 1 0.005 1.978225754792114e-12 2.547976784381123e-06 2.071323464093249e-05 0.004270640036034612
175 2 0.01 1.101631837492636e-12 1.358205538217871e-06 5.392890570375826e-05 0.007042719866839242
175 3 0.05 9.978150007253308e-12 4.510139920938655e-06 0.0001323152124815424 0.01113114114814384
175 4 0.1 1.409618550348993e-11 5.603226692233419e-06 0.0002918246677301474 0.01680190377831547
175 5 0.5 6.737782549473876e-12 2.843364340594356e-06 8.797795161577345e-05 0.009372633026700328

179 0 0.001 2.40004955101076e-12 2.893257912136432e-06 3.292281482856649e-05 0.005282015013396535
179 1 0.005 1.060125091343526e-12 1.917109317912946e-06 2.919727287933398e-05 0.00514716279164551
179 2 0.01 3.684820290295355e-12 2.485255770565088e-06 3.401462361859189e-05 0.005578894355665831
179 3 0.05 2.113613342817059e-12 1.898659032970734e-06 4.531709501368292e-05 0.006211439994103674
179 4 0.1 1.195216542818925e-11 4.132146898668584e-06 0.000161170002647333 0.01333281479138559
179 5 0.5 5.068516021819866e-12 2.618151495033987e-06 6.636045000835699e-05 0.008064067525109797

183 0 0.001 3.363473216596078e-12 2.283783739762818e-06 3.436024540046512e-05 0.005385335054310714
183 1 0.005 7.232103232808494e-13 1.39844953857271e-06 2.785206216217398e-05 0.005017626524671082
183 2 0.01 4.935750002051229e-12 2.828917021277999e-06 2.972010187883225e-05 0.005225443980766409
183 3 0.05 5.984322722192185e-12 2.862606278758277e-06 4.425279027317853e-05 0.006079254835216208
183 4 0.1 9.351016069541939e-12 3.734670734657081e-06 0.0001740944592730337 0.01323895176193246
183 5 0.5 4.044863192886842e-12 2.448600957848318e-06 6.841849727500207e-05 0.008214207468329238

187 0 0.001 4.012718309445595e-12 2.014871868828922e-06 1.215016384328703e-05 0.003373188946998562
187 1 0.005 3.336125741898606e-12 1.968668843804755e-06 2.72682001819118e-05 0.00500103179432454
187 2 0.01 9.629129526753301e-12 3.658005426505732e-06 2.494583039230407e-05 0.004801014723148089
187 3 0.05 1.89368218685169e-12 1.896622122863571e-06 3.843911963078539e-05 0.006061476296070234
187 4 0.1 7.781185649816055e-12 3.510568359877796e-06 0.0001783800036549389 0.01340119926516325
187 5 0.5 4.385494504347922e-12 2.565377489301699e-06 8.075329950560672e-05 0.008844494402511116

191 0 0.001 4.839742233342729e-13 1.286284170638058e-06 1.46463922204088e-05 0.003564721816248895
191 1 0.005 1.801558384612477e-13 7.557052366241601e-07 2.719494502484759e-05 0.005045496003598826
191 2 0.01 8.169692256661467e-12 3.525870904225788e-06 2.670799641127457e-05 0.004978480146321296
191 3 0.05 3.792248778384707e-12 2.442478866077286e-06 4.187290203395526e-05 0.006286878811395225
191 4 0.1 1.343407154674045e-11 4.391237743473419e-06 7.36428072686061e-05 0.00855147196170114
191 5 0.5 4.641074129198082e-12 2.585851110677856e-06 6.023181822085849e-05 0.007573614885484581

195 0 0.001 4.306105092679941e-12 2.429364740488436e-06 1.421706432799741e-05 0.003511009482052962
195 1 0.005 1.159320483026343e-12 1.132925020316247e-06 6.138309797191269e-06 0.002403637951396309
195 2 0.01 8.005193924790313e-12 3.410147649605347e-06 9.009154485809563e-06 0.002944321904990943
195 3 0.05 3.835459369999607e-12 2.442058595577461e-06 4.168043871978507e-05 0.006294447987336138
195 4 0.1 1.315584981075998e-11 4.344868706304683e-06 5.017365492022983e-05 0.006860238158939325
195 5 0.5 4.522656068071067e-12 2.615804428185604e-06 4.2106507239499e-05 0.006381448318538041

199 0 0.001 1.129403207642055e-12 1.178845174143245e-06 3.801212840781424e-06 0.00177926558551289
199 1 0.005 3.616640642657804e-13 8.113462741576524e-07 5.581280221599848e-06 0.002347646995836339
199 2 0.01 5.683685897236974e-12 2.977165015777229e-06 4.117893723760435e-06 0.001880631335271721
199 3 0.05 5.899762330149974e-12 3.062635766861973e-06 2.268376641166142e-05 0.004624878054010573
199 4 0.1 1.951012883350165e-12 1.645134715077623e-06 4.80834315351576e-05 0.006727285193272481
199 5 0.5 3.25657042408415e-12 2.38681938833198e-06 3.480622525408946e-05 0.005782601330999393

203 0 0.001 1.257463582429855e-12 1.275456798612191e-06 1.69839792964609e-06 0.001210338032242797
203 1 0.005 5.89867899066537e-13 8.183722016098967e-07 4.261216334444034e-06 0.001908387474129913
203 2 0.01 1.270587757197387e-12 1.54349301185997e-06 5.264762882992769e-06 0.002155359007927293
203 3 0.05 7.821475108511739e-12 3.50150290146737e-06 5.241632377814295e-06 0.002267396286271706
203 4 0.1 1.056532647124131e-12 1.331249862200406e-06 7.434508039462749e-06 0.002718564716015948
203 5 0.5 4.322061957191583e-12 2.622942819585292e-06 8.989739254036373e-06 0.003024832555054147

207 0 0.001 3.482118189726488e-12 2.203993121022802e-06 1.116142426610569e-06 0.0009990225885847526
207 1 0.005 2.078538877842349e-14 1.951921269932773e-07 1.520074798573269e-06 0.001023011468129553
207 2 0.01 5.333939096389321e-12 2.983301669593624e-06 1.56828710597009e-06 0.001035612375638539
207 3 0.05 7.642464233401456e-12 3.474579068597815e-06 5.221576930543471e-06 0.002164507929106829
207 4 0.1 1.070109609963521e-12 1.332082989605795e-06 7.459575264093967e-06 0.002667021446890128
207 5 0.5 4.058769527902649e-12 2.558474761559871e-06 8.960479343608635e-06 0.003025583338494231

211 0 0.001 5.462936454673869e-12 2.682259095192078e-06 1.849438329668959e-06 0.001118815692841668
211 1 0.005 3.178325734756463e-12 2.137349957124623e-06 1.634004568923393e-06 0.001058943951809832
211 2 0.01 1.802862872867937e-12 1.809942467787375e-06 1.897808296603707e-06 0.001132292943842761
211 3 0.05 8.011057566263432e-12 3.533440396532835e-06 2.124233450564774e-06 0.001287501960545501
211 4 0.1 1.195920693995935e-12 1.37532116362615e-06 2.436465177921795e-06 0.001271694509682009
211 5 0.5 4.058839849064759e-12 2.558780606388283e-06 2.523596996881387e-06 0.001282030072380147

215 0 0.001 6.037556734315703e-12 2.947899709414281e-06 1.315225410518703e-06 0.0009626522443377805
215 1 0.005 3.695630509735793e-12 2.299207610992077e-06 1.290195228170519e-06 0.0009490871880317719
215 2 0.01 4.085943351906027e-12 2.635086468651213e-06 1.610278369428626e-06 0.00104925184824356
215 3 0.05 8.33720540372148e-12 3.588352505395432e-06 2.926347802403075e-06 0.001369207605751543
215 4 0.1 1.355093103474234e-12 1.444202455003034e-06 3.231400294468685e-06 0.001429052632271
215 5 0.5 4.023945704800206e-12 2.548013607079876e-06 2.618557568303959e-06 0.001301501670854632

219 0 0.001 3.694921494478486e-13 7.385512938019693e-07 4.760677852875678e-08 0.0001962285978096556
219 1 0.005 2.972748870495304e-12 2.11405706491757e-06 4.807270502046319e-07 0.0005628789676621615
219 2 0.01 2.113603332257441e-12 1.769826633001188e-06 6.993261943971839e-07 0.0006778128788618165
219 3 0.05 9.117170414330896e-12 3.699597357340045e-06 1.425685334203134e-06 0.0009952059723912221
219 4 0.1 1.248348177681221e-12 1.404954825969364e-06 1.611101937120346e-06 0.00105924725911577
219 5 0.5 4.245386226514049e-12 2.601763570345269e-06 1.8781955215194e-06 0.001132320595348846

223 0 0.001 4.67069122816698e-12 2.643632818246245e-06 1.928330079749483e-08 0.0001641160828383947
223 1 0.005 4.969981177881971e-12 2.731604313157415e-06 3.133040661392103e-08 0.0001905906314414452
223 2 0.01 1.959014536602486e-12 1.709761153440102e-06 3.406564608855033e-08 0.0001931280620182108
223 3 0.05 9.166820402151307e-12 3.7053736298121e-06 2.532099953378959e-08 0.0001699725863525403
223 4 0.1 1.269972781788863e-12 1.416108337235411e-06 1.396910639974012e-08 0.0001357982490655107
223 5 0.5 4.27554608145398e-12 2.60681177323939e-06 3.829340515378966e-09 5.85517829494453e-05

227 0 0.001 4.589108103308842e-12 2.621586075614649e-06 2.273243493981452e-17 4.95526153443393e-09
227 1 0.005 5.000263043836407e-12 2.737101137921657e-06 8.571199997981686e-17 7.798895196309275e-09
227 2 0.01 5.650039055390115e-12 2.90521164412528e-06 3.173957962179716e-16 1.58550067519414e-08
227 3 0.05 9.173303739873755e-12 3.705876458056636e-06 9.320167116688385e-16 2.430624357341316e-08
227 4 0.1 1.258815544591631e-12 1.409560915704251e-06 2.132273023111596e-15 3.676844428923687e-08
227 5 0.5 4.35238401476384e-12 2.628776974785687e-06 8.775713521590098e-15 7.179709893279096e-08



==> results/shifts/output_error_shifts_sm_case57_bt5.dat <==
3 0 0.001 0.0008502439476724825 0.06211577740908313 4.322759789842232e-21 1.051023712506094e-10
3 1 0.005 0.0008476177687114438 0.06201158131494387 1.527952621924562e-13 6.250444277711154e-07
3 2 0.01 0.0008489448115842168 0.06205582328549269 1.501408456429616e-11 6.195578807766111e-06
3 3 0.05 0.01251543107545083 0.1144242042396457 0.0002148064944186872 0.01889926570052292
3 4 0.1 0.0007473111757630095 0.05386191602047034 0.0006593960261401424 0.04303126686174386
3 5 0.5 0.0007680911963790316 0.04740939560857464 0.001367804855548657 0.0603318982081551

7 0 0.001 0.0008142324046355368 0.05986555551492728 6.996676962093756e-05 0.01205656837065372
7 1 0.005 0.0008112547558486505 0.05949783913879445 6.889829122517965e-05 0.01296268799280975
7 2 0.01 0.0008071399117580637 0.05876176652552745 6.950972389757651e-05 0.01378998044109792
7 3 0.05 0.003453234619504461 0.0613446694280458 4.818759257350797e-05 0.01145723061783499
7 4 0.1 0.002885164024626667 0.05718797442238713 0.0005015122564295001 0.02123507157866278
7 5 0.5 0.0006398899470814439 0.05078507303878563 0.01168338916706199 0.1423386893371172

11 0 0.001 0.0008169707823057655 0.05984222597202882 0.0004961737348918642 0.02117414462268963
11 1 0.005 0.0008093954431524222 0.05956510624193247 0.0006916337964827017 0.02175160111845265
11 2 0.01 0.0007855814134762845 0.05856383389336349 0.001043286418443056 0.02726788366218114
11 3 0.05 0.001075944263607141 0.03831349689099842 0.00774726889807607 0.09951313647022419
11 4 0.1 0.0003948795671390879 0.02228459501760801 0.006196682706098838 0.1192675527989444
11 5 0.5 0.0001923318579372013 0.01360253911240888 0.002625365101596392 0.07002834899670884

15 0 0.001 0.0006236753426129219 0.0509410691456427 0.01062423084507974 0.1168370981335831
15 1 0.005 0.0004454937511329628 0.04067606656972987 0.0149165883725839 0.1586319411470185
15 2 0.01 0.0003055675594262925 0.03129366135930642 0.01996558446899502 0.1968659192175841
15 3 0.05 0.001304908731553409 0.0369736734321871 0.003052474424816907 0.07766132680378979
15 4 0.1 0.0007574281220987979 0.02637511295792448 0.002496245199844456 0.07020837535745961
15 5 0.5 9.487256741213591e-05 0.01335094339202375 0.002627496477484834 0.07099576260716989

19 0 0.001 0.0004663823935246409 0.04030683096675146 0.00775301325793179 0.126610742980847
19 1 0.005 0.0003655635961225684 0.03463736031811162 0.006179796040740859 0.07565098078777188
19 2 0.01 0.0002976255574970238 0.03062596714535574 0.005033332336252442 0.06894827724864383
19 3 0.05 0.001086644686390186 0.03389712210214414 0.004450859392717227 0.07149182348862904
19 4 0.1 0.0007935165043829917 0.02737069971220875 0.002081122872861834 0.04424419741840357
19 5 0.5 0.0001498373701877595 0.01546774556665181 0.002638758283939766 0.06227910591947339

23 0 0.001 1.279238686559243e-05 0.006628012276610619 0.006262309544374614 0.0915780567994473
23 1 0.005 8.05411155399618e-06 0.005700754853836656 0.002144339871452339 0.06369486809591818
23 2 0.01 4.134549296921818e-06 0.004255715915474502 0.003161641262830214 0.07244215022028988
23 3 0.05 2.286847942126376e-06 0.002666212940399167 0.0006690910375394337 0.03297629378536582
23 4 0.1 3.701454358465006e-05 0.00715826198550801 0.001083229924557193 0.03922387082306811
23 5 0.5 0.0005110253766917676 0.02656514406127574 0.002663163244767775 0.05751227539951986

27 0 0.001 1.42054101120708e-05 0.006893369293527699 0.005733067021648773 0.0852723830594444
27 1 0.005 1.019806681356051e-05 0.006274816194370182 0.004420641201097171 0.07994283787113088
27 2 0.01 4.58105416316754e-06 0.004442213904487076 0.0009194062932242888 0.03785813130117544
27 3 0.05 5.224002627721901e-07 0.00106474836580054 0.002095203836022891 0.03656060434767072
27 4 0.1 6.723721098304575e-07 0.001211627919264963 0.003683266820203389 0.06300279044784296
27 5 0.5 4.790357338244421e-06 0.002906421112731985 0.008215262170075562 0.08991051497114499

31 0 0.001 9.281641628596027e-06 0.004409379559545488 0.007501438501760979 0.1006123670697554
31 1 0.005 4.076636638246245e-06 0.002779439513080535 0.009228929713490279 0.07318292095779499
31 2 0.01 3.128804134316825e-06 0.002651064857953186 0.007114727527095018 0.07080803611942088
31 3 0.05 6.885311218522765e-07 0.001371117967725682 0.002112486747738248 0.04668783799248022
31 4 0.1 1.304385745771803e-06 0.001473162362762131 0.004129572244816923 0.06548842475802075
31 5 0.5 1.168845476367018e-06 0.001489713213953343 0.006795944407571783 0.08223816457297062

35 0 0.001 5.264903707413538e-06 0.002997615256386697 0.007183252789929444 0.08449376482599025
35 1 0.005 2.412886492817348e-06 0.001562488644067602 0.007735791871632539 0.07293606339560377
35 2 0.01 1.61820585294843e-06 0.001719776220933535 0.004155657044382311 0.05559993129177665
35 3 0.05 5.833506255143537e-07 0.001410841425903676 0.001775068374033709 0.04055476379222545
35 4 0.1 1.017107527605459e-06 0.001268532740622906 0.002408292078634341 0.05001681561271298
35 5 0.5 3.603112235540692e-07 0.001008057029090167 0.004863716260900101 0.07054247680441672

39 0 0.001 5.373301945892605e-06 0.002931063289037521 0.006130060841508028 0.07877783799282012
39 1 0.005 1.874408752324266e-06 0.001551589285310743 0.004808500652303986 0.05980991115590051
39 2 0.01 1.60760836236825e-06 0.001745626356732102 0.005440956397004302 0.06289330756312972
39 3 0.05 4.117611849116026e-07 0.001371408739703567 0.00925564703941498 0.08892137809230793
39 4 0.1 7.328507253966401e-07 0.001216446585425981 0.006210940266966129 0.07166357190485928
39 5 0.5 9.443262706271942e-07 0.0013327770568246 0.01186977737084736 0.09440793748686516

43 0 0.001 3.384122714691879e-06 0.002484247051425303 0.0110764610061722 0.0916898499861154
43 1 0.005 1.037030255688402e-06 0.001368490758186318 0.009075714309389749 0.07751497484084857
43 2 0.01 1.825833649418724e-07 0.0008092239148724256 0.009988799390573245 0.08156525609561194
43 3 0.05 6.552653404805952e-08 0.0003572668029127243 0.01307558736467129 0.1011831790237996
43 4 0.1 1.768220186050275e-07 0.000526590238163972 0.01048170327189811 0.08838412227787051
43 5 0.5 6.875565887715255e-06 0.003210763073184641 0.01954178388802467 0.1214868508541413

47 0 0.001 3.898903399857559e-07 0.001310478559434967 0.01523528181359898 0.1122252840743461
47 1 0.005 2.369512840110684e-06 0.001443028035596908 0.01039888134402393 0.08402439270531992
47 2 0.01 1.632533529731429e-07 0.0006694676457098606 0.007731815912439455 0.07486188791048165
47 3 0.05 5.86469093148258e-08 0.0003108204326627492 0.006318125747490101 0.0690471012605629
47 4 0.1 6.961395138663167e-08 0.0003227655783554389 0.006172182199049333 0.06866083509303156
47 5 0.5 7.947732681458375e-06 0.003482830784760476 0.003648539871566305 0.05678194144172632

51 0 0.001 6.14857601586171e-07 0.001439626623649881 0.007946950057944243 0.07136592821521792
51 1 0.005 1.91881532503832e-07 0.0009092299685698121 0.006019032441738426 0.06406393549892253
51 2 0.01 1.283046234336726e-07 0.0006985773844554732 0.006402607490780936 0.07042093603112964
51 3 0.05 8.388675252100536e-09 0.0001291206929428558 0.007098345076297934 0.07355068061877867
51 4 0.1 1.136365216465846e-08 0.0001420922552042832 0.008536793439009783 0.07955422682883828
51 5 0.5 6.773010117967703e-06 0.003195375273139111 0.003166974248706033 0.05367053550160406

55 0 0.001 2.459508460945105e-07 0.001282628499386047 0.007858120095173896 0.07029112548568661
55 1 0.005 1.572062795318027e-08 0.0001901241783823261 0.01151537047689012 0.08999919503332543
55 2 0.01 2.032242392130546e-08 0.0002195819681179087 0.01277640110755209 0.1003312411315485
55 3 0.05 1.032452213553573e-08 0.0001832258593524663 0.01695223233465628 0.1178928848427638
55 4 0.1 1.344263357457694e-08 0.0001537737449430702 0.01894866369851729 0.1224189942124434
55 5 0.5 5.862516383552671e-06 0.002970389186586252 0.001017881594210487 0.03051343798299055

59 0 0.001 2.025993214657441e-07 0.001206205284349914 0.003492755409127489 0.05230711186009973
59 1 0.005 1.808227366590987e-08 0.0002300754489367868 0.009326516960031599 0.08630943095032784
59 2 0.01 1.438085269576457e-08 0.000218279871791717 0.01573957057464782 0.1106426083095566
59 3 0.05 6.534583976560554e-09 0.0001802657719862516 0.0008674781354216046 0.02939861646459163
59 4 0.1 1.283114865268431e-08 0.0001442655298916854 0.001250084076808405 0.03149003118957183
59 5 0.5 4.781275488763656e-09 0.0001012912336272732 0.0003325325557188321 0.01926987511864908

63 0 0.001 1.204807100849133e-07 0.0009516402541961469 0.004660151267878178 0.05734388711935234
63 1 0.005 7.604385834282666e-09 0.000150106693011319 0.006145930636264828 0.07191067471731927
63 2 0.01 8.586180834459163e-09 9.037091954831877e-05 0.004662892944025067 0.06159332488834379
63 3 0.05 4.851872139591918e-09 0.0001777156939321949 0.0003110674388300046 0.01667328252361489
63 4 0.1 6.298717141167012e-09 0.0001375607766360212 0.000289845526143297 0.01433017565095274
63 5 0.5 5.859653146325834e-09 0.0001494776873982619 0.0003518419182098987 0.01925695274472217

67 0 0.001 1.517310619215568e-07 0.0005193111461753511 0.00229782033774041 0.04578489872587155
67 1 0.005 8.222404937467769e-09 0.0001456823337364285 0.005833955875061352 0.07027552650406488
67 2 0.01 3.577551346678888e-09 8.38021800699737e-05 0.004754921281377114 0.06204550119615693
67 3 0.05 4.843105526216853e-09 0.0002141718108089018 0.0003052313868903329 0.01430588945347688
67 4 0.1 1.011698922020998e-08 0.0002822152673452837 0.0002438261152056888 0.01224303785017833
67 5 0.5 4.533954597062271e-09 0.0001331209363636867 0.0002029718410930614 0.01262200480283782

71 0 0.001 7.972704289026932e-08 0.0005111263851781123 0.001389684510022932 0.03573231490126005
71 1 0.005 1.290963238409499e-08 0.000140966339104466 0.005323145347442576 0.06697918076163434
71 2 0.01 5.22627676771803e-09 0.0001358926089966503 0.004533032977109028 0.06065002268510999
71 3 0.05 6.082246288940874e-09 0.0001931716003303781 0.0006044953663663016 0.01987229374471777
71 4 0.1 6.935303579378318e-09 0.0002753189968906916 0.0004625131395382577 0.01774418430774705
71 5 0.5 1.434043004089868e-09 5.216177248884742e-05 0.0002693260085764113 0.01322618207319814

75 0 0.001 8.309236609047881e-08 0.0005500272767517689 0.0009493321311804779 0.02873340229431298
75 1 0.005 8.243483877731431e-09 0.000136537760779455 0.004561013050767725 0.06158536732281172
75 2 0.01 4.985529734967935e-09 7.718737046751717e-05 0.002313966158328048 0.04433935123885913
75 3 0.05 4.426913280324674e-08 0.0001900779352365602 0.0005449546659006341 0.01870680938512836
75 4 0.1 3.066486165077988e-08 0.0001621560225099372 0.0003052910268126221 0.0143228034891365
75 5 0.5 1.094642501013517e-09 3.649767392532952e-05 0.0002468580730786776 0.01445245024334474

79 0 0.001 6.009215663373354e-08 0.0003877491754805673 0.001276120281401091 0.03454724349678362
79 1 0.005 2.609282877948374e-09 0.0001287426459703547 0.002868079670841925 0.04923118985288821
79 2 0.01 8.044169294971485e-09 8.421287369956426e-05 0.002142925666785876 0.04241566276230568
79 3 0.05 1.898803803803043e-08 0.0001175722868726669 0.000191532230878554 0.01287732075357484
79 4 0.1 1.264967118168125e-08 0.0001047144829271567 0.0002543127367229751 0.01349345516591072
79 5 0.5 1.282379895941561e-10 3.233394071477241e-05 0.0002054673202638868 0.01317830275008225

83 0 0.001 5.612940108216556e-08 0.0002541122879910623 0.001841860081342503 0.040706405880229
83 1 0.005 2.108237990694587e-08 0.0001374639826655366 0.001597375720351249 0.03821266422254954
83 2 0.01 9.421355253810455e-10 7.531504604916389e-05 0.0005229619871756737 0.02362747051251124
83 3 0.05 2.248946973676657e-08 0.0001420133519530794 0.0002289535566146227 0.01494700774570967
83 4 0.1 1.26046724670407e-08 0.000101254593483121 0.0001878896233589898 0.01174001746690112
83 5 0.5 9.360729388135901e-10 3.173278356791826e-05 0.000232129466277127 0.01402303618616885

87 0 0.001 4.953711777917029e-08 0.0002736640701564222 0.001607750073915927 0.038575337623727
87 1 0.005 1.943447974747212e-08 0.0001425834867567824 0.0007411369723531319 0.0279151127816929
87 2 0.01 3.92135964389896e-09 6.751747752499482e-05 0.0005867591823937946 0.0246259972923526
87 3 0.05 1.726353171330507e-08 0.0001303198358734833 0.000256059127564993 0.0140212680500118
87 4 0.1 9.281707880845589e-09 9.220398907933223e-05 0.0002205865132465899 0.01283469340095089
87 5 0.5 2.757899967119273e-09 5.137996181997658e-05 0.0002356402096518571 0.0141886643821485

91 0 0.001 1.023489058572775e-08 0.0002127345489090215 0.001333991012752631 0.03526448585818842
91 1 0.005 6.749503957652963e-09 7.422084580923239e-05 0.000529893393856509 0.02350424897098558
91 2 0.01 6.740944848251711e-09 7.68583460317245e-05 0.0002230756570949597 0.01415599371288756
91 3 0.05 1.423159769495215e-09 4.897387599778896e-05 0.0001602147528149092 0.01137523664056173
91 4 0.1 9.102717253330623e-10 8.023476499725846e-05 0.0001786253124586173 0.01205112262361774
91 5 0.5 4.651353741651931e-09 6.605158604165826e-05 0.0001345331832865742 0.009683270731348559

95 0 0.001 5.204136639424257e-09 0.0001808436678763584 0.001782876914854212 0.04095674574335928
95 1 0.005 5.363566134410638e-09 7.449725253642382e-05 0.0005955270897578029 0.02449682940169284
95 2 0.01 7.423124975397063e-09 8.055354004675289e-05 0.0002413936049781484 0.01427204957380135
95 3 0.05 6.768706227428808e-10 5.531036423497837e-05 0.0001491962391306897 0.01084037195579257
95 4 0.1 1.258542478029346e-09 8.134636202221379e-05 9.58974508322083e-05 0.008457565081039453
95 5 0.5 3.4447322457498e-09 6.026876394608048e-05 8.0472782274049e-05 0.007667467305406239

99 0 0.001 5.160996933789869e-09 0.0001613627984721061 0.001877021256281699 0.04132337306847222
99 1 0.005 3.411785258499407e-09 7.229137706500632e-05 0.0006645533083045951 0.02566365471756316
99 2 0.01 2.505069530130438e-09 4.924161028462253e-05 0.0002232058481555145 0.01417123304706092
99 3 0.05 6.614103859452765e-10 5.543678135418867e-05 6.227566219989523e-05 0.007323014875065148
99 4 0.1 8.829704545726879e-10 7.799999259155976e-05 2.991851996816269e-05 0.004996892005131315
99 5 0.5 2.85855255076535e-09 5.585794119089028e-05 6.769332006883553e-05 0.007972558584534273

103 0 0.001 5.505334247665197e-09 0.0002049955838552692 0.001968482655608183 0.04265302590947884
103 1 0.005 4.264023552650152e-09 7.279455101315974e-05 0.0008137958515196025 0.02812012102930728
103 2 0.01 1.450921653049332e-09 3.78843624935293e-05 0.0001801420577582834 0.01395554111655928
103 3 0.05 7.457170744895056e-10 4.291534004298436e-05 4.734923971100582e-05 0.005832910587664442
103 4 0.1 6.646499561475608e-10 6.068185863367798e-05 3.2044787747214e-05 0.005094286274462512
103 5 0.5 4.487269740667259e-09 6.637294824036696e-05 4.048050527879839e-05 0.007125174548018198

107 0 0.001 5.59543136475972e-09 0.0002021146975775198 0.001834739357891781 0.04107003721178382
107 1 0.005 1.679775824420261e-09 8.234864950361354e-05 0.0008710964090069856 0.02887355320578855
107 2 0.01 1.029608014944541e-09 3.55329176373459e-05 0.000132581990499989 0.01143913833958321
107 3 0.05 9.517207303008607e-10 4.085176773035992e-05 2.813960018982233e-05 0.004795819543513158
107 4 0.1 7.200999106200972e-10 6.229350842279491e-05 3.608858279487394e-05 0.005101175727530327
107 5 0.5 3.944493805863363e-09 6.198307717094243e-05 4.897160698077616e-05 0.006631499509702543

111 0 0.001 5.665453449591704e-09 0.0001926614849263875 0.001838108596053102 0.04108660088178262
111 1 0.005 1.796019064610965e-09 8.528612503939242e-05 0.0008125043098621919 0.02777226220322981
111 2 0.01 1.59198717734734e-09 3.839333742464862e-05 0.0001046265644724439 0.01013877349440628
111 3 0.05 8.370419697245382e-10 4.491992418036161e-05 3.668045670797819e-05 0.004982989180278175
111 4 0.1 8.253511164197645e-10 6.172140858955871e-05 2.965293822897459e-05 0.004754188203751952
111 5 0.5 4.192120377435076e-09 6.337536781807662e-05 3.662025125157603e-05 0.004880038715495694

115 0 0.001 3.815234840565905e-09 0.0001482333745273928 0.001189414769527074 0.03293401527103557
115 1 0.005 7.624643195198966e-10 3.231390913290694e-05 0.0001653210908102724 0.01268426413155654
115 2 0.01 3.967173205745991e-10 1.968597092477111e-05 9.823235021323114e-05 0.00982302125292589
115 3 0.05 7.379539939005974e-10 4.767764003391767e-05 3.572903456692557e-05 0.005128414341728949
115 4 0.1 3.63917254113693e-10 2.966136224932803e-05 3.308590815823186e-05 0.004962373822340993
115 5 0.5 4.792079826719472e-09 6.718851272823393e-05 2.842428631972386e-05 0.004310611640120809

119 0 0.001 4.227533040374725e-09 0.0001421968528739354 0.0006126702235310366 0.02353449938533569
119 1 0.005 1.228808157240615e-09 3.673456444874129e-05 0.0001479540232315423 0.01179074710875727
119 2 0.01 1.926118546057821e-10 1.865939294874025e-05 4.660776137447694e-05 0.006269146418003579
119 3 0.05 5.970144433276478e-10 3.443884759871119e-05 4.57287819892395e-05 0.006008938913778628
119 4 0.1 4.430442078853564e-10 3.836826328988685e-05 5.395238754088575e-05 0.006508693988424352
119 5 0.5 4.992644641236199e-09 6.861220157117947e-05 4.669439219566833e-05 0.005473543188869168

123 0 0.001 4.359114602525516e-09 0.0001454622503875916 0.0004061653045066204 0.01806214654384453
123 1 0.005 6.214938970365412e-10 2.880866609411385e-05 0.0001304623059041808 0.01112073969198191
123 2 0.01 5.985580313416759e-11 1.431731953119297e-05 3.445905518591367e-05 0.005460537567264723
123 3 0.05 8.24095005829167e-10 3.7566773229393e-05 3.464191927478029e-05 0.005429739263381084
123 4 0.1 5.157636042327992e-10 4.184576494806191e-05 3.369722195835019e-05 0.005418821835320831
123 5 0.5 3.958134662321107e-09 6.14348030228448e-05 5.446389383543166e-05 0.005929102317925872

127 0 0.001 5.998962597282253e-09 0.0001387452269449307 0.0004089207370100335 0.01857185870310418
127 1 0.005 1.133523038158282e-09 3.583583056217775e-05 0.0001350261809687474 0.01129550892030662
127 2 0.01 1.120676778324353e-10 1.379770041014944e-05 3.38522532779189e-05 0.00538847939804965
127 3 0.05 3.779670713172713e-10 2.162385888529873e-05 3.309467005307068e-05 0.005378221309364495
127 4 0.1 3.942130368743692e-11 8.02057891920345e-06 2.838269277857573e-05 0.004813441150963493
127 5 0.5 4.427914704079e-09 6.436258046161767e-05 2.446352915368354e-05 0.004781343567383356

131 0 0.001 2.13196501025259e-09 9.378077236876781e-05 0.0003881285600151106 0.01881659377762257
131 1 0.005 5.970655653826826e-10 2.810158433943534e-05 8.287971644307844e-05 0.008794479356814655
131 2 0.01 6.323157380346591e-11 1.479174046670195e-05 5.216730863159369e-05 0.006308733567722768
131 3 0.05 1.461729262368842e-10 1.224093476619994e-05 2.024670593726223e-05 0.004121603857804135
131 4 0.1 8.292786180008651e-11 1.015415455871962e-05 2.998478517469321e-05 0.004967842535726019
131 5 0.5 4.607455797787142e-09 6.609719882044621e-05 1.508378059318123e-05 0.003646676788175984

135 0 0.001 2.501684153780074e-09 9.1606834827479e-05 0.0003608474757673732 0.018228387863375
135 1 0.005 5.25643021440415e-10 2.647343917931786e-05 7.331609836942127e-05 0.008274183785262013
135 2 0.01 1.150055351935751e-10 1.334882777783569e-05 5.173112580281505e-05 0.006333506890943585
135 3 0.05 2.019485241402791e-10 1.517300474658534e-05 1.714328435696383e-05 0.003727126210935627
135 4 0.1 1.065191650129519e-10 1.117952937270523e-05 2.453025407545742e-05 0.00473515404599445
135 5 0.5 1.222086490907731e-09 3.501936459598368e-05 1.322948951550249e-05 0.003303967781198347

139 0 0.001 1.793751021611304e-09 6.715942283658238e-05 0.0003736415121677294 0.01853051080977808
139 1 0.005 5.72161647315429e-10 2.650068438287204e-05 8.311145333145581e-05 0.008751774054764683
139 2 0.01 3.804982245801138e-10 1.802722185988452e-05 3.49661670265349e-05 0.00514007493386015
139 3 0.05 1.603617567762897e-10 1.396615662768567e-05 2.090693016700258e-05 0.003753002527005389
139 4 0.1 2.177274838614e-10 1.635378766819281e-05 2.879898006079989e-05 0.004386326429092424
139 5 0.5 8.441445176671742e-10 2.889085784390675e-05 1.853970843986076e-05 0.003555916988065677

143 0 0.001 1.07470864798264e-09 6.854965252922618e-05 0.0003003018464754893 0.01645925136099868
143 1 0.005 8.304857115128109e-11 1.11411839860201e-05 3.583234281806224e-05 0.005017133126532958
143 2 0.01 6.470242309326347e-10 2.105454419764718e-05 3.035186636504086e-05 0.004728714480670915
143 3 0.05 1.70426867763279e-10 1.587087007245817e-05 1.518579491099752e-05 0.003752101927148477
143 4 0.1 1.1588058065103e-10 1.226463443346508e-05 1.346855216426734e-05 0.0037097299927078
143 5 0.5 4.623831417741922e-10 2.18982587352264e-05 1.984083222338566e-05 0.003901009352975437

147 0 0.001 1.202826956728786e-09 6.647182512523747e-05 0.0002802226970231386 0.01593093609866425
147 1 0.005 6.709198701381076e-11 1.404930284781142e-05 2.689595556192912e-05 0.004543998224960655
147 2 0.01 9.18787928543475e-11 9.026150221087825e-06 2.249480794338419e-05 0.004184082372813425
147 3 0.05 8.735889613134193e-10 2.866339781377319e-05 2.085482520802312e-05 0.003943159617492809
147 4 0.1 2.88319053090811e-10 1.716759011427017e-05 2.344169026118999e-05 0.004242853885930264
147 5 0.5 6.423354926858228e-10 2.497887965699041e-05 1.050195995178078e-05 0.003191449183544526

151 0 0.001 6.345198399226838e-10 2.636000335824382e-05 0.0001390341904411979 0.01118013104746352
151 1 0.005 9.80545201717508e-11 8.823834492960444e-06 2.628548114929083e-05 0.004791285142468182
151 2 0.01 1.07462817578559e-11 5.886854568419586e-06 1.963139345384445e-05 0.004154075043846239
151 3 0.05 4.270790757344896e-10 2.10784882869546e-05 1.124786061421086e-05 0.003004498504225905
151 4 0.1 2.136142035441598e-10 1.426229172781022e-05 8.315465648657134e-06 0.002674261201176975
151 5 0.5 6.029881623120592e-10 2.540708087050351e-05 1.799299491822735e-05 0.003982672747377403

155 0 0.001 6.719685400468801e-11 1.719278703826016e-05 2.984079361055274e-05 0.005202377595237895
155 1 0.005 6.39177621331558e-12 6.717230122743612e-06 2.070248698066889e-05 0.00387093723802634
155 2 0.01 1.078008225032374e-10 1.004909487688221e-05 1.996638015389878e-05 0.003702685041625298
155 3 0.05 3.379219952408348e-10 1.835873707512186e-05 1.042719070983034e-05 0.002847607728779789
155 4 0.1 2.599218858279023e-10 1.563858653797694e-05 7.131279803809577e-06 0.002486992067534999
155 5 0.5 3.618432462272265e-11 8.476759748763133e-06 5.938247366686177e-06 0.002255587707737039

159 0 0.001 6.240361594258911e-11 1.877072645807554e-05 2.8577169608005e-05 0.005032967806324562
159 1 0.005 3.118799113601418e-12 4.457619437146787e-06 1.179129933789417e-05 0.003111610613350857
159 2 0.01 8.62111467246611e-11 8.07522676406127e-06 1.775646018987439e-05 0.003740706469725463
159 3 0.05 3.70150832479055e-10 2.020531975601022e-05 1.104347345107073e-05 0.002935728629700707
159 4 0.1 2.051144852770907e-10 1.43881496030133e-05 6.362254261369103e-06 0.002323729039645173
159 5 0.5 3.69751609547576e-11 8.843485616499619e-06 5.530933480602445e-06 0.002087366047794692

163 0 0.001 4.923731067477518e-11 1.159330614079745e-05 2.699200674644487e-05 0.004880598262622104
163 1 0.005 2.948255641701093e-11 6.063996820201631e-06 1.288806650550137e-05 0.003794158189918795
163 2 0.01 1.008314778000931e-10 8.590618800336652e-06 1.743586761371861e-05 0.003803353104028018
163 3 0.05 2.7488925119139e-10 1.415857602275424e-05 8.394942782358122e-06 0.002388773140270195
163 4 0.1 3.69888927766948e-10 1.787591776948941e-05 6.599707208318585e-06 0.002135592390875019
163 5 0.5 2.856589342943364e-11 8.312945426731597e-06 6.639449444273369e-06 0.002116546449632661

167 0 0.001 2.97837209769179e-11 9.584088468246599e-06 1.75069947262141e-05 0.004264168792378009
167 1 0.005 1.957245855922089e-11 4.888039119396942e-06 7.314068598333206e-06 0.003214510091003264
167 2 0.01 1.0687597040801e-10 9.123083621910165e-06 8.331218745584228e-06 0.003451184247007522
167 3 0.05 1.368489855451991e-11 3.258232334450196e-06 6.177609608845901e-06 0.002094729177913424
167 4 0.1 3.567221644440951e-11 6.384687062267443e-06 3.761492985848606e-06 0.001651575524822202
167 5 0.5 1.875205437323143e-11 7.359368320725666e-06 5.733634012504454e-06 0.001874026150465058

171 0 0.001 4.888373996077777e-11 1.551361547007246e-05 2.145383634382217e-05 0.004618000548365031
171 1 0.005 6.355890391048653e-12 3.052983530209014e-06 1.480470700401275e-05 0.003894290224606634
171 2 0.01 1.0864799403451e-10 8.727361758417099e-06 8.633916152240051e-06 0.002863387468198475
171 3 0.05 1.603575593887585e-11 3.657714409060348e-06 7.661116588392871e-06 0.002437826212351224
171 4 0.1 2.341588661303738e-11 5.229704904554907e-06 2.466810097726717e-06 0.001364206883960106
171 5 0.5 4.941638260197213e-11 1.017859678540496e-05 4.872942978234527e-06 0.001784645043342303

175 0 0.001 7.972564172537718e-11 7.355488466258449e-06 1.948023807748414e-05 0.003957546086123198
175 1 0.005 2.806070136784246e-12 2.56655979390813e-06 1.50704034581555e-05 0.003806590638812501
175 2 0.01 1.530807602344527e-11 3.548410496592366e-06 9.360457500762909e-06 0.002645310274739465
175 3 0.05 3.80875631661183e-12 2.060130929743085e-06 2.506140795311968e-06 0.001298892501599092
175 4 0.1 2.476538900063206e-11 5.4631507018382e-06 1.937936823786345e-06 0.001210453767066744
175 5 0.5 5.38668091617415e-11 1.045619456008099e-05 3.909095618945075e-06 0.001596153308379367

179 0 0.001 3.163725881470395e-11 7.607218088921675e-06 1.476653336116079e-05 0.00379745291400857
179 1 0.005 1.911987908064138e-12 2.110974948968392e-06 1.114977998877969e-05 0.003193431125815049
179 2 0.01 3.09058297232677e-12 2.543876087017418e-06 9.838954492472333e-06 0.002589812816204962
179 3 0.05 2.614615647588666e-11 6.08622321132549e-06 1.710834468641338e-06 0.001052387130692445
179 4 0.1 1.645627860991523e-11 4.610343337108904e-06 9.482123110363246e-07 0.0008357602987065782
179 5 0.5 5.405244906140345e-11 1.039209511000594e-05 2.697917532857665e-06 0.001365258115023416

183 0 0.001 2.59385336232343e-11 6.962842433171079e-06 1.422444387950339e-05 0.00332474107337144
183 1 0.005 2.616779015678826e-12 1.921698653137294e-06 9.352366305070623e-06 0.002979385656306066
183 2 0.01 1.48737599871183e-12 1.987452539395666e-06 7.382789700849271e-06 0.00250469082973348
183 3 0.05 3.129372682577369e-11 6.6318800557995e-06 1.296877214151023e-06 0.0009287536242039707
183 4 0.1 8.769036727705131e-12 3.574034282851843e-06 7.150395607094388e-07 0.0007050517773794507
183 5 0.5 1.330155593486641e-10 1.442047584060738e-05 2.197795927615863e-06 0.001215800601311212

187 0 0.001 3.604141671570736e-12 3.417183117145062e-06 1.326484205868247e-05 0.003290135569055774
187 1 0.005 9.19695080468551e-12 4.663732769677204e-06 4.981147650032396e-06 0.002024551746489411
187 2 0.01 1.346783681387761e-12 1.398777067127335e-06 5.671170483745254e-06 0.00225268446772553
187 3 0.05 2.770924525705076e-11 6.268508942867479e-06 1.280614750152203e-06 0.0009104053205488682
187 4 0.1 6.442982940413018e-12 3.156230683898234e-06 3.455858715864222e-07 0.0004896928750930396
187 5 0.5 1.246588855865039e-10 1.408808200438786e-05 6.959718113440494e-07 0.000812629519610919

191 0 0.001 1.319586499579228e-11 3.435514507710942e-06 4.603369569426938e-06 0.001921414441626412
191 1 0.005 1.187069534941202e-12 1.204121710051201e-06 4.528179021501228e-06 0.001952422929563102
191 2 0.01 8.746897636061814e-12 3.613310219588699e-06 4.758270718694574e-06 0.002122921827073965
191 3 0.05 3.406399269115649e-11 6.758508282246741e-06 5.197904173316372e-07 0.0006444309636240986
191 4 0.1 7.32010594409885e-12 3.295815314862446e-06 2.744293705421378e-07 0.000510501024352461
191 5 0.5 1.352705623673845e-10 1.449321603178033e-05 7.931723457806435e-07 0.000857182970778414

195 0 0.001 6.292065722088501e-12 2.492918967676033e-06 4.035292680148885e-06 0.001830921735792468
195 1 0.005 1.320993644375465e-13 6.524576338959136e-07 3.778963116156497e-06 0.001862349740426872
195 2 0.01 1.151046458460649e-11 4.081063995862826e-06 5.121856365071502e-06 0.002173439225016338
195 3 0.05 3.445080682227905e-11 6.797324016683069e-06 6.767019594151102e-07 0.0007095255841924608
195 4 0.1 7.379091289308507e-12 3.311157245284918e-06 3.777292071376674e-07 0.0005973951889071127
195 5 0.5 1.439922872977865e-10 1.485756096020587e-05 2.098824797469067e-07 0.0004285492173297101

199 0 0.001 8.357852465860733e-12 2.89502237879732e-06 3.997133791922676e-06 0.001805300840919455
199 1 0.005 1.090511295566928e-11 3.79207975638343e-06 3.356077066013827e-06 0.001727256635213115
199 2 0.01 1.387860851555007e-11 4.471237123543272e-06 4.527806035949827e-06 0.0019314231772809
199 3 0.05 2.642649668574007e-11 6.206919934276895e-06 4.018767602607327e-07 0.000573427274420002
199 4 0.1 2.506834081185538e-12 2.008871386696047e-06 3.14895578223458e-07 0.0005155512268015805
199 5 0.5 1.499668662403461e-10 1.511325373636913e-05 1.897481164285208e-07 0.0004022950723664431

203 0 0.001 2.149761769765537e-12 2.59562507308464e-06 3.703060717088997e-06 0.001741325891301493
203 1 0.005 7.947556078528338e-13 1.20198298852927e-06 1.005065484665837e-06 0.0008986235500578754
203 2 0.01 2.017194661058242e-11 5.417265589787758e-06 5.428478249944825e-07 0.00065235168675426
203 3 0.05 2.898206658536033e-11 6.46421885340271e-06 6.151188022415209e-07 0.0006507690565822344
203 4 0.1 3.9453773484839e-12 2.440575014868657e-06 3.88168096802902e-07 0.0005668904169524591
203 5 0.5 1.494672006963435e-10 1.510708653877147e-05 1.40442098700842e-07 0.0003642285880919305

207 0 0.001 3.001464570979563e-11 5.835246671283701e-06 4.640307473830231e-07 0.0007537470845755401
207 1 0.005 4.068579510707008e-12 2.611896913778727e-06 1.248757209964062e-06 0.0009153534262987817
207 2 0.01 1.394117404295677e-11 4.483043736771154e-06 6.807106166227123e-07 0.0006873146834673882
207 3 0.05 2.690943513738518e-11 6.283141773996562e-06 6.516479436144756e-07 0.0006736415588661782
207 4 0.1 5.248597722372167e-12 2.692191993962064e-06 1.853732355228425e-07 0.0003875568831487319
207 5 0.5 1.513268631115816e-10 1.518079232543882e-05 3.228521686474526e-08 0.0001726480570067856

211 0 0.001 4.835377277567207e-12 2.435269093124803e-06 4.037616091592346e-07 0.000686223101154293
211 1 0.005 9.557683221397717e-13 8.060180766368726e-07 5.696827920384426e-07 0.0006651369657455497
211 2 0.01 1.159990179856881e-11 4.076035099531347e-06 3.352698180510652e-07 0.0005201226334026199
211 3 0.05 2.867345622396895e-11 6.437419237966154e-06 1.564396897914736e-07 0.0003578599778342184
211 4 0.1 4.387242613143768e-12 2.510458941259184e-06 7.283074891627475e-08 0.0002506010399556668
211 5 0.5 1.517232347477401e-10 1.519889717974143e-05 2.116198280564966e-08 0.0001613404701008569

215 0 0.001 7.438012850318948e-12 2.740211438710064e-06 2.909570437695229e-07 0.0007225603454935614
215 1 0.005 2.577195450321582e-13 7.100920574201839e-07 1.893445409017027e-07 0.000529903134007581
215 2 0.01 1.204194996999763e-11 4.161041405479878e-06 2.403704050239368e-08 0.0001856881715690539
215 3 0.05 2.960607861968226e-11 6.517713402839995e-06 1.003034867664287e-07 0.0002955462495493055
215 4 0.1 5.408985986206692e-12 2.710428063771447e-06 4.32518752499684e-08 0.0001999823058296268
215 5 0.5 1.466030305669937e-10 1.499713234471168e-05 6.862168314074009e-09 9.077006311331015e-05

219 0 0.001 3.218039220731499e-12 2.25883654353322e-06 2.004554766315529e-07 0.0004137899830256586
219 1 0.005 5.704955816159675e-12 2.931757716735997e-06 5.379372992136038e-08 0.0001995392426845655
219 2 0.01 1.33728314933239e-11 4.470406097988912e-06 3.300375072988506e-08 0.0001587799600188955
219 3 0.05 2.704222594853049e-11 6.363924297007753e-06 2.437559110860923e-08 0.000138329888127009
219 4 0.1 3.835579334231226e-12 2.408119980033688e-06 3.484606642975015e-08 0.000162199450409739
219 5 0.5 1.497585870364089e-10 1.507996262634743e-05 7.596246558265171e-09 7.629112129303728e-05

223 0 0.001 2.462810999928827e-14 1.957579026724051e-07 6.453828878988036e-08 0.0002398001022371199
223 1 0.005 1.304169402206569e-13 4.433603174771716e-07 1.247863383830603e-09 5.126446638181736e-05
223 2 0.01 1.378876966698294e-11 4.543786565463668e-06 1.504528482313984e-09 3.858968416681208e-05
223 3 0.05 2.67072337284734e-11 6.330164399354511e-06 1.56041124669444e-08 0.0001088038401912961
223 4 0.1 3.475507108835114e-12 2.318769183716788e-06 1.895474168387584e-08 0.0001177618239351919
223 5 0.5 1.531558835024656e-10 1.520491505721338e-05 3.655758625770469e-09 5.264770169688404e-05

227 0 0.001 3.136960495091648e-14 2.158957287787169e-07 7.35762017868134e-16 2.44783754377309e-08
227 1 0.005 1.015820348086481e-12 1.232884416691241e-06 2.319440009239377e-16 1.231483293118174e-08
227 2 0.01 1.382239482887648e-11 4.547699436044167e-06 8.496803219017731e-16 2.390062170398721e-08
227 3 0.05 2.679820080728031e-11 6.337343278382422e-06 2.955709458402171e-15 4.214652715717193e-08
227 4 0.1 3.578279648118004e-12 2.343709288110804e-06 2.058847998176614e-15 3.504966494816131e-08
227 5 0.5 1.531746087981603e-10 1.52062550615522e-05 8.043196877799782e-15 6.612826941587713e-08



==> results/shifts/output_error_shifts_sm_case57_bt7.dat <==
3 0 0.001 0.0008475998566988554 0.06200225707112132 7.159194732686833e-14 4.278385061784462e-07
3 1 0.005 0.000847104882604172 0.06200804401949617 5.644532536455536e-12 3.798738136273627e-06
3 2 0.01 0.0008738150036472159 0.06224961945573811 1.655273350745689e-10 2.056635903313619e-05
3 3 0.05 0.001920179269045613 0.08226397327929209 0.0004269664225234471 0.03079870144547825
3 4 0.1 0.0007639558047344011 0.04814384818404666 0.000539313842985236 0.04006804549659648
3 5 0.5 0.0008285154704055868 0.04540162214128415 0.002484815114666196 0.07511582163574437

7 0 0.001 0.000815094317656474 0.05992378617265755 7.069441807080065e-05 0.01199839485580223
7 1 0.005 0.0008128987557815095 0.0593893161666257 7.23168671258594e-05 0.01285787401598482
7 2 0.01 0.0008409830832287116 0.05863395139947664 7.499040786957568e-05 0.01379115688843568
7 3 0.05 0.005419602262810621 0.08079652212889994 7.492068182706412e-05 0.0139519709640612
7 4 0.1 0.003694906994049916 0.0566283352296441 0.002459504519058615 0.04791022354202545
7 5 0.5 0.0006256068639979051 0.05140032022067566 0.0223837738852354 0.1877784089471031

11 0 0.001 0.0008127618658949498 0.05960678083558055 0.0004758870744920441 0.02156072009943089
11 1 0.005 0.0008009781370336253 0.05902950201398997 0.0005546160337205707 0.02033318217304636
11 2 0.01 0.0007946020384838774 0.05819976074687893 0.0006625021164600849 0.02156779355149463
11 3 0.05 0.00398351863906557 0.06908018234207286 0.0007028483826452722 0.02500192076353147
11 4 0.1 0.001958069586401559 0.04299488552211646 0.001890081923051213 0.0503375501035731
11 5 0.5 8.061963021769217e-05 0.01192729844019659 0.002601718840220573 0.08315900402551257

15 0 0.001 0.0006346395520625166 0.0516045581814176 0.01032637781469167 0.112426201890921
15 1 0.005 0.0004880505582278715 0.04367824293123431 0.01478293839282691 0.1445164669485894
15 2 0.01 0.0003471447569756528 0.0352667550063795 0.02036026453933138 0.1771432726883015
15 3 0.05 0.001336122497019054 0.03997385402485405 0.01928155322279418 0.1879251117958574
15 4 0.1 0.001062347842148434 0.03284686170678003 0.01521714251628085 0.1922872982177176
15 5 0.5 0.0001088696099829917 0.01182771635187689 0.004796318523004687 0.09538713712487479

19 0 0.001 0.0004746951402797166 0.04074004964302311 0.008922663619460872 0.1369213466116206
19 1 0.005 0.0003882806238479323 0.03565189261732751 0.006503295327875428 0.1081186621109569
19 2 0.01 0.0003156351159852037 0.03182262862433536 0.006719736195378819 0.09704019530700481
19 3 0.05 0.001219123106043793 0.03710084324121273 0.005086121477655776 0.07966334597347058
19 4 0.1 0.000808140540941061 0.02803385414697693 0.001482193417842019 0.04391048680533172
19 5 0.5 0.001225418221677622 0.03220390467188047 0.001549538037737427 0.05023005621154142

23 0 0.001 1.011703188608012e-05 0.00572737700760368 0.006276317399467443 0.09170257021443029
23 1 0.005 4.181167866699014e-06 0.004360220546511868 0.002684854800170344 0.07215859082671572
23 2 0.01 2.53113534911348e-06 0.003423046567525616 0.002686434349011565 0.07034465685279523
23 3 0.05 5.314555635320384e-06 0.003553323642887741 0.002152920743873004 0.06159684898729645
23 4 0.1 8.832131752633553e-05 0.01126709119717526 0.001030896636322713 0.04159382193105288
23 5 0.5 0.0002189178235618995 0.01739874631364003 0.001725416724090817 0.05538540803165193

27 0 0.001 1.126332387766513e-05 0.005924386763021969 0.005127868936451758 0.08319878849708173
27 1 0.005 5.08108058619622e-06 0.004451435449314513 0.002066691396772809 0.05600907785375098
27 2 0.01 2.705809433299385e-06 0.003267155823922049 0.001433676755260637 0.04343421868915898
27 3 0.05 7.413690196358054e-06 0.003317482787315326 0.001772226696364648 0.05661383661349828
27 4 0.1 4.902855514841612e-05 0.008220551375915212 0.001496785509284417 0.03856660921059452
27 5 0.5 1.495951603272154e-06 0.002681863080386926 0.001166941515311488 0.04573570602711097

31 0 0.001 1.086244923068092e-05 0.004676406004102411 0.009937078616296224 0.1078274781603894
31 1 0.005 2.083226870600174e-06 0.001978704281707424 0.005477027443049985 0.07169187380683262
31 2 0.01 2.107102465048345e-06 0.002294687767738671 0.008113172516985621 0.08365271997248136
31 3 0.05 1.046159807213362e-06 0.00194925266381514 0.01521023503889342 0.1259121126707574
31 4 0.1 2.380904202236528e-06 0.001890250537880757 0.007015979225523133 0.07906344211835492
31 5 0.5 1.00602608193062e-06 0.002200821805771101 0.001116552229934537 0.04339541679868641

35 0 0.001 3.817316488411317e-06 0.002546796285516989 0.006890267896076844 0.08825539261342508
35 1 0.005 1.488586718555888e-06 0.001515086303226526 0.006349458671809997 0.06599488582315793
35 2 0.01 1.380910343200208e-06 0.001799266872614384 0.005094831518892573 0.05997890966707742
35 3 0.05 1.667528581925161e-06 0.002063567526487176 0.01354601858311045 0.1206893157225077
35 4 0.1 1.009761470153179e-06 0.00203678255667393 0.005034500709440397 0.06712245747987611
35 5 0.5 2.465598810325572e-06 0.001972700462328405 0.0008361456870093722 0.04556291452840178

39 0 0.001 4.805087377846561e-06 0.002925629965809249 0.006945257786852607 0.08577239790620683
39 1 0.005 1.367160506875e-06 0.001457063741832475 0.004776580220358955 0.05754933488574498
39 2 0.01 1.361422952685343e-06 0.00167217109241545 0.007563983358277768 0.0740926126413286
39 3 0.05 1.046623617534908e-06 0.001746276229785154 0.01586807960146329 0.1126479548579347
39 4 0.1 3.878405211010258e-06 0.002395692380885123 0.01047437969263153 0.08697357992767873
39 5 0.5 1.494096641407274e-05 0.004968941364199328 0.009627108444802787 0.08334237486178075

43 0 0.001 2.897235658278069e-06 0.002355810004984089 0.006083578989906369 0.07738181874878092
43 1 0.005 7.07366998151925e-07 0.001282324598173498 0.007805656823077046 0.07231076855773355
43 2 0.01 3.42600701307677e-07 0.001136944153779289 0.01103229112276207 0.08738077538940248
43 3 0.05 2.09215281408553e-07 0.0007688669087654587 0.01258906809699238 0.09752046329298847
43 4 0.1 2.277453944389137e-07 0.0006937633878898938 0.008733921394418191 0.07932262518133526
43 5 0.5 2.93281151462044e-05 0.006506278094124486 0.006049457201099387 0.07000185643512014

47 0 0.001 5.253140952988952e-07 0.00161255941964801 0.00911668086370832 0.08779824605499198
47 1 0.005 2.073887785233731e-06 0.001332456456788297 0.008412928141961446 0.07564013846355144
47 2 0.01 5.230946647330382e-07 0.0007904209816128049 0.007741620884076581 0.07232348266045285
47 3 0.05 9.826975983765867e-08 0.0006833329249802053 0.00477829620098066 0.05789434439642616
47 4 0.1 1.241269353817863e-07 0.0006826493651736695 0.003316474069603788 0.05090132313943352
47 5 0.5 3.280768915744687e-05 0.006963703364448866 0.0006665615295988935 0.02633756696386857

51 0 0.001 6.840253112393664e-07 0.001385839174278557 0.00884977368380521 0.07565798596737694
51 1 0.005 3.869834562734997e-07 0.0008188232961744701 0.005632326087638825 0.06369740121299827
51 2 0.01 3.232625139516975e-07 0.0007409885587745871 0.007924788075629416 0.07705813876593259
51 3 0.05 1.489660693900353e-07 0.0004906577686897562 0.007005992372172163 0.07056422460700951
51 4 0.1 1.7360176092994e-07 0.0004083563486651852 0.00504217594626528 0.06052524259803005
51 5 0.5 3.679705498879734e-05 0.00738520429661495 0.0003628686188344351 0.01912561068769003

55 0 0.001 4.347628645042667e-07 0.001337828831348954 0.004625824875791255 0.0601280006207201
55 1 0.005 2.371800293553339e-08 0.0002815534447867044 0.008911777517099095 0.08072238347990401
55 2 0.01 2.144470535819102e-08 0.0002152267591677068 0.01366943376055683 0.1044093332148708
55 3 0.05 1.011274771938537e-08 9.985505761123808e-05 0.009684119797808508 0.08636349312393765
55 4 0.1 4.798930760122793e-08 0.0002195499825666941 0.007695861974312476 0.07727318761478408
55 5 0.5 8.884439478700026e-07 0.001172667635208803 0.0003303766972176253 0.01794476392839472

59 0 0.001 1.396892105089852e-07 0.001013349470968275 0.004083851216359617 0.05891871356120526
59 1 0.005 2.500090101030305e-08 0.0002043974903334859 0.01706257172875127 0.1164821174055271
59 2 0.01 2.19687848447629e-08 0.0001802338591639944 0.01766280352456819 0.1189663442041409
59 3 0.05 1.42873073341316e-08 0.0001333749760483677 0.0003882305926349298 0.01954977926387713
59 4 0.1 5.771625067202884e-09 0.000167345330654621 0.0001216015845418234 0.01290413918259015
59 5 0.5 4.168509586321032e-07 0.0008024549324798624 0.0001961522029674598 0.01388783433866214

63 0 0.001 1.235693920838016e-07 0.0007556100698703355 0.004560648780331882 0.06107853086720105
63 1 0.005 1.005526148118034e-08 0.0001741561029114658 0.008527589407372761 0.08403420400374284
63 2 0.01 1.558933676165005e-08 0.0001890166484726369 0.006345856356415802 0.07145721258328364
63 3 0.05 2.284039812487186e-08 0.0001447595983401222 0.0003357279735998388 0.01830854066138454
63 4 0.1 1.32732300762155e-08 0.000131173796001829 0.0001737787153277867 0.01328891847282676
63 5 0.5 2.523086890687599e-07 0.0006226453489223368 0.0001190807692883202 0.009417461976029329

67 0 0.001 1.076398149511862e-07 0.0004061673760659794 0.002393339727924639 0.04666203728189666
67 1 0.005 8.070778314493454e-09 0.0001623338171234598 0.008746803095192629 0.08499289051381453
67 2 0.01 9.699683393867957e-09 0.0001676121683243659 0.006826013545639691 0.07347587180185
67 3 0.05 2.503077031973266e-08 0.0001556061620600886 0.0003076783115868045 0.01724322314141602
67 4 0.1 1.051882599167558e-08 0.0001149589683948531 0.000185502483521566 0.01310240735575752
67 5 0.5 1.427199024172824e-07 0.0005049611603620493 0.0001321047725324634 0.0105941917716097

71 0 0.001 8.621324451363315e-08 0.0003366744539764141 0.001783203020200566 0.04077121304913622
71 1 0.005 1.286649248000279e-08 0.0001585283476235114 0.007551146430343557 0.07889663104223654
71 2 0.01 5.690078360589782e-09 0.0001769623498309725 0.006165329646104413 0.06963694966005385
71 3 0.05 2.229022874313781e-08 0.0001454226796894051 0.0002830981188747056 0.01488708707341324
71 4 0.1 1.031646945830717e-08 9.954478555536318e-05 0.0001412441775107485 0.0121058340260527
71 5 0.5 2.712615115889955e-09 6.79975354258254e-05 0.000154899351572516 0.01034609717825485

75 0 0.001 3.37097271003443e-08 0.000293767394806313 0.002204696056456879 0.04467302066168233
75 1 0.005 8.085894359099763e-09 0.0001405757466769724 0.005372279482589949 0.0665981009650074
75 2 0.01 1.254311162813438e-08 0.0001405560447990187 0.002820317663044621 0.0484018370227387
75 3 0.05 2.958254771341415e-08 0.0001560197049285436 0.0003408044167454458 0.0156427748720056
75 4 0.1 8.706614819530096e-09 9.227791120192314e-05 0.0001111418356394457 0.009383963261647255
75 5 0.5 4.855237680051306e-09 7.809245078490082e-05 9.858983948987249e-05 0.008481117254828252

79 0 0.001 3.246294561143898e-08 0.0002349063596021085 0.001819699702137089 0.04104496961821857
79 1 0.005 3.64968520171399e-09 0.0001416467457938456 0.003686821994260314 0.0554430226946766
79 2 0.01 1.50435176369845e-08 0.0001145034123380079 0.002323029943526412 0.04351308068321025
79 3 0.05 3.093236842834825e-08 0.0001649932629340615 0.0003823318203611686 0.01695059874616933
79 4 0.1 2.555751762489263e-08 0.0001486485286688764 0.0001094967297039806 0.0088885355882522
79 5 0.5 4.80186058509168e-09 5.433372524316538e-05 6.088561972243813e-05 0.007492533394819256

83 0 0.001 3.445569281868554e-08 0.0002139327374871963 0.002007664528968984 0.04278155874362344
83 1 0.005 3.013536411274532e-09 0.0001412664617722464 0.003406560868999247 0.05372016397109802
83 2 0.01 2.080175815642761e-09 5.131310009483941e-05 0.0008268506155060446 0.02843734484614191
83 3 0.05 1.198794627887063e-08 9.969574312298276e-05 0.0001751039462464285 0.01366277665624671
83 4 0.1 4.863758467678083e-09 5.806463005722864e-05 7.267039285798609e-05 0.00724844862626739
83 5 0.5 4.784128309052078e-09 5.694783038343899e-05 6.96710614753245e-05 0.008113641512633163

87 0 0.001 3.140180815178743e-08 0.0002117853310961149 0.001743708388242378 0.04032094970877198
87 1 0.005 1.262702257343757e-08 0.0001348652582935927 0.0007277264235590324 0.02769692191934503
87 2 0.01 1.758272169700257e-09 4.009719518278769e-05 0.0008320036061995025 0.02837491514060342
87 3 0.05 1.291336704806064e-08 0.000102034355877619 0.0001593699798457017 0.01317868271583933
87 4 0.1 4.715635940004832e-09 5.906305728047836e-05 4.9923766446367e-05 0.006947972283322112
87 5 0.5 2.19880056039288e-10 2.549646451407983e-05 4.036160817749796e-05 0.006419149835688254

91 0 0.001 7.114522220454165e-09 0.0001617055978126933 0.001282212598533232 0.03480560948982436
91 1 0.005 8.66337645718518e-09 8.049396978802165e-05 0.0004736038845883563 0.02207416154511166
91 2 0.01 4.468649111616075e-09 6.112956444051737e-05 0.0002805731652372784 0.01574120774177135
91 3 0.05 3.422051801730816e-10 2.511395231371248e-05 7.841793489795018e-05 0.007935350332911151
91 4 0.1 2.833012030869366e-09 4.941192195736773e-05 6.327946553647221e-05 0.00734175351004529
91 5 0.5 1.437187247111339e-09 3.895128101825442e-05 3.770662991207384e-05 0.005408102305016427

95 0 0.001 5.959622782986348e-09 0.0001903145186088542 0.001685046442307837 0.03986460496163702
95 1 0.005 5.788986416735863e-09 8.38910776913282e-05 0.0005171023773060368 0.02288701748207633
95 2 0.01 2.973359471720201e-09 5.031900797756051e-05 0.0002724420020523791 0.01531538154577783
95 3 0.05 4.202976873187788e-10 2.220551730357625e-05 7.872647934436424e-05 0.008107303344235595
95 4 0.1 1.158639245874515e-09 3.393524472038514e-05 6.474994034683089e-05 0.006723134784172524
95 5 0.5 7.942151504133634e-10 2.917129561928874e-05 4.850616596864904e-05 0.005703990109221513

99 0 0.001 5.454335101260054e-09 0.0001513268944352622 0.001855836325113709 0.04135632439058945
99 1 0.005 2.506760864275542e-09 6.711093656159434e-05 0.0005758406588568055 0.02392131089803362
99 2 0.01 2.538893185410637e-10 2.475215681340195e-05 0.0002872200126233393 0.01571624520548653
99 3 0.05 2.035196306608841e-10 2.844388049828492e-05 9.571149725246574e-05 0.008576662826352166
99 4 0.1 1.924888186500838e-09 4.161796330725415e-05 8.715327444855717e-05 0.007578377653120638
99 5 0.5 9.620867580180982e-10 3.32135279730375e-05 2.645780741029573e-05 0.005581034806508844

103 0 0.001 6.731812660391771e-09 0.0001768215328375525 0.001860837491368013 0.04158503727973617
103 1 0.005 3.143465228974712e-09 6.86214339786842e-05 0.0007639884419366777 0.02708937073453621
103 2 0.01 1.808427439593651e-09 4.304885943126765e-05 0.0003240508021688141 0.01792342135779634
103 3 0.05 2.308353888747392e-10 2.780875751105111e-05 0.0001110044498003103 0.009172704874890414
103 4 0.1 1.72863345532149e-09 3.850978230795013e-05 0.0001027207952904079 0.007794819566648181
103 5 0.5 4.573258927535931e-09 6.189650743158859e-05 2.822779791258353e-05 0.005323124058249418

107 0 0.001 6.91872724681073e-09 0.0001727803643240058 0.001919668100519357 0.0419644328202109
107 1 0.005 3.343419594522192e-09 6.508150997119183e-05 0.0007972291812214331 0.02758846897090783
107 2 0.01 2.478239133126104e-09 5.065608344462062e-05 0.000331332672352219 0.01804617803018005
107 3 0.05 4.8163105167474e-10 2.152028306998447e-05 0.0001015985439728977 0.008216419636212891
107 4 0.1 1.95445225859102e-09 3.798590417833044e-05 5.882930513100224e-05 0.006864355011395151
107 5 0.5 5.175701962797246e-09 6.611424235655186e-05 2.389392242868752e-05 0.004998513522147752

111 0 0.001 4.857721518981214e-09 0.0001801006433343397 0.001869092529865861 0.04142524331468034
111 1 0.005 1.565684385989058e-09 6.783039097441046e-05 0.0008246128262982555 0.02786650894896248
111 2 0.01 2.348179071556745e-09 4.616098898840024e-05 0.0001650015062169376 0.01283101614900783
111 3 0.05 8.249948807754742e-10 2.961610105993093e-05 0.0001103583853776986 0.008200853493185223
111 4 0.1 2.076347645866582e-09 4.014850816102221e-05 6.014718153034816e-05 0.006767383198525323
111 5 0.5 3.020841048029259e-09 5.053211551142448e-05 1.691680097540774e-05 0.004860810656642567

115 0 0.001 4.00883937339015e-09 0.0001378207554538075 0.001175811740839802 0.03278744829675007
115 1 0.005 1.106912427599902e-09 3.687013848127033e-05 0.0002332851642362709 0.01483120872320942
115 2 0.01 6.705763015221083e-10 2.535868069173872e-05 0.0001999197829365843 0.01382002831336737
115 3 0.05 1.166126843022348e-09 3.552064211929419e-05 5.890635775766764e-05 0.006789540257466253
115 4 0.1 5.776824332097966e-11 1.114062711803088e-05 4.659962735984113e-05 0.005485537178303357
115 5 0.5 3.281419517552899e-09 5.321034055522588e-05 1.696795068614541e-05 0.003508509113056668

119 0 0.001 3.397902643142677e-09 0.0001346591707715866 0.0006038713253313069 0.02322259521213321
119 1 0.005 8.678100185390574e-10 3.244288096932325e-05 0.000183906636363642 0.01300947950395059
119 2 0.01 4.105762802143644e-10 2.112051836568839e-05 0.0001301711159337956 0.01095130446227754
119 3 0.05 1.138291958914372e-09 3.591056249272829e-05 4.440265185628428e-05 0.005575457294166752
119 4 0.1 1.103727341638196e-10 1.28132825130689e-05 4.45004502811704e-05 0.005607318424942442
119 5 0.5 8.149997640991517e-09 8.174490484733478e-05 1.540015217406845e-05 0.003778457836789761

123 0 0.001 4.319862597617403e-09 0.0001274869639214665 0.000642520293447067 0.02339140295658915
123 1 0.005 1.598681582964597e-09 3.9085107734072e-05 0.0001746576363260209 0.01266444091115537
123 2 0.01 1.958443729026204e-10 1.631277819731138e-05 8.119004890713263e-05 0.008471552421995376
123 3 0.05 6.415849228553077e-10 2.61307081932604e-05 4.21574071264147e-05 0.005212848946680726
123 4 0.1 1.115618861702989e-10 1.165454863129994e-05 7.070674113816875e-05 0.006755567010303665
123 5 0.5 4.91838106388696e-09 6.052571755676213e-05 1.516703323462237e-05 0.003596084613977313

127 0 0.001 3.936671162285242e-09 9.08452540713256e-05 0.0004332204210995252 0.02008543981486821
127 1 0.005 1.428987143347762e-09 3.811514228665731e-05 0.0001709505194854932 0.01252267234703619
127 2 0.01 8.811307302022218e-11 1.140010549512821e-05 8.101236055090386e-05 0.008465232565140202
127 3 0.05 3.031757310718687e-10 1.795513783926024e-05 5.320791573855242e-05 0.006090925195742281
127 4 0.1 5.787668103759545e-11 9.028158232768368e-06 6.587538273539301e-05 0.006448023293070371
127 5 0.5 3.655548047176994e-09 5.231891732265705e-05 1.65841021430839e-05 0.003428453986839441

131 0 0.001 1.114384788027562e-09 6.12334538986764e-05 0.000380842055042224 0.01859456942871074
131 1 0.005 1.613615926087512e-09 3.861001192566067e-05 0.0001042824408065696 0.009626506188802786
131 2 0.01 2.621803532701784e-10 2.083959108766659e-05 4.343723278498639e-05 0.005972444948194378
131 3 0.05 9.696188239279279e-10 3.104500917252098e-05 2.124227552861222e-05 0.004623877246494601
131 4 0.1 4.83809872624079e-10 2.045820953126831e-05 2.241593767102899e-05 0.004017923777863364
131 5 0.5 6.27389063625637e-10 2.283354378433862e-05 1.712787732848638e-05 0.003664043787292792

135 0 0.001 1.12086573187589e-09 5.419822115019374e-05 0.0003190369327923336 0.01714407727504264
135 1 0.005 1.431093814163712e-09 3.69084044591168e-05 5.101881164008871e-05 0.006313659073610589
135 2 0.01 4.112829135935666e-11 1.400224435033071e-05 4.259492149560306e-05 0.005769344627992057
135 3 0.05 2.602013177969237e-09 4.819835926462711e-05 1.403615692120994e-05 0.003952546282884661
135 4 0.1 4.531525717193015e-11 6.449129358203354e-06 1.530976931363808e-05 0.00365687356072486
135 5 0.5 1.256533285374223e-09 2.910507949366488e-05 1.364086457491746e-05 0.003406677320243912

139 0 0.001 8.820969243861796e-10 4.142786160020451e-05 0.0003288522515246045 0.01738626791755127
139 1 0.005 8.041033142794895e-10 2.954965926247732e-05 5.516518921987551e-05 0.006767800831454562
139 2 0.01 2.038499402728373e-11 5.288861396800237e-06 4.143540415757231e-05 0.005578683983319621
139 3 0.05 3.224765520389543e-10 1.546744165452558e-05 1.70503639452422e-05 0.003802282146759595
139 4 0.1 6.424834178181622e-10 2.271928929894074e-05 1.257263375565454e-05 0.003379176353072166
139 5 0.5 6.202724001477954e-10 2.115044784687173e-05 1.264391307138204e-05 0.003287700941063676

143 0 0.001 4.745732649073762e-10 4.353963700556157e-05 0.0002440965046030235 0.01482402789522086
143 1 0.005 6.587815953374421e-11 8.53096862018371e-06 4.313524368665665e-05 0.005547552607733319
143 2 0.01 2.62224015181295e-11 8.220326286050017e-06 3.421395250873323e-05 0.005184000698905455
143 3 0.05 6.818890470971775e-10 2.588499134328621e-05 1.538627096919679e-05 0.003682904862674752
143 4 0.1 6.386626229310752e-10 2.259095175128917e-05 1.555831944384093e-05 0.003718191551125294
143 5 0.5 1.711551672006374e-10 1.737870807877809e-05 1.513481483897467e-05 0.003519944703925137

147 0 0.001 6.10804569080052e-10 2.543486314962769e-05 0.0001006054906802901 0.009235551916804807
147 1 0.005 3.511371501065559e-11 1.058874533885201e-05 3.679088371948877e-05 0.005203699938070017
147 2 0.01 3.369996791661654e-11 5.928417136019399e-06 1.815994217275115e-05 0.003696703790706746
147 3 0.05 1.861522551622209e-10 1.544366992952632e-05 2.071952775483751e-05 0.00420420765112528
147 4 0.1 8.471450661052934e-11 9.399649426054162e-06 1.343065864833163e-05 0.00350128278956463
147 5 0.5 2.063742380134809e-10 1.783061120325807e-05 1.401152919781406e-05 0.003326470571547668

151 0 0.001 5.685631023837668e-10 2.455101000446713e-05 0.0001290067048241676 0.01075572584298401
151 1 0.005 6.399826211435911e-10 2.319771561724816e-05 3.585449640942097e-05 0.005275451986774149
151 2 0.01 1.091386093800839e-10 8.523991472942673e-06 1.396330447464763e-05 0.003539749829462924
151 3 0.05 1.396949674491477e-10 1.384274335223027e-05 1.925313397968891e-05 0.004056911652618567
151 4 0.1 6.854250941036797e-11 8.483476014297525e-06 1.01135974152327e-05 0.003143380654111239
151 5 0.5 2.026256890464387e-10 1.649000069723142e-05 1.375246611511169e-05 0.003362574580298539

155 0 0.001 3.581698793754468e-10 2.041436136992862e-05 6.985059082660882e-05 0.008208871797625084
155 1 0.005 7.094289870911593e-11 7.6274685797224e-06 1.191636531389457e-05 0.003626689896386592
155 2 0.01 2.426346484149761e-11 4.815804107655272e-06 1.801521494833134e-05 0.003720160755656732
155 3 0.05 5.356276895888153e-10 2.447264829186463e-05 1.365043131550697e-05 0.003248255018272084
155 4 0.1 2.110060960820643e-10 1.253101603738115e-05 3.950793602678967e-06 0.001953061550523993
155 5 0.5 1.012166855912699e-10 9.671779706791478e-06 3.811463821730476e-06 0.001573675389153539

159 0 0.001 2.172071027758589e-11 7.551595504359104e-06 1.808210174778378e-05 0.004286214529199084
159 1 0.005 2.68656147543336e-11 5.174075235370385e-06 1.522186410128997e-05 0.003591822613962736
159 2 0.01 2.231627871515528e-11 4.940977055413291e-06 1.799201318740283e-05 0.003851242862466853
159 3 0.05 4.002802950910805e-10 2.044425598377096e-05 1.902672517802932e-05 0.003716983766634097
159 4 0.1 2.109180132958885e-10 1.188650567919385e-05 4.893169866033474e-06 0.00205820115137445
159 5 0.5 8.347284496231621e-11 9.164940669220342e-06 1.056870564253302e-05 0.002695457446406757

163 0 0.001 6.580071387430035e-11 1.009106877706417e-05 1.542399757315397e-05 0.003954871545224559
163 1 0.005 2.025489237972621e-11 4.508918563591365e-06 1.121006418170503e-05 0.002992277638387164
163 2 0.01 7.932149310190374e-12 3.77255906408927e-06 1.483376314823394e-05 0.003651585030170157
163 3 0.05 4.939096680653867e-10 2.181174177000203e-05 1.988043913723796e-05 0.003782618597803045
163 4 0.1 4.783768988168036e-13 9.829373996128599e-07 4.886526672768293e-06 0.001988291023211408
163 5 0.5 2.155028243245048e-12 2.292404580219462e-06 2.607800431871681e-06 0.001324367962284079

167 0 0.001 6.441150041536125e-11 8.88495299391362e-06 1.481994394789339e-05 0.003864975287457439
167 1 0.005 2.610421825352353e-12 2.052171274177783e-06 8.013914551823023e-06 0.003490754263876461
167 2 0.01 8.155873611924808e-11 8.433937413648406e-06 8.451329777216556e-06 0.003303408089395443
167 3 0.05 1.054447820867331e-10 1.158296344187684e-05 1.324163431354221e-05 0.003362250621933405
167 4 0.1 2.470552601289191e-11 4.394558928288647e-06 3.207725586803176e-06 0.001563328410679854
167 5 0.5 1.115163453095718e-11 3.374817220380341e-06 9.498227143017188e-07 0.0009110452411887904

171 0 0.001 3.566003751035454e-11 1.222148285971031e-05 1.74365552895541e-05 0.004140248323011853
171 1 0.005 4.742912980485245e-11 7.79062255927619e-06 1.102655417064278e-05 0.003829032654069087
171 2 0.01 6.448666677186975e-12 3.458243976572906e-06 3.426542683224008e-06 0.002230852995240173
171 3 0.05 4.412058773260136e-11 8.326378907441354e-06 9.058129273296468e-06 0.002354466504021158
171 4 0.1 5.659695769941853e-12 2.618764482994291e-06 2.759514042408031e-06 0.001379140020668634
171 5 0.5 5.029397833082062e-12 3.060774216740239e-06 1.292709106127508e-06 0.00101329130779515

175 0 0.001 5.000988054335721e-11 8.006800716595097e-06 1.783471553215116e-05 0.003813945747024539
175 1 0.005 1.163635756742062e-11 4.80618161112804e-06 1.608818151939824e-05 0.003908771089941032
175 2 0.01 4.359747931220993e-12 2.897950156066208e-06 5.366871400895729e-06 0.002385116643361718
175 3 0.05 4.046490079160529e-11 7.849480308729515e-06 2.475512789165685e-06 0.001408655976491646
175 4 0.1 3.832732185200137e-12 2.155402783780933e-06 2.291581236787489e-06 0.001270632982719233
175 5 0.5 8.018712190867296e-12 2.969959924868995e-06 1.085562800233715e-06 0.001039237748704958

179 0 0.001 3.574991777654486e-11 8.381700993452534e-06 1.279292956024044e-05 0.003211893226995888
179 1 0.005 1.794443623430598e-11 3.754418061087828e-06 9.784639510924666e-06 0.003092285270069661
179 2 0.01 2.512907814392831e-11 5.647620266091861e-06 5.605210435990619e-06 0.002186653369862235
179 3 0.05 3.824021000415173e-11 7.650178398262196e-06 2.956562954318789e-06 0.001435890653937788
179 4 0.1 8.36958420700877e-13 1.115189766666674e-06 2.544056905269594e-06 0.001378070292372247
179 5 0.5 5.321787070925972e-12 3.143285732275019e-06 2.027361502619621e-06 0.001165056889000371

183 0 0.001 5.416516038965773e-11 8.211721155358676e-06 1.31829285970198e-05 0.003216137192674995
183 1 0.005 1.745702503392653e-12 1.694735722240076e-06 7.576713967756601e-06 0.002748057930554104
183 2 0.01 2.144254393664029e-11 4.91340994690048e-06 4.869836282293148e-06 0.002081941452534819
183 3 0.05 3.657869646347516e-11 7.471969760787078e-06 2.724986503455172e-06 0.0014792990983159
183 4 0.1 5.811565614128263e-13 9.71978717874758e-07 2.298260933350171e-06 0.001359126108565034
183 5 0.5 2.510341212072211e-12 2.34616870079668e-06 1.945608250927018e-06 0.00113788095560019

187 0 0.001 7.726828646364123e-12 3.301366615166001e-06 1.265015506707372e-05 0.003221748008502612
187 1 0.005 1.565759216697031e-11 3.727912717440716e-06 5.196839474882783e-06 0.002111652433790301
187 2 0.01 3.488601274211984e-11 6.444113690138014e-06 4.941783933360406e-06 0.002099755104444601
187 3 0.05 3.801347326290223e-11 7.499527696620996e-06 3.105918247908802e-06 0.001446508567078175
187 4 0.1 3.560862000896608e-13 9.062031344545234e-07 2.39081545506028e-06 0.0012961856967868
187 5 0.5 1.447764003568419e-12 1.576517567570277e-06 1.462107879645947e-06 0.0009506030653543274

191 0 0.001 2.522208872737841e-12 2.910558457559775e-06 5.787089666187148e-06 0.002076055227202112
191 1 0.005 1.763292767544448e-12 2.274167159993989e-06 5.568284213423161e-06 0.002151287514911004
191 2 0.01 2.038733745099109e-11 5.193870810410884e-06 5.321870917922117e-06 0.002108367859928739
191 3 0.05 4.027468991998093e-11 7.670756739469467e-06 3.196796285376575e-06 0.001444275022662644
191 4 0.1 1.723230389519927e-12 1.596758722073859e-06 6.105709174360527e-07 0.0007178844314950084
191 5 0.5 6.134046093255174e-12 2.558188160983049e-06 9.618915072671896e-07 0.0008082573622656408

195 0 0.001 7.118523904477843e-12 3.269695362281833e-06 4.080274771423634e-06 0.001819216172051275
195 1 0.005 2.601923347458207e-11 6.398547314436951e-06 4.538132931558053e-06 0.001990629621168916
195 2 0.01 1.56762829977931e-11 4.766310263592177e-06 3.591091420356663e-06 0.001742819233156556
195 3 0.05 4.504319099949276e-11 8.02543883456964e-06 3.527765593083672e-06 0.00150779877928009
195 4 0.1 1.366902255708894e-12 1.451463236656035e-06 7.294467762985912e-07 0.0007833080364124667
195 5 0.5 3.459276701858027e-12 2.168726994263926e-06 2.968928977078482e-07 0.0005301440168350435

199 0 0.001 2.479944070577021e-12 2.832710522898685e-06 3.935662298908681e-06 0.001791642458810694
199 1 0.005 2.276735356728746e-11 6.040970930723533e-06 3.728031792132563e-06 0.001780125773175101
199 2 0.01 1.286104260775823e-11 4.461204970479483e-06 2.604955936348501e-06 0.001448720059947783
199 3 0.05 4.487392283557346e-11 8.159727697968711e-06 8.972830113791671e-07 0.0008688082993882906
199 4 0.1 1.916926197077984e-12 1.661191492209266e-06 2.803333496597177e-07 0.0004676057629666719
199 5 0.5 4.270023733058712e-12 2.405886867676331e-06 2.187947061288066e-07 0.000475416309885679

203 0 0.001 4.872809457856292e-12 2.493929648995918e-06 3.453938272557552e-06 0.001687054262935805
203 1 0.005 2.602696135837335e-11 6.360098776869456e-06 7.424853882001425e-07 0.0007720798590871158
203 2 0.01 1.445445362648261e-11 4.645055090319195e-06 3.674954763875137e-07 0.0005586121985513559
203 3 0.05 4.321357844290005e-11 8.000320479755558e-06 1.067956088283638e-06 0.0008709874679055929
203 4 0.1 1.442743353397692e-12 1.510896093486662e-06 5.334095914813606e-07 0.0006217465404176892
203 5 0.5 4.562278045258828e-12 2.458916994856671e-06 5.016895928769099e-08 0.0002931363471825321

207 0 0.001 2.077455117557264e-11 4.61801239480834e-06 5.182788362107355e-07 0.0009339928420076804
207 1 0.005 2.620623969206803e-11 6.346375900466309e-06 8.258491654507874e-07 0.000733560206528483
207 2 0.01 1.82510343310044e-13 5.032992536398856e-07 4.979785192524562e-07 0.0005763596833605611
207 3 0.05 4.145472391465451e-11 7.888292165512869e-06 5.535758411115683e-07 0.0006501943867676108
207 4 0.1 1.251892779881329e-12 1.432103980158897e-06 5.281346864759715e-07 0.0006155363917130785
207 5 0.5 4.029382989891006e-12 2.349128194669738e-06 3.86546621513467e-08 0.0002662920024888438

211 0 0.001 5.396025821467536e-12 2.304454058483368e-06 4.344398469969784e-07 0.0008243307932538357
211 1 0.005 3.355750133281302e-13 5.705776916983818e-07 6.344909652201647e-07 0.0006649444982367303
211 2 0.01 1.509380636239575e-11 4.75136640576022e-06 3.803847422403696e-07 0.000492657537032537
211 3 0.05 4.17745212107223e-11 7.87553842294085e-06 3.470567629459919e-07 0.0005274072999577051
211 4 0.1 1.559916268500047e-12 1.561027135063694e-06 2.401177625957186e-07 0.0004382711661181649
211 5 0.5 3.197315207530858e-12 2.166470623151187e-06 1.593753463139184e-08 0.0001273955507419267

215 0 0.001 5.275372430370099e-13 1.17272712697996e-06 4.883072973765766e-07 0.0008687722678606402
215 1 0.005 1.160465121336124e-11 3.857515370010245e-06 2.637115559487493e-07 0.0006017162627052208
215 2 0.01 1.233893861484585e-11 4.311687349568653e-06 7.795872394776903e-08 0.0002483207495594941
215 3 0.05 4.291537363874434e-11 7.961741751763649e-06 2.063036326685193e-07 0.0004092064470795354
215 4 0.1 1.04795453968188e-12 1.341956317688206e-06 1.656968787988628e-07 0.0003695744880525265
215 5 0.5 2.812497633195169e-12 2.076403497139724e-06 1.648694607005299e-08 0.0001280152277087776

219 0 0.001 8.43904307843e-13 1.048868493634019e-06 1.703389174882383e-07 0.000390003806790995
219 1 0.005 3.053589554177138e-11 6.750148488847765e-06 8.111931809511926e-08 0.0002404347141671259
219 2 0.01 1.457959304809053e-11 4.671277649194797e-06 7.125646923943483e-08 0.0002254792551112939
219 3 0.05 4.153049268975334e-11 7.883543071971269e-06 3.616248822592212e-08 0.0001596484495376416
219 4 0.1 1.320741722104529e-12 1.430848526069034e-06 2.896786150897006e-08 0.000149858032333805
219 5 0.5 3.350585236019107e-12 2.248219440692447e-06 9.250424864659899e-09 8.562630435449137e-05

223 0 0.001 4.250603466655711e-13 8.022762884958221e-07 5.777570946365178e-08 0.0002275091131989093
223 1 0.005 3.010025634493624e-11 6.709901645604458e-06 1.801241346844994e-09 5.540235730705501e-05
223 2 0.01 1.081244872528617e-11 4.031207178489251e-06 6.507830651701524e-10 2.71623535978982e-05
223 3 0.05 4.096951164803511e-11 7.838406748990421e-06 7.021774860916694e-09 7.895439000460414e-05
223 4 0.1 1.5781546545222e-12 1.527582261205262e-06 6.374895700151116e-09 7.563407548438761e-05
223 5 0.5 2.207999898138437e-12 1.941546713109775e-06 1.329970585913871e-09 3.537691879773597e-05

227 0 0.001 2.043793002394014e-12 1.749600938556403e-06 1.747683794369927e-15 3.310554697044665e-08
227 1 0.005 2.996442362646429e-11 6.699478335150553e-06 6.563472975894173e-16 2.135495646982122e-08
227 2 0.01 1.09392716359958e-11 4.04711318213887e-06 1.051121587695604e-15 2.614721461569047e-08
227 3 0.05 4.086532178430247e-11 7.82764564561376e-06 2.35784942862162e-15 3.685951144305477e-08
227 4 0.1 1.524940307535885e-12 1.50814006189123e-06 4.184285712288979e-15 5.185797613549425e-08
227 5 0.5 2.24623547697108e-12 1.955435656900194e-06 1.911548598599484e-14 1.010348330554578e-07


